Numerical methods for the sign problem in Lattice Field Theory

The great majority of algorithms employed in the study of lattice field theory are based on Monte Carlo's importance sampling method, i.e. on probability interpretation of the Boltzmann weight. Unfortunately in many theories of interest one cannot associated a real and positive weight to every configuration, that is because their action is explicitly complex or because the weight is multiplied by some non positive term. In this cases one says that the theory on the lattice is affected by the sign problem. An outstanding example of sign problem preventing a quantum field theory to be studied, is QCD at finite chemical potential. Whenever the sign problem is present, standard Monte Carlo methods are problematic to apply and, in general, new approaches are needed to explore the phase diagram of the complex theory. Here we will review three of the main candidate methods to deal with the sign problem, namely complex Langevin dynamics, Lefschetz thimbles and density of states method. We will first study complex Langevin dynamics, combined with the gauge cooling method, on the one-dimensional Polyakov line model, and then we will apply it to pure gauge Yang-Mills theory with a topological theta-term. It follows a comparison between complex Langevin dynamics and the Lefschetz thimbles method on three toy models, which are the quartic model, the U(1) one-link model with a mu dependent determinant, and the SU(2) non abelian one-link model with complex beta parameter. Lastly, we introduce the density of state method, based on the LLR algorithm, and we will employ it in the study of the relativistic Bose gas at finite chemical potential.

==> Figures/LogPhase8.dat <==
0.1	0.00015471849803089355	2.667635793117897e-9
0.2	0.0006257648831483558	1.235915495632079e-8
0.3	0.0014342964686835727	3.342732328197409e-8
0.4	0.0026158177008983674	7.19861594090548e-8
0.5	0.004225705765148783	1.4749056813891685e-7
0.6	0.006338878064790296	2.6281373053435967e-7
0.7	0.00905178289616072	5.2597679536272e-7
0.8	0.01250495792997677	9.677233285026238e-7
0.9	0.016568636721465753	6.337729560379627e-5
1	0.021478050388124666	9.185148043206419e-5
1.1	0.02702375759894846	7.606977475619335e-5


==> Figures/LogPhase8_cubicFit.dat <==
0.1	0.00015471849803089355	5e-8
0.2	0.0006257648831483558	5e-8
0.3	0.0014342964686835727	8e-7
0.4	0.0026158177008983674	2e-7
0.5	0.004225705765148783	3.2e-7
0.6	0.006338878064790296	5.8e-6
0.7	0.00905178289616072	1.1e-6
0.8	0.01250495792997677	2.1e-5
0.9	0.01685031370904187	2.9e-5
1	0.022281733951351076	5.3e-5
1.1	0.029033414845434407	6.5e-5
1.2  


==> Figures/RawData_mu0.8_0to0.1.txt <==
0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0
12    -0.0896233    -0.0895231    -0.089462    -0.0894675    -0.0892499    -0.0895191    -0.0893611    -0.0895007    -0.0895208    -0.0894022    -0.0896624    -0.0895063    -0.0893818    -0.0894049    -0.0895208    -0.0896373    -0.0895266    -0.0894955    -0.089666    -0.0895937
23.3778    -0.173971    -0.174188    -0.17385    -0.174071    -0.173958    -0.173977    -0.173847    -0.173887    -0.174059    -0.173951    -0.173913    -0.17405    -0.173918    -0.17382    -0.174061    -0.174063    -0.174112    -0.173983    -0.174015    -0.174051
34.7556    -0.257715    -0.257785    -0.257761    -0.257843    -0.257764    -0.25787    -0.257849    -0.257695    -0.25802    -0.257844    -0.257772    -0.257788    -0.257988    -0.257834    -0.25784    -0.25785    -0.257925    -0.258024    -0.257862    -0.257735
46.1333    -0.340694    -0.340685    -0.340612    -0.340543    -0.340594    -0.34055    -0.340297    -0.340662    -0.340452    -0.340534    -0.340571    -0.340631    -0.340545    -0.340457    -0.340293    -0.340551    -0.340684    -0.340454    -0.340684    -0.340619
57.5111    -0.421956    -0.421954    -0.422104    -0.421734    -0.422053    -0.421836    -0.421918    -0.421886    -0.42215    -0.421902    -0.42191    -0.42176    -0.422159    -0.421888    -0.4221    -0.421952    -0.42192    -0.422133    -0.42189    -0.42183
68.8889    -0.501649    -0.501747    -0.501632    -0.5015    -0.501759    -0.501602    -0.501493    -0.501513    -0.501412    -0.501744    -0.501645    -0.501507    -0.501563    -0.501695    -0.501414    -0.501556    -0.501952    -0.501654    -0.501546    -0.501817
80.2667    -0.579241    -0.579367    -0.579326    -0.579205    -0.579458    -0.57943    -0.579302    -0.579192    -0.57926    -0.57913    -0.579203    -0.579313    -0.579423    -0.579177    -0.57923    -0.579207    -0.579218    -0.579338    -0.579245    -0.579295
91.6444    -0.654675    -0.654363    -0.654758    -0.65479    -0.654641    -0.654628    -0.654668    -0.654513    -0.654491    -0.654765    -0.654418    -0.654589    -0.654654    -0.654419    -0.654688    -0.654553    -0.654474    -0.65468    -0.654666    -0.654759
103.022    -0.727321    -0.727299    -0.727348    -0.72727    -0.727319    -0.727051    -0.727196    -0.72726    -0.727098    -0.727214    -0.727311    -0.727388    -0.72745    -0.727527    -0.72708    -0.727264    -0.727457    -0.727312    -0.727473    -0.727403
114.4    -0.796919    -0.797068    -0.796997    -0.797029    -0.796929    -0.797125    -0.797201    -0.797116    -0.797056    -0.796997    -0.797028    -0.797035    -0.796964    -0.797082    -0.797106    -0.796814    -0.797074    -0.796975    -0.79696    -0.796931
125.778    -0.863094    -0.863069    -0.863288    -0.863109    -0.863151    -0.863255    -0.863158    -0.86303    -0.863032    -0.863049    -0.862958    -0.86318    -0.863129    -0.863034    -0.863003    -0.862964    -0.863272    -0.863136    -0.863037    -0.863226
137.156    -0.925301    -0.925373    -0.925162    -0.92553    -0.925378    -0.925179    -0.925362    -0.925375    -0.925357    -0.925476    -0.92543    -0.925379    -0.924994    -0.924868    -0.925545    -0.925084    -0.925705    -0.925014    -0.925475    -0.925435
148.533    -0.982386    -0.982753    -0.982704    -0.982847    -0.9827    -0.982715    -0.982655    -0.982628    -0.982889    -0.982631    -0.982549    -0.982677    -0.98256    -0.982844    -0.982446    -0.98293    -0.982751    -0.982902    -0.982826    -0.982668
159.911    -1.03397    -1.03399    -1.03413    -1.03424    -1.03384    -1.03394    -1.034    -1.03439    -1.03371    -1.03398    -1.03372    -1.03406    -1.03396    -1.03386    -1.03365    -1.03399    -1.03449    -1.03417    -1.03358    -1.03372
171.289    -1.07759    -1.07708    -1.07747    -1.07736    -1.07757    -1.0771    -1.07718    -1.07753    -1.07724    -1.07725    -1.07741    -1.07788    -1.07734    -1.07737    -1.07682    -1.07752    -1.07769    -1.07778    -1.07711    -1.07759
182.667    -1.11068    -1.11087    -1.11117    -1.11029    -1.1109    -1.11074    -1.11091    -1.1112    -1.11039    -1.11096    -1.11112    -1.1111    -1.11087    -1.11126    -1.11059    -1.111    -1.11095    -1.11101    -1.11093    -1.11095
194.044    -1.13281    -1.13236    -1.1327    -1.13344    -1.13271    -1.13259    -1.13318    -1.13276    -1.13278    -1.13261    -1.13258    -1.13289    -1.13255    -1.13215    -1.13331    -1.13249    -1.1334    -1.13345    -1.1324    -1.1331
205.422    -1.14408    -1.14419    -1.14543    -1.14502    -1.14458    -1.14406    -1.1445    -1.14435    -1.14488    -1.14478    -1.14476    -1.14481    -1.14465    -1.14436    -1.14461    -1.14458    -1.14502    -1.14441    -1.14526    -1.14462
216.8    -1.15053    -1.15035    -1.15057    -1.15005    -1.14942    -1.15022    -1.15028    -1.15058    -1.14967    -1.15048    -1.14988    -1.15105    -1.14988    -1.1503    -1.15055    -1.15073    -1.15003    -1.14948    -1.14962    -1.15045
228.178    -1.15307    -1.15335    -1.15309    -1.15332    -1.15325    -1.15308    -1.15355    -1.15342    -1.15313    -1.15352    -1.15315    -1.15333    -1.15292    -1.15311    -1.15323    -1.15344    -1.15354    -1.15352    -1.15381    -1.15363
239.556    -1.15557    -1.15594    -1.15598    -1.15577    -1.15597    -1.15561    -1.15564    -1.15547    -1.15573    -1.15537    -1.15623    -1.15554    -1.15531    -1.15518    -1.15573    -1.15575    -1.15568    -1.15527    -1.15587    -1.15582
250.933    -1.15826    -1.1579    -1.15799    -1.15896    -1.15767    -1.15812    -1.15811    -1.15817    -1.158    -1.15811    -1.15776    -1.15792    -1.15827    -1.15841    -1.15816    -1.15802    -1.15782    -1.15805    -1.15833    -1.15798
262.311    -1.16019    -1.16036    -1.1601    -1.16015    -1.16046    -1.16017    -1.16025    -1.16056    -1.16053    -1.16018    -1.16076    -1.16074    -1.1604    -1.16071    -1.16018    -1.16082    -1.16069    -1.16034    -1.16063    -1.16055
273.689    -1.16279    -1.16293    -1.16273    -1.16265    -1.16261    -1.16263    -1.16294    -1.16223    -1.16273    -1.16261    -1.1629    -1.16277    -1.16284    -1.16257    -1.16283    -1.16294    -1.16315    -1.16264    -1.16249    -1.16323
285.067    -1.1654    -1.16528    -1.165    -1.16493    -1.16511    -1.16534    -1.16479    -1.16533    -1.16517    -1.16511    -1.16534    -1.16539    -1.16498    -1.16477    -1.165    -1.16502    -1.16499    -1.16484    -1.16554    -1.16494
296.444    -1.1677    -1.16734    -1.16722    -1.16816    -1.16737    -1.16766    -1.1669    -1.16744    -1.16704    -1.16697    -1.16764    -1.16702    -1.16745    -1.16758    -1.16737    -1.16775    -1.16747    -1.16763    -1.16784    -1.16756
307.822    -1.16981    -1.16989    -1.16979    -1.16991    -1.17016    -1.17014    -1.16983    -1.16979    -1.16989    -1.16964    -1.16979    -1.16957    -1.16966    -1.17022    -1.16964    -1.16967    -1.16996    -1.16954    -1.16997    -1.17004
319.2    -1.17207    -1.17261    -1.17231    -1.17248    -1.17262    -1.17193    -1.17184    -1.17186    -1.17177    -1.17193    -1.17222    -1.17217    -1.17227    -1.17236    -1.17189    -1.17204    -1.17236    -1.17212    -1.17212    -1.17223
330.578    -1.1746    -1.17433    -1.17442    -1.17433    -1.17452    -1.17447    -1.17462    -1.17474    -1.17437    -1.17445    -1.17435    -1.17429    -1.17457    -1.17431    -1.17462    -1.1742    -1.17484    -1.17474    -1.17444    -1.17487
341.956    -1.1768    -1.17701    -1.17694    -1.1771    -1.1771    -1.17671    -1.17661    -1.17673    -1.17706    -1.17693    -1.17695    -1.17727    -1.17688    -1.17678    -1.17673    -1.17668    -1.17707    -1.1769    -1.17693    -1.17674
353.333    -1.1793    -1.17927    -1.17911    -1.17904    -1.17926    -1.1793    -1.17931    -1.17901    -1.17946    -1.17919    -1.17928    -1.17926    -1.17951    -1.17895    -1.17896    -1.17916    -1.17939    -1.17923    -1.17918    -1.17925
364.711    -1.1819    -1.18141    -1.18149    -1.18163    -1.18169    -1.18145    -1.18152    -1.18152    -1.18152    -1.18163    -1.18124    -1.18163    -1.18149    -1.18166    -1.18171    -1.18136    -1.18173    -1.18198    -1.1817    -1.18148
376.089    -1.18417    -1.18405    -1.18384    -1.18398    -1.18353    -1.18383    -1.18401    -1.18388    -1.184    -1.18391    -1.18425    -1.18393    -1.18417    -1.18413    -1.18404    -1.18397    -1.18394    -1.18395    -1.18413    -1.18403
387.467    -1.18634    -1.18639    -1.18629    -1.18624    -1.1864    -1.18633    -1.18635    -1.18606    -1.18629    -1.186    -1.18633    -1.18611    -1.18645    -1.18614    -1.18631    -1.18639    -1.18617    -1.18607    -1.18661    -1.18643
398.844    -1.18835    -1.1888    -1.18864    -1.18861    -1.18883    -1.18851    -1.18851    -1.18869    -1.18851    -1.18886    -1.18854    -1.18874    -1.18891    -1.18886    -1.18822    -1.18848    -1.18857    -1.18862    -1.18867    -1.18896
410.222    -1.19102    -1.19114    -1.19109    -1.19097    -1.19087    -1.19105    -1.19112    -1.19097    -1.19117    -1.19116    -1.191    -1.19115    -1.19106    -1.19108    -1.19116    -1.19119    -1.19105    -1.19086    -1.19082    -1.1911


==> Figures/RawData_mu0.9_0to0.1.txt <==
0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0
1.5    -0.0111882    -0.0110592    -0.0108887    -0.010702    -0.010782    -0.0110539    -0.0112185    -0.0107605    -0.0111559    -0.0110704    -0.0109856    -0.0108231    -0.0111181    -0.0111139    -0.0108726    -0.0109392    -0.0110088    -0.0110548    -0.0109873    -0.011061
18.5667    -0.135421    -0.135093    -0.135238    -0.135104    -0.135506    -0.135455    -0.135338    -0.135694    -0.13573    -0.135248    -0.135143    -0.135239    -0.135511    -0.135453    -0.135437    -0.135387    -0.135266    -0.135586    -0.1356    -0.135307
35.6333    -0.258814    -0.258425    -0.258468    -0.258532    -0.258659    -0.258686    -0.258612    -0.258415    -0.258584    -0.258664    -0.258414    -0.258729    -0.258531    -0.258463    -0.258888    -0.258855    -0.258398    -0.258768    -0.258654    -0.258417
52.7    -0.379468    -0.379022    -0.37936    -0.379298    -0.378985    -0.379108    -0.379114    -0.379301    -0.379081    -0.379072    -0.379049    -0.379217    -0.379308    -0.379075    -0.379246    -0.379442    -0.379101    -0.379121    -0.379449    -0.379163
69.7667    -0.496093    -0.49602    -0.496104    -0.496293    -0.495961    -0.496021    -0.496541    -0.496024    -0.495963    -0.496255    -0.49633    -0.496315    -0.496086    -0.495815    -0.49625    -0.496003    -0.496153    -0.495922    -0.496084    -0.496152
86.8333    -0.608398    -0.608053    -0.608534    -0.608131    -0.608408    -0.608459    -0.608285    -0.60812    -0.608235    -0.608241    -0.608087    -0.608062    -0.608376    -0.608221    -0.60825    -0.608405    -0.608452    -0.608232    -0.608185    -0.607963
103.9    -0.713882    -0.714107    -0.714219    -0.714324    -0.714181    -0.714378    -0.714148    -0.714221    -0.714447    -0.714193    -0.714461    -0.714503    -0.714211    -0.71438    -0.714057    -0.714514    -0.71455    -0.71437    -0.714612    -0.713992
120.967    -0.812438    -0.812356    -0.81242    -0.812483    -0.812447    -0.812383    -0.812816    -0.812694    -0.812435    -0.811922    -0.812105    -0.81258    -0.812444    -0.812342    -0.812582    -0.812147    -0.8122    -0.81259    -0.812395    -0.812318
138.033    -0.899865    -0.900146    -0.900268    -0.90042    -0.900266    -0.900472    -0.900383    -0.90059    -0.900484    -0.900517    -0.900847    -0.900601    -0.899915    -0.900175    -0.900512    -0.900642    -0.900368    -0.90036    -0.900113    -0.900321
155.1    -0.973999    -0.973859    -0.974169    -0.974143    -0.973553    -0.973814    -0.973947    -0.973747    -0.973213    -0.973169    -0.973389    -0.973701    -0.973749    -0.97387    -0.973449    -0.973864    -0.974221    -0.974061    -0.97432    -0.973503
172.167    -1.02547    -1.02508    -1.02482    -1.02489    -1.02553    -1.02489    -1.02548    -1.02459    -1.02565    -1.02461    -1.02505    -1.02509    -1.02523    -1.02486    -1.02503    -1.02437    -1.02522    -1.02424    -1.02473    -1.02499
189.233    -1.05061    -1.04973    -1.05053    -1.04938    -1.05038    -1.0499    -1.04991    -1.04984    -1.05008    -1.04949    -1.05016    -1.04959    -1.04905    -1.05011    -1.04913    -1.04956    -1.04941    -1.04935    -1.04923    -1.0501
206.3    -1.05825    -1.05852    -1.0574    -1.05713    -1.05763    -1.05766    -1.05772    -1.05778    -1.05772    -1.05766    -1.05784    -1.05778    -1.05708    -1.05811    -1.058    -1.05793    -1.05702    -1.05755    -1.05762    -1.05771
223.367    -1.06133    -1.0615    -1.06129    -1.06103    -1.06171    -1.06099    -1.06146    -1.0606    -1.06188    -1.06194    -1.0615    -1.06156    -1.06148    -1.06155    -1.06129    -1.0616    -1.06145    -1.06148    -1.06128    -1.06111
240.433    -1.06497    -1.06517    -1.06502    -1.06453    -1.06486    -1.06458    -1.06441    -1.06482    -1.06546    -1.06538    -1.06462    -1.06449    -1.06514    -1.06541    -1.06485    -1.06481    -1.06542    -1.06524    -1.06477    -1.06513
257.5    -1.06881    -1.06808    -1.06884    -1.06859    -1.06873    -1.06884    -1.06846    -1.06893    -1.06888    -1.06819    -1.06775    -1.06858    -1.06881    -1.06871    -1.06892    -1.06882    -1.06807    -1.06877    -1.06822    -1.06858
274.567    -1.07197    -1.0716    -1.07156    -1.07225    -1.07193    -1.07207    -1.07196    -1.07172    -1.0719    -1.07217    -1.07154    -1.07219    -1.07221    -1.07213    -1.07197    -1.07178    -1.07174    -1.07172    -1.07216    -1.07201
291.633    -1.07518    -1.07554    -1.07529    -1.07507    -1.0756    -1.07582    -1.07527    -1.07561    -1.07553    -1.07552    -1.07558    -1.07537    -1.07539    -1.07506    -1.07549    -1.07569    -1.07566    -1.07553    -1.07571    -1.07566
308.7    -1.07896    -1.07941    -1.0791    -1.07855    -1.07956    -1.07888    -1.07891    -1.07894    -1.07899    -1.0791    -1.07894    -1.07905    -1.07899    -1.07893    -1.07941    -1.07885    -1.0789    -1.07913    -1.07964    -1.07912
325.767    -1.08231    -1.08265    -1.08274    -1.08222    -1.08233    -1.08241    -1.08242    -1.08256    -1.08247    -1.08325    -1.08279    -1.08274    -1.082    -1.08249    -1.08239    -1.0826    -1.08234    -1.08244    -1.08213    -1.08248
342.833    -1.08578    -1.08574    -1.08607    -1.08592    -1.08649    -1.08689    -1.0863    -1.08592    -1.08638    -1.08586    -1.08597    -1.08599    -1.08601    -1.08569    -1.08615    -1.08603    -1.08633    -1.08602    -1.08623    -1.08647
359.9    -1.08969    -1.08946    -1.08984    -1.08986    -1.0891    -1.08959    -1.08981    -1.08975    -1.08957    -1.08959    -1.08971    -1.08946    -1.08953    -1.08893    -1.08926    -1.08938    -1.08973    -1.08951    -1.08958    -1.08976
376.967    -1.09337    -1.09347    -1.09344    -1.09311    -1.09286    -1.09347    -1.09276    -1.09336    -1.09316    -1.09314    -1.09289    -1.09297    -1.09328    -1.09318    -1.09262    -1.09295    -1.09326    -1.0932    -1.09277    -1.09306
394.033    -1.09673    -1.0969    -1.09663    -1.09673    -1.09659    -1.09668    -1.09676    -1.09722    -1.09699    -1.0968    -1.09664    -1.0966    -1.09658    -1.09664    -1.09687    -1.09659    -1.09672    -1.09664    -1.09689    -1.09693


==> Figures/RawData_mu0_0to0.1.txt <==
0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0
0.5    -0.00127286    -0.00421759    -0.00585106    -0.00466981    -0.00542081    -0.00466518    -0.0063338    -0.00766193    -0.00778041    -0.00604485    -0.00576796    -0.0062961    -0.00413498    -0.00647647    -0.00973406    -0.00477152    -0.00554873    -0.00336622    -0.0012261    -0.0083488
11.8778    -0.0932446    -0.0922461    -0.0913807    -0.0912773    -0.0909514    -0.0936405    -0.0915514    -0.0891952    -0.0900301    -0.0919272    -0.0930532    -0.0920095    -0.0874554    -0.0894383    -0.0935656    -0.0924558    -0.0909314    -0.0885647    -0.0925072    -0.0902354
23.2556    -0.175659    -0.179369    -0.177798    -0.17888    -0.177404    -0.177697    -0.181382    -0.18028    -0.182253    -0.183102    -0.178099    -0.176185    -0.17682    -0.17714    -0.176299    -0.17892    -0.180114    -0.178593    -0.180335    -0.178341
34.6333    -0.267175    -0.259972    -0.266744    -0.261056    -0.262827    -0.263588    -0.264636    -0.265947    -0.262162    -0.263567    -0.264721    -0.264324    -0.262737    -0.263343    -0.267001    -0.263711    -0.261246    -0.263489    -0.26494    -0.26552
46.0111    -0.349942    -0.352515    -0.348314    -0.351415    -0.348162    -0.346572    -0.348259    -0.347362    -0.344162    -0.351446    -0.348246    -0.34785    -0.348619    -0.346937    -0.34818    -0.349273    -0.35078    -0.347352    -0.349599    -0.349638
57.3889    -0.437567    -0.436512    -0.43313    -0.435226    -0.435117    -0.43476    -0.433039    -0.435028    -0.436153    -0.433488    -0.430626    -0.435673    -0.433866    -0.435698    -0.433758    -0.435275    -0.440001    -0.437491    -0.437092    -0.437182
68.7667    -0.520643    -0.519431    -0.520163    -0.519232    -0.518302    -0.519301    -0.520529    -0.521864    -0.515783    -0.519795    -0.52267    -0.51949    -0.521569    -0.514145    -0.521099    -0.522812    -0.517014    -0.51902    -0.516044    -0.523242
80.1444    -0.606275    -0.600618    -0.601146    -0.60089    -0.601969    -0.599384    -0.603915    -0.601176    -0.601314    -0.601301    -0.602815    -0.601214    -0.601791    -0.603038    -0.601205    -0.599944    -0.602963    -0.599782    -0.607203    -0.607865
91.5222    -0.681906    -0.681407    -0.684584    -0.683539    -0.678298    -0.681995    -0.678974    -0.682496    -0.683315    -0.684562    -0.681331    -0.678056    -0.679404    -0.680219    -0.683168    -0.681845    -0.684213    -0.681017    -0.681691    -0.682969
102.9    -0.761349    -0.759999    -0.763428    -0.763592    -0.76348    -0.762147    -0.762092    -0.762156    -0.759311    -0.757503    -0.76124    -0.761256    -0.758766    -0.758629    -0.762612    -0.759538    -0.764237    -0.76213    -0.763538    -0.758936
114.278    -0.836775    -0.839058    -0.838013    -0.835943    -0.835664    -0.83893    -0.839851    -0.840732    -0.837014    -0.838159    -0.838068    -0.839011    -0.840397    -0.833801    -0.839985    -0.839265    -0.834351    -0.836307    -0.83918    -0.840756
125.656    -0.915747    -0.911231    -0.913932    -0.913421    -0.913602    -0.914677    -0.911724    -0.915193    -0.914652    -0.911978    -0.913638    -0.91521    -0.912632    -0.910842    -0.91541    -0.913729    -0.915533    -0.91097    -0.914336    -0.909025
137.033    -0.988633    -0.984814    -0.989279    -0.989949    -0.987271    -0.989468    -0.98516    -0.985422    -0.984702    -0.984533    -0.986195    -0.98949    -0.986736    -0.984104    -0.986048    -0.984988    -0.988886    -0.98949    -0.984837    -0.985285
148.411    -1.06093    -1.06154    -1.05846    -1.05906    -1.06024    -1.06017    -1.0519    -1.05975    -1.05326    -1.05518    -1.05795    -1.06043    -1.05615    -1.06102    -1.06051    -1.05566    -1.05902    -1.05773    -1.05731    -1.0615
159.789    -1.12955    -1.12788    -1.12319    -1.12719    -1.12683    -1.12638    -1.12642    -1.12271    -1.13293    -1.1287    -1.12536    -1.1312    -1.12677    -1.12411    -1.12945    -1.12427    -1.12766    -1.12507    -1.12778    -1.12428
171.167    -1.17725    -1.18393    -1.18034    -1.18425    -1.18409    -1.17658    -1.18068    -1.18226    -1.17985    -1.17739    -1.17983    -1.18019    -1.17654    -1.17481    -1.18314    -1.17895    -1.17565    -1.1803    -1.1816    -1.17849
182.544    -1.23108    -1.22879    -1.23205    -1.2275    -1.22947    -1.22966    -1.22817    -1.23064    -1.2291    -1.23257    -1.22631    -1.22938    -1.23124    -1.238    -1.23313    -1.23131    -1.23059    -1.22858    -1.23021    -1.23212
193.922    -1.27686    -1.27543    -1.28029    -1.27804    -1.28065    -1.27683    -1.27623    -1.27887    -1.27506    -1.28088    -1.27383    -1.27418    -1.27895    -1.27744    -1.27317    -1.28004    -1.27512    -1.27873    -1.27897    -1.27502
205.3    -1.31571    -1.32475    -1.32449    -1.32267    -1.32117    -1.32393    -1.31338    -1.31913    -1.32158    -1.31992    -1.31886    -1.31978    -1.32213    -1.32184    -1.32148    -1.32397    -1.32297    -1.31817    -1.32061    -1.31908
216.678    -1.35779    -1.35875    -1.3585    -1.35567    -1.35395    -1.35876    -1.36135    -1.35771    -1.35772    -1.36027    -1.35935    -1.3543    -1.35484    -1.35986    -1.36076    -1.35711    -1.35735    -1.35966    -1.35471    -1.35909
228.056    -1.38918    -1.38503    -1.38771    -1.39108    -1.38996    -1.39156    -1.38523    -1.39354    -1.3879    -1.38411    -1.38786    -1.39357    -1.38506    -1.39007    -1.38837    -1.38975    -1.39345    -1.38503    -1.38926    -1.39151
239.433    -1.40817    -1.40899    -1.40723    -1.41797    -1.40835    -1.40979    -1.41446    -1.41177    -1.4092    -1.41096    -1.40982    -1.4126    -1.41065    -1.41547    -1.4135    -1.41426    -1.41474    -1.40845    -1.40726    -1.41044
250.811    -1.42211    -1.4225    -1.42208    -1.42523    -1.42599    -1.42296    -1.42442    -1.41969    -1.42472    -1.42463    -1.4257    -1.42965    -1.42072    -1.4234    -1.42195    -1.42254    -1.42266    -1.42172    -1.42348    -1.42337
262.189    -1.42815    -1.42779    -1.42482    -1.43301    -1.42978    -1.43013    -1.42367    -1.43371    -1.42364    -1.42504    -1.43069    -1.43032    -1.43248    -1.4305    -1.43003    -1.43169    -1.43246    -1.43585    -1.43785    -1.42991
273.567    -1.4312    -1.43092    -1.43125    -1.43502    -1.43193    -1.4296    -1.43851    -1.43378    -1.43323    -1.43366    -1.42957    -1.43249    -1.43166    -1.43503    -1.43637    -1.4291    -1.42858    -1.43329    -1.43768    -1.43237
284.944    -1.42603    -1.42847    -1.43652    -1.4342    -1.43218    -1.42963    -1.4303    -1.43562    -1.43254    -1.43837    -1.43837    -1.43235    -1.42891    -1.4228    -1.43372    -1.43304    -1.43853    -1.44439    -1.43583    -1.43266
296.322    -1.43429    -1.43145    -1.43527    -1.43581    -1.42901    -1.43141    -1.43824    -1.43294    -1.43241    -1.43506    -1.43385    -1.4414    -1.43424    -1.43281    -1.43133    -1.43491    -1.43373    -1.44045    -1.43298    -1.4342
307.7    -1.4382    -1.43667    -1.43377    -1.43249    -1.43545    -1.43812    -1.43483    -1.43177    -1.43591    -1.4396    -1.43698    -1.43497    -1.43616    -1.43554    -1.43847    -1.43088    -1.43483    -1.43275    -1.42989    -1.43234
319.078    -1.4384    -1.4383    -1.44001    -1.43329    -1.43779    -1.4372    -1.43935    -1.4335    -1.42827    -1.43298    -1.44053    -1.43646    -1.43514    -1.43581    -1.43638    -1.43713    -1.43152    -1.43324    -1.43199    -1.43355
330.456    -1.43782    -1.43649    -1.4376    -1.43792    -1.43627    -1.43887    -1.42987    -1.44043    -1.4402    -1.43775    -1.44089    -1.4369    -1.43271    -1.43079    -1.43939    -1.43679    -1.44009    -1.43697    -1.44037    -1.43649
341.833    -1.44278    -1.442    -1.43775    -1.43977    -1.4356    -1.43948    -1.43674    -1.44394    -1.43798    -1.44021    -1.43946    -1.44087    -1.44051    -1.43654    -1.44712    -1.44089    -1.437    -1.43972    -1.44327    -1.44009
353.211    -1.43836    -1.44231    -1.44537    -1.44084    -1.44384    -1.43676    -1.44347    -1.43865    -1.43972    -1.44517    -1.4421    -1.44539    -1.44267    -1.44032    -1.43839    -1.44107    -1.44061    -1.44816    -1.44012    -1.43693
364.589    -1.44207    -1.4422    -1.43701    -1.43875    -1.44584    -1.43963    -1.43835    -1.44245    -1.43815    -1.44731    -1.44389    -1.44525    -1.43805    -1.44031    -1.43952    -1.43996    -1.44832    -1.44553    -1.44726    -1.449
375.967    -1.4431    -1.44847    -1.44132    -1.44501    -1.44353    -1.44766    -1.44798    -1.44317    -1.44582    -1.44069    -1.44147    -1.44658    -1.44179    -1.44484    -1.44321    -1.44525    -1.44166    -1.44687    -1.44195    -1.44327
387.344    -1.44973    -1.44515    -1.45001    -1.44422    -1.4433    -1.44764    -1.44964    -1.44925    -1.44184    -1.44782    -1.44692    -1.45001    -1.44593    -1.45099    -1.45164    -1.44851    -1.44798    -1.44345    -1.44687    -1.44107
398.722    -1.44738    -1.44946    -1.44995    -1.44967    -1.44662    -1.45307    -1.45033    -1.45262    -1.45001    -1.44497    -1.44845    -1.45194    -1.44637    -1.44502    -1.43839    -1.45011    -1.44793    -1.45086    -1.44914    -1.45109


==> Figures/RawData_mu1.1_0to0.1.txt <==
0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0
1.5    -0.0101383    -0.0103371    -0.00981578    -0.0103694    -0.0102463    -0.00993388    -0.0102556    -0.0101966    -0.0103762    -0.0104623    -0.0100426    -0.0101347    -0.0105202    -0.0103471    -0.00996154    -0.009891    -0.0101049    -0.00996645    -0.0101267    -0.0100863
15.1533    -0.103086    -0.103484    -0.10357    -0.103292    -0.103489    -0.103663    -0.103391    -0.103121    -0.103057    -0.103263    -0.103502    -0.103606    -0.103217    -0.103119    -0.103115    -0.103247    -0.103277    -0.103573    -0.103446    -0.103174
28.8067    -0.195703    -0.195594    -0.195419    -0.195688    -0.195511    -0.195853    -0.195571    -0.195742    -0.195804    -0.195726    -0.195625    -0.195868    -0.195397    -0.195472    -0.195442    -0.195816    -0.195684    -0.195687    -0.19537    -0.195566
42.46    -0.286357    -0.286426    -0.286507    -0.286481    -0.286683    -0.286437    -0.286409    -0.286554    -0.286484    -0.286535    -0.286532    -0.286256    -0.28643    -0.28616    -0.286683    -0.286602    -0.286648    -0.286239    -0.286526    -0.286332
56.1133    -0.374955    -0.375176    -0.374709    -0.375172    -0.374878    -0.375189    -0.37529    -0.374966    -0.374938    -0.375048    -0.374985    -0.375005    -0.374917    -0.375037    -0.374822    -0.375346    -0.375094    -0.374927    -0.375238    -0.37507
69.7667    -0.460706    -0.460523    -0.460613    -0.460786    -0.460473    -0.460175    -0.460376    -0.460848    -0.460638    -0.46023    -0.460602    -0.460352    -0.460783    -0.460853    -0.460611    -0.460504    -0.460359    -0.460638    -0.460786    -0.460844
83.42    -0.54184    -0.542049    -0.542093    -0.54164    -0.542001    -0.541757    -0.542121    -0.541947    -0.542061    -0.542134    -0.542008    -0.54177    -0.54194    -0.541939    -0.542127    -0.541739    -0.54195    -0.541894    -0.542375    -0.541929
97.0733    -0.618271    -0.618372    -0.618239    -0.618421    -0.618296    -0.618249    -0.618174    -0.618191    -0.618094    -0.618276    -0.618347    -0.618113    -0.618124    -0.61847    -0.618141    -0.618218    -0.618259    -0.618014    -0.618126    -0.618051
110.727    -0.687408    -0.687278    -0.687473    -0.687055    -0.687597    -0.687321    -0.686857    -0.687223    -0.687201    -0.686678    -0.687082    -0.687284    -0.687148    -0.686843    -0.68694    -0.687177    -0.68736    -0.687295    -0.687103    -0.68722
124.38    -0.746076    -0.745822    -0.746128    -0.745861    -0.745864    -0.746506    -0.746133    -0.745779    -0.746449    -0.746079    -0.745147    -0.746093    -0.746432    -0.746253    -0.746501    -0.74572    -0.746145    -0.745693    -0.746261    -0.745726
138.033    -0.790274    -0.789146    -0.789836    -0.789333    -0.790147    -0.789584    -0.790431    -0.789585    -0.790136    -0.789882    -0.789919    -0.790628    -0.790496    -0.789404    -0.789999    -0.790028    -0.789755    -0.790393    -0.790635    -0.791111
151.687    -0.815916    -0.816023    -0.815205    -0.815847    -0.815801    -0.815318    -0.815831    -0.815582    -0.815847    -0.816009    -0.815787    -0.816118    -0.816406    -0.815377    -0.815446    -0.81586    -0.815105    -0.815777    -0.815562    -0.815661
165.34    -0.826399    -0.82584    -0.826088    -0.825692    -0.826586    -0.826118    -0.826557    -0.826228    -0.825783    -0.825777    -0.826211    -0.825975    -0.82628    -0.826778    -0.82626    -0.826769    -0.826721    -0.826751    -0.826531    -0.826667
178.993    -0.830942    -0.830705    -0.830827    -0.830117    -0.830035    -0.830532    -0.830766    -0.829824    -0.830938    -0.830959    -0.83087    -0.83126    -0.830181    -0.830755    -0.830503    -0.831059    -0.8305    -0.830693    -0.830221    -0.830466
192.647    -0.832743    -0.833716    -0.833845    -0.833374    -0.832998    -0.833484    -0.833147    -0.833365    -0.833065    -0.833176    -0.833551    -0.833162    -0.833035    -0.833478    -0.833246    -0.833458    -0.833523    -0.83371    -0.832882    -0.833433
206.3    -0.835952    -0.836227    -0.835843    -0.835669    -0.836467    -0.836403    -0.836107    -0.835451    -0.835872    -0.836115    -0.836654    -0.836028    -0.836152    -0.835976    -0.83594    -0.835833    -0.836405    -0.835798    -0.835927    -0.836478
219.953    -0.83834    -0.838627    -0.83853    -0.838715    -0.838796    -0.838403    -0.838488    -0.839077    -0.838285    -0.83881    -0.83846    -0.8386    -0.838834    -0.838774    -0.83889    -0.838587    -0.838717    -0.838637    -0.839122    -0.838415
233.607    -0.84169    -0.84136    -0.841426    -0.841348    -0.841038    -0.841201    -0.840839    -0.840862    -0.840736    -0.841612    -0.841541    -0.841227    -0.841286    -0.840951    -0.840746    -0.840656    -0.841326    -0.841437    -0.841244    -0.841114
247.26    -0.843994    -0.843743    -0.843788    -0.844016    -0.84383    -0.843725    -0.844662    -0.844722    -0.843681    -0.843825    -0.843331    -0.843974    -0.843702    -0.84383    -0.844171    -0.84401    -0.843965    -0.843897    -0.844148    -0.844364
260.913    -0.84667    -0.846251    -0.846602    -0.846952    -0.846735    -0.846443    -0.846257    -0.846321    -0.84639    -0.847192    -0.846887    -0.847139    -0.846933    -0.84663    -0.8463    -0.847114    -0.846619    -0.846762    -0.846765    -0.846972
274.567    -0.849463    -0.849283    -0.84896    -0.849538    -0.849587    -0.849211    -0.849442    -0.849304    -0.849711    -0.848976    -0.849326    -0.849585    -0.849672    -0.849745    -0.849678    -0.849768    -0.849378    -0.849637    -0.84932    -0.849462
288.22    -0.852109    -0.852441    -0.852063    -0.851946    -0.8519    -0.851627    -0.851783    -0.852391    -0.852006    -0.851985    -0.851886    -0.852024    -0.851788    -0.851767    -0.851687    -0.852425    -0.851517    -0.852149    -0.852273    -0.851809
301.873    -0.854529    -0.854833    -0.854952    -0.855094    -0.854222    -0.854979    -0.854753    -0.854537    -0.854941    -0.854813    -0.854887    -0.855009    -0.855151    -0.854561    -0.854928    -0.855103    -0.854914    -0.854585    -0.8547    -0.854892
315.527    -0.857657    -0.857286    -0.857096    -0.85696    -0.857311    -0.857778    -0.857334    -0.857426    -0.857492    -0.857835    -0.857392    -0.857775    -0.857676    -0.857666    -0.857457    -0.857171    -0.858053    -0.857679    -0.857197    -0.857562


==> Figures/RawData_mu1_0to0.1.txt <==
0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0   0
1.5    -0.0107153    -0.0105325    -0.0106922    -0.0108993    -0.0108097    -0.0104141    -0.010649    -0.0108039    -0.0105839    -0.0106762    -0.0109131    -0.0105503    -0.0105687    -0.0106438    -0.010419    -0.0105658    -0.0105633    -0.0105674    -0.01044    -0.0106606
18.5667    -0.131361    -0.131451    -0.131602    -0.131552    -0.131604    -0.13154    -0.131466    -0.131545    -0.13161    -0.131704    -0.131375    -0.131289    -0.131461    -0.131548    -0.13181    -0.131266    -0.131519    -0.131221    -0.131551    -0.131435
35.6333    -0.251003    -0.25079    -0.250744    -0.250868    -0.251005    -0.251101    -0.251205    -0.250929    -0.251018    -0.250981    -0.250943    -0.25092    -0.250848    -0.250685    -0.251022    -0.250724    -0.251041    -0.250913    -0.250827    -0.250904
52.7    -0.367971    -0.367624    -0.367995    -0.367601    -0.367901    -0.367579    -0.367591    -0.367639    -0.367933    -0.36808    -0.367663    -0.367824    -0.367783    -0.367787    -0.367694    -0.367643    -0.367714    -0.36809    -0.367782    -0.367638
69.7667    -0.480438    -0.480559    -0.480447    -0.480678    -0.480733    -0.480543    -0.480703    -0.480727    -0.480456    -0.480672    -0.480585    -0.480604    -0.480893    -0.480516    -0.480793    -0.480637    -0.48049    -0.480783    -0.480358    -0.480627
86.8333    -0.588041    -0.588076    -0.588172    -0.588039    -0.587821    -0.587898    -0.588002    -0.588102    -0.58775    -0.587994    -0.587697    -0.587965    -0.588014    -0.587975    -0.587892    -0.588074    -0.587868    -0.587767    -0.588203    -0.588425
103.9    -0.68869    -0.688414    -0.688529    -0.688688    -0.688566    -0.688704    -0.688172    -0.688617    -0.6886    -0.688562    -0.688651    -0.688758    -0.688562    -0.688717    -0.688193    -0.688628    -0.688647    -0.688677    -0.688575    -0.688334
120.967    -0.779636    -0.779154    -0.779679    -0.779646    -0.779725    -0.779218    -0.779294    -0.779663    -0.779676    -0.779618    -0.779283    -0.779422    -0.779894    -0.779094    -0.779211    -0.779746    -0.77946    -0.779495    -0.779521    -0.779586
138.033    -0.856824    -0.856033    -0.856842    -0.856771    -0.856451    -0.856372    -0.856139    -0.856492    -0.85644    -0.856401    -0.856606    -0.856988    -0.856438    -0.856881    -0.857201    -0.85651    -0.856503    -0.856397    -0.856757    -0.856702
155.1    -0.912101    -0.911601    -0.912689    -0.912155    -0.911843    -0.912117    -0.911754    -0.911919    -0.912371    -0.912831    -0.911908    -0.912088    -0.912271    -0.912288    -0.911957    -0.912108    -0.911953    -0.912486    -0.911306    -0.912711
172.167    -0.940719    -0.940108    -0.94057    -0.94051    -0.94069    -0.94089    -0.939985    -0.940134    -0.940179    -0.940658    -0.940667    -0.941096    -0.940095    -0.940149    -0.939451    -0.940081    -0.940205    -0.940586    -0.93965    -0.939866
189.233    -0.949027    -0.94886    -0.949493    -0.949703    -0.950271    -0.949191    -0.9492    -0.949995    -0.949831    -0.949654    -0.949384    -0.949327    -0.949321    -0.948964    -0.949212    -0.948249    -0.949155    -0.949909    -0.948967    -0.949163
206.3    -0.953283    -0.954097    -0.953595    -0.953177    -0.953802    -0.953356    -0.952586    -0.953331    -0.953521    -0.953373    -0.952906    -0.953562    -0.953117    -0.953824    -0.953463    -0.953387    -0.953324    -0.953138    -0.953537    -0.953344
223.367    -0.956452    -0.956408    -0.957213    -0.956832    -0.956281    -0.957022    -0.956944    -0.956553    -0.956734    -0.956826    -0.957364    -0.95677    -0.956974    -0.95686    -0.956552    -0.956881    -0.956903    -0.95689    -0.957045    -0.956886
240.433    -0.960421    -0.959901    -0.960513    -0.960039    -0.960573    -0.960381    -0.960286    -0.960431    -0.960108    -0.960822    -0.959894    -0.96001    -0.960018    -0.960304    -0.960455    -0.960944    -0.96042    -0.960428    -0.959536    -0.959943
257.5    -0.964531    -0.963357    -0.96359    -0.963622    -0.96393    -0.963303    -0.963405    -0.963864    -0.963641    -0.963506    -0.963884    -0.963714    -0.963787    -0.963916    -0.963702    -0.963329    -0.963819    -0.963707    -0.963334    -0.963393
274.567    -0.967608    -0.967294    -0.96718    -0.967139    -0.967005    -0.966923    -0.967005    -0.967    -0.967553    -0.967245    -0.967086    -0.966913    -0.967173    -0.967253    -0.966981    -0.967185    -0.966879    -0.967543    -0.967181    -0.967094
291.633    -0.970887    -0.97109    -0.970448    -0.970496    -0.970308    -0.970801    -0.971107    -0.970437    -0.970077    -0.970832    -0.97102    -0.970426    -0.97072    -0.970509    -0.970641    -0.970795    -0.970638    -0.970632    -0.970855    -0.97062
308.7    -0.973869    -0.973892    -0.974162    -0.974321    -0.974501    -0.974039    -0.974285    -0.973802    -0.974187    -0.974037    -0.974238    -0.97437    -0.97426    -0.974259    -0.973996    -0.9739    -0.974024    -0.974158    -0.97475    -0.974129
325.767    -0.977724    -0.977508    -0.977857    -0.97777    -0.977733    -0.977556    -0.977683    -0.97713    -0.977497    -0.977625    -0.977303    -0.977363    -0.977701    -0.977375    -0.9777    -0.977606    -0.977267    -0.97808    -0.977433    -0.977433
342.833    -0.981336    -0.981028    -0.981365    -0.980915    -0.980975    -0.981026    -0.981331    -0.980528    -0.981067    -0.981005    -0.980976    -0.981098    -0.980971    -0.981172    -0.981166    -0.981599    -0.981105    -0.980958    -0.980975    -0.981043
359.9    -0.984407    -0.984319    -0.984833    -0.985033    -0.984491    -0.984465    -0.984248    -0.984797    -0.984698    -0.984844    -0.984518    -0.984662    -0.984658    -0.984999    -0.984645    -0.984279    -0.98492    -0.984572    -0.984928    -0.984588
376.967    -0.988297    -0.987759    -0.98815    -0.988017    -0.988099    -0.987771    -0.988062    -0.987806    -0.98792    -0.988068    -0.987842    -0.987957    -0.988497    -0.988232    -0.988457    -0.988058    -0.988139    -0.988232    -0.988031    -0.988158
394.033    -0.991789    -0.9911    -0.991491    -0.99186    -0.991879    -0.9915    -0.991244    -0.991938    -0.991465    -0.991775    -0.991315    -0.991206    -0.991396    -0.991493    -0.991845    -0.991429    -0.991541    -0.991675    -0.991716    -0.991516


==> Figures/WilsonFlow_real.dat <==
0  -0.568509   5.05881   
0.01  -0.373668   3.64759   
0.02  -0.288391   2.60429   
0.03  -0.356242   1.87219   
0.04  -0.544643   1.36739   
0.05  -0.796583   1.01873   
0.06  -1.06171   0.775364   
0.07  -1.30792   0.603005   
0.08  -1.52117   0.478923   
0.09  -1.69985   0.388046   
0.1  -1.84841   0.320316   
0.11  -1.97289   0.268962   
0.12  -2.07862   0.229369   
0.13  -2.16958   0.198354   
0.14  -2.24854   0.173691   
0.15  -2.31748   0.1538   
0.16  -2.37786   0.137546   
0.17  -2.43082   0.1241   
0.18  -2.47725   0.112849   
0.19  -2.51785   0.103336   
0.2  -2.55313   0.0952127   
0.21  -2.58351   0.0882141   
0.22  -2.60927   0.0821344   
0.23  -2.63071   0.0768128   
0.24  -2.64809   0.0721224   
0.25  -2.66172   0.0679621   
0.26  -2.67196   0.0642506   
0.27  -2.67921   0.0609219   
0.28  -2.68391   0.0579218   
0.29  -2.6865   0.0552057   
0.3  -2.68741   0.0527364   
0.31  -2.68703   0.0504828   
0.32  -2.68571   0.0484185   
0.33  -2.68377   0.0465215   
0.34  -2.68145   0.0447726   
0.35  -2.67894   0.0431557   
0.36  -2.67641   0.0416568   
0.37  -2.67396   0.0402637   
0.38  -2.67167   0.038966   
0.39  -2.66958   0.0377544   
0.4  -2.66773   0.0366209   
0.41  -2.66612   0.0355586   
0.42  -2.66475   0.034561   
0.43  -2.6636   0.0336226   
0.44  -2.66267   0.0327386   
0.45  -2.66193   0.0319044   
0.46  -2.66136   0.0311162   
0.47  -2.66095   0.0303704   
0.48  -2.66067   0.0296638   
0.49  -2.66052   0.0289935   
0.5  -2.66047   0.0283569   
0.51  -2.66051   0.0277515   
0.52  -2.66063   0.0271754   
0.53  -2.66083   0.0266263   
0.54  -2.66108   0.0261027   
0.55  -2.66139   0.0256027   
0.56  -2.66174   0.0251249   
0.57  -2.66214   0.024668   
0.58  -2.66257   0.0242305   
0.59  -2.66304   0.0238114   
0.6  -2.66353   0.0234095   
0.61  -2.66405   0.0230239   
0.62  -2.66459   0.0226535   
0.63  -2.66515   0.0222976   
0.64  -2.66573   0.0219553   
0.65  -2.66632   0.0216259   
0.66  -2.66693   0.0213086   
0.67  -2.66755   0.0210029   
0.68  -2.66818   0.020708   
0.69  -2.66882   0.0204235   
0.7  -2.66947   0.0201489   
0.71  -2.67012   0.0198835   
0.72  -2.67078   0.0196271   
0.73  -2.67145   0.019379   
0.74  -2.67212   0.0191389   
0.75  -2.6728   0.0189065   
0.76  -2.67348   0.0186814   
0.77  -2.67416   0.0184632   
0.78  -2.67484   0.0182515   
0.79  -2.67552   0.0180462   
0.8  -2.67621   0.017847   
0.81  -2.67689   0.0176534   
0.82  -2.67757   0.0174654   
0.83  -2.67825   0.0172827   
0.84  -2.67894   0.017105   
0.85  -2.67961   0.0169321   
0.86  -2.68029   0.0167639   
0.87  -2.68096   0.0166001   
0.88  -2.68163   0.0164406   
0.89  -2.6823   0.0162851   
0.9  -2.68297   0.0161336   
0.91  -2.68363   0.0159858   
0.92  -2.68429   0.0158417   
0.93  -2.68494   0.015701   
0.94  -2.68559   0.0155637   
0.95  -2.68623   0.0154297   
0.96  -2.68687   0.0152987   
0.97  -2.68751   0.0151707   
0.98  -2.68814   0.0150457   
0.99  -2.68877   0.0149234   
1  -2.6894   0.0148037   
1.01  -2.69001   0.0146867   
1.02  -2.69063   0.0145722   
1.03  -2.69124   0.01446   
1.04  -2.69184   0.0143502   
1.05  -2.69244   0.0142427   
1.06  -2.69304   0.0141373   
1.07  -2.69363   0.0140341   
1.08  -2.69422   0.0139329   
1.09  -2.6948   0.0138336   
1.1  -2.69538   0.0137363   
1.11  -2.69595   0.0136408   
1.12  -2.69652   0.013547   
1.13  -2.69709   0.0134551   
1.14  -2.69765   0.0133648   
1.15  -2.69821   0.0132761   
1.16  -2.69876   0.013189   
1.17  -2.69931   0.0131035   
1.18  -2.69986   0.0130194   
1.19  -2.7004   0.0129368   
1.2  -2.70094   0.0128555   
1.21  -2.70148   0.0127757   
1.22  -2.70201   0.0126971   
1.23  -2.70254   0.0126199   
1.24  -2.70307   0.0125439   
1.25  -2.7036   0.0124691   
1.26  -2.70412   0.0123955   
1.27  -2.70464   0.012323   
1.28  -2.70515   0.0122516   
1.29  -2.70567   0.0121814   
1.3  -2.70618   0.0121122   
1.31  -2.70669   0.012044   
1.32  -2.7072   0.0119768   
1.33  -2.7077   0.0119106   
1.34  -2.7082   0.0118453   
1.35  -2.70871   0.011781   
1.36  -2.70921   0.0117176   
1.37  -2.7097   0.0116551   
1.38  -2.7102   0.0115934   
1.39  -2.7107   0.0115325   
1.4  -2.71119   0.0114725   
1.41  -2.71169   0.0114132   
1.42  -2.71218   0.0113548   
1.43  -2.71267   0.0112971   
1.44  -2.71316   0.0112401   
1.45  -2.71365   0.0111839   
1.46  -2.71414   0.0111283   
1.47  -2.71463   0.0110735   
1.48  -2.71511   0.0110193   
1.49  -2.7156   0.0109658   
1.5  -2.71609   0.0109129   
1.51  -2.71657   0.0108607   
1.52  -2.71706   0.010809   
1.53  -2.71755   0.010758   
1.54  -2.71803   0.0107076   
1.55  -2.71852   0.0106577   
1.56  -2.719   0.0106084   
1.57  -2.71949   0.0105596   
1.58  -2.71997   0.0105114   
1.59  -2.72046   0.0104637   
1.6  -2.72095   0.0104165   
1.61  -2.72143   0.0103698   
1.62  -2.72192   0.0103236   
1.63  -2.72241   0.0102779   
1.64  -2.72289   0.0102327   
1.65  -2.72338   0.010188   
1.66  -2.72387   0.0101436   
1.67  -2.72436   0.0100998   
1.68  -2.72484   0.0100564   
1.69  -2.72533   0.0100134   
1.7  -2.72582   0.00997079   
1.71  -2.72631   0.00992863   
1.72  -2.7268   0.00988688   
1.73  -2.72729   0.00984552   
1.74  -2.72778   0.00980455   
1.75  -2.72827   0.00976396   
1.76  -2.72877   0.00972375   
1.77  -2.72926   0.00968391   
1.78  -2.72975   0.00964443   
1.79  -2.73025   0.0096053   
1.8  -2.73074   0.00956653   
1.81  -2.73124   0.0095281   
1.82  -2.73173   0.00949   
1.83  -2.73223   0.00945224   
1.84  -2.73272   0.00941481   
1.85  -2.73322   0.00937769   
1.86  -2.73372   0.00934089   
1.87  -2.73421   0.0093044   
1.88  -2.73471   0.00926822   
1.89  -2.73521   0.00923234   
1.9  -2.73571   0.00919675   
1.91  -2.73621   0.00916145   
1.92  -2.73671   0.00912644   
1.93  -2.7372   0.00909171   
1.94  -2.7377   0.00905726   
1.95  -2.7382   0.00902308   
1.96  -2.7387   0.00898918   
1.97  -2.7392   0.00895554   
1.98  -2.73971   0.00892216   
1.99  -2.74021   0.00888903   
2  -2.74071   0.00885617   
2.01  -2.74121   0.00882355   
2.02  -2.74171   0.00879118   
2.03  -2.74221   0.00875906   
2.04  -2.74271   0.00872717   
2.05  -2.74321   0.00869552   
2.06  -2.74371   0.00866411   
2.07  -2.74421   0.00863293   
2.08  -2.74471   0.00860198   
2.09  -2.74521   0.00857125   
2.1  -2.74571   0.00854075   
2.11  -2.74621   0.00851046   
2.12  -2.74671   0.0084804   
2.13  -2.7472   0.00845054   
2.14  -2.7477   0.0084209   
2.15  -2.7482   0.00839147   
2.16  -2.74869   0.00836225   
2.17  -2.74919   0.00833323   
2.18  -2.74969   0.00830441   
2.19  -2.75018   0.0082758   
2.2  -2.75067   0.00824738   
2.21  -2.75117   0.00821916   
2.22  -2.75166   0.00819113   
2.23  -2.75215   0.0081633   
2.24  -2.75264   0.00813565   
2.25  -2.75313   0.0081082   
2.26  -2.75362   0.00808092   
2.27  -2.75411   0.00805384   
2.28  -2.75459   0.00802693   
2.29  -2.75508   0.00800021   
2.3  -2.75556   0.00797367   
2.31  -2.75605   0.0079473   
2.32  -2.75653   0.00792111   
2.33  -2.75701   0.00789509   
2.34  -2.75749   0.00786925   
2.35  -2.75797   0.00784357   
2.36  -2.75844   0.00781807   
2.37  -2.75892   0.00779273   
2.38  -2.75939   0.00776756   
2.39  -2.75987   0.00774256   
2.4  -2.76034   0.00771772   
2.41  -2.7608   0.00769304   
2.42  -2.76127   0.00766852   
2.43  -2.76174   0.00764417   
2.44  -2.7622   0.00761997   
2.45  -2.76266   0.00759593   
2.46  -2.76313   0.00757205   
2.47  -2.76358   0.00754832   
2.48  -2.76404   0.00752474   
2.49  -2.7645   0.00750132   
2.5  -2.76495   0.00747805   
2.51  -2.7654   0.00745493   
2.52  -2.76585   0.00743195   
2.53  -2.7663   0.00740913   
2.54  -2.76674   0.00738646   
2.55  -2.76719   0.00736393   
2.56  -2.76763   0.00734154   
2.57  -2.76807   0.0073193   
2.58  -2.7685   0.00729721   
2.59  -2.76894   0.00727525   
2.6  -2.76937   0.00725344   
2.61  -2.7698   0.00723177   
2.62  -2.77023   0.00721023   
2.63  -2.77066   0.00718884   
2.64  -2.77108   0.00716758   
2.65  -2.77151   0.00714646   
2.66  -2.77192   0.00712548   
2.67  -2.77234   0.00710463   
2.68  -2.77276   0.00708391   
2.69  -2.77317   0.00706333   
2.7  -2.77358   0.00704288   
2.71  -2.77399   0.00702257   
2.72  -2.77439   0.00700238   
2.73  -2.7748   0.00698232   
2.74  -2.7752   0.0069624   
2.75  -2.7756   0.0069426   
2.76  -2.77599   0.00692293   
2.77  -2.77639   0.00690339   
2.78  -2.77678   0.00688397   
2.79  -2.77717   0.00686468   
2.8  -2.77755   0.00684551   
2.81  -2.77794   0.00682647   
2.82  -2.77832   0.00680755   
2.83  -2.7787   0.00678875   
2.84  -2.77908   0.00677008   
2.85  -2.77945   0.00675152   
2.86  -2.77982   0.00673309   
2.87  -2.78019   0.00671477   
2.88  -2.78056   0.00669658   
2.89  -2.78092   0.0066785   
2.9  -2.78129   0.00666054   
2.91  -2.78164   0.0066427   
2.92  -2.782   0.00662497   
2.93  -2.78236   0.00660736   
2.94  -2.78271   0.00658986   
2.95  -2.78306   0.00657248   
2.96  -2.7834   0.00655521   
2.97  -2.78375   0.00653805   
2.98  -2.78409   0.006521   
2.99  -2.78443   0.00650407   
3  -2.78477   0.00648725   
3.01  -2.7851   0.00647053   
3.02  -2.78544   0.00645393   
3.03  -2.78577   0.00643743   
3.04  -2.78609   0.00642104   
3.05  -2.78642   0.00640476   
3.06  -2.78674   0.00638859   
3.07  -2.78706   0.00637252   
3.08  -2.78738   0.00635656   
3.09  -2.78769   0.0063407   
3.1  -2.78801   0.00632494   
3.11  -2.78832   0.00630929   
3.12  -2.78863   0.00629374   
3.13  -2.78893   0.00627829   
3.14  -2.78924   0.00626295   
3.15  -2.78954   0.0062477   
3.16  -2.78984   0.00623256   
3.17  -2.79014   0.00621751   
3.18  -2.79043   0.00620257   
3.19  -2.79072   0.00618772   
3.2  -2.79101   0.00617297   
3.21  -2.7913   0.00615831   
3.22  -2.79159   0.00614375   
3.23  -2.79187   0.00612929   
3.24  -2.79215   0.00611492   
3.25  -2.79243   0.00610065   
3.26  -2.79271   0.00608647   
3.27  -2.79298   0.00607238   
3.28  -2.79325   0.00605838   
3.29  -2.79352   0.00604448   
3.3  -2.79379   0.00603067   
3.31  -2.79406   0.00601695   
3.32  -2.79432   0.00600331   
3.33  -2.79459   0.00598977   
3.34  -2.79485   0.00597632   
3.35  -2.7951   0.00596295   
3.36  -2.79536   0.00594967   
3.37  -2.79561   0.00593648   
3.38  -2.79587   0.00592337   
3.39  -2.79612   0.00591035   
3.4  -2.79637   0.00589742   
3.41  -2.79661   0.00588457   
3.42  -2.79686   0.0058718   
3.43  -2.7971   0.00585912   
3.44  -2.79734   0.00584651   
3.45  -2.79758   0.005834   
3.46  -2.79782   0.00582156   
3.47  -2.79805   0.0058092   
3.48  -2.79828   0.00579692   
3.49  -2.79852   0.00578472   
3.5  -2.79875   0.0057726   
3.51  -2.79897   0.00576056   
3.52  -2.7992   0.0057486   
3.53  -2.79943   0.00573672   
3.54  -2.79965   0.00572491   
3.55  -2.79987   0.00571318   
3.56  -2.80009   0.00570152   
3.57  -2.80031   0.00568994   
3.58  -2.80052   0.00567843   
3.59  -2.80074   0.00566699   
3.6  -2.80095   0.00565563   
3.61  -2.80116   0.00564435   
3.62  -2.80137   0.00563313   
3.63  -2.80158   0.00562199   
3.64  -2.80179   0.00561091   
3.65  -2.802   0.00559991   
3.66  -2.8022   0.00558898   
3.67  -2.8024   0.00557812   
3.68  -2.8026   0.00556732   
3.69  -2.8028   0.0055566   
3.7  -2.803   0.00554594   
3.71  -2.8032   0.00553535   
3.72  -2.80339   0.00552483   
3.73  -2.80359   0.00551437   
3.74  -2.80378   0.00550398   
3.75  -2.80397   0.00549366   
3.76  -2.80416   0.00548339   
3.77  -2.80435   0.0054732   
3.78  -2.80454   0.00546307   
3.79  -2.80473   0.005453   
3.8  -2.80491   0.00544299   
3.81  -2.80509   0.00543305   
3.82  -2.80528   0.00542316   
3.83  -2.80546   0.00541334   
3.84  -2.80564   0.00540358   
3.85  -2.80582   0.00539389   
3.86  -2.806   0.00538425   
3.87  -2.80617   0.00537467   
3.88  -2.80635   0.00536515   
3.89  -2.80652   0.00535568   
3.9  -2.80669   0.00534628   
3.91  -2.80687   0.00533694   
3.92  -2.80704   0.00532765   
3.93  -2.80721   0.00531841   
3.94  -2.80738   0.00530924   
3.95  -2.80755   0.00530012   
3.96  -2.80771   0.00529106   
3.97  -2.80788   0.00528205   
3.98  -2.80804   0.00527309   
3.99  -2.80821   0.00526419   
4  -2.80837   0.00525535   
4.01  -2.80853   0.00524655   
4.02  -2.80869   0.00523781   
4.03  -2.80885   0.00522913   
4.04  -2.80901   0.00522049   
4.05  -2.80917   0.00521191   
4.06  -2.80933   0.00520338   
4.07  -2.80948   0.0051949   
4.08  -2.80964   0.00518647   
4.09  -2.8098   0.00517809   
4.1  -2.80995   0.00516976   
4.11  -2.8101   0.00516148   
4.12  -2.81025   0.00515324   
4.13  -2.81041   0.00514506   
4.14  -2.81056   0.00513693   
4.15  -2.81071   0.00512884   
4.16  -2.81086   0.0051208   
4.17  -2.811   0.00511281   
4.18  -2.81115   0.00510487   
4.19  -2.8113   0.00509697   
4.2  -2.81145   0.00508912   
4.21  -2.81159   0.00508131   
4.22  -2.81174   0.00507356   
4.23  -2.81188   0.00506584   
4.24  -2.81202   0.00505817   
4.25  -2.81216   0.00505055   
4.26  -2.81231   0.00504297   
4.27  -2.81245   0.00503543   
4.28  -2.81259   0.00502794   
4.29  -2.81273   0.00502049   
4.3  -2.81287   0.00501308   
4.31  -2.81301   0.00500572   
4.32  -2.81314   0.0049984   
4.33  -2.81328   0.00499112   
4.34  -2.81342   0.00498388   
4.35  -2.81355   0.00497668   
4.36  -2.81369   0.00496953   
4.37  -2.81383   0.00496241   
4.38  -2.81396   0.00495534   
4.39  -2.81409   0.00494831   
4.4  -2.81423   0.00494132   
4.41  -2.81436   0.00493436   
4.42  -2.81449   0.00492745   
4.43  -2.81462   0.00492058   
4.44  -2.81475   0.00491374   
4.45  -2.81489   0.00490695   
4.46  -2.81502   0.00490019   
4.47  -2.81514   0.00489347   
4.48  -2.81527   0.00488679   
4.49  -2.8154   0.00488014   
4.5  -2.81553   0.00487354   
4.51  -2.81566   0.00486697   
4.52  -2.81579   0.00486044   
4.53  -2.81591   0.00485394   
4.54  -2.81604   0.00484748   
4.55  -2.81616   0.00484106   
4.56  -2.81629   0.00483467   
4.57  -2.81641   0.00482832   
4.58  -2.81654   0.00482201   
4.59  -2.81666   0.00481573   
4.6  -2.81679   0.00480948   
4.61  -2.81691   0.00480327   
4.62  -2.81703   0.0047971   
4.63  -2.81715   0.00479096   
4.64  -2.81728   0.00478485   
4.65  -2.8174   0.00477878   
4.66  -2.81752   0.00477274   
4.67  -2.81764   0.00476673   
4.68  -2.81776   0.00476076   
4.69  -2.81788   0.00475482   
4.7  -2.818   0.00474892   
4.71  -2.81812   0.00474304   
4.72  -2.81824   0.0047372   
4.73  -2.81835   0.0047314   
4.74  -2.81847   0.00472562   
4.75  -2.81859   0.00471988   
4.76  -2.81871   0.00471417   
4.77  -2.81882   0.00470848   
4.78  -2.81894   0.00470284   
4.79  -2.81906   0.00469722   
4.8  -2.81917   0.00469163   
4.81  -2.81929   0.00468608   
4.82  -2.8194   0.00468055   
4.83  -2.81952   0.00467506   
4.84  -2.81963   0.00466959   
4.85  -2.81975   0.00466416   
4.86  -2.81986   0.00465875   
4.87  -2.81997   0.00465338   
4.88  -2.82009   0.00464804   
4.89  -2.8202   0.00464272   
4.9  -2.82031   0.00463744   
4.91  -2.82042   0.00463218   
4.92  -2.82054   0.00462695   
4.93  -2.82065   0.00462175   
4.94  -2.82076   0.00461658   
4.95  -2.82087   0.00461144   
4.96  -2.82098   0.00460633   
4.97  -2.82109   0.00460124   
4.98  -2.8212   0.00459619   
4.99  -2.82131   0.00459116   
5  -2.82142   0.00458616   
5.01  -2.82153   0.00458118   
5.02  -2.82164   0.00457624   
5.03  -2.82175   0.00457132   
5.04  -2.82186   0.00456642   
5.05  -2.82197   0.00456156   
5.06  -2.82207   0.00455672   
5.07  -2.82218   0.00455191   
5.08  -2.82229   0.00454713   
5.09  -2.8224   0.00454237   
5.1  -2.8225   0.00453764   
5.11  -2.82261   0.00453293   
5.12  -2.82272   0.00452825   
5.13  -2.82282   0.0045236   
5.14  -2.82293   0.00451897   
5.15  -2.82303   0.00451437   
5.16  -2.82314   0.00450979   
5.17  -2.82324   0.00450524   
5.18  -2.82335   0.00450071   
5.19  -2.82345   0.00449621   
5.2  -2.82356   0.00449173   
5.21  -2.82366   0.00448728   
5.22  -2.82377   0.00448285   
5.23  -2.82387   0.00447845   
5.24  -2.82397   0.00447407   
5.25  -2.82408   0.00446972   
5.26  -2.82418   0.00446539   
5.27  -2.82428   0.00446108   
5.28  -2.82438   0.0044568   
5.29  -2.82449   0.00445255   
5.3  -2.82459   0.00444831   
5.31  -2.82469   0.0044441   
5.32  -2.82479   0.00443992   
5.33  -2.82489   0.00443575   
5.34  -2.82499   0.00443161   
5.35  -2.82509   0.00442749   
5.36  -2.82519   0.0044234   
5.37  -2.82529   0.00441933   
5.38  -2.82539   0.00441528   
5.39  -2.82549   0.00441126   
5.4  -2.82559   0.00440725   
5.41  -2.82569   0.00440327   
5.42  -2.82579   0.00439931   
5.43  -2.82589   0.00439538   
5.44  -2.82599   0.00439146   
5.45  -2.82609   0.00438757   
5.46  -2.82619   0.0043837   
5.47  -2.82629   0.00437985   
5.48  -2.82638   0.00437603   
5.49  -2.82648   0.00437222   
5.5  -2.82658   0.00436844   
5.51  -2.82667   0.00436468   
5.52  -2.82677   0.00436094   
5.53  -2.82687   0.00435722   
5.54  -2.82696   0.00435352   
5.55  -2.82706   0.00434984   
5.56  -2.82716   0.00434618   
5.57  -2.82725   0.00434255   
5.58  -2.82735   0.00433893   
5.59  -2.82744   0.00433534   
5.6  -2.82754   0.00433176   
5.61  -2.82763   0.00432821   
5.62  -2.82773   0.00432468   
5.63  -2.82782   0.00432116   
5.64  -2.82792   0.00431767   
5.65  -2.82801   0.0043142   
5.66  -2.8281   0.00431074   
5.67  -2.8282   0.00430731   
5.68  -2.82829   0.00430389   
5.69  -2.82838   0.0043005   
5.7  -2.82848   0.00429712   
5.71  -2.82857   0.00429377   
5.72  -2.82866   0.00429043   
5.73  -2.82876   0.00428711   
5.74  -2.82885   0.00428382   
5.75  -2.82894   0.00428054   
5.76  -2.82903   0.00427728   
5.77  -2.82912   0.00427403   
5.78  -2.82921   0.00427081   
5.79  -2.8293   0.00426761   
5.8  -2.82939   0.00426442   
5.81  -2.82949   0.00426125   
5.82  -2.82958   0.00425811   
5.83  -2.82967   0.00425498   
5.84  -2.82976   0.00425186   
5.85  -2.82985   0.00424877   
5.86  -2.82993   0.00424569   
5.87  -2.83002   0.00424263   
5.88  -2.83011   0.00423959   
5.89  -2.8302   0.00423657   
5.9  -2.83029   0.00423357   
5.91  -2.83038   0.00423058   
5.92  -2.83047   0.00422761   
5.93  -2.83055   0.00422466   
5.94  -2.83064   0.00422172   
5.95  -2.83073   0.0042188   
5.96  -2.83082   0.0042159   
5.97  -2.8309   0.00421302   
5.98  -2.83099   0.00421015   
5.99  -2.83108   0.0042073   
6  -2.83116   0.00420447   
6.01  -2.83125   0.00420165   
6.02  -2.83133   0.00419885   
6.03  -2.83142   0.00419607   
6.04  -2.83151   0.0041933   
6.05  -2.83159   0.00419055   
6.06  -2.83168   0.00418782   
6.07  -2.83176   0.0041851   
6.08  -2.83185   0.0041824   
6.09  -2.83193   0.00417971   
6.1  -2.83201   0.00417704   
6.11  -2.8321   0.00417439   
6.12  -2.83218   0.00417175   
6.13  -2.83226   0.00416913   
6.14  -2.83235   0.00416652   
6.15  -2.83243   0.00416393   
6.16  -2.83251   0.00416136   
6.17  -2.8326   0.0041588   
6.18  -2.83268   0.00415625   
6.19  -2.83276   0.00415372   
6.2  -2.83284   0.00415121   
6.21  -2.83292   0.00414871   
6.22  -2.83301   0.00414622   
6.23  -2.83309   0.00414375   
6.24  -2.83317   0.0041413   
6.25  -2.83325   0.00413886   
6.26  -2.83333   0.00413644   
6.27  -2.83341   0.00413403   
6.28  -2.83349   0.00413163   
6.29  -2.83357   0.00412925   
6.3  -2.83365   0.00412688   
6.31  -2.83373   0.00412453   
6.32  -2.83381   0.00412219   
6.33  -2.83389   0.00411987   
6.34  -2.83397   0.00411756   
6.35  -2.83404   0.00411527   
6.36  -2.83412   0.00411298   
6.37  -2.8342   0.00411072   
6.38  -2.83428   0.00410846   
6.39  -2.83436   0.00410622   
6.4  -2.83443   0.004104   
6.41  -2.83451   0.00410178   
6.42  -2.83459   0.00409958   
6.43  -2.83466   0.0040974   
6.44  -2.83474   0.00409523   
6.45  -2.83482   0.00409307   
6.46  -2.83489   0.00409092   
6.47  -2.83497   0.00408879   
6.48  -2.83504   0.00408667   
6.49  -2.83512   0.00408457   
6.5  -2.8352   0.00408247   
6.51  -2.83527   0.00408039   
6.52  -2.83534   0.00407832   
6.53  -2.83542   0.00407627   
6.54  -2.83549   0.00407423   
6.55  -2.83557   0.0040722   
6.56  -2.83564   0.00407018   
6.57  -2.83572   0.00406818   
6.58  -2.83579   0.00406619   
6.59  -2.83586   0.00406421   
6.6  -2.83593   0.00406224   
6.61  -2.83601   0.00406029   
6.62  -2.83608   0.00405834   
6.63  -2.83615   0.00405641   
6.64  -2.83622   0.00405449   
6.65  -2.8363   0.00405259   
6.66  -2.83637   0.00405069   
6.67  -2.83644   0.00404881   
6.68  -2.83651   0.00404694   
6.69  -2.83658   0.00404508   
6.7  -2.83665   0.00404323   
6.71  -2.83672   0.0040414   
6.72  -2.83679   0.00403957   
6.73  -2.83686   0.00403776   
6.74  -2.83693   0.00403596   
6.75  -2.837   0.00403417   
6.76  -2.83707   0.00403239   
6.77  -2.83714   0.00403062   
6.78  -2.83721   0.00402887   
6.79  -2.83728   0.00402712   
6.8  -2.83735   0.00402539   
6.81  -2.83741   0.00402366   
6.82  -2.83748   0.00402195   
6.83  -2.83755   0.00402025   
6.84  -2.83762   0.00401856   
6.85  -2.83769   0.00401688   
6.86  -2.83775   0.00401521   
6.87  -2.83782   0.00401355   
6.88  -2.83789   0.0040119   
6.89  -2.83795   0.00401026   
6.9  -2.83802   0.00400863   
6.91  -2.83808   0.00400702   
6.92  -2.83815   0.00400541   
6.93  -2.83822   0.00400381   
6.94  -2.83828   0.00400223   
6.95  -2.83835   0.00400065   
6.96  -2.83841   0.00399909   
6.97  -2.83848   0.00399753   
6.98  -2.83854   0.00399598   
6.99  -2.8386   0.00399445   
7  -2.83867   0.00399292   
7.01  -2.83873   0.0039914   
7.02  -2.8388   0.0039899   
7.03  -2.83886   0.0039884   
7.04  -2.83892   0.00398691   
7.05  -2.83899   0.00398543   
7.06  -2.83905   0.00398396   
7.07  -2.83911   0.00398251   
7.08  -2.83917   0.00398106   
7.09  -2.83924   0.00397962   
7.1  -2.8393   0.00397818   
7.11  -2.83936   0.00397676   
7.12  -2.83942   0.00397535   
7.13  -2.83948   0.00397395   
7.14  -2.83954   0.00397255   
7.15  -2.8396   0.00397117   
7.16  -2.83966   0.00396979   
7.17  -2.83972   0.00396842   
7.18  -2.83978   0.00396706   
7.19  -2.83984   0.00396571   
7.2  -2.8399   0.00396437   
7.21  -2.83996   0.00396304   
7.22  -2.84002   0.00396172   
7.23  -2.84008   0.0039604   
7.24  -2.84014   0.00395909   
7.25  -2.8402   0.0039578   
7.26  -2.84026   0.00395651   
7.27  -2.84032   0.00395523   
7.28  -2.84037   0.00395395   
7.29  -2.84043   0.00395269   
7.3  -2.84049   0.00395143   
7.31  -2.84055   0.00395018   
7.32  -2.8406   0.00394894   
7.33  -2.84066   0.00394771   
7.34  -2.84072   0.00394649   
7.35  -2.84078   0.00394527   
7.36  -2.84083   0.00394406   
7.37  -2.84089   0.00394286   
7.38  -2.84094   0.00394167   
7.39  -2.841   0.00394049   
7.4  -2.84105   0.00393931   
7.41  -2.84111   0.00393814   
7.42  -2.84117   0.00393698   
7.43  -2.84122   0.00393583   
7.44  -2.84128   0.00393468   
7.45  -2.84133   0.00393354   
7.46  -2.84138   0.00393241   
7.47  -2.84144   0.00393129   
7.48  -2.84149   0.00393017   
7.49  -2.84155   0.00392906   
7.5  -2.8416   0.00392796   
7.51  -2.84165   0.00392687   
7.52  -2.84171   0.00392578   
7.53  -2.84176   0.0039247   
7.54  -2.84181   0.00392363   
7.55  -2.84186   0.00392256   
7.56  -2.84192   0.0039215   
7.57  -2.84197   0.00392045   
7.58  -2.84202   0.00391941   
7.59  -2.84207   0.00391837   
7.6  -2.84212   0.00391734   
7.61  -2.84217   0.00391632   
7.62  -2.84223   0.0039153   
7.63  -2.84228   0.00391429   
7.64  -2.84233   0.00391328   
7.65  -2.84238   0.00391229   
7.66  -2.84243   0.0039113   
7.67  -2.84248   0.00391031   
7.68  -2.84253   0.00390933   
7.69  -2.84258   0.00390836   
7.7  -2.84263   0.0039074   
7.71  -2.84268   0.00390644   
7.72  -2.84273   0.00390549   
7.73  -2.84278   0.00390454   
7.74  -2.84282   0.0039036   
7.75  -2.84287   0.00390267   
7.76  -2.84292   0.00390174   
7.77  -2.84297   0.00390082   
7.78  -2.84302   0.00389991   
7.79  -2.84306   0.003899   
7.8  -2.84311   0.0038981   
7.81  -2.84316   0.0038972   
7.82  -2.84321   0.00389631   
7.83  -2.84325   0.00389543   
7.84  -2.8433   0.00389455   
7.85  -2.84335   0.00389368   
7.86  -2.84339   0.00389281   
7.87  -2.84344   0.00389195   
7.88  -2.84349   0.00389109   
7.89  -2.84353   0.00389025   
7.9  -2.84358   0.0038894   
7.91  -2.84362   0.00388856   
7.92  -2.84367   0.00388773   
7.93  -2.84372   0.0038869   
7.94  -2.84376   0.00388608   
7.95  -2.84381   0.00388527   
7.96  -2.84385   0.00388446   
7.97  -2.84389   0.00388365   
7.98  -2.84394   0.00388285   
7.99  -2.84398   0.00388206   
8  -2.84403   0.00388127   
8.01  -2.84407   0.00388048   
8.02  -2.84411   0.00387971   
8.03  -2.84416   0.00387893   
8.04  -2.8442   0.00387817   
8.05  -2.84424   0.0038774   
8.06  -2.84429   0.00387664   
8.07  -2.84433   0.00387589   
8.08  -2.84437   0.00387514   
8.09  -2.84441   0.0038744   
8.1  -2.84446   0.00387366   
8.11  -2.8445   0.00387293   
8.12  -2.84454   0.0038722   
8.13  -2.84458   0.00387148   
8.14  -2.84462   0.00387076   
8.15  -2.84467   0.00387005   
8.16  -2.84471   0.00386934   
8.17  -2.84475   0.00386864   
8.18  -2.84479   0.00386794   
8.19  -2.84483   0.00386724   
8.2  -2.84487   0.00386656   
8.21  -2.84491   0.00386587   
8.22  -2.84495   0.00386519   
8.23  -2.84499   0.00386451   
8.24  -2.84503   0.00386384   
8.25  -2.84507   0.00386318   
8.26  -2.84511   0.00386251   
8.27  -2.84515   0.00386186   
8.28  -2.84519   0.0038612   
8.29  -2.84523   0.00386056   
8.3  -2.84527   0.00385991   
8.31  -2.8453   0.00385927   
8.32  -2.84534   0.00385863   
8.33  -2.84538   0.003858   
8.34  -2.84542   0.00385738   
8.35  -2.84546   0.00385675   
8.36  -2.8455   0.00385613   
8.37  -2.84553   0.00385552   
8.38  -2.84557   0.00385491   
8.39  -2.84561   0.0038543   
8.4  -2.84565   0.0038537   
8.41  -2.84568   0.0038531   
8.42  -2.84572   0.00385251   
8.43  -2.84576   0.00385192   
8.44  -2.84579   0.00385133   
8.45  -2.84583   0.00385075   
8.46  -2.84587   0.00385017   
8.47  -2.8459   0.0038496   
8.48  -2.84594   0.00384903   
8.49  -2.84597   0.00384846   
8.5  -2.84601   0.0038479   
8.51  -2.84605   0.00384734   
8.52  -2.84608   0.00384678   
8.53  -2.84612   0.00384623   
8.54  -2.84615   0.00384568   
8.55  -2.84619   0.00384514   
8.56  -2.84622   0.0038446   
8.57  -2.84626   0.00384406   
8.58  -2.84629   0.00384353   
8.59  -2.84632   0.003843   
8.6  -2.84636   0.00384247   
8.61  -2.84639   0.00384195   
8.62  -2.84643   0.00384143   
8.63  -2.84646   0.00384092   
8.64  -2.84649   0.0038404   
8.65  -2.84653   0.0038399   
8.66  -2.84656   0.00383939   
8.67  -2.84659   0.00383889   
8.68  -2.84663   0.00383839   
8.69  -2.84666   0.0038379   
8.7  -2.84669   0.0038374   
8.71  -2.84673   0.00383692   
8.72  -2.84676   0.00383643   
8.73  -2.84679   0.00383595   
8.74  -2.84682   0.00383547   
8.75  -2.84685   0.003835   
8.76  -2.84689   0.00383452   
8.77  -2.84692   0.00383406   
8.78  -2.84695   0.00383359   
8.79  -2.84698   0.00383313   
8.8  -2.84701   0.00383267   
8.81  -2.84704   0.00383221   
8.82  -2.84707   0.00383176   
8.83  -2.84711   0.00383131   
8.84  -2.84714   0.00383086   
8.85  -2.84717   0.00383042   
8.86  -2.8472   0.00382998   
8.87  -2.84723   0.00382954   
8.88  -2.84726   0.0038291   
8.89  -2.84729   0.00382867   
8.9  -2.84732   0.00382824   
8.91  -2.84735   0.00382782   
8.92  -2.84738   0.00382739   
8.93  -2.84741   0.00382697   
8.94  -2.84744   0.00382655   
8.95  -2.84747   0.00382614   
8.96  -2.8475   0.00382573   
8.97  -2.84752   0.00382532   
8.98  -2.84755   0.00382491   
8.99  -2.84758   0.00382451   
9  -2.84761   0.00382411   
9.01  -2.84764   0.00382371   
9.02  -2.84767   0.00382331   
9.03  -2.8477   0.00382292   
9.04  -2.84772   0.00382253   
9.05  -2.84775   0.00382214   
9.06  -2.84778   0.00382175   
9.07  -2.84781   0.00382137   
9.08  -2.84784   0.00382099   
9.09  -2.84786   0.00382061   
9.1  -2.84789   0.00382024   
9.11  -2.84792   0.00381987   
9.12  -2.84795   0.0038195   
9.13  -2.84797   0.00381913   
9.14  -2.848   0.00381876   
9.15  -2.84803   0.0038184   
9.16  -2.84805   0.00381804   
9.17  -2.84808   0.00381768   
9.18  -2.84811   0.00381733   
9.19  -2.84813   0.00381698   
9.2  -2.84816   0.00381663   
9.21  -2.84819   0.00381628   
9.22  -2.84821   0.00381593   
9.23  -2.84824   0.00381559   
9.24  -2.84826   0.00381525   
9.25  -2.84829   0.00381491   
9.26  -2.84831   0.00381457   
9.27  -2.84834   0.00381424   
9.28  -2.84836   0.00381391   
9.29  -2.84839   0.00381358   
9.3  -2.84841   0.00381325   
9.31  -2.84844   0.00381292   
9.32  -2.84846   0.0038126   
9.33  -2.84849   0.00381228   
9.34  -2.84851   0.00381196   
9.35  -2.84854   0.00381164   
9.36  -2.84856   0.00381133   
9.37  -2.84859   0.00381101   
9.38  -2.84861   0.0038107   
9.39  -2.84864   0.0038104   
9.4  -2.84866   0.00381009   
9.41  -2.84868   0.00380978   
9.42  -2.84871   0.00380948   
9.43  -2.84873   0.00380918   
9.44  -2.84875   0.00380888   
9.45  -2.84878   0.00380859   
9.46  -2.8488   0.00380829   
9.47  -2.84882   0.003808   
9.48  -2.84885   0.00380771   
9.49  -2.84887   0.00380742   
9.5  -2.84889   0.00380714   
9.51  -2.84892   0.00380685   
9.52  -2.84894   0.00380657   
9.53  -2.84896   0.00380629   
9.54  -2.84898   0.00380601   
9.55  -2.84901   0.00380573   
9.56  -2.84903   0.00380546   
9.57  -2.84905   0.00380518   
9.58  -2.84907   0.00380491   
9.59  -2.84909   0.00380464   
9.6  -2.84912   0.00380437   
9.61  -2.84914   0.00380411   
9.62  -2.84916   0.00380384   
9.63  -2.84918   0.00380358   
9.64  -2.8492   0.00380332   
9.65  -2.84922   0.00380306   
9.66  -2.84924   0.0038028   
9.67  -2.84926   0.00380255   
9.68  -2.84929   0.00380229   
9.69  -2.84931   0.00380204   
9.7  -2.84933   0.00380179   
9.71  -2.84935   0.00380154   
9.72  -2.84937   0.00380129   
9.73  -2.84939   0.00380105   
9.74  -2.84941   0.0038008   
9.75  -2.84943   0.00380056   
9.76  -2.84945   0.00380032   
9.77  -2.84947   0.00380008   
9.78  -2.84949   0.00379984   
9.79  -2.84951   0.00379961   
9.8  -2.84953   0.00379937   
9.81  -2.84955   0.00379914   
9.82  -2.84957   0.00379891   
9.83  -2.84959   0.00379868   
9.84  -2.84961   0.00379845   
9.85  -2.84963   0.00379822   
9.86  -2.84965   0.003798   
9.87  -2.84967   0.00379777   
9.88  -2.84969   0.00379755   
9.89  -2.8497   0.00379733   
9.9  -2.84972   0.00379711   
9.91  -2.84974   0.00379689   
9.92  -2.84976   0.00379668   
9.93  -2.84978   0.00379646   
9.94  -2.8498   0.00379625   
9.95  -2.84982   0.00379603   
9.96  -2.84983   0.00379582   
9.97  -2.84985   0.00379561   
9.98  -2.84987   0.00379541   
9.99  -2.84989   0.0037952   
10  -2.84991   0.00379499   
10.01  -2.84993   0.00379479   
10.02  -2.84994   0.00379459   
10.03  -2.84996   0.00379438   
10.04  -2.84998   0.00379418   
10.05  -2.85   0.00379399   
10.06  -2.85001   0.00379379   
10.07  -2.85003   0.00379359   
10.08  -2.85005   0.0037934   
10.09  -2.85007   0.0037932   
10.1  -2.85008   0.00379301   
10.11  -2.8501   0.00379282   
10.12  -2.85012   0.00379263   
10.13  -2.85013   0.00379244   
10.14  -2.85015   0.00379225   
10.15  -2.85017   0.00379207   
10.16  -2.85018   0.00379188   
10.17  -2.8502   0.0037917   
10.18  -2.85022   0.00379152   
10.19  -2.85023   0.00379133   
10.2  -2.85025   0.00379115   
10.21  -2.85027   0.00379097   
10.22  -2.85028   0.0037908   
10.23  -2.8503   0.00379062   
10.24  -2.85031   0.00379044   
10.25  -2.85033   0.00379027   
10.26  -2.85035   0.0037901   
10.27  -2.85036   0.00378992   
10.28  -2.85038   0.00378975   
10.29  -2.85039   0.00378958   
10.3  -2.85041   0.00378941   
10.31  -2.85042   0.00378925   
10.32  -2.85044   0.00378908   
10.33  -2.85045   0.00378891   
10.34  -2.85047   0.00378875   
10.35  -2.85048   0.00378859   
10.36  -2.8505   0.00378842   
10.37  -2.85051   0.00378826   
10.38  -2.85053   0.0037881   
10.39  -2.85054   0.00378794   
10.4  -2.85056   0.00378779   
10.41  -2.85057   0.00378763   
10.42  -2.85059   0.00378747   
10.43  -2.8506   0.00378732   
10.44  -2.85062   0.00378716   
10.45  -2.85063   0.00378701   
10.46  -2.85065   0.00378686   
10.47  -2.85066   0.00378671   
10.48  -2.85067   0.00378656   
10.49  -2.85069   0.00378641   
10.5  -2.8507   0.00378626   
10.51  -2.85072   0.00378611   
10.52  -2.85073   0.00378596   
10.53  -2.85074   0.00378582   
10.54  -2.85076   0.00378567   
10.55  -2.85077   0.00378553   
10.56  -2.85079   0.00378539   
10.57  -2.8508   0.00378525   
10.58  -2.85081   0.0037851   
10.59  -2.85083   0.00378496   
10.6  -2.85084   0.00378483   
10.61  -2.85085   0.00378469   
10.62  -2.85087   0.00378455   
10.63  -2.85088   0.00378441   
10.64  -2.85089   0.00378428   
10.65  -2.8509   0.00378414   
10.66  -2.85092   0.00378401   
10.67  -2.85093   0.00378388   
10.68  -2.85094   0.00378374   
10.69  -2.85096   0.00378361   
10.7  -2.85097   0.00378348   
10.71  -2.85098   0.00378335   
10.72  -2.85099   0.00378322   
10.73  -2.85101   0.0037831   
10.74  -2.85102   0.00378297   
10.75  -2.85103   0.00378284   
10.76  -2.85104   0.00378272   
10.77  -2.85106   0.00378259   
10.78  -2.85107   0.00378247   
10.79  -2.85108   0.00378234   
10.8  -2.85109   0.00378222   
10.81  -2.8511   0.0037821   
10.82  -2.85111   0.00378198   
10.83  -2.85113   0.00378186   
10.84  -2.85114   0.00378174   
10.85  -2.85115   0.00378162   
10.86  -2.85116   0.0037815   
10.87  -2.85117   0.00378139   
10.88  -2.85118   0.00378127   
10.89  -2.8512   0.00378115   
10.9  -2.85121   0.00378104   
10.91  -2.85122   0.00378092   
10.92  -2.85123   0.00378081   
10.93  -2.85124   0.0037807   
10.94  -2.85125   0.00378059   
10.95  -2.85126   0.00378047   
10.96  -2.85127   0.00378036   
10.97  -2.85129   0.00378025   
10.98  -2.8513   0.00378014   
10.99  -2.85131   0.00378004   
11  -2.85132   0.00377993   
11.01  -2.85133   0.00377982   
11.02  -2.85134   0.00377971   
11.03  -2.85135   0.00377961   
11.04  -2.85136   0.0037795   
11.05  -2.85137   0.0037794   
11.06  -2.85138   0.00377929   
11.07  -2.85139   0.00377919   
11.08  -2.8514   0.00377909   
11.09  -2.85141   0.00377899   
11.1  -2.85142   0.00377888   
11.11  -2.85143   0.00377878   
11.12  -2.85144   0.00377868   
11.13  -2.85145   0.00377858   
11.14  -2.85146   0.00377849   
11.15  -2.85147   0.00377839   
11.16  -2.85148   0.00377829   
11.17  -2.85149   0.00377819   
11.18  -2.8515   0.0037781   
11.19  -2.85151   0.003778   
11.2  -2.85152   0.0037779   
11.21  -2.85153   0.00377781   
11.22  -2.85154   0.00377772   
11.23  -2.85155   0.00377762   
11.24  -2.85156   0.00377753   
11.25  -2.85157   0.00377744   
11.26  -2.85158   0.00377735   
11.27  -2.85159   0.00377725   
11.28  -2.8516   0.00377716   
11.29  -2.8516   0.00377707   
11.3  -2.85161   0.00377698   
11.31  -2.85162   0.00377689   
11.32  -2.85163   0.00377681   
11.33  -2.85164   0.00377672   
11.34  -2.85165   0.00377663   
11.35  -2.85166   0.00377654   
11.36  -2.85167   0.00377646   
11.37  -2.85168   0.00377637   
11.38  -2.85168   0.00377629   
11.39  -2.85169   0.0037762   
11.4  -2.8517   0.00377612   
11.41  -2.85171   0.00377603   
11.42  -2.85172   0.00377595   
11.43  -2.85173   0.00377587   
11.44  -2.85173   0.00377579   
11.45  -2.85174   0.0037757   
11.46  -2.85175   0.00377562   
11.47  -2.85176   0.00377554   
11.48  -2.85177   0.00377546   
11.49  -2.85178   0.00377538   
11.5  -2.85178   0.0037753   
11.51  -2.85179   0.00377522   
11.52  -2.8518   0.00377515   
11.53  -2.85181   0.00377507   
11.54  -2.85182   0.00377499   
11.55  -2.85182   0.00377491   
11.56  -2.85183   0.00377484   
11.57  -2.85184   0.00377476   
11.58  -2.85185   0.00377469   
11.59  -2.85185   0.00377461   
11.6  -2.85186   0.00377454   
11.61  -2.85187   0.00377446   
11.62  -2.85188   0.00377439   
11.63  -2.85188   0.00377431   
11.64  -2.85189   0.00377424   
11.65  -2.8519   0.00377417   
11.66  -2.85191   0.0037741   
11.67  -2.85191   0.00377403   
11.68  -2.85192   0.00377395   
11.69  -2.85193   0.00377388   
11.7  -2.85193   0.00377381   
11.71  -2.85194   0.00377374   
11.72  -2.85195   0.00377367   
11.73  -2.85196   0.00377361   
11.74  -2.85196   0.00377354   
11.75  -2.85197   0.00377347   
11.76  -2.85198   0.0037734   
11.77  -2.85198   0.00377333   
11.78  -2.85199   0.00377327   
11.79  -2.852   0.0037732   
11.8  -2.852   0.00377313   
11.81  -2.85201   0.00377307   
11.82  -2.85202   0.003773   
11.83  -2.85202   0.00377294   
11.84  -2.85203   0.00377287   
11.85  -2.85204   0.00377281   
11.86  -2.85204   0.00377274   
11.87  -2.85205   0.00377268   
11.88  -2.85205   0.00377262   
11.89  -2.85206   0.00377256   
11.9  -2.85207   0.00377249   
11.91  -2.85207   0.00377243   
11.92  -2.85208   0.00377237   
11.93  -2.85209   0.00377231   
11.94  -2.85209   0.00377225   
11.95  -2.8521   0.00377219   
11.96  -2.8521   0.00377213   
11.97  -2.85211   0.00377207   
11.98  -2.85212   0.00377201   
11.99  -2.85212   0.00377195   
12  -2.85213   0.00377189   
12.01  -2.85213   0.00377183   
12.02  -2.85214   0.00377177   
12.03  -2.85214   0.00377171   
12.04  -2.85215   0.00377166   
12.05  -2.85216   0.0037716   
12.06  -2.85216   0.00377154   
12.07  -2.85217   0.00377149   
12.08  -2.85217   0.00377143   
12.09  -2.85218   0.00377137   
12.1  -2.85218   0.00377132   
12.11  -2.85219   0.00377126   
12.12  -2.85219   0.00377121   
12.13  -2.8522   0.00377115   
12.14  -2.8522   0.0037711   
12.15  -2.85221   0.00377105   
12.16  -2.85221   0.00377099   
12.17  -2.85222   0.00377094   
12.18  -2.85222   0.00377089   
12.19  -2.85223   0.00377083   
12.2  -2.85223   0.00377078   
12.21  -2.85224   0.00377073   
12.22  -2.85224   0.00377068   
12.23  -2.85225   0.00377063   
12.24  -2.85225   0.00377057   
12.25  -2.85226   0.00377052   
12.26  -2.85226   0.00377047   
12.27  -2.85227   0.00377042   
12.28  -2.85227   0.00377037   
12.29  -2.85228   0.00377032   
12.3  -2.85228   0.00377027   
12.31  -2.85229   0.00377022   
12.32  -2.85229   0.00377018   
12.33  -2.8523   0.00377013   
12.34  -2.8523   0.00377008   
12.35  -2.85231   0.00377003   
12.36  -2.85231   0.00376998   
12.37  -2.85231   0.00376994   
12.38  -2.85232   0.00376989   
12.39  -2.85232   0.00376984   
12.4  -2.85233   0.00376979   
12.41  -2.85233   0.00376975   
12.42  -2.85234   0.0037697   
12.43  -2.85234   0.00376966   
12.44  -2.85234   0.00376961   
12.45  -2.85235   0.00376957   
12.46  -2.85235   0.00376952   
12.47  -2.85236   0.00376948   
12.48  -2.85236   0.00376943   
12.49  -2.85236   0.00376939   
12.5  -2.85237   0.00376934   
12.51  -2.85237   0.0037693   
12.52  -2.85238   0.00376925   
12.53  -2.85238   0.00376921   
12.54  -2.85238   0.00376917   
12.55  -2.85239   0.00376913   
12.56  -2.85239   0.00376908   
12.57  -2.85239   0.00376904   
12.58  -2.8524   0.003769   
12.59  -2.8524   0.00376896   
12.6  -2.85241   0.00376891   
12.61  -2.85241   0.00376887   
12.62  -2.85241   0.00376883   
12.63  -2.85242   0.00376879   
12.64  -2.85242   0.00376875   
12.65  -2.85242   0.00376871   
12.66  -2.85243   0.00376867   
12.67  -2.85243   0.00376863   
12.68  -2.85243   0.00376859   
12.69  -2.85244   0.00376855   
12.7  -2.85244   0.00376851   
12.71  -2.85244   0.00376847   
12.72  -2.85245   0.00376843   
12.73  -2.85245   0.00376839   
12.74  -2.85245   0.00376835   
12.75  -2.85246   0.00376832   
12.76  -2.85246   0.00376828   
12.77  -2.85246   0.00376824   
12.78  -2.85246   0.0037682   
12.79  -2.85247   0.00376816   
12.8  -2.85247   0.00376813   
12.81  -2.85247   0.00376809   
12.82  -2.85248   0.00376805   
12.83  -2.85248   0.00376802   
12.84  -2.85248   0.00376798   
12.85  -2.85249   0.00376794   
12.86  -2.85249   0.00376791   
12.87  -2.85249   0.00376787   
12.88  -2.85249   0.00376784   
12.89  -2.8525   0.0037678   
12.9  -2.8525   0.00376776   
12.91  -2.8525   0.00376773   
12.92  -2.8525   0.00376769   
12.93  -2.85251   0.00376766   
12.94  -2.85251   0.00376762   
12.95  -2.85251   0.00376759   
12.96  -2.85251   0.00376756   
12.97  -2.85252   0.00376752   
12.98  -2.85252   0.00376749   
12.99  -2.85252   0.00376745   
13  -2.85252   0.00376742   
13.01  -2.85253   0.00376739   
13.02  -2.85253   0.00376735   
13.03  -2.85253   0.00376732   
13.04  -2.85253   0.00376729   
13.05  -2.85254   0.00376726   
13.06  -2.85254   0.00376722   
13.07  -2.85254   0.00376719   
13.08  -2.85254   0.00376716   
13.09  -2.85254   0.00376713   
13.1  -2.85255   0.0037671   
13.11  -2.85255   0.00376706   
13.12  -2.85255   0.00376703   
13.13  -2.85255   0.003767   
13.14  -2.85255   0.00376697   
13.15  -2.85256   0.00376694   
13.16  -2.85256   0.00376691   
13.17  -2.85256   0.00376688   
13.18  -2.85256   0.00376685   
13.19  -2.85256   0.00376682   
13.2  -2.85257   0.00376679   
13.21  -2.85257   0.00376676   
13.22  -2.85257   0.00376673   
13.23  -2.85257   0.0037667   
13.24  -2.85257   0.00376667   
13.25  -2.85257   0.00376664   
13.26  -2.85258   0.00376661   
13.27  -2.85258   0.00376658   
13.28  -2.85258   0.00376655   
13.29  -2.85258   0.00376652   
13.3  -2.85258   0.00376649   
13.31  -2.85258   0.00376647   
13.32  -2.85259   0.00376644   
13.33  -2.85259   0.00376641   
13.34  -2.85259   0.00376638   
13.35  -2.85259   0.00376635   
13.36  -2.85259   0.00376633   
13.37  -2.85259   0.0037663   
13.38  -2.85259   0.00376627   
13.39  -2.8526   0.00376624   
13.4  -2.8526   0.00376622   
13.41  -2.8526   0.00376619   
13.42  -2.8526   0.00376616   
13.43  -2.8526   0.00376614   
13.44  -2.8526   0.00376611   
13.45  -2.8526   0.00376608   
13.46  -2.8526   0.00376606   
13.47  -2.85261   0.00376603   
13.48  -2.85261   0.003766   
13.49  -2.85261   0.00376598   
13.5  -2.85261   0.00376595   
13.51  -2.85261   0.00376593   
13.52  -2.85261   0.0037659   
13.53  -2.85261   0.00376588   
13.54  -2.85261   0.00376585   
13.55  -2.85261   0.00376583   
13.56  -2.85261   0.0037658   
13.57  -2.85262   0.00376578   
13.58  -2.85262   0.00376575   
13.59  -2.85262   0.00376573   
13.6  -2.85262   0.0037657   
13.61  -2.85262   0.00376568   
13.62  -2.85262   0.00376565   
13.63  -2.85262   0.00376563   
13.64  -2.85262   0.00376561   
13.65  -2.85262   0.00376558   
13.66  -2.85262   0.00376556   
13.67  -2.85262   0.00376553   
13.68  -2.85262   0.00376551   
13.69  -2.85262   0.00376549   
13.7  -2.85263   0.00376546   
13.71  -2.85263   0.00376544   
13.72  -2.85263   0.00376542   
13.73  -2.85263   0.0037654   
13.74  -2.85263   0.00376537   
13.75  -2.85263   0.00376535   
13.76  -2.85263   0.00376533   
13.77  -2.85263   0.00376531   
13.78  -2.85263   0.00376528   
13.79  -2.85263   0.00376526   
13.8  -2.85263   0.00376524   
13.81  -2.85263   0.00376522   
13.82  -2.85263   0.00376519   
13.83  -2.85263   0.00376517   
13.84  -2.85263   0.00376515   
13.85  -2.85263   0.00376513   
13.86  -2.85263   0.00376511   
13.87  -2.85263   0.00376509   
13.88  -2.85263   0.00376507   
13.89  -2.85263   0.00376504   
13.9  -2.85263   0.00376502   
13.91  -2.85263   0.003765   
13.92  -2.85263   0.00376498   
13.93  -2.85263   0.00376496   
13.94  -2.85263   0.00376494   
13.95  -2.85263   0.00376492   
13.96  -2.85263   0.0037649   
13.97  -2.85263   0.00376488   
13.98  -2.85263   0.00376486   
13.99  -2.85263   0.00376484   
14  -2.85263   0.00376482   
14.01  -2.85263   0.0037648   
14.02  -2.85263   0.00376478   
14.03  -2.85263   0.00376476   
14.04  -2.85263   0.00376474   
14.05  -2.85263   0.00376472   
14.06  -2.85263   0.0037647   
14.07  -2.85263   0.00376468   
14.08  -2.85263   0.00376466   
14.09  -2.85263   0.00376464   
14.1  -2.85263   0.00376462   
14.11  -2.85263   0.0037646   
14.12  -2.85263   0.00376458   
14.13  -2.85263   0.00376457   
14.14  -2.85263   0.00376455   
14.15  -2.85263   0.00376453   
14.16  -2.85263   0.00376451   
14.17  -2.85263   0.00376449   
14.18  -2.85263   0.00376447   
14.19  -2.85263   0.00376445   
14.2  -2.85263   0.00376444   
14.21  -2.85263   0.00376442   
14.22  -2.85263   0.0037644   
14.23  -2.85263   0.00376438   
14.24  -2.85263   0.00376436   
14.25  -2.85263   0.00376435   
14.26  -2.85263   0.00376433   
14.27  -2.85263   0.00376431   
14.28  -2.85262   0.00376429   
14.29  -2.85262   0.00376428   
14.3  -2.85262   0.00376426   
14.31  -2.85262   0.00376424   
14.32  -2.85262   0.00376422   
14.33  -2.85262   0.00376421   
14.34  -2.85262   0.00376419   
14.35  -2.85262   0.00376417   
14.36  -2.85262   0.00376416   
14.37  -2.85262   0.00376414   
14.38  -2.85262   0.00376412   
14.39  -2.85262   0.00376411   
14.4  -2.85262   0.00376409   
14.41  -2.85262   0.00376407   
14.42  -2.85261   0.00376406   
14.43  -2.85261   0.00376404   
14.44  -2.85261   0.00376402   
14.45  -2.85261   0.00376401   
14.46  -2.85261   0.00376399   
14.47  -2.85261   0.00376398   
14.48  -2.85261   0.00376396   
14.49  -2.85261   0.00376394   
14.5  -2.85261   0.00376393   
14.51  -2.85261   0.00376391   
14.52  -2.85261   0.0037639   
14.53  -2.8526   0.00376388   
14.54  -2.8526   0.00376386   
14.55  -2.8526   0.00376385   
14.56  -2.8526   0.00376383   
14.57  -2.8526   0.00376382   
14.58  -2.8526   0.0037638   
14.59  -2.8526   0.00376379   
14.6  -2.8526   0.00376377   
14.61  -2.8526   0.00376376   
14.62  -2.85259   0.00376374   
14.63  -2.85259   0.00376373   
14.64  -2.85259   0.00376371   
14.65  -2.85259   0.0037637   
14.66  -2.85259   0.00376368   
14.67  -2.85259   0.00376367   
14.68  -2.85259   0.00376365   
14.69  -2.85259   0.00376364   
14.7  -2.85258   0.00376363   
14.71  -2.85258   0.00376361   
14.72  -2.85258   0.0037636   
14.73  -2.85258   0.00376358   
14.74  -2.85258   0.00376357   
14.75  -2.85258   0.00376355   
14.76  -2.85258   0.00376354   
14.77  -2.85257   0.00376353   
14.78  -2.85257   0.00376351   
14.79  -2.85257   0.0037635   
14.8  -2.85257   0.00376348   
14.81  -2.85257   0.00376347   
14.82  -2.85257   0.00376346   
14.83  -2.85257   0.00376344   
14.84  -2.85256   0.00376343   
14.85  -2.85256   0.00376342   
14.86  -2.85256   0.0037634   
14.87  -2.85256   0.00376339   
14.88  -2.85256   0.00376338   
14.89  -2.85256   0.00376336   
14.9  -2.85255   0.00376335   
14.91  -2.85255   0.00376334   
14.92  -2.85255   0.00376332   
14.93  -2.85255   0.00376331   
14.94  -2.85255   0.0037633   
14.95  -2.85255   0.00376328   
14.96  -2.85254   0.00376327   
14.97  -2.85254   0.00376326   
14.98  -2.85254   0.00376324   
14.99  -2.85254   0.00376323   
15  -2.85254   0.00376322   
15.01  -2.85254   0.00376321   
15.02  -2.85253   0.00376319   
15.03  -2.85253   0.00376318   
15.04  -2.85253   0.00376317   
15.05  -2.85253   0.00376316   
15.06  -2.85253   0.00376314   
15.07  -2.85252   0.00376313   
15.08  -2.85252   0.00376312   
15.09  -2.85252   0.00376311   
15.1  -2.85252   0.00376309   
15.11  -2.85252   0.00376308   
15.12  -2.85251   0.00376307   
15.13  -2.85251   0.00376306   
15.14  -2.85251   0.00376305   
15.15  -2.85251   0.00376303   
15.16  -2.85251   0.00376302   
15.17  -2.8525   0.00376301   
15.18  -2.8525   0.003763   
15.19  -2.8525   0.00376299   
15.2  -2.8525   0.00376298   
15.21  -2.8525   0.00376296   
15.22  -2.85249   0.00376295   
15.23  -2.85249   0.00376294   
15.24  -2.85249   0.00376293   
15.25  -2.85249   0.00376292   
15.26  -2.85249   0.00376291   
15.27  -2.85248   0.0037629   
15.28  -2.85248   0.00376288   
15.29  -2.85248   0.00376287   
15.3  -2.85248   0.00376286   
15.31  -2.85248   0.00376285   
15.32  -2.85247   0.00376284   
15.33  -2.85247   0.00376283   
15.34  -2.85247   0.00376282   
15.35  -2.85247   0.00376281   
15.36  -2.85246   0.0037628   
15.37  -2.85246   0.00376278   
15.38  -2.85246   0.00376277   
15.39  -2.85246   0.00376276   
15.4  -2.85245   0.00376275   
15.41  -2.85245   0.00376274   
15.42  -2.85245   0.00376273   
15.43  -2.85245   0.00376272   
15.44  -2.85244   0.00376271   
15.45  -2.85244   0.0037627   
15.46  -2.85244   0.00376269   
15.47  -2.85244   0.00376268   
15.48  -2.85244   0.00376267   
15.49  -2.85243   0.00376266   
15.5  -2.85243   0.00376265   
15.51  -2.85243   0.00376264   
15.52  -2.85243   0.00376263   
15.53  -2.85242   0.00376262   
15.54  -2.85242   0.00376261   
15.55  -2.85242   0.0037626   
15.56  -2.85241   0.00376259   
15.57  -2.85241   0.00376258   
15.58  -2.85241   0.00376257   
15.59  -2.85241   0.00376256   
15.6  -2.8524   0.00376255   
15.61  -2.8524   0.00376254   
15.62  -2.8524   0.00376253   
15.63  -2.8524   0.00376252   
15.64  -2.85239   0.00376251   
15.65  -2.85239   0.0037625   
15.66  -2.85239   0.00376249   
15.67  -2.85239   0.00376248   
15.68  -2.85238   0.00376247   
15.69  -2.85238   0.00376246   
15.7  -2.85238   0.00376245   
15.71  -2.85238   0.00376244   
15.72  -2.85237   0.00376243   
15.73  -2.85237   0.00376242   
15.74  -2.85237   0.00376241   
15.75  -2.85236   0.0037624   
15.76  -2.85236   0.00376239   
15.77  -2.85236   0.00376238   
15.78  -2.85236   0.00376237   
15.79  -2.85235   0.00376236   
15.8  -2.85235   0.00376235   
15.81  -2.85235   0.00376235   
15.82  -2.85234   0.00376234   
15.83  -2.85234   0.00376233   
15.84  -2.85234   0.00376232   
15.85  -2.85234   0.00376231   
15.86  -2.85233   0.0037623   
15.87  -2.85233   0.00376229   
15.88  -2.85233   0.00376228   
15.89  -2.85232   0.00376227   
15.9  -2.85232   0.00376226   
15.91  -2.85232   0.00376226   
15.92  -2.85231   0.00376225   
15.93  -2.85231   0.00376224   
15.94  -2.85231   0.00376223   
15.95  -2.85231   0.00376222   
15.96  -2.8523   0.00376221   
15.97  -2.8523   0.0037622   
15.98  -2.8523   0.00376219   
15.99  -2.85229   0.00376219   
16  -2.85229   0.00376218   
16.01  -2.85229   0.00376217   
16.02  -2.85228   0.00376216   
16.03  -2.85228   0.00376215   
16.04  -2.85228   0.00376214   
16.05  -2.85227   0.00376214   
16.06  -2.85227   0.00376213   
16.07  -2.85227   0.00376212   
16.08  -2.85227   0.00376211   
16.09  -2.85226   0.0037621   
16.1  -2.85226   0.00376209   
16.11  -2.85226   0.00376209   
16.12  -2.85225   0.00376208   
16.13  -2.85225   0.00376207   
16.14  -2.85225   0.00376206   
16.15  -2.85224   0.00376205   
16.16  -2.85224   0.00376204   
16.17  -2.85224   0.00376204   
16.18  -2.85223   0.00376203   
16.19  -2.85223   0.00376202   
16.2  -2.85223   0.00376201   
16.21  -2.85222   0.003762   
16.22  -2.85222   0.003762   
16.23  -2.85222   0.00376199   
16.24  -2.85221   0.00376198   
16.25  -2.85221   0.00376197   
16.26  -2.85221   0.00376197   
16.27  -2.8522   0.00376196   
16.28  -2.8522   0.00376195   
16.29  -2.8522   0.00376194   
16.3  -2.85219   0.00376193   
16.31  -2.85219   0.00376193   
16.32  -2.85219   0.00376192   
16.33  -2.85218   0.00376191   
16.34  -2.85218   0.0037619   
16.35  -2.85218   0.0037619   
16.36  -2.85217   0.00376189   
16.37  -2.85217   0.00376188   
16.38  -2.85216   0.00376187   
16.39  -2.85216   0.00376187   
16.4  -2.85216   0.00376186   
16.41  -2.85215   0.00376185   
16.42  -2.85215   0.00376184   
16.43  -2.85215   0.00376184   
16.44  -2.85214   0.00376183   
16.45  -2.85214   0.00376182   
16.46  -2.85214   0.00376181   
16.47  -2.85213   0.00376181   
16.48  -2.85213   0.0037618   
16.49  -2.85213   0.00376179   
16.5  -2.85212   0.00376179   
16.51  -2.85212   0.00376178   
16.52  -2.85211   0.00376177   
16.53  -2.85211   0.00376176   
16.54  -2.85211   0.00376176   
16.55  -2.8521   0.00376175   
16.56  -2.8521   0.00376174   
16.57  -2.8521   0.00376174   
16.58  -2.85209   0.00376173   
16.59  -2.85209   0.00376172   
16.6  -2.85209   0.00376172   
16.61  -2.85208   0.00376171   
16.62  -2.85208   0.0037617   
16.63  -2.85207   0.00376169   
16.64  -2.85207   0.00376169   
16.65  -2.85207   0.00376168   
16.66  -2.85206   0.00376167   
16.67  -2.85206   0.00376167   
16.68  -2.85206   0.00376166   
16.69  -2.85205   0.00376165   
16.7  -2.85205   0.00376165   
16.71  -2.85204   0.00376164   
16.72  -2.85204   0.00376163   
16.73  -2.85204   0.00376163   
16.74  -2.85203   0.00376162   
16.75  -2.85203   0.00376161   
16.76  -2.85202   0.00376161   
16.77  -2.85202   0.0037616   
16.78  -2.85202   0.00376159   
16.79  -2.85201   0.00376159   
16.8  -2.85201   0.00376158   
16.81  -2.852   0.00376157   
16.82  -2.852   0.00376157   
16.83  -2.852   0.00376156   
16.84  -2.85199   0.00376155   
16.85  -2.85199   0.00376155   
16.86  -2.85199   0.00376154   
16.87  -2.85198   0.00376154   
16.88  -2.85198   0.00376153   
16.89  -2.85197   0.00376152   
16.9  -2.85197   0.00376152   
16.91  -2.85197   0.00376151   
16.92  -2.85196   0.0037615   
16.93  -2.85196   0.0037615   
16.94  -2.85195   0.00376149   
16.95  -2.85195   0.00376148   
16.96  -2.85195   0.00376148   
16.97  -2.85194   0.00376147   
16.98  -2.85194   0.00376147   
16.99  -2.85193   0.00376146   
17  -2.85193   0.00376145   
17.01  -2.85192   0.00376145   
17.02  -2.85192   0.00376144   
17.03  -2.85192   0.00376144   
17.04  -2.85191   0.00376143   
17.05  -2.85191   0.00376142   
17.06  -2.8519   0.00376142   
17.07  -2.8519   0.00376141   
17.08  -2.8519   0.00376141   
17.09  -2.85189   0.0037614   
17.1  -2.85189   0.00376139   
17.11  -2.85188   0.00376139   
17.12  -2.85188   0.00376138   
17.13  -2.85187   0.00376138   
17.14  -2.85187   0.00376137   
17.15  -2.85187   0.00376136   
17.16  -2.85186   0.00376136   
17.17  -2.85186   0.00376135   
17.18  -2.85185   0.00376135   
17.19  -2.85185   0.00376134   
17.2  -2.85185   0.00376133   
17.21  -2.85184   0.00376133   
17.22  -2.85184   0.00376132   
17.23  -2.85183   0.00376132   
17.24  -2.85183   0.00376131   
17.25  -2.85182   0.00376131   
17.26  -2.85182   0.0037613   
17.27  -2.85182   0.00376129   
17.28  -2.85181   0.00376129   
17.29  -2.85181   0.00376128   
17.3  -2.8518   0.00376128   
17.31  -2.8518   0.00376127   
17.32  -2.85179   0.00376127   
17.33  -2.85179   0.00376126   
17.34  -2.85178   0.00376125   
17.35  -2.85178   0.00376125   
17.36  -2.85178   0.00376124   
17.37  -2.85177   0.00376124   
17.38  -2.85177   0.00376123   
17.39  -2.85176   0.00376123   
17.4  -2.85176   0.00376122   
17.41  -2.85175   0.00376122   
17.42  -2.85175   0.00376121   
17.43  -2.85174   0.00376121   
17.44  -2.85174   0.0037612   
17.45  -2.85174   0.00376119   
17.46  -2.85173   0.00376119   
17.47  -2.85173   0.00376118   
17.48  -2.85172   0.00376118   
17.49  -2.85172   0.00376117   
17.5  -2.85171   0.00376117   
17.51  -2.85171   0.00376116   
17.52  -2.8517   0.00376116   
17.53  -2.8517   0.00376115   
17.54  -2.8517   0.00376115   
17.55  -2.85169   0.00376114   
17.56  -2.85169   0.00376114   
17.57  -2.85168   0.00376113   
17.58  -2.85168   0.00376113   
17.59  -2.85167   0.00376112   
17.6  -2.85167   0.00376111   
17.61  -2.85166   0.00376111   
17.62  -2.85166   0.0037611   
17.63  -2.85165   0.0037611   
17.64  -2.85165   0.00376109   
17.65  -2.85164   0.00376109   
17.66  -2.85164   0.00376108   
17.67  -2.85164   0.00376108   
17.68  -2.85163   0.00376107   
17.69  -2.85163   0.00376107   
17.7  -2.85162   0.00376106   
17.71  -2.85162   0.00376106   
17.72  -2.85161   0.00376105   
17.73  -2.85161   0.00376105   
17.74  -2.8516   0.00376104   
17.75  -2.8516   0.00376104   
17.76  -2.85159   0.00376103   
17.77  -2.85159   0.00376103   
17.78  -2.85158   0.00376102   
17.79  -2.85158   0.00376102   
17.8  -2.85157   0.00376101   
17.81  -2.85157   0.00376101   
17.82  -2.85157   0.003761   
17.83  -2.85156   0.003761   
17.84  -2.85156   0.00376099   
17.85  -2.85155   0.00376099   
17.86  -2.85155   0.00376098   
17.87  -2.85154   0.00376098   
17.88  -2.85154   0.00376097   
17.89  -2.85153   0.00376097   
17.9  -2.85153   0.00376096   
17.91  -2.85152   0.00376096   
17.92  -2.85152   0.00376095   
17.93  -2.85151   0.00376095   
17.94  -2.85151   0.00376094   
17.95  -2.8515   0.00376094   
17.96  -2.8515   0.00376093   
17.97  -2.85149   0.00376093   
17.98  -2.85149   0.00376093   
17.99  -2.85148   0.00376092   
18  -2.85148   0.00376092   
18.01  -2.85147   0.00376091   
18.02  -2.85147   0.00376091   
18.03  -2.85146   0.0037609   
18.04  -2.85146   0.0037609   
18.05  -2.85145   0.00376089   
18.06  -2.85145   0.00376089   
18.07  -2.85144   0.00376088   
18.08  -2.85144   0.00376088   
18.09  -2.85143   0.00376087   
18.1  -2.85143   0.00376087   
18.11  -2.85142   0.00376086   
18.12  -2.85142   0.00376086   
18.13  -2.85141   0.00376086   
18.14  -2.85141   0.00376085   
18.15  -2.8514   0.00376085   
18.16  -2.8514   0.00376084   
18.17  -2.85139   0.00376084   
18.18  -2.85139   0.00376083   
18.19  -2.85138   0.00376083   
18.2  -2.85138   0.00376082   
18.21  -2.85137   0.00376082   
18.22  -2.85137   0.00376081   
18.23  -2.85136   0.00376081   
18.24  -2.85136   0.00376081   
18.25  -2.85135   0.0037608   
18.26  -2.85135   0.0037608   
18.27  -2.85134   0.00376079   
18.28  -2.85134   0.00376079   
18.29  -2.85133   0.00376078   
18.3  -2.85133   0.00376078   
18.31  -2.85132   0.00376077   
18.32  -2.85132   0.00376077   
18.33  -2.85131   0.00376077   
18.34  -2.85131   0.00376076   
18.35  -2.8513   0.00376076   
18.36  -2.8513   0.00376075   
18.37  -2.85129   0.00376075   
18.38  -2.85129   0.00376074   
18.39  -2.85128   0.00376074   
18.4  -2.85128   0.00376073   
18.41  -2.85127   0.00376073   
18.42  -2.85127   0.00376073   
18.43  -2.85126   0.00376072   
18.44  -2.85126   0.00376072   
18.45  -2.85125   0.00376071   
18.46  -2.85125   0.00376071   
18.47  -2.85124   0.0037607   
18.48  -2.85124   0.0037607   
18.49  -2.85123   0.0037607   
18.5  -2.85123   0.00376069   
18.51  -2.85122   0.00376069   
18.52  -2.85121   0.00376068   
18.53  -2.85121   0.00376068   
18.54  -2.8512   0.00376067   
18.55  -2.8512   0.00376067   
18.56  -2.85119   0.00376067   
18.57  -2.85119   0.00376066   
18.58  -2.85118   0.00376066   
18.59  -2.85118   0.00376065   
18.6  -2.85117   0.00376065   
18.61  -2.85117   0.00376064   
18.62  -2.85116   0.00376064   
18.63  -2.85116   0.00376064   
18.64  -2.85115   0.00376063   
18.65  -2.85115   0.00376063   
18.66  -2.85114   0.00376062   
18.67  -2.85114   0.00376062   
18.68  -2.85113   0.00376062   
18.69  -2.85112   0.00376061   
18.7  -2.85112   0.00376061   
18.71  -2.85111   0.0037606   
18.72  -2.85111   0.0037606   
18.73  -2.8511   0.0037606   
18.74  -2.8511   0.00376059   
18.75  -2.85109   0.00376059   
18.76  -2.85109   0.00376058   
18.77  -2.85108   0.00376058   
18.78  -2.85108   0.00376058   
18.79  -2.85107   0.00376057   
18.8  -2.85107   0.00376057   
18.81  -2.85106   0.00376056   
18.82  -2.85105   0.00376056   
18.83  -2.85105   0.00376055   
18.84  -2.85104   0.00376055   
18.85  -2.85104   0.00376055   
18.86  -2.85103   0.00376054   
18.87  -2.85103   0.00376054   
18.88  -2.85102   0.00376053   
18.89  -2.85102   0.00376053   
18.9  -2.85101   0.00376053   
18.91  -2.85101   0.00376052   
18.92  -2.851   0.00376052   
18.93  -2.85099   0.00376052   
18.94  -2.85099   0.00376051   
18.95  -2.85098   0.00376051   
18.96  -2.85098   0.0037605   
18.97  -2.85097   0.0037605   
18.98  -2.85097   0.0037605   
18.99  -2.85096   0.00376049   
19  -2.85096   0.00376049   
19.01  -2.85095   0.00376048   
19.02  -2.85095   0.00376048   
19.03  -2.85094   0.00376048   
19.04  -2.85093   0.00376047   
19.05  -2.85093   0.00376047   
19.06  -2.85092   0.00376046   
19.07  -2.85092   0.00376046   
19.08  -2.85091   0.00376046   
19.09  -2.85091   0.00376045   
19.1  -2.8509   0.00376045   
19.11  -2.8509   0.00376045   
19.12  -2.85089   0.00376044   
19.13  -2.85088   0.00376044   
19.14  -2.85088   0.00376043   
19.15  -2.85087   0.00376043   
19.16  -2.85087   0.00376043   
19.17  -2.85086   0.00376042   
19.18  -2.85086   0.00376042   
19.19  -2.85085   0.00376041   
19.2  -2.85084   0.00376041   
19.21  -2.85084   0.00376041   
19.22  -2.85083   0.0037604   
19.23  -2.85083   0.0037604   
19.24  -2.85082   0.0037604   
19.25  -2.85082   0.00376039   
19.26  -2.85081   0.00376039   
19.27  -2.8508   0.00376038   
19.28  -2.8508   0.00376038   
19.29  -2.85079   0.00376038   
19.3  -2.85079   0.00376037   
19.31  -2.85078   0.00376037   
19.32  -2.85078   0.00376037   
19.33  -2.85077   0.00376036   
19.34  -2.85076   0.00376036   
19.35  -2.85076   0.00376035   
19.36  -2.85075   0.00376035   
19.37  -2.85075   0.00376035   
19.38  -2.85074   0.00376034   
19.39  -2.85074   0.00376034   
19.4  -2.85073   0.00376034   
19.41  -2.85072   0.00376033   
19.42  -2.85072   0.00376033   
19.43  -2.85071   0.00376033   
19.44  -2.85071   0.00376032   
19.45  -2.8507   0.00376032   
19.46  -2.8507   0.00376031   
19.47  -2.85069   0.00376031   
19.48  -2.85068   0.00376031   
19.49  -2.85068   0.0037603   
19.5  -2.85067   0.0037603   
19.51  -2.85067   0.0037603   
19.52  -2.85066   0.00376029   
19.53  -2.85066   0.00376029   
19.54  -2.85065   0.00376029   
19.55  -2.85064   0.00376028   
19.56  -2.85064   0.00376028   
19.57  -2.85063   0.00376027   
19.58  -2.85063   0.00376027   
19.59  -2.85062   0.00376027   
19.6  -2.85061   0.00376026   
19.61  -2.85061   0.00376026   
19.62  -2.8506   0.00376026   
19.63  -2.8506   0.00376025   
19.64  -2.85059   0.00376025   
19.65  -2.85058   0.00376025   
19.66  -2.85058   0.00376024   
19.67  -2.85057   0.00376024   
19.68  -2.85057   0.00376024   
19.69  -2.85056   0.00376023   
19.7  -2.85056   0.00376023   
19.71  -2.85055   0.00376023   
19.72  -2.85054   0.00376022   
19.73  -2.85054   0.00376022   
19.74  -2.85053   0.00376021   
19.75  -2.85053   0.00376021   
19.76  -2.85052   0.00376021   
19.77  -2.85051   0.0037602   
19.78  -2.85051   0.0037602   
19.79  -2.8505   0.0037602   
19.8  -2.8505   0.00376019   
19.81  -2.85049   0.00376019   
19.82  -2.85048   0.00376019   
19.83  -2.85048   0.00376018   
19.84  -2.85047   0.00376018   
19.85  -2.85047   0.00376018   
19.86  -2.85046   0.00376017   
19.87  -2.85045   0.00376017   
19.88  -2.85045   0.00376017   
19.89  -2.85044   0.00376016   
19.9  -2.85044   0.00376016   
19.91  -2.85043   0.00376016   
19.92  -2.85042   0.00376015   
19.93  -2.85042   0.00376015   
19.94  -2.85041   0.00376015   
19.95  -2.85041   0.00376014   
19.96  -2.8504   0.00376014   
19.97  -2.85039   0.00376014   
19.98  -2.85039   0.00376013   
19.99  -2.85038   0.00376013   
20  -2.85038   0.00376012   
20.01  -2.85037   0.00376012   
20.02  -2.85036   0.00376012   
20.03  -2.85036   0.00376011   
20.04  -2.85035   0.00376011   
20.05  -2.85034   0.00376011   
20.06  -2.85034   0.0037601   
20.07  -2.85033   0.0037601   
20.08  -2.85033   0.0037601   
20.09  -2.85032   0.00376009   
20.1  -2.85031   0.00376009   
20.11  -2.85031   0.00376009   
20.12  -2.8503   0.00376008   
20.13  -2.8503   0.00376008   
20.14  -2.85029   0.00376008   
20.15  -2.85028   0.00376007   
20.16  -2.85028   0.00376007   
20.17  -2.85027   0.00376007   
20.18  -2.85027   0.00376006   
20.19  -2.85026   0.00376006   
20.2  -2.85025   0.00376006   
20.21  -2.85025   0.00376005   
20.22  -2.85024   0.00376005   
20.23  -2.85023   0.00376005   
20.24  -2.85023   0.00376004   
20.25  -2.85022   0.00376004   
20.26  -2.85022   0.00376004   
20.27  -2.85021   0.00376003   
20.28  -2.8502   0.00376003   
20.29  -2.8502   0.00376003   
20.3  -2.85019   0.00376002   
20.31  -2.85018   0.00376002   
20.32  -2.85018   0.00376002   
20.33  -2.85017   0.00376001   
20.34  -2.85017   0.00376001   
20.35  -2.85016   0.00376001   
20.36  -2.85015   0.00376   
20.37  -2.85015   0.00376   
20.38  -2.85014   0.00376   
20.39  -2.85013   0.00375999   
20.4  -2.85013   0.00375999   
20.41  -2.85012   0.00375999   
20.42  -2.85012   0.00375999   
20.43  -2.85011   0.00375998   
20.44  -2.8501   0.00375998   
20.45  -2.8501   0.00375998   
20.46  -2.85009   0.00375997   
20.47  -2.85008   0.00375997   
20.48  -2.85008   0.00375997   
20.49  -2.85007   0.00375996   
20.5  -2.85007   0.00375996   
20.51  -2.85006   0.00375996   
20.52  -2.85005   0.00375995   
20.53  -2.85005   0.00375995   
20.54  -2.85004   0.00375995   
20.55  -2.85003   0.00375994   
20.56  -2.85003   0.00375994   
20.57  -2.85002   0.00375994   
20.58  -2.85001   0.00375993   
20.59  -2.85001   0.00375993   
20.6  -2.85   0.00375993   
20.61  -2.85   0.00375992   
20.62  -2.84999   0.00375992   
20.63  -2.84998   0.00375992   
20.64  -2.84998   0.00375991   
20.65  -2.84997   0.00375991   
20.66  -2.84996   0.00375991   
20.67  -2.84996   0.0037599   
20.68  -2.84995   0.0037599   
20.69  -2.84994   0.0037599   
20.7  -2.84994   0.00375989   
20.71  -2.84993   0.00375989   
20.72  -2.84993   0.00375989   
20.73  -2.84992   0.00375989   
20.74  -2.84991   0.00375988   
20.75  -2.84991   0.00375988   
20.76  -2.8499   0.00375988   
20.77  -2.84989   0.00375987   
20.78  -2.84989   0.00375987   
20.79  -2.84988   0.00375987   
20.8  -2.84987   0.00375986   
20.81  -2.84987   0.00375986   
20.82  -2.84986   0.00375986   
20.83  -2.84985   0.00375985   
20.84  -2.84985   0.00375985   
20.85  -2.84984   0.00375985   
20.86  -2.84983   0.00375984   
20.87  -2.84983   0.00375984   
20.88  -2.84982   0.00375984   
20.89  -2.84982   0.00375983   
20.9  -2.84981   0.00375983   
20.91  -2.8498   0.00375983   
20.92  -2.8498   0.00375983   
20.93  -2.84979   0.00375982   
20.94  -2.84978   0.00375982   
20.95  -2.84978   0.00375982   
20.96  -2.84977   0.00375981   
20.97  -2.84976   0.00375981   
20.98  -2.84976   0.00375981   
20.99  -2.84975   0.0037598   
21  -2.84974   0.0037598   
21.01  -2.84974   0.0037598   
21.02  -2.84973   0.00375979   
21.03  -2.84972   0.00375979   
21.04  -2.84972   0.00375979   
21.05  -2.84971   0.00375979   
21.06  -2.8497   0.00375978   
21.07  -2.8497   0.00375978   
21.08  -2.84969   0.00375978   
21.09  -2.84968   0.00375977   
21.1  -2.84968   0.00375977   
21.11  -2.84967   0.00375977   
21.12  -2.84966   0.00375976   
21.13  -2.84966   0.00375976   
21.14  -2.84965   0.00375976   
21.15  -2.84965   0.00375975   
21.16  -2.84964   0.00375975   
21.17  -2.84963   0.00375975   
21.18  -2.84963   0.00375974   
21.19  -2.84962   0.00375974   
21.2  -2.84961   0.00375974   
21.21  -2.84961   0.00375974   
21.22  -2.8496   0.00375973   
21.23  -2.84959   0.00375973   
21.24  -2.84959   0.00375973   
21.25  -2.84958   0.00375972   
21.26  -2.84957   0.00375972   
21.27  -2.84957   0.00375972   
21.28  -2.84956   0.00375971   
21.29  -2.84955   0.00375971   
21.3  -2.84955   0.00375971   
21.31  -2.84954   0.00375971   
21.32  -2.84953   0.0037597   
21.33  -2.84953   0.0037597   
21.34  -2.84952   0.0037597   
21.35  -2.84951   0.00375969   
21.36  -2.84951   0.00375969   
21.37  -2.8495   0.00375969   
21.38  -2.84949   0.00375968   
21.39  -2.84949   0.00375968   
21.4  -2.84948   0.00375968   
21.41  -2.84947   0.00375967   
21.42  -2.84947   0.00375967   
21.43  -2.84946   0.00375967   
21.44  -2.84945   0.00375967   
21.45  -2.84944   0.00375966   
21.46  -2.84944   0.00375966   
21.47  -2.84943   0.00375966   
21.48  -2.84942   0.00375965   
21.49  -2.84942   0.00375965   
21.5  -2.84941   0.00375965   
21.51  -2.8494   0.00375964   
21.52  -2.8494   0.00375964   
21.53  -2.84939   0.00375964   
21.54  -2.84938   0.00375964   
21.55  -2.84938   0.00375963   
21.56  -2.84937   0.00375963   
21.57  -2.84936   0.00375963   
21.58  -2.84936   0.00375962   
21.59  -2.84935   0.00375962   
21.6  -2.84934   0.00375962   
21.61  -2.84934   0.00375961   
21.62  -2.84933   0.00375961   
21.63  -2.84932   0.00375961   
21.64  -2.84932   0.00375961   
21.65  -2.84931   0.0037596   
21.66  -2.8493   0.0037596   
21.67  -2.8493   0.0037596   
21.68  -2.84929   0.00375959   
21.69  -2.84928   0.00375959   
21.7  -2.84928   0.00375959   
21.71  -2.84927   0.00375958   
21.72  -2.84926   0.00375958   
21.73  -2.84925   0.00375958   
21.74  -2.84925   0.00375958   
21.75  -2.84924   0.00375957   
21.76  -2.84923   0.00375957   
21.77  -2.84923   0.00375957   
21.78  -2.84922   0.00375956   
21.79  -2.84921   0.00375956   
21.8  -2.84921   0.00375956   
21.81  -2.8492   0.00375955   
21.82  -2.84919   0.00375955   
21.83  -2.84919   0.00375955   
21.84  -2.84918   0.00375955   
21.85  -2.84917   0.00375954   
21.86  -2.84917   0.00375954   
21.87  -2.84916   0.00375954   
21.88  -2.84915   0.00375953   
21.89  -2.84914   0.00375953   
21.9  -2.84914   0.00375953   
21.91  -2.84913   0.00375953   
21.92  -2.84912   0.00375952   
21.93  -2.84912   0.00375952   
21.94  -2.84911   0.00375952   
21.95  -2.8491   0.00375951   
21.96  -2.8491   0.00375951   
21.97  -2.84909   0.00375951   
21.98  -2.84908   0.0037595   
21.99  -2.84908   0.0037595   
22  -2.84907   0.0037595   
22.01  -2.84906   0.0037595   
22.02  -2.84905   0.00375949   
22.03  -2.84905   0.00375949   
22.04  -2.84904   0.00375949   
22.05  -2.84903   0.00375948   
22.06  -2.84903   0.00375948   
22.07  -2.84902   0.00375948   
22.08  -2.84901   0.00375947   
22.09  -2.84901   0.00375947   
22.1  -2.849   0.00375947   
22.11  -2.84899   0.00375947   
22.12  -2.84898   0.00375946   
22.13  -2.84898   0.00375946   
22.14  -2.84897   0.00375946   
22.15  -2.84896   0.00375945   
22.16  -2.84896   0.00375945   
22.17  -2.84895   0.00375945   
22.18  -2.84894   0.00375945   
22.19  -2.84894   0.00375944   
22.2  -2.84893   0.00375944   
22.21  -2.84892   0.00375944   
22.22  -2.84891   0.00375943   
22.23  -2.84891   0.00375943   
22.24  -2.8489   0.00375943   
22.25  -2.84889   0.00375943   
22.26  -2.84889   0.00375942   
22.27  -2.84888   0.00375942   
22.28  -2.84887   0.00375942   
22.29  -2.84886   0.00375941   
22.3  -2.84886   0.00375941   
22.31  -2.84885   0.00375941   
22.32  -2.84884   0.0037594   
22.33  -2.84884   0.0037594   
22.34  -2.84883   0.0037594   
22.35  -2.84882   0.0037594   
22.36  -2.84881   0.00375939   
22.37  -2.84881   0.00375939   
22.38  -2.8488   0.00375939   
22.39  -2.84879   0.00375938   
22.4  -2.84879   0.00375938   
22.41  -2.84878   0.00375938   
22.42  -2.84877   0.00375938   
22.43  -2.84877   0.00375937   
22.44  -2.84876   0.00375937   
22.45  -2.84875   0.00375937   
22.46  -2.84874   0.00375936   
22.47  -2.84874   0.00375936   
22.48  -2.84873   0.00375936   
22.49  -2.84872   0.00375936   
22.5  -2.84872   0.00375935   
22.51  -2.84871   0.00375935   
22.52  -2.8487   0.00375935   
22.53  -2.84869   0.00375934   
22.54  -2.84869   0.00375934   
22.55  -2.84868   0.00375934   
22.56  -2.84867   0.00375933   
22.57  -2.84866   0.00375933   
22.58  -2.84866   0.00375933   
22.59  -2.84865   0.00375933   
22.6  -2.84864   0.00375932   
22.61  -2.84864   0.00375932   
22.62  -2.84863   0.00375932   
22.63  -2.84862   0.00375931   
22.64  -2.84861   0.00375931   
22.65  -2.84861   0.00375931   
22.66  -2.8486   0.00375931   
22.67  -2.84859   0.0037593   
22.68  -2.84859   0.0037593   
22.69  -2.84858   0.0037593   
22.7  -2.84857   0.00375929   
22.71  -2.84856   0.00375929   
22.72  -2.84856   0.00375929   
22.73  -2.84855   0.00375929   
22.74  -2.84854   0.00375928   
22.75  -2.84853   0.00375928   
22.76  -2.84853   0.00375928   
22.77  -2.84852   0.00375927   
22.78  -2.84851   0.00375927   
22.79  -2.84851   0.00375927   
22.8  -2.8485   0.00375927   
22.81  -2.84849   0.00375926   
22.82  -2.84848   0.00375926   
22.83  -2.84848   0.00375926   
22.84  -2.84847   0.00375925   
22.85  -2.84846   0.00375925   
22.86  -2.84845   0.00375925   
22.87  -2.84845   0.00375925   
22.88  -2.84844   0.00375924   
22.89  -2.84843   0.00375924   
22.9  -2.84843   0.00375924   
22.91  -2.84842   0.00375923   
22.92  -2.84841   0.00375923   
22.93  -2.8484   0.00375923   
22.94  -2.8484   0.00375923   
22.95  -2.84839   0.00375922   
22.96  -2.84838   0.00375922   
22.97  -2.84837   0.00375922   
22.98  -2.84837   0.00375921   
22.99  -2.84836   0.00375921   
23  -2.84835   0.00375921   
23.01  -2.84835   0.00375921   
23.02  -2.84834   0.0037592   
23.03  -2.84833   0.0037592   
23.04  -2.84832   0.0037592   
23.05  -2.84832   0.00375919   
23.06  -2.84831   0.00375919   
23.07  -2.8483   0.00375919   
23.08  -2.84829   0.00375918   
23.09  -2.84829   0.00375918   
23.1  -2.84828   0.00375918   
23.11  -2.84827   0.00375918   
23.12  -2.84826   0.00375917   
23.13  -2.84826   0.00375917   
23.14  -2.84825   0.00375917   
23.15  -2.84824   0.00375916   
23.16  -2.84823   0.00375916   
23.17  -2.84823   0.00375916   
23.18  -2.84822   0.00375916   
23.19  -2.84821   0.00375915   
23.2  -2.8482   0.00375915   
23.21  -2.8482   0.00375915   
23.22  -2.84819   0.00375914   
23.23  -2.84818   0.00375914   
23.24  -2.84818   0.00375914   
23.25  -2.84817   0.00375914   
23.26  -2.84816   0.00375913   
23.27  -2.84815   0.00375913   
23.28  -2.84815   0.00375913   
23.29  -2.84814   0.00375912   
23.3  -2.84813   0.00375912   
23.31  -2.84812   0.00375912   
23.32  -2.84812   0.00375912   
23.33  -2.84811   0.00375911   
23.34  -2.8481   0.00375911   
23.35  -2.84809   0.00375911   
23.36  -2.84809   0.0037591   
23.37  -2.84808   0.0037591   
23.38  -2.84807   0.0037591   
23.39  -2.84806   0.0037591   
23.4  -2.84806   0.00375909   
23.41  -2.84805   0.00375909   
23.42  -2.84804   0.00375909   
23.43  -2.84803   0.00375908   
23.44  -2.84803   0.00375908   
23.45  -2.84802   0.00375908   
23.46  -2.84801   0.00375908   
23.47  -2.848   0.00375907   
23.48  -2.848   0.00375907   
23.49  -2.84799   0.00375907   
23.5  -2.84798   0.00375906   
23.51  -2.84797   0.00375906   
23.52  -2.84797   0.00375906   
23.53  -2.84796   0.00375906   
23.54  -2.84795   0.00375905   
23.55  -2.84794   0.00375905   
23.56  -2.84794   0.00375905   
23.57  -2.84793   0.00375904   
23.58  -2.84792   0.00375904   
23.59  -2.84791   0.00375904   
23.6  -2.84791   0.00375904   
23.61  -2.8479   0.00375903   
23.62  -2.84789   0.00375903   
23.63  -2.84788   0.00375903   
23.64  -2.84787   0.00375902   
23.65  -2.84787   0.00375902   
23.66  -2.84786   0.00375902   
23.67  -2.84785   0.00375902   
23.68  -2.84784   0.00375901   
23.69  -2.84784   0.00375901   
23.7  -2.84783   0.00375901   
23.71  -2.84782   0.003759   
23.72  -2.84781   0.003759   
23.73  -2.84781   0.003759   
23.74  -2.8478   0.003759   
23.75  -2.84779   0.00375899   
23.76  -2.84778   0.00375899   
23.77  -2.84778   0.00375899   
23.78  -2.84777   0.00375898   
23.79  -2.84776   0.00375898   
23.8  -2.84775   0.00375898   
23.81  -2.84775   0.00375898   
23.82  -2.84774   0.00375897   
23.83  -2.84773   0.00375897   
23.84  -2.84772   0.00375897   
23.85  -2.84771   0.00375897   
23.86  -2.84771   0.00375896   
23.87  -2.8477   0.00375896   
23.88  -2.84769   0.00375896   
23.89  -2.84768   0.00375895   
23.9  -2.84768   0.00375895   
23.91  -2.84767   0.00375895   
23.92  -2.84766   0.00375895   
23.93  -2.84765   0.00375894   
23.94  -2.84765   0.00375894   
23.95  -2.84764   0.00375894   
23.96  -2.84763   0.00375893   
23.97  -2.84762   0.00375893   
23.98  -2.84762   0.00375893   
23.99  -2.84761   0.00375893   
24  -2.8476   0.00375892   
24.01  -2.84759   0.00375892   
24.02  -2.84758   0.00375892   
24.03  -2.84758   0.00375891   
24.04  -2.84757   0.00375891   
24.05  -2.84756   0.00375891   
24.06  -2.84755   0.00375891   
24.07  -2.84755   0.0037589   
24.08  -2.84754   0.0037589   
24.09  -2.84753   0.0037589   
24.1  -2.84752   0.00375889   
24.11  -2.84751   0.00375889   
24.12  -2.84751   0.00375889   
24.13  -2.8475   0.00375889   
24.14  -2.84749   0.00375888   
24.15  -2.84748   0.00375888   
24.16  -2.84748   0.00375888   
24.17  -2.84747   0.00375887   
24.18  -2.84746   0.00375887   
24.19  -2.84745   0.00375887   
24.2  -2.84744   0.00375887   
24.21  -2.84744   0.00375886   
24.22  -2.84743   0.00375886   
24.23  -2.84742   0.00375886   
24.24  -2.84741   0.00375885   
24.25  -2.84741   0.00375885   
24.26  -2.8474   0.00375885   
24.27  -2.84739   0.00375885   
24.28  -2.84738   0.00375884   
24.29  -2.84737   0.00375884   
24.3  -2.84737   0.00375884   
24.31  -2.84736   0.00375883   
24.32  -2.84735   0.00375883   
24.33  -2.84734   0.00375883   
24.34  -2.84734   0.00375883   
24.35  -2.84733   0.00375882   
24.36  -2.84732   0.00375882   
24.37  -2.84731   0.00375882   
24.38  -2.8473   0.00375881   
24.39  -2.8473   0.00375881   
24.4  -2.84729   0.00375881   
24.41  -2.84728   0.00375881   
24.42  -2.84727   0.0037588   
24.43  -2.84727   0.0037588   
24.44  -2.84726   0.0037588   
24.45  -2.84725   0.00375879   
24.46  -2.84724   0.00375879   
24.47  -2.84723   0.00375879   
24.48  -2.84723   0.00375879   
24.49  -2.84722   0.00375878   
24.5  -2.84721   0.00375878   
24.51  -2.8472   0.00375878   
24.52  -2.84719   0.00375877   
24.53  -2.84719   0.00375877   
24.54  -2.84718   0.00375877   
24.55  -2.84717   0.00375877   
24.56  -2.84716   0.00375876   
24.57  -2.84715   0.00375876   
24.58  -2.84715   0.00375876   
24.59  -2.84714   0.00375875   
24.6  -2.84713   0.00375875   
24.61  -2.84712   0.00375875   
24.62  -2.84712   0.00375875   
24.63  -2.84711   0.00375874   
24.64  -2.8471   0.00375874   
24.65  -2.84709   0.00375874   
24.66  -2.84708   0.00375873   
24.67  -2.84708   0.00375873   
24.68  -2.84707   0.00375873   
24.69  -2.84706   0.00375873   
24.7  -2.84705   0.00375872   
24.71  -2.84704   0.00375872   
24.72  -2.84704   0.00375872   
24.73  -2.84703   0.00375871   
24.74  -2.84702   0.00375871   
24.75  -2.84701   0.00375871   
24.76  -2.847   0.00375871   
24.77  -2.847   0.0037587   
24.78  -2.84699   0.0037587   
24.79  -2.84698   0.0037587   
24.8  -2.84697   0.00375869   
24.81  -2.84696   0.00375869   
24.82  -2.84696   0.00375869   
24.83  -2.84695   0.00375869   
24.84  -2.84694   0.00375868   
24.85  -2.84693   0.00375868   
24.86  -2.84692   0.00375868   
24.87  -2.84692   0.00375867   
24.88  -2.84691   0.00375867   
24.89  -2.8469   0.00375867   
24.9  -2.84689   0.00375867   
24.91  -2.84688   0.00375866   
24.92  -2.84688   0.00375866   
24.93  -2.84687   0.00375866   
24.94  -2.84686   0.00375865   
24.95  -2.84685   0.00375865   
24.96  -2.84684   0.00375865   
24.97  -2.84684   0.00375865   
24.98  -2.84683   0.00375864   
24.99  -2.84682   0.00375864   
25  -2.84681   0.00375864   
25.01  -2.8468   0.00375863   
25.02  -2.8468   0.00375863   
25.03  -2.84679   0.00375863   
25.04  -2.84678   0.00375863   
25.05  -2.84677   0.00375862   
25.06  -2.84676   0.00375862   
25.07  -2.84676   0.00375862   
25.08  -2.84675   0.00375861   
25.09  -2.84674   0.00375861   
25.1  -2.84673   0.00375861   
25.11  -2.84672   0.00375861   
25.12  -2.84672   0.0037586   
25.13  -2.84671   0.0037586   
25.14  -2.8467   0.0037586   
25.15  -2.84669   0.00375859   
25.16  -2.84668   0.00375859   
25.17  -2.84667   0.00375859   
25.18  -2.84667   0.00375859   
25.19  -2.84666   0.00375858   
25.2  -2.84665   0.00375858   
25.21  -2.84664   0.00375858   
25.22  -2.84663   0.00375857   
25.23  -2.84663   0.00375857   
25.24  -2.84662   0.00375857   
25.25  -2.84661   0.00375857   
25.26  -2.8466   0.00375856   
25.27  -2.84659   0.00375856   
25.28  -2.84659   0.00375856   
25.29  -2.84658   0.00375855   
25.3  -2.84657   0.00375855   
25.31  -2.84656   0.00375855   
25.32  -2.84655   0.00375855   
25.33  -2.84654   0.00375854   
25.34  -2.84654   0.00375854   
25.35  -2.84653   0.00375854   
25.36  -2.84652   0.00375853   
25.37  -2.84651   0.00375853   
25.38  -2.8465   0.00375853   
25.39  -2.8465   0.00375853   
25.4  -2.84649   0.00375852   
25.41  -2.84648   0.00375852   
25.42  -2.84647   0.00375852   
25.43  -2.84646   0.00375851   
25.44  -2.84645   0.00375851   
25.45  -2.84645   0.00375851   
25.46  -2.84644   0.00375851   
25.47  -2.84643   0.0037585   
25.48  -2.84642   0.0037585   
25.49  -2.84641   0.0037585   
25.5  -2.84641   0.00375849   
25.51  -2.8464   0.00375849   
25.52  -2.84639   0.00375849   
25.53  -2.84638   0.00375849   
25.54  -2.84637   0.00375848   
25.55  -2.84636   0.00375848   
25.56  -2.84636   0.00375848   
25.57  -2.84635   0.00375847   
25.58  -2.84634   0.00375847   
25.59  -2.84633   0.00375847   
25.6  -2.84632   0.00375846   
25.61  -2.84631   0.00375846   
25.62  -2.84631   0.00375846   
25.63  -2.8463   0.00375846   
25.64  -2.84629   0.00375845   
25.65  -2.84628   0.00375845   
25.66  -2.84627   0.00375845   
25.67  -2.84627   0.00375844   
25.68  -2.84626   0.00375844   
25.69  -2.84625   0.00375844   
25.7  -2.84624   0.00375844   
25.71  -2.84623   0.00375843   
25.72  -2.84622   0.00375843   
25.73  -2.84622   0.00375843   
25.74  -2.84621   0.00375842   
25.75  -2.8462   0.00375842   
25.76  -2.84619   0.00375842   
25.77  -2.84618   0.00375842   
25.78  -2.84617   0.00375841   
25.79  -2.84617   0.00375841   
25.8  -2.84616   0.00375841   
25.81  -2.84615   0.0037584   
25.82  -2.84614   0.0037584   
25.83  -2.84613   0.0037584   
25.84  -2.84612   0.0037584   
25.85  -2.84612   0.00375839   
25.86  -2.84611   0.00375839   
25.87  -2.8461   0.00375839   
25.88  -2.84609   0.00375838   
25.89  -2.84608   0.00375838   
25.9  -2.84607   0.00375838   
25.91  -2.84607   0.00375838   
25.92  -2.84606   0.00375837   
25.93  -2.84605   0.00375837   
25.94  -2.84604   0.00375837   
25.95  -2.84603   0.00375836   
25.96  -2.84602   0.00375836   
25.97  -2.84602   0.00375836   
25.98  -2.84601   0.00375836   
25.99  -2.846   0.00375835   
26  -2.84599   0.00375835   
26.01  -2.84598   0.00375835   
26.02  -2.84597   0.00375834   
26.03  -2.84596   0.00375834   
26.04  -2.84596   0.00375834   
26.05  -2.84595   0.00375833   
26.06  -2.84594   0.00375833   
26.07  -2.84593   0.00375833   
26.08  -2.84592   0.00375833   
26.09  -2.84591   0.00375832   
26.1  -2.84591   0.00375832   
26.11  -2.8459   0.00375832   
26.12  -2.84589   0.00375831   
26.13  -2.84588   0.00375831   
26.14  -2.84587   0.00375831   
26.15  -2.84586   0.00375831   
26.16  -2.84586   0.0037583   
26.17  -2.84585   0.0037583   
26.18  -2.84584   0.0037583   
26.19  -2.84583   0.00375829   
26.2  -2.84582   0.00375829   
26.21  -2.84581   0.00375829   
26.22  -2.8458   0.00375829   
26.23  -2.8458   0.00375828   
26.24  -2.84579   0.00375828   
26.25  -2.84578   0.00375828   
26.26  -2.84577   0.00375827   
26.27  -2.84576   0.00375827   
26.28  -2.84575   0.00375827   
26.29  -2.84575   0.00375826   
26.3  -2.84574   0.00375826   
26.31  -2.84573   0.00375826   
26.32  -2.84572   0.00375826   
26.33  -2.84571   0.00375825   
26.34  -2.8457   0.00375825   
26.35  -2.84569   0.00375825   
26.36  -2.84569   0.00375824   
26.37  -2.84568   0.00375824   
26.38  -2.84567   0.00375824   
26.39  -2.84566   0.00375824   
26.4  -2.84565   0.00375823   
26.41  -2.84564   0.00375823   
26.42  -2.84564   0.00375823   
26.43  -2.84563   0.00375822   
26.44  -2.84562   0.00375822   
26.45  -2.84561   0.00375822   
26.46  -2.8456   0.00375822   
26.47  -2.84559   0.00375821   
26.48  -2.84558   0.00375821   
26.49  -2.84558   0.00375821   
26.5  -2.84557   0.0037582   
26.51  -2.84556   0.0037582   
26.52  -2.84555   0.0037582   
26.53  -2.84554   0.00375819   
26.54  -2.84553   0.00375819   
26.55  -2.84552   0.00375819   
26.56  -2.84552   0.00375819   
26.57  -2.84551   0.00375818   
26.58  -2.8455   0.00375818   
26.59  -2.84549   0.00375818   
26.6  -2.84548   0.00375817   
26.61  -2.84547   0.00375817   
26.62  -2.84546   0.00375817   
26.63  -2.84546   0.00375817   
26.64  -2.84545   0.00375816   
26.65  -2.84544   0.00375816   
26.66  -2.84543   0.00375816   
26.67  -2.84542   0.00375815   
26.68  -2.84541   0.00375815   
26.69  -2.8454   0.00375815   
26.7  -2.8454   0.00375815   
26.71  -2.84539   0.00375814   
26.72  -2.84538   0.00375814   
26.73  -2.84537   0.00375814   
26.74  -2.84536   0.00375813   
26.75  -2.84535   0.00375813   
26.76  -2.84534   0.00375813   
26.77  -2.84533   0.00375812   
26.78  -2.84533   0.00375812   
26.79  -2.84532   0.00375812   
26.8  -2.84531   0.00375812   
26.81  -2.8453   0.00375811   
26.82  -2.84529   0.00375811   
26.83  -2.84528   0.00375811   
26.84  -2.84527   0.0037581   
26.85  -2.84527   0.0037581   
26.86  -2.84526   0.0037581   
26.87  -2.84525   0.0037581   
26.88  -2.84524   0.00375809   
26.89  -2.84523   0.00375809   
26.9  -2.84522   0.00375809   
26.91  -2.84521   0.00375808   
26.92  -2.8452   0.00375808   
26.93  -2.8452   0.00375808   
26.94  -2.84519   0.00375807   
26.95  -2.84518   0.00375807   
26.96  -2.84517   0.00375807   
26.97  -2.84516   0.00375807   
26.98  -2.84515   0.00375806   
26.99  -2.84514   0.00375806   
27  -2.84514   0.00375806   
27.01  -2.84513   0.00375805   
27.02  -2.84512   0.00375805   
27.03  -2.84511   0.00375805   
27.04  -2.8451   0.00375804   
27.05  -2.84509   0.00375804   
27.06  -2.84508   0.00375804   
27.07  -2.84507   0.00375804   
27.08  -2.84507   0.00375803   
27.09  -2.84506   0.00375803   
27.1  -2.84505   0.00375803   
27.11  -2.84504   0.00375802   
27.12  -2.84503   0.00375802   
27.13  -2.84502   0.00375802   
27.14  -2.84501   0.00375802   
27.15  -2.845   0.00375801   
27.16  -2.845   0.00375801   
27.17  -2.84499   0.00375801   
27.18  -2.84498   0.003758   
27.19  -2.84497   0.003758   
27.2  -2.84496   0.003758   
27.21  -2.84495   0.00375799   
27.22  -2.84494   0.00375799   
27.23  -2.84493   0.00375799   
27.24  -2.84492   0.00375799   
27.25  -2.84492   0.00375798   
27.26  -2.84491   0.00375798   
27.27  -2.8449   0.00375798   
27.28  -2.84489   0.00375797   
27.29  -2.84488   0.00375797   
27.3  -2.84487   0.00375797   
27.31  -2.84486   0.00375796   
27.32  -2.84485   0.00375796   
27.33  -2.84485   0.00375796   
27.34  -2.84484   0.00375796   
27.35  -2.84483   0.00375795   
27.36  -2.84482   0.00375795   
27.37  -2.84481   0.00375795   
27.38  -2.8448   0.00375794   
27.39  -2.84479   0.00375794   
27.4  -2.84478   0.00375794   
27.41  -2.84477   0.00375794   
27.42  -2.84477   0.00375793   
27.43  -2.84476   0.00375793   
27.44  -2.84475   0.00375793   
27.45  -2.84474   0.00375792   
27.46  -2.84473   0.00375792   
27.47  -2.84472   0.00375792   
27.48  -2.84471   0.00375791   
27.49  -2.8447   0.00375791   
27.5  -2.8447   0.00375791   
27.51  -2.84469   0.00375791   
27.52  -2.84468   0.0037579   
27.53  -2.84467   0.0037579   
27.54  -2.84466   0.0037579   
27.55  -2.84465   0.00375789   
27.56  -2.84464   0.00375789   
27.57  -2.84463   0.00375789   
27.58  -2.84462   0.00375788   
27.59  -2.84461   0.00375788   
27.6  -2.84461   0.00375788   
27.61  -2.8446   0.00375788   
27.62  -2.84459   0.00375787   
27.63  -2.84458   0.00375787   
27.64  -2.84457   0.00375787   
27.65  -2.84456   0.00375786   
27.66  -2.84455   0.00375786   
27.67  -2.84454   0.00375786   
27.68  -2.84453   0.00375785   
27.69  -2.84453   0.00375785   
27.7  -2.84452   0.00375785   
27.71  -2.84451   0.00375785   
27.72  -2.8445   0.00375784   
27.73  -2.84449   0.00375784   
27.74  -2.84448   0.00375784   
27.75  -2.84447   0.00375783   
27.76  -2.84446   0.00375783   
27.77  -2.84445   0.00375783   
27.78  -2.84444   0.00375782   
27.79  -2.84444   0.00375782   
27.8  -2.84443   0.00375782   
27.81  -2.84442   0.00375782   
27.82  -2.84441   0.00375781   
27.83  -2.8444   0.00375781   
27.84  -2.84439   0.00375781   
27.85  -2.84438   0.0037578   
27.86  -2.84437   0.0037578   
27.87  -2.84436   0.0037578   
27.88  -2.84435   0.00375779   
27.89  -2.84435   0.00375779   
27.9  -2.84434   0.00375779   
27.91  -2.84433   0.00375779   
27.92  -2.84432   0.00375778   
27.93  -2.84431   0.00375778   
27.94  -2.8443   0.00375778   
27.95  -2.84429   0.00375777   
27.96  -2.84428   0.00375777   
27.97  -2.84427   0.00375777   
27.98  -2.84426   0.00375776   
27.99  -2.84426   0.00375776   
28  -2.84425   0.00375776   
28.01  -2.84424   0.00375775   
28.02  -2.84423   0.00375775   
28.03  -2.84422   0.00375775   
28.04  -2.84421   0.00375775   
28.05  -2.8442   0.00375774   
28.06  -2.84419   0.00375774   
28.07  -2.84418   0.00375774   
28.08  -2.84417   0.00375773   
28.09  -2.84416   0.00375773   
28.1  -2.84416   0.00375773   
28.11  -2.84415   0.00375772   
28.12  -2.84414   0.00375772   
28.13  -2.84413   0.00375772   
28.14  -2.84412   0.00375772   
28.15  -2.84411   0.00375771   
28.16  -2.8441   0.00375771   
28.17  -2.84409   0.00375771   
28.18  -2.84408   0.0037577   
28.19  -2.84407   0.0037577   
28.2  -2.84406   0.0037577   
28.21  -2.84406   0.00375769   
28.22  -2.84405   0.00375769   
28.23  -2.84404   0.00375769   
28.24  -2.84403   0.00375769   
28.25  -2.84402   0.00375768   
28.26  -2.84401   0.00375768   
28.27  -2.844   0.00375768   
28.28  -2.84399   0.00375767   
28.29  -2.84398   0.00375767   
28.3  -2.84397   0.00375767   
28.31  -2.84396   0.00375766   
28.32  -2.84396   0.00375766   
28.33  -2.84395   0.00375766   
28.34  -2.84394   0.00375765   
28.35  -2.84393   0.00375765   
28.36  -2.84392   0.00375765   
28.37  -2.84391   0.00375765   
28.38  -2.8439   0.00375764   
28.39  -2.84389   0.00375764   
28.4  -2.84388   0.00375764   
28.41  -2.84387   0.00375763   
28.42  -2.84386   0.00375763   
28.43  -2.84385   0.00375763   
28.44  -2.84385   0.00375762   
28.45  -2.84384   0.00375762   
28.46  -2.84383   0.00375762   
28.47  -2.84382   0.00375761   
28.48  -2.84381   0.00375761   
28.49  -2.8438   0.00375761   
28.5  -2.84379   0.00375761   
28.51  -2.84378   0.0037576   
28.52  -2.84377   0.0037576   
28.53  -2.84376   0.0037576   
28.54  -2.84375   0.00375759   
28.55  -2.84374   0.00375759   
28.56  -2.84373   0.00375759   
28.57  -2.84373   0.00375758   
28.58  -2.84372   0.00375758   
28.59  -2.84371   0.00375758   
28.6  -2.8437   0.00375757   
28.61  -2.84369   0.00375757   
28.62  -2.84368   0.00375757   
28.63  -2.84367   0.00375757   
28.64  -2.84366   0.00375756   
28.65  -2.84365   0.00375756   
28.66  -2.84364   0.00375756   
28.67  -2.84363   0.00375755   
28.68  -2.84362   0.00375755   
28.69  -2.84361   0.00375755   
28.7  -2.8436   0.00375754   
28.71  -2.8436   0.00375754   
28.72  -2.84359   0.00375754   
28.73  -2.84358   0.00375753   
28.74  -2.84357   0.00375753   
28.75  -2.84356   0.00375753   
28.76  -2.84355   0.00375753   
28.77  -2.84354   0.00375752   
28.78  -2.84353   0.00375752   
28.79  -2.84352   0.00375752   
28.8  -2.84351   0.00375751   
28.81  -2.8435   0.00375751   
28.82  -2.84349   0.00375751   
28.83  -2.84348   0.0037575   
28.84  -2.84347   0.0037575   
28.85  -2.84346   0.0037575   
28.86  -2.84346   0.00375749   
28.87  -2.84345   0.00375749   
28.88  -2.84344   0.00375749   
28.89  -2.84343   0.00375749   
28.9  -2.84342   0.00375748   
28.91  -2.84341   0.00375748   
28.92  -2.8434   0.00375748   
28.93  -2.84339   0.00375747   
28.94  -2.84338   0.00375747   
28.95  -2.84337   0.00375747   
28.96  -2.84336   0.00375746   
28.97  -2.84335   0.00375746   
28.98  -2.84334   0.00375746   
28.99  -2.84333   0.00375745   
29  -2.84332   0.00375745   
29.01  -2.84332   0.00375745   
29.02  -2.84331   0.00375745   
29.03  -2.8433   0.00375744   
29.04  -2.84329   0.00375744   
29.05  -2.84328   0.00375744   
29.06  -2.84327   0.00375743   
29.07  -2.84326   0.00375743   
29.08  -2.84325   0.00375743   
29.09  -2.84324   0.00375742   
29.1  -2.84323   0.00375742   
29.11  -2.84322   0.00375742   
29.12  -2.84321   0.00375741   
29.13  -2.8432   0.00375741   
29.14  -2.84319   0.00375741   
29.15  -2.84318   0.0037574   
29.16  -2.84317   0.0037574   
29.17  -2.84316   0.0037574   
29.18  -2.84315   0.0037574   
29.19  -2.84315   0.00375739   
29.2  -2.84314   0.00375739   
29.21  -2.84313   0.00375739   
29.22  -2.84312   0.00375738   
29.23  -2.84311   0.00375738   
29.24  -2.8431   0.00375738   
29.25  -2.84309   0.00375737   
29.26  -2.84308   0.00375737   
29.27  -2.84307   0.00375737   
29.28  -2.84306   0.00375736   
29.29  -2.84305   0.00375736   
29.3  -2.84304   0.00375736   
29.31  -2.84303   0.00375735   
29.32  -2.84302   0.00375735   
29.33  -2.84301   0.00375735   
29.34  -2.843   0.00375735   
29.35  -2.84299   0.00375734   
29.36  -2.84298   0.00375734   
29.37  -2.84297   0.00375734   
29.38  -2.84297   0.00375733   
29.39  -2.84296   0.00375733   
29.4  -2.84295   0.00375733   
29.41  -2.84294   0.00375732   
29.42  -2.84293   0.00375732   
29.43  -2.84292   0.00375732   
29.44  -2.84291   0.00375731   
29.45  -2.8429   0.00375731   
29.46  -2.84289   0.00375731   
29.47  -2.84288   0.0037573   
29.48  -2.84287   0.0037573   
29.49  -2.84286   0.0037573   
29.5  -2.84285   0.0037573   
29.51  -2.84284   0.00375729   
29.52  -2.84283   0.00375729   
29.53  -2.84282   0.00375729   
29.54  -2.84281   0.00375728   
29.55  -2.8428   0.00375728   
29.56  -2.84279   0.00375728   
29.57  -2.84278   0.00375727   
29.58  -2.84277   0.00375727   
29.59  -2.84276   0.00375727   
29.6  -2.84275   0.00375726   
29.61  -2.84275   0.00375726   
29.62  -2.84274   0.00375726   
29.63  -2.84273   0.00375725   
29.64  -2.84272   0.00375725   
29.65  -2.84271   0.00375725   
29.66  -2.8427   0.00375724   
29.67  -2.84269   0.00375724   
29.68  -2.84268   0.00375724   
29.69  -2.84267   0.00375724   
29.7  -2.84266   0.00375723   
29.71  -2.84265   0.00375723   
29.72  -2.84264   0.00375723   
29.73  -2.84263   0.00375722   
29.74  -2.84262   0.00375722   
29.75  -2.84261   0.00375722   
29.76  -2.8426   0.00375721   
29.77  -2.84259   0.00375721   
29.78  -2.84258   0.00375721   
29.79  -2.84257   0.0037572   
29.8  -2.84256   0.0037572   
29.81  -2.84255   0.0037572   
29.82  -2.84254   0.00375719   
29.83  -2.84253   0.00375719   
29.84  -2.84252   0.00375719   
29.85  -2.84251   0.00375718   
29.86  -2.8425   0.00375718   
29.87  -2.84249   0.00375718   
29.88  -2.84248   0.00375717   
29.89  -2.84247   0.00375717   
29.9  -2.84247   0.00375717   
29.91  -2.84246   0.00375717   
29.92  -2.84245   0.00375716   
29.93  -2.84244   0.00375716   
29.94  -2.84243   0.00375716   
29.95  -2.84242   0.00375715   
29.96  -2.84241   0.00375715   
29.97  -2.8424   0.00375715   
29.98  -2.84239   0.00375714   
29.99  -2.84238   0.00375714   
30  -2.84237   0.00375714   
30.01  -2.84236   0.00375713   
30.02  -2.84235   0.00375713   
30.03  -2.84234   0.00375713   
30.04  -2.84233   0.00375712   
30.05  -2.84232   0.00375712   
30.06  -2.84231   0.00375712   
30.07  -2.8423   0.00375711   
30.08  -2.84229   0.00375711   
30.09  -2.84228   0.00375711   
30.1  -2.84227   0.0037571   
30.11  -2.84226   0.0037571   
30.12  -2.84225   0.0037571   
30.13  -2.84224   0.00375709   
30.14  -2.84223   0.00375709   
30.15  -2.84222   0.00375709   
30.16  -2.84221   0.00375709   
30.17  -2.8422   0.00375708   
30.18  -2.84219   0.00375708   
30.19  -2.84218   0.00375708   
30.2  -2.84217   0.00375707   
30.21  -2.84216   0.00375707   
30.22  -2.84215   0.00375707   
30.23  -2.84214   0.00375706   
30.24  -2.84213   0.00375706   
30.25  -2.84212   0.00375706   
30.26  -2.84211   0.00375705   
30.27  -2.8421   0.00375705   
30.28  -2.84209   0.00375705   
30.29  -2.84208   0.00375704   
30.3  -2.84207   0.00375704   
30.31  -2.84206   0.00375704   
30.32  -2.84205   0.00375703   
30.33  -2.84204   0.00375703   
30.34  -2.84203   0.00375703   
30.35  -2.84202   0.00375702   
30.36  -2.84201   0.00375702   
30.37  -2.84201   0.00375702   
30.38  -2.842   0.00375701   
30.39  -2.84199   0.00375701   
30.4  -2.84198   0.00375701   
30.41  -2.84197   0.003757   
30.42  -2.84196   0.003757   
30.43  -2.84195   0.003757   
30.44  -2.84194   0.00375699   
30.45  -2.84193   0.00375699   
30.46  -2.84192   0.00375699   
30.47  -2.84191   0.00375699   
30.48  -2.8419   0.00375698   
30.49  -2.84189   0.00375698   
30.5  -2.84188   0.00375698   
30.51  -2.84187   0.00375697   
30.52  -2.84186   0.00375697   
30.53  -2.84185   0.00375697   
30.54  -2.84184   0.00375696   
30.55  -2.84183   0.00375696   
30.56  -2.84182   0.00375696   
30.57  -2.84181   0.00375695   
30.58  -2.8418   0.00375695   
30.59  -2.84179   0.00375695   
30.6  -2.84178   0.00375694   
30.61  -2.84177   0.00375694   
30.62  -2.84176   0.00375694   
30.63  -2.84175   0.00375693   
30.64  -2.84174   0.00375693   
30.65  -2.84173   0.00375693   
30.66  -2.84172   0.00375692   
30.67  -2.84171   0.00375692   
30.68  -2.8417   0.00375692   
30.69  -2.84169   0.00375691   
30.7  -2.84168   0.00375691   
30.71  -2.84167   0.00375691   
30.72  -2.84166   0.0037569   
30.73  -2.84165   0.0037569   
30.74  -2.84164   0.0037569   
30.75  -2.84163   0.00375689   
30.76  -2.84162   0.00375689   
30.77  -2.84161   0.00375689   
30.78  -2.8416   0.00375688   
30.79  -2.84159   0.00375688   
30.8  -2.84158   0.00375688   
30.81  -2.84157   0.00375687   
30.82  -2.84156   0.00375687   
30.83  -2.84155   0.00375687   
30.84  -2.84154   0.00375686   
30.85  -2.84153   0.00375686   
30.86  -2.84152   0.00375686   
30.87  -2.84151   0.00375685   
30.88  -2.8415   0.00375685   
30.89  -2.84149   0.00375685   
30.9  -2.84148   0.00375684   
30.91  -2.84147   0.00375684   
30.92  -2.84146   0.00375684   
30.93  -2.84145   0.00375684   
30.94  -2.84144   0.00375683   
30.95  -2.84143   0.00375683   
30.96  -2.84142   0.00375683   
30.97  -2.84141   0.00375682   
30.98  -2.8414   0.00375682   
30.99  -2.84139   0.00375682   
31  -2.84138   0.00375681   
31.01  -2.84137   0.00375681   
31.02  -2.84136   0.00375681   
31.03  -2.84135   0.0037568   
31.04  -2.84134   0.0037568   
31.05  -2.84133   0.0037568   
31.06  -2.84132   0.00375679   
31.07  -2.84131   0.00375679   
31.08  -2.84129   0.00375679   
31.09  -2.84128   0.00375678   
31.1  -2.84127   0.00375678   
31.11  -2.84126   0.00375678   
31.12  -2.84125   0.00375677   
31.13  -2.84124   0.00375677   
31.14  -2.84123   0.00375677   
31.15  -2.84122   0.00375676   
31.16  -2.84121   0.00375676   
31.17  -2.8412   0.00375676   
31.18  -2.84119   0.00375675   
31.19  -2.84118   0.00375675   
31.2  -2.84117   0.00375675   
31.21  -2.84116   0.00375674   
31.22  -2.84115   0.00375674   
31.23  -2.84114   0.00375674   
31.24  -2.84113   0.00375673   
31.25  -2.84112   0.00375673   
31.26  -2.84111   0.00375673   
31.27  -2.8411   0.00375672   
31.28  -2.84109   0.00375672   
31.29  -2.84108   0.00375672   
31.3  -2.84107   0.00375671   
31.31  -2.84106   0.00375671   
31.32  -2.84105   0.00375671   
31.33  -2.84104   0.0037567   
31.34  -2.84103   0.0037567   
31.35  -2.84102   0.0037567   
31.36  -2.84101   0.00375669   
31.37  -2.841   0.00375669   
31.38  -2.84099   0.00375669   
31.39  -2.84098   0.00375668   
31.4  -2.84097   0.00375668   
31.41  -2.84096   0.00375668   
31.42  -2.84095   0.00375667   
31.43  -2.84094   0.00375667   
31.44  -2.84093   0.00375667   
31.45  -2.84092   0.00375666   
31.46  -2.84091   0.00375666   
31.47  -2.8409   0.00375666   
31.48  -2.84089   0.00375665   
31.49  -2.84088   0.00375665   
31.5  -2.84087   0.00375665   
31.51  -2.84086   0.00375664   
31.52  -2.84085   0.00375664   
31.53  -2.84084   0.00375664   
31.54  -2.84082   0.00375663   
31.55  -2.84081   0.00375663   
31.56  -2.8408   0.00375663   
31.57  -2.84079   0.00375662   
31.58  -2.84078   0.00375662   
31.59  -2.84077   0.00375662   
31.6  -2.84076   0.00375661   
31.61  -2.84075   0.00375661   
31.62  -2.84074   0.00375661   
31.63  -2.84073   0.0037566   
31.64  -2.84072   0.0037566   
31.65  -2.84071   0.0037566   
31.66  -2.8407   0.00375659   
31.67  -2.84069   0.00375659   
31.68  -2.84068   0.00375659   
31.69  -2.84067   0.00375658   
31.7  -2.84066   0.00375658   
31.71  -2.84065   0.00375658   
31.72  -2.84064   0.00375657   
31.73  -2.84063   0.00375657   
31.74  -2.84062   0.00375657   
31.75  -2.84061   0.00375656   
31.76  -2.8406   0.00375656   
31.77  -2.84059   0.00375656   
31.78  -2.84058   0.00375655   
31.79  -2.84057   0.00375655   
31.8  -2.84056   0.00375655   
31.81  -2.84055   0.00375654   
31.82  -2.84053   0.00375654   
31.83  -2.84052   0.00375654   
31.84  -2.84051   0.00375653   
31.85  -2.8405   0.00375653   
31.86  -2.84049   0.00375652   
31.87  -2.84048   0.00375652   
31.88  -2.84047   0.00375652   
31.89  -2.84046   0.00375651   
31.9  -2.84045   0.00375651   
31.91  -2.84044   0.00375651   
31.92  -2.84043   0.0037565   
31.93  -2.84042   0.0037565   
31.94  -2.84041   0.0037565   
31.95  -2.8404   0.00375649   
31.96  -2.84039   0.00375649   
31.97  -2.84038   0.00375649   
31.98  -2.84037   0.00375648   
31.99  -2.84036   0.00375648   
32  -2.84035   0.00375648   
32.01  -2.84034   0.00375647   
32.02  -2.84033   0.00375647   
32.03  -2.84032   0.00375647   
32.04  -2.84031   0.00375646   
32.05  -2.84029   0.00375646   
32.06  -2.84028   0.00375646   
32.07  -2.84027   0.00375645   
32.08  -2.84026   0.00375645   
32.09  -2.84025   0.00375645   
32.1  -2.84024   0.00375644   
32.11  -2.84023   0.00375644   
32.12  -2.84022   0.00375644   
32.13  -2.84021   0.00375643   
32.14  -2.8402   0.00375643   
32.15  -2.84019   0.00375643   
32.16  -2.84018   0.00375642   
32.17  -2.84017   0.00375642   
32.18  -2.84016   0.00375642   
32.19  -2.84015   0.00375641   
32.2  -2.84014   0.00375641   
32.21  -2.84013   0.00375641   
32.22  -2.84012   0.0037564   
32.23  -2.8401   0.0037564   
32.24  -2.84009   0.0037564   
32.25  -2.84008   0.00375639   
32.26  -2.84007   0.00375639   
32.27  -2.84006   0.00375639   
32.28  -2.84005   0.00375638   
32.29  -2.84004   0.00375638   
32.3  -2.84003   0.00375637   
32.31  -2.84002   0.00375637   
32.32  -2.84001   0.00375637   
32.33  -2.84   0.00375636   
32.34  -2.83999   0.00375636   
32.35  -2.83998   0.00375636   
32.36  -2.83997   0.00375635   
32.37  -2.83996   0.00375635   
32.38  -2.83995   0.00375635   
32.39  -2.83994   0.00375634   
32.4  -2.83992   0.00375634   
32.41  -2.83991   0.00375634   
32.42  -2.8399   0.00375633   
32.43  -2.83989   0.00375633   
32.44  -2.83988   0.00375633   
32.45  -2.83987   0.00375632   
32.46  -2.83986   0.00375632   
32.47  -2.83985   0.00375632   
32.48  -2.83984   0.00375631   
32.49  -2.83983   0.00375631   
32.5  -2.83982   0.00375631   
32.51  -2.83981   0.0037563   
32.52  -2.8398   0.0037563   
32.53  -2.83979   0.0037563   
32.54  -2.83978   0.00375629   
32.55  -2.83976   0.00375629   
32.56  -2.83975   0.00375629   
32.57  -2.83974   0.00375628   
32.58  -2.83973   0.00375628   
32.59  -2.83972   0.00375627   
32.6  -2.83971   0.00375627   
32.61  -2.8397   0.00375627   
32.62  -2.83969   0.00375626   
32.63  -2.83968   0.00375626   
32.64  -2.83967   0.00375626   
32.65  -2.83966   0.00375625   
32.66  -2.83965   0.00375625   
32.67  -2.83964   0.00375625   
32.68  -2.83963   0.00375624   
32.69  -2.83961   0.00375624   
32.7  -2.8396   0.00375624   
32.71  -2.83959   0.00375623   
32.72  -2.83958   0.00375623   
32.73  -2.83957   0.00375623   
32.74  -2.83956   0.00375622   
32.75  -2.83955   0.00375622   
32.76  -2.83954   0.00375622   
32.77  -2.83953   0.00375621   
32.78  -2.83952   0.00375621   
32.79  -2.83951   0.00375621   
32.8  -2.8395   0.0037562   
32.81  -2.83949   0.0037562   
32.82  -2.83947   0.00375619   
32.83  -2.83946   0.00375619   
32.84  -2.83945   0.00375619   
32.85  -2.83944   0.00375618   
32.86  -2.83943   0.00375618   
32.87  -2.83942   0.00375618   
32.88  -2.83941   0.00375617   
32.89  -2.8394   0.00375617   
32.9  -2.83939   0.00375617   
32.91  -2.83938   0.00375616   
32.92  -2.83937   0.00375616   
32.93  -2.83936   0.00375616   
32.94  -2.83934   0.00375615   
32.95  -2.83933   0.00375615   
32.96  -2.83932   0.00375615   
32.97  -2.83931   0.00375614   
32.98  -2.8393   0.00375614   
32.99  -2.83929   0.00375614   
33  -2.83928   0.00375613   
33.01  -2.83927   0.00375613   
33.02  -2.83926   0.00375612   
33.03  -2.83925   0.00375612   
33.04  -2.83924   0.00375612   
33.05  -2.83923   0.00375611   
33.06  -2.83921   0.00375611   
33.07  -2.8392   0.00375611   
33.08  -2.83919   0.0037561   
33.09  -2.83918   0.0037561   
33.1  -2.83917   0.0037561   
33.11  -2.83916   0.00375609   
33.12  -2.83915   0.00375609   
33.13  -2.83914   0.00375609   
33.14  -2.83913   0.00375608   
33.15  -2.83912   0.00375608   
33.16  -2.83911   0.00375608   
33.17  -2.83909   0.00375607   
33.18  -2.83908   0.00375607   
33.19  -2.83907   0.00375606   
33.2  -2.83906   0.00375606   
33.21  -2.83905   0.00375606   
33.22  -2.83904   0.00375605   
33.23  -2.83903   0.00375605   
33.24  -2.83902   0.00375605   
33.25  -2.83901   0.00375604   
33.26  -2.839   0.00375604   
33.27  -2.83898   0.00375604   
33.28  -2.83897   0.00375603   
33.29  -2.83896   0.00375603   
33.3  -2.83895   0.00375603   
33.31  -2.83894   0.00375602   
33.32  -2.83893   0.00375602   
33.33  -2.83892   0.00375601   
33.34  -2.83891   0.00375601   
33.35  -2.8389   0.00375601   
33.36  -2.83889   0.003756   
33.37  -2.83887   0.003756   
33.38  -2.83886   0.003756   
33.39  -2.83885   0.00375599   
33.4  -2.83884   0.00375599   
33.41  -2.83883   0.00375599   
33.42  -2.83882   0.00375598   
33.43  -2.83881   0.00375598   
33.44  -2.8388   0.00375598   
33.45  -2.83879   0.00375597   
33.46  -2.83878   0.00375597   
33.47  -2.83876   0.00375597   
33.48  -2.83875   0.00375596   
33.49  -2.83874   0.00375596   
33.5  -2.83873   0.00375595   
33.51  -2.83872   0.00375595   
33.52  -2.83871   0.00375595   
33.53  -2.8387   0.00375594   
33.54  -2.83869   0.00375594   
33.55  -2.83868   0.00375594   
33.56  -2.83866   0.00375593   
33.57  -2.83865   0.00375593   
33.58  -2.83864   0.00375593   
33.59  -2.83863   0.00375592   
33.6  -2.83862   0.00375592   
33.61  -2.83861   0.00375591   
33.62  -2.8386   0.00375591   
33.63  -2.83859   0.00375591   
33.64  -2.83858   0.0037559   
33.65  -2.83856   0.0037559   
33.66  -2.83855   0.0037559   
33.67  -2.83854   0.00375589   
33.68  -2.83853   0.00375589   
33.69  -2.83852   0.00375589   
33.7  -2.83851   0.00375588   
33.71  -2.8385   0.00375588   
33.72  -2.83849   0.00375588   
33.73  -2.83848   0.00375587   
33.74  -2.83846   0.00375587   
33.75  -2.83845   0.00375586   
33.76  -2.83844   0.00375586   
33.77  -2.83843   0.00375586   
33.78  -2.83842   0.00375585   
33.79  -2.83841   0.00375585   
33.8  -2.8384   0.00375585   
33.81  -2.83839   0.00375584   
33.82  -2.83837   0.00375584   
33.83  -2.83836   0.00375584   
33.84  -2.83835   0.00375583   
33.85  -2.83834   0.00375583   
33.86  -2.83833   0.00375582   
33.87  -2.83832   0.00375582   
33.88  -2.83831   0.00375582   
33.89  -2.8383   0.00375581   
33.9  -2.83828   0.00375581   
33.91  -2.83827   0.00375581   
33.92  -2.83826   0.0037558   
33.93  -2.83825   0.0037558   
33.94  -2.83824   0.0037558   
33.95  -2.83823   0.00375579   
33.96  -2.83822   0.00375579   
33.97  -2.83821   0.00375578   
33.98  -2.83819   0.00375578   
33.99  -2.83818   0.00375578   
34  -2.83817   0.00375577   
34.01  -2.83816   0.00375577   
34.02  -2.83815   0.00375577   
34.03  -2.83814   0.00375576   
34.04  -2.83813   0.00375576   
34.05  -2.83812   0.00375576   
34.06  -2.8381   0.00375575   
34.07  -2.83809   0.00375575   
34.08  -2.83808   0.00375574   
34.09  -2.83807   0.00375574   
34.1  -2.83806   0.00375574   
34.11  -2.83805   0.00375573   
34.12  -2.83804   0.00375573   
34.13  -2.83802   0.00375573   
34.14  -2.83801   0.00375572   
34.15  -2.838   0.00375572   
34.16  -2.83799   0.00375572   
34.17  -2.83798   0.00375571   
34.18  -2.83797   0.00375571   
34.19  -2.83796   0.0037557   
34.2  -2.83795   0.0037557   
34.21  -2.83793   0.0037557   
34.22  -2.83792   0.00375569   
34.23  -2.83791   0.00375569   
34.24  -2.8379   0.00375569   
34.25  -2.83789   0.00375568   
34.26  -2.83788   0.00375568   
34.27  -2.83787   0.00375568   
34.28  -2.83785   0.00375567   
34.29  -2.83784   0.00375567   
34.3  -2.83783   0.00375566   
34.31  -2.83782   0.00375566   
34.32  -2.83781   0.00375566   
34.33  -2.8378   0.00375565   
34.34  -2.83779   0.00375565   
34.35  -2.83777   0.00375565   
34.36  -2.83776   0.00375564   
34.37  -2.83775   0.00375564   
34.38  -2.83774   0.00375563   
34.39  -2.83773   0.00375563   
34.4  -2.83772   0.00375563   
34.41  -2.83771   0.00375562   
34.42  -2.83769   0.00375562   
34.43  -2.83768   0.00375562   
34.44  -2.83767   0.00375561   
34.45  -2.83766   0.00375561   
34.46  -2.83765   0.00375561   
34.47  -2.83764   0.0037556   
34.48  -2.83763   0.0037556   
34.49  -2.83761   0.00375559   
34.5  -2.8376   0.00375559   
34.51  -2.83759   0.00375559   
34.52  -2.83758   0.00375558   
34.53  -2.83757   0.00375558   
34.54  -2.83756   0.00375558   
34.55  -2.83754   0.00375557   
34.56  -2.83753   0.00375557   
34.57  -2.83752   0.00375556   
34.58  -2.83751   0.00375556   
34.59  -2.8375   0.00375556   
34.6  -2.83749   0.00375555   
34.61  -2.83748   0.00375555   
34.62  -2.83746   0.00375555   
34.63  -2.83745   0.00375554   
34.64  -2.83744   0.00375554   
34.65  -2.83743   0.00375553   
34.66  -2.83742   0.00375553   
34.67  -2.83741   0.00375553   
34.68  -2.83739   0.00375552   
34.69  -2.83738   0.00375552   
34.7  -2.83737   0.00375552   
34.71  -2.83736   0.00375551   
34.72  -2.83735   0.00375551   
34.73  -2.83734   0.0037555   
34.74  -2.83733   0.0037555   
34.75  -2.83731   0.0037555   
34.76  -2.8373   0.00375549   
34.77  -2.83729   0.00375549   
34.78  -2.83728   0.00375549   
34.79  -2.83727   0.00375548   
34.8  -2.83726   0.00375548   
34.81  -2.83724   0.00375547   
34.82  -2.83723   0.00375547   
34.83  -2.83722   0.00375547   
34.84  -2.83721   0.00375546   
34.85  -2.8372   0.00375546   
34.86  -2.83719   0.00375546   
34.87  -2.83717   0.00375545   
34.88  -2.83716   0.00375545   
34.89  -2.83715   0.00375544   
34.9  -2.83714   0.00375544   
34.91  -2.83713   0.00375544   
34.92  -2.83712   0.00375543   
34.93  -2.8371   0.00375543   
34.94  -2.83709   0.00375543   
34.95  -2.83708   0.00375542   
34.96  -2.83707   0.00375542   
34.97  -2.83706   0.00375541   
34.98  -2.83705   0.00375541   
34.99  -2.83703   0.00375541   
35  -2.83702   0.0037554   
35.01  -2.83701   0.0037554   
35.02  -2.837   0.0037554   
35.03  -2.83699   0.00375539   
35.04  -2.83697   0.00375539   
35.05  -2.83696   0.00375538   
35.06  -2.83695   0.00375538   
35.07  -2.83694   0.00375538   
35.08  -2.83693   0.00375537   
35.09  -2.83692   0.00375537   
35.1  -2.8369   0.00375537   
35.11  -2.83689   0.00375536   
35.12  -2.83688   0.00375536   
35.13  -2.83687   0.00375535   
35.14  -2.83686   0.00375535   
35.15  -2.83685   0.00375535   
35.16  -2.83683   0.00375534   
35.17  -2.83682   0.00375534   
35.18  -2.83681   0.00375534   
35.19  -2.8368   0.00375533   
35.2  -2.83679   0.00375533   
35.21  -2.83677   0.00375532   
35.22  -2.83676   0.00375532   
35.23  -2.83675   0.00375532   
35.24  -2.83674   0.00375531   
35.25  -2.83673   0.00375531   
35.26  -2.83672   0.0037553   
35.27  -2.8367   0.0037553   
35.28  -2.83669   0.0037553   
35.29  -2.83668   0.00375529   
35.3  -2.83667   0.00375529   
35.31  -2.83666   0.00375529   
35.32  -2.83664   0.00375528   
35.33  -2.83663   0.00375528   
35.34  -2.83662   0.00375527   
35.35  -2.83661   0.00375527   
35.36  -2.8366   0.00375527   
35.37  -2.83658   0.00375526   
35.38  -2.83657   0.00375526   
35.39  -2.83656   0.00375526   
35.4  -2.83655   0.00375525   
35.41  -2.83654   0.00375525   
35.42  -2.83653   0.00375524   
35.43  -2.83651   0.00375524   
35.44  -2.8365   0.00375524   
35.45  -2.83649   0.00375523   
35.46  -2.83648   0.00375523   
35.47  -2.83647   0.00375522   
35.48  -2.83645   0.00375522   
35.49  -2.83644   0.00375522   
35.5  -2.83643   0.00375521   
35.51  -2.83642   0.00375521   
35.52  -2.83641   0.00375521   
35.53  -2.83639   0.0037552   
35.54  -2.83638   0.0037552   
35.55  -2.83637   0.00375519   
35.56  -2.83636   0.00375519   
35.57  -2.83635   0.00375519   
35.58  -2.83633   0.00375518   
35.59  -2.83632   0.00375518   
35.6  -2.83631   0.00375517   
35.61  -2.8363   0.00375517   
35.62  -2.83629   0.00375517   
35.63  -2.83627   0.00375516   
35.64  -2.83626   0.00375516   
35.65  -2.83625   0.00375516   
35.66  -2.83624   0.00375515   
35.67  -2.83623   0.00375515   
35.68  -2.83621   0.00375514   
35.69  -2.8362   0.00375514   
35.7  -2.83619   0.00375514   
35.71  -2.83618   0.00375513   
35.72  -2.83617   0.00375513   
35.73  -2.83615   0.00375512   
35.74  -2.83614   0.00375512   
35.75  -2.83613   0.00375512   
35.76  -2.83612   0.00375511   
35.77  -2.83611   0.00375511   
35.78  -2.83609   0.00375511   
35.79  -2.83608   0.0037551   
35.8  -2.83607   0.0037551   
35.81  -2.83606   0.00375509   
35.82  -2.83604   0.00375509   
35.83  -2.83603   0.00375509   
35.84  -2.83602   0.00375508   
35.85  -2.83601   0.00375508   
35.86  -2.836   0.00375507   
35.87  -2.83598   0.00375507   
35.88  -2.83597   0.00375507   
35.89  -2.83596   0.00375506   
35.9  -2.83595   0.00375506   
35.91  -2.83594   0.00375505   
35.92  -2.83592   0.00375505   
35.93  -2.83591   0.00375505   
35.94  -2.8359   0.00375504   
35.95  -2.83589   0.00375504   
35.96  -2.83587   0.00375503   
35.97  -2.83586   0.00375503   
35.98  -2.83585   0.00375503   
35.99  -2.83584   0.00375502   
36  -2.83583   0.00375502   
36.01  -2.83581   0.00375502   
36.02  -2.8358   0.00375501   
36.03  -2.83579   0.00375501   
36.04  -2.83578   0.003755   
36.05  -2.83577   0.003755   
36.06  -2.83575   0.003755   
36.07  -2.83574   0.00375499   
36.08  -2.83573   0.00375499   
36.09  -2.83572   0.00375498   
36.1  -2.8357   0.00375498   
36.11  -2.83569   0.00375498   
36.12  -2.83568   0.00375497   
36.13  -2.83567   0.00375497   
36.14  -2.83566   0.00375496   
36.15  -2.83564   0.00375496   
36.16  -2.83563   0.00375496   
36.17  -2.83562   0.00375495   
36.18  -2.83561   0.00375495   
36.19  -2.83559   0.00375494   
36.2  -2.83558   0.00375494   
36.21  -2.83557   0.00375494   
36.22  -2.83556   0.00375493   
36.23  -2.83554   0.00375493   
36.24  -2.83553   0.00375492   
36.25  -2.83552   0.00375492   
36.26  -2.83551   0.00375492   
36.27  -2.8355   0.00375491   
36.28  -2.83548   0.00375491   
36.29  -2.83547   0.00375491   
36.3  -2.83546   0.0037549   
36.31  -2.83545   0.0037549   
36.32  -2.83543   0.00375489   
36.33  -2.83542   0.00375489   
36.34  -2.83541   0.00375489   
36.35  -2.8354   0.00375488   
36.36  -2.83538   0.00375488   
36.37  -2.83537   0.00375487   
36.38  -2.83536   0.00375487   
36.39  -2.83535   0.00375487   
36.4  -2.83533   0.00375486   
36.41  -2.83532   0.00375486   
36.42  -2.83531   0.00375485   
36.43  -2.8353   0.00375485   
36.44  -2.83529   0.00375485   
36.45  -2.83527   0.00375484   
36.46  -2.83526   0.00375484   
36.47  -2.83525   0.00375483   
36.48  -2.83524   0.00375483   
36.49  -2.83522   0.00375483   
36.5  -2.83521   0.00375482   
36.51  -2.8352   0.00375482   
36.52  -2.83519   0.00375481   
36.53  -2.83517   0.00375481   
36.54  -2.83516   0.00375481   
36.55  -2.83515   0.0037548   
36.56  -2.83514   0.0037548   
36.57  -2.83512   0.00375479   
36.58  -2.83511   0.00375479   
36.59  -2.8351   0.00375479   
36.6  -2.83509   0.00375478   
36.61  -2.83507   0.00375478   
36.62  -2.83506   0.00375477   
36.63  -2.83505   0.00375477   
36.64  -2.83504   0.00375477   
36.65  -2.83502   0.00375476   
36.66  -2.83501   0.00375476   
36.67  -2.835   0.00375475   
36.68  -2.83499   0.00375475   
36.69  -2.83497   0.00375475   
36.7  -2.83496   0.00375474   
36.71  -2.83495   0.00375474   
36.72  -2.83494   0.00375473   
36.73  -2.83492   0.00375473   
36.74  -2.83491   0.00375473   
36.75  -2.8349   0.00375472   
36.76  -2.83489   0.00375472   
36.77  -2.83487   0.00375471   
36.78  -2.83486   0.00375471   
36.79  -2.83485   0.00375471   
36.8  -2.83484   0.0037547   
36.81  -2.83482   0.0037547   
36.82  -2.83481   0.00375469   
36.83  -2.8348   0.00375469   
36.84  -2.83479   0.00375469   
36.85  -2.83477   0.00375468   
36.86  -2.83476   0.00375468   
36.87  -2.83475   0.00375467   
36.88  -2.83473   0.00375467   
36.89  -2.83472   0.00375467   
36.9  -2.83471   0.00375466   
36.91  -2.8347   0.00375466   
36.92  -2.83468   0.00375465   
36.93  -2.83467   0.00375465   
36.94  -2.83466   0.00375464   
36.95  -2.83465   0.00375464   
36.96  -2.83463   0.00375464   
36.97  -2.83462   0.00375463   
36.98  -2.83461   0.00375463   
36.99  -2.8346   0.00375462   
37  -2.83458   0.00375462   
37.01  -2.83457   0.00375462   
37.02  -2.83456   0.00375461   
37.03  -2.83454   0.00375461   
37.04  -2.83453   0.0037546   
37.05  -2.83452   0.0037546   
37.06  -2.83451   0.0037546   
37.07  -2.83449   0.00375459   
37.08  -2.83448   0.00375459   
37.09  -2.83447   0.00375458   
37.1  -2.83446   0.00375458   
37.11  -2.83444   0.00375458   
37.12  -2.83443   0.00375457   
37.13  -2.83442   0.00375457   
37.14  -2.8344   0.00375456   
37.15  -2.83439   0.00375456   
37.16  -2.83438   0.00375456   
37.17  -2.83437   0.00375455   
37.18  -2.83435   0.00375455   
37.19  -2.83434   0.00375454   
37.2  -2.83433   0.00375454   
37.21  -2.83432   0.00375453   
37.22  -2.8343   0.00375453   
37.23  -2.83429   0.00375453   
37.24  -2.83428   0.00375452   
37.25  -2.83426   0.00375452   
37.26  -2.83425   0.00375451   
37.27  -2.83424   0.00375451   
37.28  -2.83423   0.00375451   
37.29  -2.83421   0.0037545   
37.3  -2.8342   0.0037545   
37.31  -2.83419   0.00375449   
37.32  -2.83417   0.00375449   
37.33  -2.83416   0.00375449   
37.34  -2.83415   0.00375448   
37.35  -2.83414   0.00375448   
37.36  -2.83412   0.00375447   
37.37  -2.83411   0.00375447   
37.38  -2.8341   0.00375446   
37.39  -2.83408   0.00375446   
37.4  -2.83407   0.00375446   
37.41  -2.83406   0.00375445   
37.42  -2.83405   0.00375445   
37.43  -2.83403   0.00375444   
37.44  -2.83402   0.00375444   
37.45  -2.83401   0.00375444   
37.46  -2.83399   0.00375443   
37.47  -2.83398   0.00375443   
37.48  -2.83397   0.00375442   
37.49  -2.83395   0.00375442   
37.5  -2.83394   0.00375442   
37.51  -2.83393   0.00375441   
37.52  -2.83392   0.00375441   
37.53  -2.8339   0.0037544   
37.54  -2.83389   0.0037544   
37.55  -2.83388   0.00375439   
37.56  -2.83386   0.00375439   
37.57  -2.83385   0.00375439   
37.58  -2.83384   0.00375438   
37.59  -2.83383   0.00375438   
37.6  -2.83381   0.00375437   
37.61  -2.8338   0.00375437   
37.62  -2.83379   0.00375437   
37.63  -2.83377   0.00375436   
37.64  -2.83376   0.00375436   
37.65  -2.83375   0.00375435   
37.66  -2.83373   0.00375435   
37.67  -2.83372   0.00375434   
37.68  -2.83371   0.00375434   
37.69  -2.8337   0.00375434   
37.7  -2.83368   0.00375433   
37.71  -2.83367   0.00375433   
37.72  -2.83366   0.00375432   
37.73  -2.83364   0.00375432   
37.74  -2.83363   0.00375432   
37.75  -2.83362   0.00375431   
37.76  -2.8336   0.00375431   
37.77  -2.83359   0.0037543   
37.78  -2.83358   0.0037543   
37.79  -2.83356   0.00375429   
37.8  -2.83355   0.00375429   
37.81  -2.83354   0.00375429   
37.82  -2.83352   0.00375428   
37.83  -2.83351   0.00375428   
37.84  -2.8335   0.00375427   
37.85  -2.83349   0.00375427   
37.86  -2.83347   0.00375426   
37.87  -2.83346   0.00375426   
37.88  -2.83345   0.00375426   
37.89  -2.83343   0.00375425   
37.9  -2.83342   0.00375425   
37.91  -2.83341   0.00375424   
37.92  -2.83339   0.00375424   
37.93  -2.83338   0.00375424   
37.94  -2.83337   0.00375423   
37.95  -2.83335   0.00375423   
37.96  -2.83334   0.00375422   
37.97  -2.83333   0.00375422   
37.98  -2.83331   0.00375421   
37.99  -2.8333   0.00375421   
38  -2.83329   0.00375421   
38.01  -2.83327   0.0037542   
38.02  -2.83326   0.0037542   
38.03  -2.83325   0.00375419   
38.04  -2.83324   0.00375419   
38.05  -2.83322   0.00375418   
38.06  -2.83321   0.00375418   
38.07  -2.8332   0.00375418   
38.08  -2.83318   0.00375417   
38.09  -2.83317   0.00375417   
38.1  -2.83316   0.00375416   
38.11  -2.83314   0.00375416   
38.12  -2.83313   0.00375415   
38.13  -2.83312   0.00375415   
38.14  -2.8331   0.00375415   
38.15  -2.83309   0.00375414   
38.16  -2.83308   0.00375414   
38.17  -2.83306   0.00375413   
38.18  -2.83305   0.00375413   
38.19  -2.83304   0.00375413   
38.2  -2.83302   0.00375412   
38.21  -2.83301   0.00375412   
38.22  -2.833   0.00375411   
38.23  -2.83298   0.00375411   
38.24  -2.83297   0.0037541   
38.25  -2.83296   0.0037541   
38.26  -2.83294   0.0037541   
38.27  -2.83293   0.00375409   
38.28  -2.83292   0.00375409   
38.29  -2.8329   0.00375408   
38.3  -2.83289   0.00375408   
38.31  -2.83288   0.00375407   
38.32  -2.83286   0.00375407   
38.33  -2.83285   0.00375407   
38.34  -2.83284   0.00375406   
38.35  -2.83282   0.00375406   
38.36  -2.83281   0.00375405   
38.37  -2.8328   0.00375405   
38.38  -2.83278   0.00375404   
38.39  -2.83277   0.00375404   
38.4  -2.83275   0.00375404   
38.41  -2.83274   0.00375403   
38.42  -2.83273   0.00375403   
38.43  -2.83271   0.00375402   
38.44  -2.8327   0.00375402   
38.45  -2.83269   0.00375401   
38.46  -2.83267   0.00375401   
38.47  -2.83266   0.00375401   
38.48  -2.83265   0.003754   
38.49  -2.83263   0.003754   
38.5  -2.83262   0.00375399   
38.51  -2.83261   0.00375399   
38.52  -2.83259   0.00375398   
38.53  -2.83258   0.00375398   
38.54  -2.83257   0.00375397   
38.55  -2.83255   0.00375397   
38.56  -2.83254   0.00375397   
38.57  -2.83253   0.00375396   
38.58  -2.83251   0.00375396   
38.59  -2.8325   0.00375395   
38.6  -2.83248   0.00375395   
38.61  -2.83247   0.00375394   
38.62  -2.83246   0.00375394   
38.63  -2.83244   0.00375394   
38.64  -2.83243   0.00375393   
38.65  -2.83242   0.00375393   
38.66  -2.8324   0.00375392   
38.67  -2.83239   0.00375392   
38.68  -2.83238   0.00375391   
38.69  -2.83236   0.00375391   
38.7  -2.83235   0.00375391   
38.71  -2.83234   0.0037539   
38.72  -2.83232   0.0037539   
38.73  -2.83231   0.00375389   
38.74  -2.83229   0.00375389   
38.75  -2.83228   0.00375388   
38.76  -2.83227   0.00375388   
38.77  -2.83225   0.00375388   
38.78  -2.83224   0.00375387   
38.79  -2.83223   0.00375387   
38.8  -2.83221   0.00375386   
38.81  -2.8322   0.00375386   
38.82  -2.83219   0.00375385   
38.83  -2.83217   0.00375385   
38.84  -2.83216   0.00375384   
38.85  -2.83214   0.00375384   
38.86  -2.83213   0.00375384   
38.87  -2.83212   0.00375383   
38.88  -2.8321   0.00375383   
38.89  -2.83209   0.00375382   
38.9  -2.83208   0.00375382   
38.91  -2.83206   0.00375381   
38.92  -2.83205   0.00375381   
38.93  -2.83203   0.00375381   
38.94  -2.83202   0.0037538   
38.95  -2.83201   0.0037538   
38.96  -2.83199   0.00375379   
38.97  -2.83198   0.00375379   
38.98  -2.83197   0.00375378   
38.99  -2.83195   0.00375378   
39  -2.83194   0.00375377   
39.01  -2.83192   0.00375377   
39.02  -2.83191   0.00375377   
39.03  -2.8319   0.00375376   
39.04  -2.83188   0.00375376   
39.05  -2.83187   0.00375375   
39.06  -2.83186   0.00375375   
39.07  -2.83184   0.00375374   
39.08  -2.83183   0.00375374   
39.09  -2.83181   0.00375373   
39.1  -2.8318   0.00375373   
39.11  -2.83179   0.00375373   
39.12  -2.83177   0.00375372   
39.13  -2.83176   0.00375372   
39.14  -2.83174   0.00375371   
39.15  -2.83173   0.00375371   
39.16  -2.83172   0.0037537   
39.17  -2.8317   0.0037537   
39.18  -2.83169   0.00375369   
39.19  -2.83168   0.00375369   
39.2  -2.83166   0.00375369   
39.21  -2.83165   0.00375368   
39.22  -2.83163   0.00375368   
39.23  -2.83162   0.00375367   
39.24  -2.83161   0.00375367   
39.25  -2.83159   0.00375366   
39.26  -2.83158   0.00375366   
39.27  -2.83156   0.00375365   
39.28  -2.83155   0.00375365   
39.29  -2.83154   0.00375365   
39.3  -2.83152   0.00375364   
39.31  -2.83151   0.00375364   
39.32  -2.83149   0.00375363   
39.33  -2.83148   0.00375363   
39.34  -2.83147   0.00375362   
39.35  -2.83145   0.00375362   
39.36  -2.83144   0.00375361   
39.37  -2.83142   0.00375361   
39.38  -2.83141   0.00375361   
39.39  -2.8314   0.0037536   
39.4  -2.83138   0.0037536   
39.41  -2.83137   0.00375359   
39.42  -2.83135   0.00375359   
39.43  -2.83134   0.00375358   
39.44  -2.83133   0.00375358   
39.45  -2.83131   0.00375357   
39.46  -2.8313   0.00375357   
39.47  -2.83128   0.00375357   
39.48  -2.83127   0.00375356   
39.49  -2.83126   0.00375356   
39.5  -2.83124   0.00375355   
39.51  -2.83123   0.00375355   
39.52  -2.83121   0.00375354   
39.53  -2.8312   0.00375354   
39.54  -2.83119   0.00375353   
39.55  -2.83117   0.00375353   
39.56  -2.83116   0.00375352   
39.57  -2.83114   0.00375352   
39.58  -2.83113   0.00375352   
39.59  -2.83111   0.00375351   
39.6  -2.8311   0.00375351   
39.61  -2.83109   0.0037535   
39.62  -2.83107   0.0037535   
39.63  -2.83106   0.00375349   
39.64  -2.83104   0.00375349   
39.65  -2.83103   0.00375348   
39.66  -2.83102   0.00375348   
39.67  -2.831   0.00375347   
39.68  -2.83099   0.00375347   
39.69  -2.83097   0.00375347   
39.7  -2.83096   0.00375346   
39.71  -2.83094   0.00375346   
39.72  -2.83093   0.00375345   
39.73  -2.83092   0.00375345   
39.74  -2.8309   0.00375344   
39.75  -2.83089   0.00375344   
39.76  -2.83087   0.00375343   
39.77  -2.83086   0.00375343   
39.78  -2.83084   0.00375342   
39.79  -2.83083   0.00375342   
39.8  -2.83082   0.00375342   
39.81  -2.8308   0.00375341   
39.82  -2.83079   0.00375341   
39.83  -2.83077   0.0037534   
39.84  -2.83076   0.0037534   
39.85  -2.83074   0.00375339   
39.86  -2.83073   0.00375339   
39.87  -2.83072   0.00375338   
39.88  -2.8307   0.00375338   
39.89  -2.83069   0.00375337   
39.9  -2.83067   0.00375337   
39.91  -2.83066   0.00375337   
39.92  -2.83064   0.00375336   
39.93  -2.83063   0.00375336   
39.94  -2.83062   0.00375335   
39.95  -2.8306   0.00375335   
39.96  -2.83059   0.00375334   
39.97  -2.83057   0.00375334   
39.98  -2.83056   0.00375333   
39.99  -2.83054   0.00375333   
40  -2.83053   0.00375332   
40.01  -2.83051   0.00375332   
40.02  -2.8305   0.00375332   
40.03  -2.83049   0.00375331   
40.04  -2.83047   0.00375331   
40.05  -2.83046   0.0037533   
40.06  -2.83044   0.0037533   
40.07  -2.83043   0.00375329   
40.08  -2.83041   0.00375329   
40.09  -2.8304   0.00375328   
40.1  -2.83039   0.00375328   
40.11  -2.83037   0.00375327   
40.12  -2.83036   0.00375327   
40.13  -2.83034   0.00375326   
40.14  -2.83033   0.00375326   
40.15  -2.83031   0.00375326   
40.16  -2.8303   0.00375325   
40.17  -2.83028   0.00375325   
40.18  -2.83027   0.00375324   
40.19  -2.83025   0.00375324   
40.2  -2.83024   0.00375323   
40.21  -2.83023   0.00375323   
40.22  -2.83021   0.00375322   
40.23  -2.8302   0.00375322   
40.24  -2.83018   0.00375321   
40.25  -2.83017   0.00375321   
40.26  -2.83015   0.0037532   
40.27  -2.83014   0.0037532   
40.28  -2.83012   0.00375319   
40.29  -2.83011   0.00375319   
40.3  -2.83009   0.00375319   
40.31  -2.83008   0.00375318   
40.32  -2.83007   0.00375318   
40.33  -2.83005   0.00375317   
40.34  -2.83004   0.00375317   
40.35  -2.83002   0.00375316   
40.36  -2.83001   0.00375316   
40.37  -2.82999   0.00375315   
40.38  -2.82998   0.00375315   
40.39  -2.82996   0.00375314   
40.4  -2.82995   0.00375314   
40.41  -2.82993   0.00375313   
40.42  -2.82992   0.00375313   
40.43  -2.8299   0.00375312   
40.44  -2.82989   0.00375312   
40.45  -2.82987   0.00375312   
40.46  -2.82986   0.00375311   
40.47  -2.82985   0.00375311   
40.48  -2.82983   0.0037531   
40.49  -2.82982   0.0037531   
40.5  -2.8298   0.00375309   
40.51  -2.82979   0.00375309   
40.52  -2.82977   0.00375308   
40.53  -2.82976   0.00375308   
40.54  -2.82974   0.00375307   
40.55  -2.82973   0.00375307   
40.56  -2.82971   0.00375306   
40.57  -2.8297   0.00375306   
40.58  -2.82968   0.00375305   
40.59  -2.82967   0.00375305   
40.6  -2.82965   0.00375305   
40.61  -2.82964   0.00375304   
40.62  -2.82962   0.00375304   
40.63  -2.82961   0.00375303   
40.64  -2.82959   0.00375303   
40.65  -2.82958   0.00375302   
40.66  -2.82956   0.00375302   
40.67  -2.82955   0.00375301   
40.68  -2.82954   0.00375301   
40.69  -2.82952   0.003753   
40.7  -2.82951   0.003753   
40.71  -2.82949   0.00375299   
40.72  -2.82948   0.00375299   
40.73  -2.82946   0.00375298   
40.74  -2.82945   0.00375298   
40.75  -2.82943   0.00375297   
40.76  -2.82942   0.00375297   
40.77  -2.8294   0.00375296   
40.78  -2.82939   0.00375296   
40.79  -2.82937   0.00375296   
40.8  -2.82936   0.00375295   
40.81  -2.82934   0.00375295   
40.82  -2.82933   0.00375294   
40.83  -2.82931   0.00375294   
40.84  -2.8293   0.00375293   
40.85  -2.82928   0.00375293   
40.86  -2.82927   0.00375292   
40.87  -2.82925   0.00375292   
40.88  -2.82924   0.00375291   
40.89  -2.82922   0.00375291   
40.9  -2.82921   0.0037529   
40.91  -2.82919   0.0037529   
40.92  -2.82918   0.00375289   
40.93  -2.82916   0.00375289   
40.94  -2.82915   0.00375288   
40.95  -2.82913   0.00375288   
40.96  -2.82912   0.00375287   
40.97  -2.8291   0.00375287   
40.98  -2.82909   0.00375286   
40.99  -2.82907   0.00375286   
41  -2.82906   0.00375285   
41.01  -2.82904   0.00375285   
41.02  -2.82903   0.00375285   
41.03  -2.82901   0.00375284   
41.04  -2.829   0.00375284   
41.05  -2.82898   0.00375283   
41.06  -2.82897   0.00375283   
41.07  -2.82895   0.00375282   
41.08  -2.82894   0.00375282   
41.09  -2.82892   0.00375281   
41.1  -2.82891   0.00375281   
41.11  -2.82889   0.0037528   
41.12  -2.82888   0.0037528   
41.13  -2.82886   0.00375279   
41.14  -2.82885   0.00375279   
41.15  -2.82883   0.00375278   
41.16  -2.82881   0.00375278   
41.17  -2.8288   0.00375277   
41.18  -2.82878   0.00375277   
41.19  -2.82877   0.00375276   
41.2  -2.82875   0.00375276   
41.21  -2.82874   0.00375275   
41.22  -2.82872   0.00375275   
41.23  -2.82871   0.00375274   
41.24  -2.82869   0.00375274   
41.25  -2.82868   0.00375273   
41.26  -2.82866   0.00375273   
41.27  -2.82865   0.00375272   
41.28  -2.82863   0.00375272   
41.29  -2.82862   0.00375271   
41.3  -2.8286   0.00375271   
41.31  -2.82859   0.0037527   
41.32  -2.82857   0.0037527   
41.33  -2.82856   0.0037527   
41.34  -2.82854   0.00375269   
41.35  -2.82853   0.00375269   
41.36  -2.82851   0.00375268   
41.37  -2.82849   0.00375268   
41.38  -2.82848   0.00375267   
41.39  -2.82846   0.00375267   
41.4  -2.82845   0.00375266   
41.41  -2.82843   0.00375266   
41.42  -2.82842   0.00375265   
41.43  -2.8284   0.00375265   
41.44  -2.82839   0.00375264   
41.45  -2.82837   0.00375264   
41.46  -2.82836   0.00375263   
41.47  -2.82834   0.00375263   
41.48  -2.82833   0.00375262   
41.49  -2.82831   0.00375262   
41.5  -2.82829   0.00375261   
41.51  -2.82828   0.00375261   
41.52  -2.82826   0.0037526   
41.53  -2.82825   0.0037526   
41.54  -2.82823   0.00375259   
41.55  -2.82822   0.00375259   
41.56  -2.8282   0.00375258   
41.57  -2.82819   0.00375258   
41.58  -2.82817   0.00375257   
41.59  -2.82816   0.00375257   
41.6  -2.82814   0.00375256   
41.61  -2.82812   0.00375256   
41.62  -2.82811   0.00375255   
41.63  -2.82809   0.00375255   
41.64  -2.82808   0.00375254   
41.65  -2.82806   0.00375254   
41.66  -2.82805   0.00375253   
41.67  -2.82803   0.00375253   
41.68  -2.82802   0.00375252   
41.69  -2.828   0.00375252   
41.7  -2.82799   0.00375251   
41.71  -2.82797   0.00375251   
41.72  -2.82795   0.0037525   
41.73  -2.82794   0.0037525   
41.74  -2.82792   0.00375249   
41.75  -2.82791   0.00375249   
41.76  -2.82789   0.00375248   
41.77  -2.82788   0.00375248   
41.78  -2.82786   0.00375247   
41.79  -2.82784   0.00375247   
41.8  -2.82783   0.00375246   
41.81  -2.82781   0.00375246   
41.82  -2.8278   0.00375245   
41.83  -2.82778   0.00375245   
41.84  -2.82777   0.00375244   
41.85  -2.82775   0.00375244   
41.86  -2.82774   0.00375243   
41.87  -2.82772   0.00375243   
41.88  -2.8277   0.00375242   
41.89  -2.82769   0.00375242   
41.9  -2.82767   0.00375241   
41.91  -2.82766   0.00375241   
41.92  -2.82764   0.0037524   
41.93  -2.82763   0.0037524   
41.94  -2.82761   0.00375239   
41.95  -2.82759   0.00375239   
41.96  -2.82758   0.00375238   
41.97  -2.82756   0.00375238   
41.98  -2.82755   0.00375237   
41.99  -2.82753   0.00375237   
42  -2.82751   0.00375236   
42.01  -2.8275   0.00375236   
42.02  -2.82748   0.00375235   
42.03  -2.82747   0.00375235   
42.04  -2.82745   0.00375234   
42.05  -2.82744   0.00375234   
42.06  -2.82742   0.00375233   
42.07  -2.8274   0.00375233   
42.08  -2.82739   0.00375232   
42.09  -2.82737   0.00375232   
42.1  -2.82736   0.00375231   
42.11  -2.82734   0.00375231   
42.12  -2.82732   0.0037523   
42.13  -2.82731   0.0037523   
42.14  -2.82729   0.00375229   
42.15  -2.82728   0.00375229   
42.16  -2.82726   0.00375228   
42.17  -2.82725   0.00375228   
42.18  -2.82723   0.00375227   
42.19  -2.82721   0.00375227   
42.2  -2.8272   0.00375226   
42.21  -2.82718   0.00375226   
42.22  -2.82717   0.00375225   
42.23  -2.82715   0.00375225   
42.24  -2.82713   0.00375224   
42.25  -2.82712   0.00375224   
42.26  -2.8271   0.00375223   
42.27  -2.82709   0.00375223   
42.28  -2.82707   0.00375222   
42.29  -2.82705   0.00375222   
42.3  -2.82704   0.00375221   
42.31  -2.82702   0.00375221   
42.32  -2.82701   0.0037522   
42.33  -2.82699   0.0037522   
42.34  -2.82697   0.00375219   
42.35  -2.82696   0.00375219   
42.36  -2.82694   0.00375218   
42.37  -2.82693   0.00375218   
42.38  -2.82691   0.00375217   
42.39  -2.82689   0.00375217   
42.4  -2.82688   0.00375216   
42.41  -2.82686   0.00375216   
42.42  -2.82685   0.00375215   
42.43  -2.82683   0.00375215   
42.44  -2.82681   0.00375214   
42.45  -2.8268   0.00375214   
42.46  -2.82678   0.00375213   
42.47  -2.82676   0.00375212   
42.48  -2.82675   0.00375212   
42.49  -2.82673   0.00375211   
42.5  -2.82672   0.00375211   
42.51  -2.8267   0.0037521   
42.52  -2.82668   0.0037521   
42.53  -2.82667   0.00375209   
42.54  -2.82665   0.00375209   
42.55  -2.82664   0.00375208   
42.56  -2.82662   0.00375208   
42.57  -2.8266   0.00375207   
42.58  -2.82659   0.00375207   
42.59  -2.82657   0.00375206   
42.6  -2.82655   0.00375206   
42.61  -2.82654   0.00375205   
42.62  -2.82652   0.00375205   
42.63  -2.82651   0.00375204   
42.64  -2.82649   0.00375204   
42.65  -2.82647   0.00375203   
42.66  -2.82646   0.00375203   
42.67  -2.82644   0.00375202   
42.68  -2.82642   0.00375202   
42.69  -2.82641   0.00375201   
42.7  -2.82639   0.00375201   
42.71  -2.82638   0.003752   
42.72  -2.82636   0.003752   
42.73  -2.82634   0.00375199   
42.74  -2.82633   0.00375199   
42.75  -2.82631   0.00375198   
42.76  -2.82629   0.00375197   
42.77  -2.82628   0.00375197   
42.78  -2.82626   0.00375196   
42.79  -2.82624   0.00375196   
42.8  -2.82623   0.00375195   
42.81  -2.82621   0.00375195   
42.82  -2.82619   0.00375194   
42.83  -2.82618   0.00375194   
42.84  -2.82616   0.00375193   
42.85  -2.82615   0.00375193   
42.86  -2.82613   0.00375192   
42.87  -2.82611   0.00375192   
42.88  -2.8261   0.00375191   
42.89  -2.82608   0.00375191   
42.9  -2.82606   0.0037519   
42.91  -2.82605   0.0037519   
42.92  -2.82603   0.00375189   
42.93  -2.82601   0.00375189   
42.94  -2.826   0.00375188   
42.95  -2.82598   0.00375188   
42.96  -2.82596   0.00375187   
42.97  -2.82595   0.00375186   
42.98  -2.82593   0.00375186   
42.99  -2.82591   0.00375185   
43  -2.8259   0.00375185   
43.01  -2.82588   0.00375184   
43.02  -2.82586   0.00375184   
43.03  -2.82585   0.00375183   
43.04  -2.82583   0.00375183   
43.05  -2.82582   0.00375182   
43.06  -2.8258   0.00375182   
43.07  -2.82578   0.00375181   
43.08  -2.82577   0.00375181   
43.09  -2.82575   0.0037518   
43.1  -2.82573   0.0037518   
43.11  -2.82572   0.00375179   
43.12  -2.8257   0.00375179   
43.13  -2.82568   0.00375178   
43.14  -2.82567   0.00375178   
43.15  -2.82565   0.00375177   
43.16  -2.82563   0.00375176   
43.17  -2.82562   0.00375176   
43.18  -2.8256   0.00375175   
43.19  -2.82558   0.00375175   
43.2  -2.82557   0.00375174   
43.21  -2.82555   0.00375174   
43.22  -2.82553   0.00375173   
43.23  -2.82551   0.00375173   
43.24  -2.8255   0.00375172   
43.25  -2.82548   0.00375172   
43.26  -2.82546   0.00375171   
43.27  -2.82545   0.00375171   
43.28  -2.82543   0.0037517   
43.29  -2.82541   0.0037517   
43.3  -2.8254   0.00375169   
43.31  -2.82538   0.00375168   
43.32  -2.82536   0.00375168   
43.33  -2.82535   0.00375167   
43.34  -2.82533   0.00375167   
43.35  -2.82531   0.00375166   
43.36  -2.8253   0.00375166   
43.37  -2.82528   0.00375165   
43.38  -2.82526   0.00375165   
43.39  -2.82525   0.00375164   
43.4  -2.82523   0.00375164   
43.41  -2.82521   0.00375163   
43.42  -2.82519   0.00375163   
43.43  -2.82518   0.00375162   
43.44  -2.82516   0.00375161   
43.45  -2.82514   0.00375161   
43.46  -2.82513   0.0037516   
43.47  -2.82511   0.0037516   
43.48  -2.82509   0.00375159   
43.49  -2.82508   0.00375159   
43.5  -2.82506   0.00375158   
43.51  -2.82504   0.00375158   
43.52  -2.82503   0.00375157   
43.53  -2.82501   0.00375157   
43.54  -2.82499   0.00375156   
43.55  -2.82497   0.00375156   
43.56  -2.82496   0.00375155   
43.57  -2.82494   0.00375154   
43.58  -2.82492   0.00375154   
43.59  -2.82491   0.00375153   
43.6  -2.82489   0.00375153   
43.61  -2.82487   0.00375152   
43.62  -2.82485   0.00375152   
43.63  -2.82484   0.00375151   
43.64  -2.82482   0.00375151   
43.65  -2.8248   0.0037515   
43.66  -2.82479   0.0037515   
43.67  -2.82477   0.00375149   
43.68  -2.82475   0.00375148   
43.69  -2.82474   0.00375148   
43.7  -2.82472   0.00375147   
43.71  -2.8247   0.00375147   
43.72  -2.82468   0.00375146   
43.73  -2.82467   0.00375146   
43.74  -2.82465   0.00375145   
43.75  -2.82463   0.00375145   
43.76  -2.82461   0.00375144   
43.77  -2.8246   0.00375144   
43.78  -2.82458   0.00375143   
43.79  -2.82456   0.00375142   
43.8  -2.82455   0.00375142   
43.81  -2.82453   0.00375141   
43.82  -2.82451   0.00375141   
43.83  -2.82449   0.0037514   
43.84  -2.82448   0.0037514   
43.85  -2.82446   0.00375139   
43.86  -2.82444   0.00375139   
43.87  -2.82442   0.00375138   
43.88  -2.82441   0.00375138   
43.89  -2.82439   0.00375137   
43.9  -2.82437   0.00375136   
43.91  -2.82436   0.00375136   
43.92  -2.82434   0.00375135   
43.93  -2.82432   0.00375135   
43.94  -2.8243   0.00375134   
43.95  -2.82429   0.00375134   
43.96  -2.82427   0.00375133   
43.97  -2.82425   0.00375133   
43.98  -2.82423   0.00375132   
43.99  -2.82422   0.00375131   
44  -2.8242   0.00375131   
44.01  -2.82418   0.0037513   
44.02  -2.82416   0.0037513   
44.03  -2.82415   0.00375129   
44.04  -2.82413   0.00375129   
44.05  -2.82411   0.00375128   
44.06  -2.82409   0.00375128   
44.07  -2.82408   0.00375127   
44.08  -2.82406   0.00375126   
44.09  -2.82404   0.00375126   
44.1  -2.82402   0.00375125   
44.11  -2.82401   0.00375125   
44.12  -2.82399   0.00375124   
44.13  -2.82397   0.00375124   
44.14  -2.82395   0.00375123   
44.15  -2.82394   0.00375123   
44.16  -2.82392   0.00375122   
44.17  -2.8239   0.00375121   
44.18  -2.82388   0.00375121   
44.19  -2.82387   0.0037512   
44.2  -2.82385   0.0037512   
44.21  -2.82383   0.00375119   
44.22  -2.82381   0.00375119   
44.23  -2.8238   0.00375118   
44.24  -2.82378   0.00375118   
44.25  -2.82376   0.00375117   
44.26  -2.82374   0.00375116   
44.27  -2.82373   0.00375116   
44.28  -2.82371   0.00375115   
44.29  -2.82369   0.00375115   
44.3  -2.82367   0.00375114   
44.31  -2.82365   0.00375114   
44.32  -2.82364   0.00375113   
44.33  -2.82362   0.00375112   
44.34  -2.8236   0.00375112   
44.35  -2.82358   0.00375111   
44.36  -2.82357   0.00375111   
44.37  -2.82355   0.0037511   
44.38  -2.82353   0.0037511   
44.39  -2.82351   0.00375109   
44.4  -2.82349   0.00375109   
44.41  -2.82348   0.00375108   
44.42  -2.82346   0.00375107   
44.43  -2.82344   0.00375107   
44.44  -2.82342   0.00375106   
44.45  -2.82341   0.00375106   
44.46  -2.82339   0.00375105   
44.47  -2.82337   0.00375105   
44.48  -2.82335   0.00375104   
44.49  -2.82333   0.00375103   
44.5  -2.82332   0.00375103   
44.51  -2.8233   0.00375102   
44.52  -2.82328   0.00375102   
44.53  -2.82326   0.00375101   
44.54  -2.82324   0.00375101   
44.55  -2.82323   0.003751   
44.56  -2.82321   0.00375099   
44.57  -2.82319   0.00375099   
44.58  -2.82317   0.00375098   
44.59  -2.82316   0.00375098   
44.6  -2.82314   0.00375097   
44.61  -2.82312   0.00375097   
44.62  -2.8231   0.00375096   
44.63  -2.82308   0.00375095   
44.64  -2.82307   0.00375095   
44.65  -2.82305   0.00375094   
44.66  -2.82303   0.00375094   
44.67  -2.82301   0.00375093   
44.68  -2.82299   0.00375093   
44.69  -2.82298   0.00375092   
44.7  -2.82296   0.00375091   
44.71  -2.82294   0.00375091   
44.72  -2.82292   0.0037509   
44.73  -2.8229   0.0037509   
44.74  -2.82288   0.00375089   
44.75  -2.82287   0.00375089   
44.76  -2.82285   0.00375088   
44.77  -2.82283   0.00375087   
44.78  -2.82281   0.00375087   
44.79  -2.82279   0.00375086   
44.8  -2.82278   0.00375086   
44.81  -2.82276   0.00375085   
44.82  -2.82274   0.00375085   
44.83  -2.82272   0.00375084   
44.84  -2.8227   0.00375083   
44.85  -2.82268   0.00375083   
44.86  -2.82267   0.00375082   
44.87  -2.82265   0.00375082   
44.88  -2.82263   0.00375081   
44.89  -2.82261   0.00375081   
44.9  -2.82259   0.0037508   
44.91  -2.82258   0.00375079   
44.92  -2.82256   0.00375079   
44.93  -2.82254   0.00375078   
44.94  -2.82252   0.00375078   
44.95  -2.8225   0.00375077   
44.96  -2.82248   0.00375076   
44.97  -2.82247   0.00375076   
44.98  -2.82245   0.00375075   
44.99  -2.82243   0.00375075   
45  -2.82241   0.00375074   
45.01  -2.82239   0.00375074   
45.02  -2.82237   0.00375073   
45.03  -2.82236   0.00375072   
45.04  -2.82234   0.00375072   
45.05  -2.82232   0.00375071   
45.06  -2.8223   0.00375071   
45.07  -2.82228   0.0037507   
45.08  -2.82226   0.00375069   
45.09  -2.82224   0.00375069   
45.1  -2.82223   0.00375068   
45.11  -2.82221   0.00375068   
45.12  -2.82219   0.00375067   
45.13  -2.82217   0.00375067   
45.14  -2.82215   0.00375066   
45.15  -2.82213   0.00375065   
45.16  -2.82212   0.00375065   
45.17  -2.8221   0.00375064   
45.18  -2.82208   0.00375064   
45.19  -2.82206   0.00375063   
45.2  -2.82204   0.00375062   
45.21  -2.82202   0.00375062   
45.22  -2.822   0.00375061   
45.23  -2.82199   0.00375061   
45.24  -2.82197   0.0037506   
45.25  -2.82195   0.00375059   
45.26  -2.82193   0.00375059   
45.27  -2.82191   0.00375058   
45.28  -2.82189   0.00375058   
45.29  -2.82187   0.00375057   
45.3  -2.82185   0.00375057   
45.31  -2.82184   0.00375056   
45.32  -2.82182   0.00375055   
45.33  -2.8218   0.00375055   
45.34  -2.82178   0.00375054   
45.35  -2.82176   0.00375054   
45.36  -2.82174   0.00375053   
45.37  -2.82172   0.00375052   
45.38  -2.82171   0.00375052   
45.39  -2.82169   0.00375051   
45.4  -2.82167   0.00375051   
45.41  -2.82165   0.0037505   
45.42  -2.82163   0.00375049   
45.43  -2.82161   0.00375049   
45.44  -2.82159   0.00375048   
45.45  -2.82157   0.00375048   
45.46  -2.82155   0.00375047   
45.47  -2.82154   0.00375046   
45.48  -2.82152   0.00375046   
45.49  -2.8215   0.00375045   
45.5  -2.82148   0.00375045   
45.51  -2.82146   0.00375044   
45.52  -2.82144   0.00375043   
45.53  -2.82142   0.00375043   
45.54  -2.8214   0.00375042   
45.55  -2.82139   0.00375042   
45.56  -2.82137   0.00375041   
45.57  -2.82135   0.0037504   
45.58  -2.82133   0.0037504   
45.59  -2.82131   0.00375039   
45.6  -2.82129   0.00375039   
45.61  -2.82127   0.00375038   
45.62  -2.82125   0.00375037   
45.63  -2.82123   0.00375037   
45.64  -2.82121   0.00375036   
45.65  -2.8212   0.00375036   
45.66  -2.82118   0.00375035   
45.67  -2.82116   0.00375034   
45.68  -2.82114   0.00375034   
45.69  -2.82112   0.00375033   
45.7  -2.8211   0.00375033   
45.71  -2.82108   0.00375032   
45.72  -2.82106   0.00375031   
45.73  -2.82104   0.00375031   
45.74  -2.82102   0.0037503   
45.75  -2.821   0.0037503   
45.76  -2.82099   0.00375029   
45.77  -2.82097   0.00375028   
45.78  -2.82095   0.00375028   
45.79  -2.82093   0.00375027   
45.8  -2.82091   0.00375027   
45.81  -2.82089   0.00375026   
45.82  -2.82087   0.00375025   
45.83  -2.82085   0.00375025   
45.84  -2.82083   0.00375024   
45.85  -2.82081   0.00375023   
45.86  -2.82079   0.00375023   
45.87  -2.82077   0.00375022   
45.88  -2.82075   0.00375022   
45.89  -2.82074   0.00375021   
45.9  -2.82072   0.0037502   
45.91  -2.8207   0.0037502   
45.92  -2.82068   0.00375019   
45.93  -2.82066   0.00375019   
45.94  -2.82064   0.00375018   
45.95  -2.82062   0.00375017   
45.96  -2.8206   0.00375017   
45.97  -2.82058   0.00375016   
45.98  -2.82056   0.00375015   
45.99  -2.82054   0.00375015   
46  -2.82052   0.00375014   
46.01  -2.8205   0.00375014   
46.02  -2.82048   0.00375013   
46.03  -2.82046   0.00375012   
46.04  -2.82045   0.00375012   
46.05  -2.82043   0.00375011   
46.06  -2.82041   0.00375011   
46.07  -2.82039   0.0037501   
46.08  -2.82037   0.00375009   
46.09  -2.82035   0.00375009   
46.1  -2.82033   0.00375008   
46.11  -2.82031   0.00375007   
46.12  -2.82029   0.00375007   
46.13  -2.82027   0.00375006   
46.14  -2.82025   0.00375006   
46.15  -2.82023   0.00375005   
46.16  -2.82021   0.00375004   
46.17  -2.82019   0.00375004   
46.18  -2.82017   0.00375003   
46.19  -2.82015   0.00375003   
46.2  -2.82013   0.00375002   
46.21  -2.82011   0.00375001   
46.22  -2.82009   0.00375001   
46.23  -2.82007   0.00375   
46.24  -2.82005   0.00374999   
46.25  -2.82003   0.00374999   
46.26  -2.82001   0.00374998   
46.27  -2.81999   0.00374998   
46.28  -2.81998   0.00374997   
46.29  -2.81996   0.00374996   
46.3  -2.81994   0.00374996   
46.31  -2.81992   0.00374995   
46.32  -2.8199   0.00374994   
46.33  -2.81988   0.00374994   
46.34  -2.81986   0.00374993   
46.35  -2.81984   0.00374993   
46.36  -2.81982   0.00374992   
46.37  -2.8198   0.00374991   
46.38  -2.81978   0.00374991   
46.39  -2.81976   0.0037499   
46.4  -2.81974   0.00374989   
46.41  -2.81972   0.00374989   
46.42  -2.8197   0.00374988   
46.43  -2.81968   0.00374988   
46.44  -2.81966   0.00374987   
46.45  -2.81964   0.00374986   
46.46  -2.81962   0.00374986   
46.47  -2.8196   0.00374985   
46.48  -2.81958   0.00374984   
46.49  -2.81956   0.00374984   
46.5  -2.81954   0.00374983   
46.51  -2.81952   0.00374982   
46.52  -2.8195   0.00374982   
46.53  -2.81948   0.00374981   
46.54  -2.81946   0.00374981   
46.55  -2.81944   0.0037498   
46.56  -2.81942   0.00374979   
46.57  -2.8194   0.00374979   
46.58  -2.81938   0.00374978   
46.59  -2.81936   0.00374977   
46.6  -2.81934   0.00374977   
46.61  -2.81932   0.00374976   
46.62  -2.8193   0.00374975   
46.63  -2.81928   0.00374975   
46.64  -2.81926   0.00374974   
46.65  -2.81924   0.00374974   
46.66  -2.81922   0.00374973   
46.67  -2.8192   0.00374972   
46.68  -2.81918   0.00374972   
46.69  -2.81916   0.00374971   
46.7  -2.81914   0.0037497   
46.71  -2.81912   0.0037497   
46.72  -2.8191   0.00374969   
46.73  -2.81908   0.00374968   
46.74  -2.81906   0.00374968   
46.75  -2.81904   0.00374967   
46.76  -2.81902   0.00374967   
46.77  -2.819   0.00374966   
46.78  -2.81898   0.00374965   
46.79  -2.81895   0.00374965   
46.8  -2.81893   0.00374964   
46.81  -2.81891   0.00374963   
46.82  -2.81889   0.00374963   
46.83  -2.81887   0.00374962   
46.84  -2.81885   0.00374961   
46.85  -2.81883   0.00374961   
46.86  -2.81881   0.0037496   
46.87  -2.81879   0.00374959   
46.88  -2.81877   0.00374959   
46.89  -2.81875   0.00374958   
46.9  -2.81873   0.00374958   
46.91  -2.81871   0.00374957   
46.92  -2.81869   0.00374956   
46.93  -2.81867   0.00374956   
46.94  -2.81865   0.00374955   
46.95  -2.81863   0.00374954   
46.96  -2.81861   0.00374954   
46.97  -2.81859   0.00374953   
46.98  -2.81857   0.00374952   
46.99  -2.81855   0.00374952   
47  -2.81853   0.00374951   
47.01  -2.81851   0.0037495   
47.02  -2.81848   0.0037495   
47.03  -2.81846   0.00374949   
47.04  -2.81844   0.00374948   
47.05  -2.81842   0.00374948   
47.06  -2.8184   0.00374947   
47.07  -2.81838   0.00374946   
47.08  -2.81836   0.00374946   
47.09  -2.81834   0.00374945   
47.1  -2.81832   0.00374944   
47.11  -2.8183   0.00374944   
47.12  -2.81828   0.00374943   
47.13  -2.81826   0.00374943   
47.14  -2.81824   0.00374942   
47.15  -2.81822   0.00374941   
47.16  -2.8182   0.00374941   
47.17  -2.81817   0.0037494   
47.18  -2.81815   0.00374939   
47.19  -2.81813   0.00374939   
47.2  -2.81811   0.00374938   
47.21  -2.81809   0.00374937   
47.22  -2.81807   0.00374937   
47.23  -2.81805   0.00374936   
47.24  -2.81803   0.00374935   
47.25  -2.81801   0.00374935   
47.26  -2.81799   0.00374934   
47.27  -2.81797   0.00374933   
47.28  -2.81795   0.00374933   
47.29  -2.81792   0.00374932   
47.3  -2.8179   0.00374931   
47.31  -2.81788   0.00374931   
47.32  -2.81786   0.0037493   
47.33  -2.81784   0.00374929   
47.34  -2.81782   0.00374929   
47.35  -2.8178   0.00374928   
47.36  -2.81778   0.00374927   
47.37  -2.81776   0.00374927   
47.38  -2.81774   0.00374926   
47.39  -2.81771   0.00374925   
47.4  -2.81769   0.00374925   
47.41  -2.81767   0.00374924   
47.42  -2.81765   0.00374923   
47.43  -2.81763   0.00374923   
47.44  -2.81761   0.00374922   
47.45  -2.81759   0.00374921   
47.46  -2.81757   0.00374921   
47.47  -2.81755   0.0037492   
47.48  -2.81752   0.00374919   
47.49  -2.8175   0.00374919   
47.5  -2.81748   0.00374918   
47.51  -2.81746   0.00374917   
47.52  -2.81744   0.00374917   
47.53  -2.81742   0.00374916   
47.54  -2.8174   0.00374915   
47.55  -2.81738   0.00374915   
47.56  -2.81735   0.00374914   
47.57  -2.81733   0.00374913   
47.58  -2.81731   0.00374913   
47.59  -2.81729   0.00374912   
47.6  -2.81727   0.00374911   
47.61  -2.81725   0.00374911   
47.62  -2.81723   0.0037491   
47.63  -2.81721   0.00374909   
47.64  -2.81718   0.00374909   
47.65  -2.81716   0.00374908   
47.66  -2.81714   0.00374907   
47.67  -2.81712   0.00374907   
47.68  -2.8171   0.00374906   
47.69  -2.81708   0.00374905   
47.7  -2.81706   0.00374905   
47.71  -2.81703   0.00374904   
47.72  -2.81701   0.00374903   
47.73  -2.81699   0.00374902   
47.74  -2.81697   0.00374902   
47.75  -2.81695   0.00374901   
47.76  -2.81693   0.003749   
47.77  -2.81691   0.003749   
47.78  -2.81688   0.00374899   
47.79  -2.81686   0.00374898   
47.8  -2.81684   0.00374898   
47.81  -2.81682   0.00374897   
47.82  -2.8168   0.00374896   
47.83  -2.81678   0.00374896   
47.84  -2.81675   0.00374895   
47.85  -2.81673   0.00374894   
47.86  -2.81671   0.00374894   
47.87  -2.81669   0.00374893   
47.88  -2.81667   0.00374892   
47.89  -2.81665   0.00374892   
47.9  -2.81662   0.00374891   
47.91  -2.8166   0.0037489   
47.92  -2.81658   0.00374889   
47.93  -2.81656   0.00374889   
47.94  -2.81654   0.00374888   
47.95  -2.81652   0.00374887   
47.96  -2.81649   0.00374887   
47.97  -2.81647   0.00374886   
47.98  -2.81645   0.00374885   
47.99  -2.81643   0.00374885   
48  -2.81641   0.00374884   
48.01  -2.81638   0.00374883   
48.02  -2.81636   0.00374883   
48.03  -2.81634   0.00374882   
48.04  -2.81632   0.00374881   
48.05  -2.8163   0.00374881   
48.06  -2.81628   0.0037488   
48.07  -2.81625   0.00374879   
48.08  -2.81623   0.00374878   
48.09  -2.81621   0.00374878   
48.1  -2.81619   0.00374877   
48.11  -2.81617   0.00374876   
48.12  -2.81614   0.00374876   
48.13  -2.81612   0.00374875   
48.14  -2.8161   0.00374874   
48.15  -2.81608   0.00374874   
48.16  -2.81606   0.00374873   
48.17  -2.81603   0.00374872   
48.18  -2.81601   0.00374871   
48.19  -2.81599   0.00374871   
48.2  -2.81597   0.0037487   
48.21  -2.81595   0.00374869   
48.22  -2.81592   0.00374869   
48.23  -2.8159   0.00374868   
48.24  -2.81588   0.00374867   
48.25  -2.81586   0.00374867   
48.26  -2.81583   0.00374866   
48.27  -2.81581   0.00374865   
48.28  -2.81579   0.00374864   
48.29  -2.81577   0.00374864   
48.3  -2.81575   0.00374863   
48.31  -2.81572   0.00374862   
48.32  -2.8157   0.00374862   
48.33  -2.81568   0.00374861   
48.34  -2.81566   0.0037486   
48.35  -2.81563   0.0037486   
48.36  -2.81561   0.00374859   
48.37  -2.81559   0.00374858   
48.38  -2.81557   0.00374857   
48.39  -2.81554   0.00374857   
48.4  -2.81552   0.00374856   
48.41  -2.8155   0.00374855   
48.42  -2.81548   0.00374855   
48.43  -2.81545   0.00374854   
48.44  -2.81543   0.00374853   
48.45  -2.81541   0.00374852   
48.46  -2.81539   0.00374852   
48.47  -2.81536   0.00374851   
48.48  -2.81534   0.0037485   
48.49  -2.81532   0.0037485   
48.5  -2.8153   0.00374849   
48.51  -2.81527   0.00374848   
48.52  -2.81525   0.00374847   
48.53  -2.81523   0.00374847   
48.54  -2.81521   0.00374846   
48.55  -2.81518   0.00374845   
48.56  -2.81516   0.00374845   
48.57  -2.81514   0.00374844   
48.58  -2.81512   0.00374843   
48.59  -2.81509   0.00374842   
48.6  -2.81507   0.00374842   
48.61  -2.81505   0.00374841   
48.62  -2.81503   0.0037484   
48.63  -2.815   0.0037484   
48.64  -2.81498   0.00374839   
48.65  -2.81496   0.00374838   
48.66  -2.81493   0.00374837   
48.67  -2.81491   0.00374837   
48.68  -2.81489   0.00374836   
48.69  -2.81487   0.00374835   
48.7  -2.81484   0.00374835   
48.71  -2.81482   0.00374834   
48.72  -2.8148   0.00374833   
48.73  -2.81477   0.00374832   
48.74  -2.81475   0.00374832   
48.75  -2.81473   0.00374831   
48.76  -2.81471   0.0037483   
48.77  -2.81468   0.0037483   
48.78  -2.81466   0.00374829   
48.79  -2.81464   0.00374828   
48.8  -2.81461   0.00374827   
48.81  -2.81459   0.00374827   
48.82  -2.81457   0.00374826   
48.83  -2.81455   0.00374825   
48.84  -2.81452   0.00374824   
48.85  -2.8145   0.00374824   
48.86  -2.81448   0.00374823   
48.87  -2.81445   0.00374822   
48.88  -2.81443   0.00374822   
48.89  -2.81441   0.00374821   
48.9  -2.81438   0.0037482   
48.91  -2.81436   0.00374819   
48.92  -2.81434   0.00374819   
48.93  -2.81431   0.00374818   
48.94  -2.81429   0.00374817   
48.95  -2.81427   0.00374816   
48.96  -2.81424   0.00374816   
48.97  -2.81422   0.00374815   
48.98  -2.8142   0.00374814   
48.99  -2.81418   0.00374813   
49  -2.81415   0.00374813   
49.01  -2.81413   0.00374812   
49.02  -2.81411   0.00374811   
49.03  -2.81408   0.00374811   
49.04  -2.81406   0.0037481   
49.05  -2.81404   0.00374809   
49.06  -2.81401   0.00374808   
49.07  -2.81399   0.00374808   
49.08  -2.81397   0.00374807   
49.09  -2.81394   0.00374806   
49.1  -2.81392   0.00374805   
49.11  -2.81389   0.00374805   
49.12  -2.81387   0.00374804   
49.13  -2.81385   0.00374803   
49.14  -2.81382   0.00374802   
49.15  -2.8138   0.00374802   
49.16  -2.81378   0.00374801   
49.17  -2.81375   0.003748   
49.18  -2.81373   0.00374799   
49.19  -2.81371   0.00374799   
49.2  -2.81368   0.00374798   
49.21  -2.81366   0.00374797   
49.22  -2.81364   0.00374796   
49.23  -2.81361   0.00374796   
49.24  -2.81359   0.00374795   
49.25  -2.81356   0.00374794   
49.26  -2.81354   0.00374793   
49.27  -2.81352   0.00374793   
49.28  -2.81349   0.00374792   
49.29  -2.81347   0.00374791   
49.3  -2.81345   0.0037479   
49.31  -2.81342   0.0037479   
49.32  -2.8134   0.00374789   
49.33  -2.81337   0.00374788   
49.34  -2.81335   0.00374787   
49.35  -2.81333   0.00374787   
49.36  -2.8133   0.00374786   
49.37  -2.81328   0.00374785   
49.38  -2.81326   0.00374784   
49.39  -2.81323   0.00374784   
49.4  -2.81321   0.00374783   
49.41  -2.81318   0.00374782   
49.42  -2.81316   0.00374781   
49.43  -2.81314   0.00374781   
49.44  -2.81311   0.0037478   
49.45  -2.81309   0.00374779   
49.46  -2.81306   0.00374778   
49.47  -2.81304   0.00374778   
49.48  -2.81302   0.00374777   
49.49  -2.81299   0.00374776   
49.5  -2.81297   0.00374775   
49.51  -2.81294   0.00374775   
49.52  -2.81292   0.00374774   
49.53  -2.8129   0.00374773   
49.54  -2.81287   0.00374772   
49.55  -2.81285   0.00374772   
49.56  -2.81282   0.00374771   
49.57  -2.8128   0.0037477   
49.58  -2.81277   0.00374769   
49.59  -2.81275   0.00374769   
49.6  -2.81273   0.00374768   
49.61  -2.8127   0.00374767   
49.62  -2.81268   0.00374766   
49.63  -2.81265   0.00374765   
49.64  -2.81263   0.00374765   
49.65  -2.81261   0.00374764   
49.66  -2.81258   0.00374763   
49.67  -2.81256   0.00374762   
49.68  -2.81253   0.00374762   
49.69  -2.81251   0.00374761   
49.7  -2.81248   0.0037476   
49.71  -2.81246   0.00374759   
49.72  -2.81243   0.00374759   
49.73  -2.81241   0.00374758   
49.74  -2.81239   0.00374757   
49.75  -2.81236   0.00374756   
49.76  -2.81234   0.00374755   
49.77  -2.81231   0.00374755   
49.78  -2.81229   0.00374754   
49.79  -2.81226   0.00374753   
49.8  -2.81224   0.00374752   
49.81  -2.81221   0.00374752   
49.82  -2.81219   0.00374751   
49.83  -2.81216   0.0037475   
49.84  -2.81214   0.00374749   
49.85  -2.81212   0.00374748   
49.86  -2.81209   0.00374748   
49.87  -2.81207   0.00374747   
49.88  -2.81204   0.00374746   
49.89  -2.81202   0.00374745   
49.9  -2.81199   0.00374745   
49.91  -2.81197   0.00374744   
49.92  -2.81194   0.00374743   
49.93  -2.81192   0.00374742   
49.94  -2.81189   0.00374741   
49.95  -2.81187   0.00374741   
49.96  -2.81184   0.0037474   
49.97  -2.81182   0.00374739   
49.98  -2.81179   0.00374738   
49.99  -2.81177   0.00374738   
50  -2.81174   0.00374737   
50.01  -2.81172   0.00374736   
50.02  -2.81169   0.00374735   
50.03  -2.81167   0.00374734   
50.04  -2.81164   0.00374734   
50.05  -2.81162   0.00374733   
50.06  -2.81159   0.00374732   
50.07  -2.81157   0.00374731   
50.08  -2.81154   0.0037473   
50.09  -2.81152   0.0037473   
50.1  -2.81149   0.00374729   
50.11  -2.81147   0.00374728   
50.12  -2.81144   0.00374727   
50.13  -2.81142   0.00374726   
50.14  -2.81139   0.00374726   
50.15  -2.81137   0.00374725   
50.16  -2.81134   0.00374724   
50.17  -2.81132   0.00374723   
50.18  -2.81129   0.00374723   
50.19  -2.81127   0.00374722   
50.2  -2.81124   0.00374721   
50.21  -2.81122   0.0037472   
50.22  -2.81119   0.00374719   
50.23  -2.81117   0.00374719   
50.24  -2.81114   0.00374718   
50.25  -2.81112   0.00374717   
50.26  -2.81109   0.00374716   
50.27  -2.81106   0.00374715   
50.28  -2.81104   0.00374715   
50.29  -2.81101   0.00374714   
50.3  -2.81099   0.00374713   
50.31  -2.81096   0.00374712   
50.32  -2.81094   0.00374711   
50.33  -2.81091   0.00374711   
50.34  -2.81089   0.0037471   
50.35  -2.81086   0.00374709   
50.36  -2.81084   0.00374708   
50.37  -2.81081   0.00374707   
50.38  -2.81078   0.00374707   
50.39  -2.81076   0.00374706   
50.4  -2.81073   0.00374705   
50.41  -2.81071   0.00374704   
50.42  -2.81068   0.00374703   
50.43  -2.81066   0.00374702   
50.44  -2.81063   0.00374702   
50.45  -2.8106   0.00374701   
50.46  -2.81058   0.003747   
50.47  -2.81055   0.00374699   
50.48  -2.81053   0.00374698   
50.49  -2.8105   0.00374698   
50.5  -2.81048   0.00374697   
50.51  -2.81045   0.00374696   
50.52  -2.81042   0.00374695   
50.53  -2.8104   0.00374694   
50.54  -2.81037   0.00374694   
50.55  -2.81035   0.00374693   
50.56  -2.81032   0.00374692   
50.57  -2.81029   0.00374691   
50.58  -2.81027   0.0037469   
50.59  -2.81024   0.00374689   
50.6  -2.81022   0.00374689   
50.61  -2.81019   0.00374688   
50.62  -2.81016   0.00374687   
50.63  -2.81014   0.00374686   
50.64  -2.81011   0.00374685   
50.65  -2.81009   0.00374685   
50.66  -2.81006   0.00374684   
50.67  -2.81003   0.00374683   
50.68  -2.81001   0.00374682   
50.69  -2.80998   0.00374681   
50.7  -2.80996   0.0037468   
50.71  -2.80993   0.0037468   
50.72  -2.8099   0.00374679   
50.73  -2.80988   0.00374678   
50.74  -2.80985   0.00374677   
50.75  -2.80982   0.00374676   
50.76  -2.8098   0.00374675   
50.77  -2.80977   0.00374675   
50.78  -2.80975   0.00374674   
50.79  -2.80972   0.00374673   
50.8  -2.80969   0.00374672   
50.81  -2.80967   0.00374671   
50.82  -2.80964   0.0037467   
50.83  -2.80961   0.0037467   
50.84  -2.80959   0.00374669   
50.85  -2.80956   0.00374668   
50.86  -2.80953   0.00374667   
50.87  -2.80951   0.00374666   
50.88  -2.80948   0.00374665   
50.89  -2.80945   0.00374665   
50.9  -2.80943   0.00374664   
50.91  -2.8094   0.00374663   
50.92  -2.80937   0.00374662   
50.93  -2.80935   0.00374661   
50.94  -2.80932   0.0037466   
50.95  -2.80929   0.0037466   
50.96  -2.80927   0.00374659   
50.97  -2.80924   0.00374658   
50.98  -2.80921   0.00374657   
50.99  -2.80919   0.00374656   
51  -2.80916   0.00374655   
51.01  -2.80913   0.00374655   
51.02  -2.80911   0.00374654   
51.03  -2.80908   0.00374653   
51.04  -2.80905   0.00374652   
51.05  -2.80903   0.00374651   
51.06  -2.809   0.0037465   
51.07  -2.80897   0.00374649   
51.08  -2.80895   0.00374649   
51.09  -2.80892   0.00374648   
51.1  -2.80889   0.00374647   
51.11  -2.80887   0.00374646   
51.12  -2.80884   0.00374645   
51.13  -2.80881   0.00374644   
51.14  -2.80878   0.00374644   
51.15  -2.80876   0.00374643   
51.16  -2.80873   0.00374642   
51.17  -2.8087   0.00374641   
51.18  -2.80868   0.0037464   
51.19  -2.80865   0.00374639   
51.2  -2.80862   0.00374638   
51.21  -2.80859   0.00374638   
51.22  -2.80857   0.00374637   
51.23  -2.80854   0.00374636   
51.24  -2.80851   0.00374635   
51.25  -2.80849   0.00374634   
51.26  -2.80846   0.00374633   
51.27  -2.80843   0.00374632   
51.28  -2.8084   0.00374632   
51.29  -2.80838   0.00374631   
51.3  -2.80835   0.0037463   
51.31  -2.80832   0.00374629   
51.32  -2.80829   0.00374628   
51.33  -2.80827   0.00374627   
51.34  -2.80824   0.00374626   
51.35  -2.80821   0.00374626   
51.36  -2.80818   0.00374625   
51.37  -2.80816   0.00374624   
51.38  -2.80813   0.00374623   
51.39  -2.8081   0.00374622   
51.4  -2.80807   0.00374621   
51.41  -2.80805   0.0037462   
51.42  -2.80802   0.00374619   
51.43  -2.80799   0.00374619   
51.44  -2.80796   0.00374618   
51.45  -2.80794   0.00374617   
51.46  -2.80791   0.00374616   
51.47  -2.80788   0.00374615   
51.48  -2.80785   0.00374614   
51.49  -2.80783   0.00374613   
51.5  -2.8078   0.00374612   
51.51  -2.80777   0.00374612   
51.52  -2.80774   0.00374611   
51.53  -2.80771   0.0037461   
51.54  -2.80769   0.00374609   
51.55  -2.80766   0.00374608   
51.56  -2.80763   0.00374607   
51.57  -2.8076   0.00374606   
51.58  -2.80757   0.00374605   
51.59  -2.80755   0.00374605   
51.6  -2.80752   0.00374604   
51.61  -2.80749   0.00374603   
51.62  -2.80746   0.00374602   
51.63  -2.80743   0.00374601   
51.64  -2.80741   0.003746   
51.65  -2.80738   0.00374599   
51.66  -2.80735   0.00374598   
51.67  -2.80732   0.00374598   
51.68  -2.80729   0.00374597   
51.69  -2.80727   0.00374596   
51.7  -2.80724   0.00374595   
51.71  -2.80721   0.00374594   
51.72  -2.80718   0.00374593   
51.73  -2.80715   0.00374592   
51.74  -2.80712   0.00374591   
51.75  -2.8071   0.0037459   
51.76  -2.80707   0.0037459   
51.77  -2.80704   0.00374589   
51.78  -2.80701   0.00374588   
51.79  -2.80698   0.00374587   
51.8  -2.80695   0.00374586   
51.81  -2.80693   0.00374585   
51.82  -2.8069   0.00374584   
51.83  -2.80687   0.00374583   
51.84  -2.80684   0.00374582   
51.85  -2.80681   0.00374581   
51.86  -2.80678   0.00374581   
51.87  -2.80675   0.0037458   
51.88  -2.80673   0.00374579   
51.89  -2.8067   0.00374578   
51.9  -2.80667   0.00374577   
51.91  -2.80664   0.00374576   
51.92  -2.80661   0.00374575   
51.93  -2.80658   0.00374574   
51.94  -2.80655   0.00374573   
51.95  -2.80652   0.00374572   
51.96  -2.8065   0.00374572   
51.97  -2.80647   0.00374571   
51.98  -2.80644   0.0037457   
51.99  -2.80641   0.00374569   
52  -2.80638   0.00374568   
52.01  -2.80635   0.00374567   
52.02  -2.80632   0.00374566   
52.03  -2.80629   0.00374565   
52.04  -2.80626   0.00374564   
52.05  -2.80624   0.00374563   
52.06  -2.80621   0.00374562   
52.07  -2.80618   0.00374562   
52.08  -2.80615   0.00374561   
52.09  -2.80612   0.0037456   
52.1  -2.80609   0.00374559   
52.11  -2.80606   0.00374558   
52.12  -2.80603   0.00374557   
52.13  -2.806   0.00374556   
52.14  -2.80597   0.00374555   
52.15  -2.80594   0.00374554   
52.16  -2.80592   0.00374553   
52.17  -2.80589   0.00374552   
52.18  -2.80586   0.00374551   
52.19  -2.80583   0.00374551   
52.2  -2.8058   0.0037455   
52.21  -2.80577   0.00374549   
52.22  -2.80574   0.00374548   
52.23  -2.80571   0.00374547   
52.24  -2.80568   0.00374546   
52.25  -2.80565   0.00374545   
52.26  -2.80562   0.00374544   
52.27  -2.80559   0.00374543   
52.28  -2.80556   0.00374542   
52.29  -2.80553   0.00374541   
52.3  -2.8055   0.0037454   
52.31  -2.80547   0.00374539   
52.32  -2.80544   0.00374538   
52.33  -2.80541   0.00374538   
52.34  -2.80538   0.00374537   
52.35  -2.80535   0.00374536   
52.36  -2.80533   0.00374535   
52.37  -2.8053   0.00374534   
52.38  -2.80527   0.00374533   
52.39  -2.80524   0.00374532   
52.4  -2.80521   0.00374531   
52.41  -2.80518   0.0037453   
52.42  -2.80515   0.00374529   
52.43  -2.80512   0.00374528   
52.44  -2.80509   0.00374527   
52.45  -2.80506   0.00374526   
52.46  -2.80503   0.00374525   
52.47  -2.805   0.00374524   
52.48  -2.80497   0.00374523   
52.49  -2.80494   0.00374523   
52.5  -2.80491   0.00374522   
52.51  -2.80488   0.00374521   
52.52  -2.80485   0.0037452   
52.53  -2.80482   0.00374519   
52.54  -2.80479   0.00374518   
52.55  -2.80476   0.00374517   
52.56  -2.80473   0.00374516   
52.57  -2.8047   0.00374515   
52.58  -2.80466   0.00374514   
52.59  -2.80463   0.00374513   
52.6  -2.8046   0.00374512   
52.61  -2.80457   0.00374511   
52.62  -2.80454   0.0037451   
52.63  -2.80451   0.00374509   
52.64  -2.80448   0.00374508   
52.65  -2.80445   0.00374507   
52.66  -2.80442   0.00374506   
52.67  -2.80439   0.00374505   
52.68  -2.80436   0.00374504   
52.69  -2.80433   0.00374504   
52.7  -2.8043   0.00374503   
52.71  -2.80427   0.00374502   
52.72  -2.80424   0.00374501   
52.73  -2.80421   0.003745   
52.74  -2.80418   0.00374499   
52.75  -2.80415   0.00374498   
52.76  -2.80412   0.00374497   
52.77  -2.80409   0.00374496   
52.78  -2.80405   0.00374495   
52.79  -2.80402   0.00374494   
52.8  -2.80399   0.00374493   
52.81  -2.80396   0.00374492   
52.82  -2.80393   0.00374491   
52.83  -2.8039   0.0037449   
52.84  -2.80387   0.00374489   
52.85  -2.80384   0.00374488   
52.86  -2.80381   0.00374487   
52.87  -2.80378   0.00374486   
52.88  -2.80375   0.00374485   
52.89  -2.80371   0.00374484   
52.9  -2.80368   0.00374483   
52.91  -2.80365   0.00374482   
52.92  -2.80362   0.00374481   
52.93  -2.80359   0.0037448   
52.94  -2.80356   0.00374479   
52.95  -2.80353   0.00374478   
52.96  -2.8035   0.00374477   
52.97  -2.80346   0.00374476   
52.98  -2.80343   0.00374475   
52.99  -2.8034   0.00374474   
53  -2.80337   0.00374473   
53.01  -2.80334   0.00374472   
53.02  -2.80331   0.00374471   
53.03  -2.80328   0.0037447   
53.04  -2.80324   0.00374469   
53.05  -2.80321   0.00374468   
53.06  -2.80318   0.00374467   
53.07  -2.80315   0.00374466   
53.08  -2.80312   0.00374465   
53.09  -2.80309   0.00374464   
53.1  -2.80306   0.00374463   
53.11  -2.80302   0.00374462   
53.12  -2.80299   0.00374462   
53.13  -2.80296   0.00374461   
53.14  -2.80293   0.0037446   
53.15  -2.8029   0.00374459   
53.16  -2.80287   0.00374458   
53.17  -2.80283   0.00374457   
53.18  -2.8028   0.00374456   
53.19  -2.80277   0.00374455   
53.2  -2.80274   0.00374454   
53.21  -2.80271   0.00374453   
53.22  -2.80267   0.00374452   
53.23  -2.80264   0.00374451   
53.24  -2.80261   0.0037445   
53.25  -2.80258   0.00374449   
53.26  -2.80255   0.00374448   
53.27  -2.80251   0.00374446   
53.28  -2.80248   0.00374445   
53.29  -2.80245   0.00374444   
53.3  -2.80242   0.00374443   
53.31  -2.80239   0.00374442   
53.32  -2.80235   0.00374441   
53.33  -2.80232   0.0037444   
53.34  -2.80229   0.00374439   
53.35  -2.80226   0.00374438   
53.36  -2.80222   0.00374437   
53.37  -2.80219   0.00374436   
53.38  -2.80216   0.00374435   
53.39  -2.80213   0.00374434   
53.4  -2.80209   0.00374433   
53.41  -2.80206   0.00374432   
53.42  -2.80203   0.00374431   
53.43  -2.802   0.0037443   
53.44  -2.80196   0.00374429   
53.45  -2.80193   0.00374428   
53.46  -2.8019   0.00374427   
53.47  -2.80187   0.00374426   
53.48  -2.80183   0.00374425   
53.49  -2.8018   0.00374424   
53.5  -2.80177   0.00374423   
53.51  -2.80174   0.00374422   
53.52  -2.8017   0.00374421   
53.53  -2.80167   0.0037442   
53.54  -2.80164   0.00374419   
53.55  -2.8016   0.00374418   
53.56  -2.80157   0.00374417   
53.57  -2.80154   0.00374416   
53.58  -2.80151   0.00374415   
53.59  -2.80147   0.00374414   
53.6  -2.80144   0.00374413   
53.61  -2.80141   0.00374412   
53.62  -2.80137   0.00374411   
53.63  -2.80134   0.0037441   
53.64  -2.80131   0.00374409   
53.65  -2.80127   0.00374408   
53.66  -2.80124   0.00374407   
53.67  -2.80121   0.00374406   
53.68  -2.80117   0.00374404   
53.69  -2.80114   0.00374403   
53.7  -2.80111   0.00374402   
53.71  -2.80107   0.00374401   
53.72  -2.80104   0.003744   
53.73  -2.80101   0.00374399   
53.74  -2.80097   0.00374398   
53.75  -2.80094   0.00374397   
53.76  -2.80091   0.00374396   
53.77  -2.80087   0.00374395   
53.78  -2.80084   0.00374394   
53.79  -2.80081   0.00374393   
53.8  -2.80077   0.00374392   
53.81  -2.80074   0.00374391   
53.82  -2.80071   0.0037439   
53.83  -2.80067   0.00374389   
53.84  -2.80064   0.00374388   
53.85  -2.8006   0.00374387   
53.86  -2.80057   0.00374386   
53.87  -2.80054   0.00374384   
53.88  -2.8005   0.00374383   
53.89  -2.80047   0.00374382   
53.9  -2.80043   0.00374381   
53.91  -2.8004   0.0037438   
53.92  -2.80037   0.00374379   
53.93  -2.80033   0.00374378   
53.94  -2.8003   0.00374377   
53.95  -2.80026   0.00374376   
53.96  -2.80023   0.00374375   
53.97  -2.8002   0.00374374   
53.98  -2.80016   0.00374373   
53.99  -2.80013   0.00374372   
54  -2.80009   0.00374371   
54.01  -2.80006   0.0037437   
54.02  -2.80003   0.00374368   
54.03  -2.79999   0.00374367   
54.04  -2.79996   0.00374366   
54.05  -2.79992   0.00374365   
54.06  -2.79989   0.00374364   
54.07  -2.79985   0.00374363   
54.08  -2.79982   0.00374362   
54.09  -2.79978   0.00374361   
54.1  -2.79975   0.0037436   
54.11  -2.79972   0.00374359   
54.12  -2.79968   0.00374358   
54.13  -2.79965   0.00374357   
54.14  -2.79961   0.00374356   
54.15  -2.79958   0.00374354   
54.16  -2.79954   0.00374353   
54.17  -2.79951   0.00374352   
54.18  -2.79947   0.00374351   
54.19  -2.79944   0.0037435   
54.2  -2.7994   0.00374349   
54.21  -2.79937   0.00374348   
54.22  -2.79933   0.00374347   
54.23  -2.7993   0.00374346   
54.24  -2.79926   0.00374345   
54.25  -2.79923   0.00374343   
54.26  -2.79919   0.00374342   
54.27  -2.79916   0.00374341   
54.28  -2.79912   0.0037434   
54.29  -2.79909   0.00374339   
54.3  -2.79905   0.00374338   
54.31  -2.79902   0.00374337   
54.32  -2.79898   0.00374336   
54.33  -2.79895   0.00374335   
54.34  -2.79891   0.00374334   
54.35  -2.79888   0.00374332   
54.36  -2.79884   0.00374331   
54.37  -2.7988   0.0037433   
54.38  -2.79877   0.00374329   
54.39  -2.79873   0.00374328   
54.4  -2.7987   0.00374327   
54.41  -2.79866   0.00374326   
54.42  -2.79863   0.00374325   
54.43  -2.79859   0.00374324   
54.44  -2.79856   0.00374322   
54.45  -2.79852   0.00374321   
54.46  -2.79848   0.0037432   
54.47  -2.79845   0.00374319   
54.48  -2.79841   0.00374318   
54.49  -2.79838   0.00374317   
54.5  -2.79834   0.00374316   
54.51  -2.7983   0.00374315   
54.52  -2.79827   0.00374313   
54.53  -2.79823   0.00374312   
54.54  -2.7982   0.00374311   
54.55  -2.79816   0.0037431   
54.56  -2.79812   0.00374309   
54.57  -2.79809   0.00374308   
54.58  -2.79805   0.00374307   
54.59  -2.79802   0.00374306   
54.6  -2.79798   0.00374304   
54.61  -2.79794   0.00374303   
54.62  -2.79791   0.00374302   
54.63  -2.79787   0.00374301   
54.64  -2.79784   0.003743   
54.65  -2.7978   0.00374299   
54.66  -2.79776   0.00374298   
54.67  -2.79773   0.00374296   
54.68  -2.79769   0.00374295   
54.69  -2.79765   0.00374294   
54.7  -2.79762   0.00374293   
54.71  -2.79758   0.00374292   
54.72  -2.79754   0.00374291   
54.73  -2.79751   0.0037429   
54.74  -2.79747   0.00374288   
54.75  -2.79743   0.00374287   
54.76  -2.7974   0.00374286   
54.77  -2.79736   0.00374285   
54.78  -2.79732   0.00374284   
54.79  -2.79729   0.00374283   
54.8  -2.79725   0.00374282   
54.81  -2.79721   0.0037428   
54.82  -2.79717   0.00374279   
54.83  -2.79714   0.00374278   
54.84  -2.7971   0.00374277   
54.85  -2.79706   0.00374276   
54.86  -2.79703   0.00374275   
54.87  -2.79699   0.00374273   
54.88  -2.79695   0.00374272   
54.89  -2.79691   0.00374271   
54.9  -2.79688   0.0037427   
54.91  -2.79684   0.00374269   
54.92  -2.7968   0.00374268   
54.93  -2.79677   0.00374266   
54.94  -2.79673   0.00374265   
54.95  -2.79669   0.00374264   
54.96  -2.79665   0.00374263   
54.97  -2.79662   0.00374262   
54.98  -2.79658   0.00374261   
54.99  -2.79654   0.00374259   
55  -2.7965   0.00374258   
55.01  -2.79646   0.00374257   
55.02  -2.79643   0.00374256   
55.03  -2.79639   0.00374255   
55.04  -2.79635   0.00374253   
55.05  -2.79631   0.00374252   
55.06  -2.79628   0.00374251   
55.07  -2.79624   0.0037425   
55.08  -2.7962   0.00374249   
55.09  -2.79616   0.00374248   
55.1  -2.79612   0.00374246   
55.11  -2.79609   0.00374245   
55.12  -2.79605   0.00374244   
55.13  -2.79601   0.00374243   
55.14  -2.79597   0.00374242   
55.15  -2.79593   0.0037424   
55.16  -2.79589   0.00374239   
55.17  -2.79586   0.00374238   
55.18  -2.79582   0.00374237   
55.19  -2.79578   0.00374236   
55.2  -2.79574   0.00374234   
55.21  -2.7957   0.00374233   
55.22  -2.79566   0.00374232   
55.23  -2.79563   0.00374231   
55.24  -2.79559   0.0037423   
55.25  -2.79555   0.00374228   
55.26  -2.79551   0.00374227   
55.27  -2.79547   0.00374226   
55.28  -2.79543   0.00374225   
55.29  -2.79539   0.00374224   
55.3  -2.79535   0.00374222   
55.31  -2.79532   0.00374221   
55.32  -2.79528   0.0037422   
55.33  -2.79524   0.00374219   
55.34  -2.7952   0.00374217   
55.35  -2.79516   0.00374216   
55.36  -2.79512   0.00374215   
55.37  -2.79508   0.00374214   
55.38  -2.79504   0.00374213   
55.39  -2.795   0.00374211   
55.4  -2.79496   0.0037421   
55.41  -2.79493   0.00374209   
55.42  -2.79489   0.00374208   
55.43  -2.79485   0.00374206   
55.44  -2.79481   0.00374205   
55.45  -2.79477   0.00374204   
55.46  -2.79473   0.00374203   
55.47  -2.79469   0.00374202   
55.48  -2.79465   0.003742   
55.49  -2.79461   0.00374199   
55.5  -2.79457   0.00374198   
55.51  -2.79453   0.00374197   
55.52  -2.79449   0.00374195   
55.53  -2.79445   0.00374194   
55.54  -2.79441   0.00374193   
55.55  -2.79437   0.00374192   
55.56  -2.79433   0.0037419   
55.57  -2.79429   0.00374189   
55.58  -2.79425   0.00374188   
55.59  -2.79421   0.00374187   
55.6  -2.79417   0.00374185   
55.61  -2.79413   0.00374184   
55.62  -2.79409   0.00374183   
55.63  -2.79405   0.00374182   
55.64  -2.79401   0.0037418   
55.65  -2.79397   0.00374179   
55.66  -2.79393   0.00374178   
55.67  -2.79389   0.00374177   
55.68  -2.79385   0.00374175   
55.69  -2.79381   0.00374174   
55.7  -2.79377   0.00374173   
55.71  -2.79373   0.00374172   
55.72  -2.79369   0.0037417   
55.73  -2.79365   0.00374169   
55.74  -2.79361   0.00374168   
55.75  -2.79357   0.00374166   
55.76  -2.79353   0.00374165   
55.77  -2.79348   0.00374164   
55.78  -2.79344   0.00374163   
55.79  -2.7934   0.00374161   
55.8  -2.79336   0.0037416   
55.81  -2.79332   0.00374159   
55.82  -2.79328   0.00374158   
55.83  -2.79324   0.00374156   
55.84  -2.7932   0.00374155   
55.85  -2.79316   0.00374154   
55.86  -2.79312   0.00374152   
55.87  -2.79307   0.00374151   
55.88  -2.79303   0.0037415   
55.89  -2.79299   0.00374149   
55.9  -2.79295   0.00374147   
55.91  -2.79291   0.00374146   
55.92  -2.79287   0.00374145   
55.93  -2.79283   0.00374143   
55.94  -2.79278   0.00374142   
55.95  -2.79274   0.00374141   
55.96  -2.7927   0.00374139   
55.97  -2.79266   0.00374138   
55.98  -2.79262   0.00374137   
55.99  -2.79258   0.00374136   
56  -2.79253   0.00374134   
56.01  -2.79249   0.00374133   
56.02  -2.79245   0.00374132   
56.03  -2.79241   0.0037413   
56.04  -2.79237   0.00374129   
56.05  -2.79233   0.00374128   
56.06  -2.79228   0.00374126   
56.07  -2.79224   0.00374125   
56.08  -2.7922   0.00374124   
56.09  -2.79216   0.00374122   
56.1  -2.79211   0.00374121   
56.11  -2.79207   0.0037412   
56.12  -2.79203   0.00374118   
56.13  -2.79199   0.00374117   
56.14  -2.79195   0.00374116   
56.15  -2.7919   0.00374115   
56.16  -2.79186   0.00374113   
56.17  -2.79182   0.00374112   
56.18  -2.79177   0.00374111   
56.19  -2.79173   0.00374109   
56.2  -2.79169   0.00374108   
56.21  -2.79165   0.00374107   
56.22  -2.7916   0.00374105   
56.23  -2.79156   0.00374104   
56.24  -2.79152   0.00374103   
56.25  -2.79148   0.00374101   
56.26  -2.79143   0.003741   
56.27  -2.79139   0.00374099   
56.28  -2.79135   0.00374097   
56.29  -2.7913   0.00374096   
56.3  -2.79126   0.00374094   
56.31  -2.79122   0.00374093   
56.32  -2.79117   0.00374092   
56.33  -2.79113   0.0037409   
56.34  -2.79109   0.00374089   
56.35  -2.79104   0.00374088   
56.36  -2.791   0.00374086   
56.37  -2.79096   0.00374085   
56.38  -2.79091   0.00374084   
56.39  -2.79087   0.00374082   
56.4  -2.79083   0.00374081   
56.41  -2.79078   0.0037408   
56.42  -2.79074   0.00374078   
56.43  -2.79069   0.00374077   
56.44  -2.79065   0.00374075   
56.45  -2.79061   0.00374074   
56.46  -2.79056   0.00374073   
56.47  -2.79052   0.00374071   
56.48  -2.79047   0.0037407   
56.49  -2.79043   0.00374069   
56.5  -2.79039   0.00374067   
56.51  -2.79034   0.00374066   
56.52  -2.7903   0.00374064   
56.53  -2.79025   0.00374063   
56.54  -2.79021   0.00374062   
56.55  -2.79016   0.0037406   
56.56  -2.79012   0.00374059   
56.57  -2.79008   0.00374058   
56.58  -2.79003   0.00374056   
56.59  -2.78999   0.00374055   
56.6  -2.78994   0.00374053   
56.61  -2.7899   0.00374052   
56.62  -2.78985   0.00374051   
56.63  -2.78981   0.00374049   
56.64  -2.78976   0.00374048   
56.65  -2.78972   0.00374046   
56.66  -2.78967   0.00374045   
56.67  -2.78963   0.00374044   
56.68  -2.78958   0.00374042   
56.69  -2.78954   0.00374041   
56.7  -2.78949   0.00374039   
56.71  -2.78945   0.00374038   
56.72  -2.7894   0.00374037   
56.73  -2.78936   0.00374035   
56.74  -2.78931   0.00374034   
56.75  -2.78926   0.00374032   
56.76  -2.78922   0.00374031   
56.77  -2.78917   0.00374029   
56.78  -2.78913   0.00374028   
56.79  -2.78908   0.00374027   
56.8  -2.78904   0.00374025   
56.81  -2.78899   0.00374024   
56.82  -2.78895   0.00374022   
56.83  -2.7889   0.00374021   
56.84  -2.78885   0.00374019   
56.85  -2.78881   0.00374018   
56.86  -2.78876   0.00374017   
56.87  -2.78872   0.00374015   
56.88  -2.78867   0.00374014   
56.89  -2.78862   0.00374012   
56.9  -2.78858   0.00374011   
56.91  -2.78853   0.00374009   
56.92  -2.78848   0.00374008   
56.93  -2.78844   0.00374006   
56.94  -2.78839   0.00374005   
56.95  -2.78834   0.00374004   
56.96  -2.7883   0.00374002   
56.97  -2.78825   0.00374001   
56.98  -2.7882   0.00373999   
56.99  -2.78816   0.00373998   
57  -2.78811   0.00373996   
57.01  -2.78806   0.00373995   
57.02  -2.78802   0.00373993   
57.03  -2.78797   0.00373992   
57.04  -2.78792   0.0037399   
57.05  -2.78788   0.00373989   
57.06  -2.78783   0.00373988   
57.07  -2.78778   0.00373986   
57.08  -2.78773   0.00373985   
57.09  -2.78769   0.00373983   
57.1  -2.78764   0.00373982   
57.11  -2.78759   0.0037398   
57.12  -2.78754   0.00373979   
57.13  -2.7875   0.00373977   
57.14  -2.78745   0.00373976   
57.15  -2.7874   0.00373974   
57.16  -2.78735   0.00373973   
57.17  -2.78731   0.00373971   
57.18  -2.78726   0.0037397   
57.19  -2.78721   0.00373968   
57.2  -2.78716   0.00373967   
57.21  -2.78711   0.00373965   
57.22  -2.78707   0.00373964   
57.23  -2.78702   0.00373962   
57.24  -2.78697   0.00373961   
57.25  -2.78692   0.00373959   
57.26  -2.78687   0.00373958   
57.27  -2.78682   0.00373956   
57.28  -2.78678   0.00373955   
57.29  -2.78673   0.00373953   
57.3  -2.78668   0.00373952   
57.31  -2.78663   0.0037395   
57.32  -2.78658   0.00373949   
57.33  -2.78653   0.00373947   
57.34  -2.78648   0.00373946   
57.35  -2.78644   0.00373944   
57.36  -2.78639   0.00373943   
57.37  -2.78634   0.00373941   
57.38  -2.78629   0.0037394   
57.39  -2.78624   0.00373938   
57.4  -2.78619   0.00373937   
57.41  -2.78614   0.00373935   
57.42  -2.78609   0.00373933   
57.43  -2.78604   0.00373932   
57.44  -2.78599   0.0037393   
57.45  -2.78594   0.00373929   
57.46  -2.78589   0.00373927   
57.47  -2.78584   0.00373926   
57.48  -2.78579   0.00373924   
57.49  -2.78574   0.00373923   
57.5  -2.7857   0.00373921   
57.51  -2.78565   0.0037392   
57.52  -2.7856   0.00373918   
57.53  -2.78555   0.00373916   
57.54  -2.7855   0.00373915   
57.55  -2.78545   0.00373913   
57.56  -2.78539   0.00373912   
57.57  -2.78534   0.0037391   
57.58  -2.78529   0.00373909   
57.59  -2.78524   0.00373907   
57.6  -2.78519   0.00373906   
57.61  -2.78514   0.00373904   
57.62  -2.78509   0.00373902   
57.63  -2.78504   0.00373901   
57.64  -2.78499   0.00373899   
57.65  -2.78494   0.00373898   
57.66  -2.78489   0.00373896   
57.67  -2.78484   0.00373894   
57.68  -2.78479   0.00373893   
57.69  -2.78474   0.00373891   
57.7  -2.78469   0.0037389   
57.71  -2.78463   0.00373888   
57.72  -2.78458   0.00373887   
57.73  -2.78453   0.00373885   
57.74  -2.78448   0.00373883   
57.75  -2.78443   0.00373882   
57.76  -2.78438   0.0037388   
57.77  -2.78433   0.00373879   
57.78  -2.78427   0.00373877   
57.79  -2.78422   0.00373875   
57.8  -2.78417   0.00373874   
57.81  -2.78412   0.00373872   
57.82  -2.78407   0.00373871   
57.83  -2.78402   0.00373869   
57.84  -2.78396   0.00373867   
57.85  -2.78391   0.00373866   
57.86  -2.78386   0.00373864   
57.87  -2.78381   0.00373862   
57.88  -2.78375   0.00373861   
57.89  -2.7837   0.00373859   
57.9  -2.78365   0.00373858   
57.91  -2.7836   0.00373856   
57.92  -2.78354   0.00373854   
57.93  -2.78349   0.00373853   
57.94  -2.78344   0.00373851   
57.95  -2.78339   0.00373849   
57.96  -2.78333   0.00373848   
57.97  -2.78328   0.00373846   
57.98  -2.78323   0.00373844   
57.99  -2.78317   0.00373843   
58  -2.78312   0.00373841   
58.01  -2.78307   0.00373839   
58.02  -2.78302   0.00373838   
58.03  -2.78296   0.00373836   
58.04  -2.78291   0.00373834   
58.05  -2.78285   0.00373833   
58.06  -2.7828   0.00373831   
58.07  -2.78275   0.00373829   
58.08  -2.78269   0.00373828   
58.09  -2.78264   0.00373826   
58.1  -2.78259   0.00373824   
58.11  -2.78253   0.00373823   
58.12  -2.78248   0.00373821   
58.13  -2.78242   0.00373819   
58.14  -2.78237   0.00373818   
58.15  -2.78232   0.00373816   
58.16  -2.78226   0.00373814   
58.17  -2.78221   0.00373813   
58.18  -2.78215   0.00373811   
58.19  -2.7821   0.00373809   
58.2  -2.78204   0.00373808   
58.21  -2.78199   0.00373806   
58.22  -2.78193   0.00373804   
58.23  -2.78188   0.00373803   
58.24  -2.78182   0.00373801   
58.25  -2.78177   0.00373799   
58.26  -2.78171   0.00373797   
58.27  -2.78166   0.00373796   
58.28  -2.7816   0.00373794   
58.29  -2.78155   0.00373792   
58.3  -2.78149   0.00373791   
58.31  -2.78144   0.00373789   
58.32  -2.78138   0.00373787   
58.33  -2.78133   0.00373785   
58.34  -2.78127   0.00373784   
58.35  -2.78122   0.00373782   
58.36  -2.78116   0.0037378   
58.37  -2.7811   0.00373778   
58.38  -2.78105   0.00373777   
58.39  -2.78099   0.00373775   
58.4  -2.78094   0.00373773   
58.41  -2.78088   0.00373771   
58.42  -2.78082   0.0037377   
58.43  -2.78077   0.00373768   
58.44  -2.78071   0.00373766   
58.45  -2.78065   0.00373764   
58.46  -2.7806   0.00373763   
58.47  -2.78054   0.00373761   
58.48  -2.78048   0.00373759   
58.49  -2.78043   0.00373757   
58.5  -2.78037   0.00373756   
58.51  -2.78031   0.00373754   
58.52  -2.78026   0.00373752   
58.53  -2.7802   0.0037375   
58.54  -2.78014   0.00373749   
58.55  -2.78008   0.00373747   
58.56  -2.78003   0.00373745   
58.57  -2.77997   0.00373743   
58.58  -2.77991   0.00373741   
58.59  -2.77985   0.0037374   
58.6  -2.7798   0.00373738   
58.61  -2.77974   0.00373736   
58.62  -2.77968   0.00373734   
58.63  -2.77962   0.00373732   
58.64  -2.77956   0.00373731   
58.65  -2.77951   0.00373729   
58.66  -2.77945   0.00373727   
58.67  -2.77939   0.00373725   
58.68  -2.77933   0.00373723   
58.69  -2.77927   0.00373722   
58.7  -2.77921   0.0037372   
58.71  -2.77916   0.00373718   
58.72  -2.7791   0.00373716   
58.73  -2.77904   0.00373714   
58.74  -2.77898   0.00373712   
58.75  -2.77892   0.00373711   
58.76  -2.77886   0.00373709   
58.77  -2.7788   0.00373707   
58.78  -2.77874   0.00373705   
58.79  -2.77868   0.00373703   
58.8  -2.77862   0.00373701   
58.81  -2.77856   0.003737   
58.82  -2.7785   0.00373698   
58.83  -2.77844   0.00373696   
58.84  -2.77838   0.00373694   
58.85  -2.77832   0.00373692   
58.86  -2.77827   0.0037369   
58.87  -2.7782   0.00373688   
58.88  -2.77814   0.00373687   
58.89  -2.77808   0.00373685   
58.9  -2.77802   0.00373683   
58.91  -2.77796   0.00373681   
58.92  -2.7779   0.00373679   
58.93  -2.77784   0.00373677   
58.94  -2.77778   0.00373675   
58.95  -2.77772   0.00373673   
58.96  -2.77766   0.00373672   
58.97  -2.7776   0.0037367   
58.98  -2.77754   0.00373668   
58.99  -2.77748   0.00373666   
59  -2.77742   0.00373664   
59.01  -2.77735   0.00373662   
59.02  -2.77729   0.0037366   
59.03  -2.77723   0.00373658   
59.04  -2.77717   0.00373656   
59.05  -2.77711   0.00373654   
59.06  -2.77705   0.00373653   
59.07  -2.77698   0.00373651   
59.08  -2.77692   0.00373649   
59.09  -2.77686   0.00373647   
59.1  -2.7768   0.00373645   
59.11  -2.77674   0.00373643   
59.12  -2.77667   0.00373641   
59.13  -2.77661   0.00373639   
59.14  -2.77655   0.00373637   
59.15  -2.77649   0.00373635   
59.16  -2.77642   0.00373633   
59.17  -2.77636   0.00373631   
59.18  -2.7763   0.00373629   
59.19  -2.77623   0.00373627   
59.2  -2.77617   0.00373625   
59.21  -2.77611   0.00373623   
59.22  -2.77604   0.00373622   
59.23  -2.77598   0.0037362   
59.24  -2.77592   0.00373618   
59.25  -2.77585   0.00373616   
59.26  -2.77579   0.00373614   
59.27  -2.77573   0.00373612   
59.28  -2.77566   0.0037361   
59.29  -2.7756   0.00373608   
59.3  -2.77553   0.00373606   
59.31  -2.77547   0.00373604   
59.32  -2.77541   0.00373602   
59.33  -2.77534   0.003736   
59.34  -2.77528   0.00373598   
59.35  -2.77521   0.00373596   
59.36  -2.77515   0.00373594   
59.37  -2.77508   0.00373592   
59.38  -2.77502   0.0037359   
59.39  -2.77495   0.00373588   
59.4  -2.77489   0.00373586   
59.41  -2.77482   0.00373584   
59.42  -2.77476   0.00373582   
59.43  -2.77469   0.0037358   
59.44  -2.77463   0.00373578   
59.45  -2.77456   0.00373576   
59.46  -2.77449   0.00373574   
59.47  -2.77443   0.00373571   
59.48  -2.77436   0.00373569   
59.49  -2.7743   0.00373567   
59.5  -2.77423   0.00373565   
59.51  -2.77416   0.00373563   
59.52  -2.7741   0.00373561   
59.53  -2.77403   0.00373559   
59.54  -2.77396   0.00373557   
59.55  -2.7739   0.00373555   
59.56  -2.77383   0.00373553   
59.57  -2.77376   0.00373551   
59.58  -2.7737   0.00373549   
59.59  -2.77363   0.00373547   
59.6  -2.77356   0.00373545   
59.61  -2.77349   0.00373543   
59.62  -2.77343   0.0037354   
59.63  -2.77336   0.00373538   
59.64  -2.77329   0.00373536   
59.65  -2.77322   0.00373534   
59.66  -2.77316   0.00373532   
59.67  -2.77309   0.0037353   
59.68  -2.77302   0.00373528   
59.69  -2.77295   0.00373526   
59.7  -2.77288   0.00373524   
59.71  -2.77281   0.00373522   
59.72  -2.77275   0.00373519   
59.73  -2.77268   0.00373517   
59.74  -2.77261   0.00373515   
59.75  -2.77254   0.00373513   
59.76  -2.77247   0.00373511   
59.77  -2.7724   0.00373509   
59.78  -2.77233   0.00373507   
59.79  -2.77226   0.00373504   
59.8  -2.77219   0.00373502   
59.81  -2.77212   0.003735   
59.82  -2.77205   0.00373498   
59.83  -2.77198   0.00373496   
59.84  -2.77191   0.00373494   
59.85  -2.77184   0.00373491   
59.86  -2.77177   0.00373489   
59.87  -2.7717   0.00373487   
59.88  -2.77163   0.00373485   
59.89  -2.77156   0.00373483   
59.9  -2.77149   0.00373481   
59.91  -2.77142   0.00373478   
59.92  -2.77135   0.00373476   
59.93  -2.77128   0.00373474   
59.94  -2.77121   0.00373472   
59.95  -2.77113   0.0037347   
59.96  -2.77106   0.00373467   
59.97  -2.77099   0.00373465   
59.98  -2.77092   0.00373463   
59.99  -2.77085   0.00373461   
60  -2.77078   0.00373458   
60.01  -2.7707   0.00373456   
60.02  -2.77063   0.00373454   
60.03  -2.77056   0.00373452   
60.04  -2.77049   0.0037345   
60.05  -2.77041   0.00373447   
60.06  -2.77034   0.00373445   
60.07  -2.77027   0.00373443   
60.08  -2.7702   0.00373441   
60.09  -2.77012   0.00373438   
60.1  -2.77005   0.00373436   
60.11  -2.76998   0.00373434   
60.12  -2.7699   0.00373431   
60.13  -2.76983   0.00373429   
60.14  -2.76975   0.00373427   
60.15  -2.76968   0.00373425   
60.16  -2.76961   0.00373422   
60.17  -2.76953   0.0037342   
60.18  -2.76946   0.00373418   
60.19  -2.76938   0.00373415   
60.2  -2.76931   0.00373413   
60.21  -2.76923   0.00373411   
60.22  -2.76916   0.00373409   
60.23  -2.76908   0.00373406   
60.24  -2.76901   0.00373404   
60.25  -2.76893   0.00373402   
60.26  -2.76886   0.00373399   
60.27  -2.76878   0.00373397   
60.28  -2.76871   0.00373395   
60.29  -2.76863   0.00373392   
60.3  -2.76856   0.0037339   
60.31  -2.76848   0.00373388   
60.32  -2.7684   0.00373385   
60.33  -2.76833   0.00373383   
60.34  -2.76825   0.0037338   
60.35  -2.76817   0.00373378   
60.36  -2.7681   0.00373376   
60.37  -2.76802   0.00373373   
60.38  -2.76794   0.00373371   
60.39  -2.76787   0.00373369   
60.4  -2.76779   0.00373366   
60.41  -2.76771   0.00373364   
60.42  -2.76763   0.00373361   
60.43  -2.76756   0.00373359   
60.44  -2.76748   0.00373357   
60.45  -2.7674   0.00373354   
60.46  -2.76732   0.00373352   
60.47  -2.76724   0.00373349   
60.48  -2.76717   0.00373347   
60.49  -2.76709   0.00373344   
60.5  -2.76701   0.00373342   
60.51  -2.76693   0.0037334   
60.52  -2.76685   0.00373337   
60.53  -2.76677   0.00373335   
60.54  -2.76669   0.00373332   
60.55  -2.76661   0.0037333   
60.56  -2.76653   0.00373327   
60.57  -2.76645   0.00373325   
60.58  -2.76637   0.00373322   
60.59  -2.76629   0.0037332   
60.6  -2.76621   0.00373317   
60.61  -2.76613   0.00373315   
60.62  -2.76605   0.00373313   
60.63  -2.76597   0.0037331   
60.64  -2.76589   0.00373308   
60.65  -2.76581   0.00373305   
60.66  -2.76573   0.00373303   
60.67  -2.76565   0.003733   
60.68  -2.76556   0.00373297   
60.69  -2.76548   0.00373295   
60.7  -2.7654   0.00373292   
60.71  -2.76532   0.0037329   
60.72  -2.76524   0.00373287   
60.73  -2.76515   0.00373285   
60.74  -2.76507   0.00373282   
60.75  -2.76499   0.0037328   
60.76  -2.76491   0.00373277   
60.77  -2.76482   0.00373275   
60.78  -2.76474   0.00373272   
60.79  -2.76466   0.0037327   
60.8  -2.76457   0.00373267   
60.81  -2.76449   0.00373264   
60.82  -2.76441   0.00373262   
60.83  -2.76432   0.00373259   
60.84  -2.76424   0.00373257   
60.85  -2.76415   0.00373254   
60.86  -2.76407   0.00373251   
60.87  -2.76398   0.00373249   
60.88  -2.7639   0.00373246   
60.89  -2.76381   0.00373244   
60.9  -2.76373   0.00373241   
60.91  -2.76364   0.00373238   
60.92  -2.76356   0.00373236   
60.93  -2.76347   0.00373233   
60.94  -2.76339   0.0037323   
60.95  -2.7633   0.00373228   
60.96  -2.76322   0.00373225   
60.97  -2.76313   0.00373222   
60.98  -2.76304   0.0037322   
60.99  -2.76296   0.00373217   
61  -2.76287   0.00373214   
61.01  -2.76278   0.00373212   
61.02  -2.76269   0.00373209   
61.03  -2.76261   0.00373206   
61.04  -2.76252   0.00373204   
61.05  -2.76243   0.00373201   
61.06  -2.76234   0.00373198   
61.07  -2.76226   0.00373195   
61.08  -2.76217   0.00373193   
61.09  -2.76208   0.0037319   
61.1  -2.76199   0.00373187   
61.11  -2.7619   0.00373185   
61.12  -2.76181   0.00373182   
61.13  -2.76172   0.00373179   
61.14  -2.76163   0.00373176   
61.15  -2.76154   0.00373174   
61.16  -2.76145   0.00373171   
61.17  -2.76136   0.00373168   
61.18  -2.76127   0.00373165   
61.19  -2.76118   0.00373162   
61.2  -2.76109   0.0037316   
61.21  -2.761   0.00373157   
61.22  -2.76091   0.00373154   
61.23  -2.76082   0.00373151   
61.24  -2.76073   0.00373148   
61.25  -2.76064   0.00373146   
61.26  -2.76055   0.00373143   
61.27  -2.76045   0.0037314   
61.28  -2.76036   0.00373137   
61.29  -2.76027   0.00373134   
61.3  -2.76018   0.00373131   
61.31  -2.76008   0.00373129   
61.32  -2.75999   0.00373126   
61.33  -2.7599   0.00373123   
61.34  -2.75981   0.0037312   
61.35  -2.75971   0.00373117   
61.36  -2.75962   0.00373114   
61.37  -2.75952   0.00373111   
61.38  -2.75943   0.00373108   
61.39  -2.75934   0.00373106   
61.4  -2.75924   0.00373103   
61.41  -2.75915   0.003731   
61.42  -2.75905   0.00373097   
61.43  -2.75896   0.00373094   
61.44  -2.75886   0.00373091   
61.45  -2.75877   0.00373088   
61.46  -2.75867   0.00373085   
61.47  -2.75857   0.00373082   
61.48  -2.75848   0.00373079   
61.49  -2.75838   0.00373076   
61.5  -2.75828   0.00373073   
61.51  -2.75819   0.0037307   
61.52  -2.75809   0.00373067   
61.53  -2.75799   0.00373064   
61.54  -2.7579   0.00373061   
61.55  -2.7578   0.00373058   
61.56  -2.7577   0.00373055   
61.57  -2.7576   0.00373052   
61.58  -2.7575   0.00373049   
61.59  -2.75741   0.00373046   
61.6  -2.75731   0.00373043   
61.61  -2.75721   0.0037304   
61.62  -2.75711   0.00373037   
61.63  -2.75701   0.00373034   
61.64  -2.75691   0.00373031   
61.65  -2.75681   0.00373028   
61.66  -2.75671   0.00373025   
61.67  -2.75661   0.00373022   
61.68  -2.75651   0.00373018   
61.69  -2.75641   0.00373015   
61.7  -2.75631   0.00373012   
61.71  -2.7562   0.00373009   
61.72  -2.7561   0.00373006   
61.73  -2.756   0.00373003   
61.74  -2.7559   0.00373   
61.75  -2.7558   0.00372997   
61.76  -2.75569   0.00372993   
61.77  -2.75559   0.0037299   
61.78  -2.75549   0.00372987   
61.79  -2.75538   0.00372984   
61.8  -2.75528   0.00372981   
61.81  -2.75518   0.00372978   
61.82  -2.75507   0.00372974   
61.83  -2.75497   0.00372971   
61.84  -2.75486   0.00372968   
61.85  -2.75476   0.00372965   
61.86  -2.75465   0.00372961   
61.87  -2.75455   0.00372958   
61.88  -2.75444   0.00372955   
61.89  -2.75434   0.00372952   
61.9  -2.75423   0.00372948   
61.91  -2.75413   0.00372945   
61.92  -2.75402   0.00372942   
61.93  -2.75391   0.00372939   
61.94  -2.75381   0.00372935   
61.95  -2.7537   0.00372932   
61.96  -2.75359   0.00372929   
61.97  -2.75348   0.00372925   
61.98  -2.75337   0.00372922   
61.99  -2.75327   0.00372919   
62  -2.75316   0.00372915   
62.01  -2.75305   0.00372912   
62.02  -2.75294   0.00372909   
62.03  -2.75283   0.00372905   
62.04  -2.75272   0.00372902   
62.05  -2.75261   0.00372899   
62.06  -2.7525   0.00372895   
62.07  -2.75239   0.00372892   
62.08  -2.75228   0.00372888   
62.09  -2.75217   0.00372885   
62.1  -2.75206   0.00372882   
62.11  -2.75194   0.00372878   
62.12  -2.75183   0.00372875   
62.13  -2.75172   0.00372871   
62.14  -2.75161   0.00372868   
62.15  -2.75149   0.00372864   
62.16  -2.75138   0.00372861   
62.17  -2.75127   0.00372857   
62.18  -2.75115   0.00372854   
62.19  -2.75104   0.0037285   
62.2  -2.75093   0.00372847   
62.21  -2.75081   0.00372843   
62.22  -2.7507   0.0037284   
62.23  -2.75058   0.00372836   
62.24  -2.75047   0.00372833   
62.25  -2.75035   0.00372829   
62.26  -2.75023   0.00372826   
62.27  -2.75012   0.00372822   
62.28  -2.75   0.00372818   
62.29  -2.74988   0.00372815   
62.3  -2.74977   0.00372811   
62.31  -2.74965   0.00372808   
62.32  -2.74953   0.00372804   
62.33  -2.74941   0.003728   
62.34  -2.74929   0.00372797   
62.35  -2.74917   0.00372793   
62.36  -2.74906   0.00372789   
62.37  -2.74894   0.00372786   
62.38  -2.74882   0.00372782   
62.39  -2.7487   0.00372778   
62.4  -2.74858   0.00372775   
62.41  -2.74845   0.00372771   
62.42  -2.74833   0.00372767   
62.43  -2.74821   0.00372764   
62.44  -2.74809   0.0037276   
62.45  -2.74797   0.00372756   
62.46  -2.74785   0.00372752   
62.47  -2.74772   0.00372749   
62.48  -2.7476   0.00372745   
62.49  -2.74748   0.00372741   
62.5  -2.74735   0.00372737   
62.51  -2.74723   0.00372733   
62.52  -2.7471   0.0037273   
62.53  -2.74698   0.00372726   
62.54  -2.74685   0.00372722   
62.55  -2.74673   0.00372718   
62.56  -2.7466   0.00372714   
62.57  -2.74648   0.0037271   
62.58  -2.74635   0.00372706   
62.59  -2.74622   0.00372702   
62.6  -2.7461   0.00372699   
62.61  -2.74597   0.00372695   
62.62  -2.74584   0.00372691   
62.63  -2.74571   0.00372687   
62.64  -2.74558   0.00372683   
62.65  -2.74545   0.00372679   
62.66  -2.74532   0.00372675   
62.67  -2.74519   0.00372671   
62.68  -2.74506   0.00372667   
62.69  -2.74493   0.00372663   
62.7  -2.7448   0.00372659   
62.71  -2.74467   0.00372655   
62.72  -2.74454   0.00372651   
62.73  -2.74441   0.00372647   
62.74  -2.74427   0.00372643   
62.75  -2.74414   0.00372639   
62.76  -2.74401   0.00372635   
62.77  -2.74387   0.0037263   
62.78  -2.74374   0.00372626   
62.79  -2.7436   0.00372622   
62.8  -2.74347   0.00372618   
62.81  -2.74333   0.00372614   
62.82  -2.7432   0.0037261   
62.83  -2.74306   0.00372606   
62.84  -2.74293   0.00372601   
62.85  -2.74279   0.00372597   
62.86  -2.74265   0.00372593   
62.87  -2.74251   0.00372589   
62.88  -2.74237   0.00372585   
62.89  -2.74224   0.0037258   
62.9  -2.7421   0.00372576   
62.91  -2.74196   0.00372572   
62.92  -2.74182   0.00372567   
62.93  -2.74168   0.00372563   
62.94  -2.74154   0.00372559   
62.95  -2.7414   0.00372554   
62.96  -2.74125   0.0037255   
62.97  -2.74111   0.00372546   
62.98  -2.74097   0.00372541   
62.99  -2.74083   0.00372537   
63  -2.74068   0.00372533   
63.01  -2.74054   0.00372528   
63.02  -2.74039   0.00372524   
63.03  -2.74025   0.00372519   
63.04  -2.7401   0.00372515   
63.05  -2.73996   0.0037251   
63.06  -2.73981   0.00372506   
63.07  -2.73966   0.00372501   
63.08  -2.73952   0.00372497   
63.09  -2.73937   0.00372492   
63.1  -2.73922   0.00372488   
63.11  -2.73907   0.00372483   
63.12  -2.73892   0.00372479   
63.13  -2.73877   0.00372474   
63.14  -2.73862   0.0037247   
63.15  -2.73847   0.00372465   
63.16  -2.73832   0.0037246   
63.17  -2.73817   0.00372456   
63.18  -2.73802   0.00372451   
63.19  -2.73787   0.00372446   
63.2  -2.73771   0.00372442   
63.21  -2.73756   0.00372437   
63.22  -2.73741   0.00372432   
63.23  -2.73725   0.00372428   
63.24  -2.7371   0.00372423   
63.25  -2.73694   0.00372418   
63.26  -2.73678   0.00372413   
63.27  -2.73663   0.00372408   
63.28  -2.73647   0.00372404   
63.29  -2.73631   0.00372399   
63.3  -2.73615   0.00372394   
63.31  -2.736   0.00372389   
63.32  -2.73584   0.00372384   
63.33  -2.73568   0.00372379   
63.34  -2.73552   0.00372374   
63.35  -2.73535   0.0037237   
63.36  -2.73519   0.00372365   
63.37  -2.73503   0.0037236   
63.38  -2.73487   0.00372355   
63.39  -2.7347   0.0037235   
63.4  -2.73454   0.00372345   
63.41  -2.73438   0.0037234   
63.42  -2.73421   0.00372335   
63.43  -2.73404   0.00372329   
63.44  -2.73388   0.00372324   
63.45  -2.73371   0.00372319   
63.46  -2.73354   0.00372314   
63.47  -2.73338   0.00372309   
63.48  -2.73321   0.00372304   
63.49  -2.73304   0.00372299   
63.5  -2.73287   0.00372293   
63.51  -2.7327   0.00372288   
63.52  -2.73253   0.00372283   
63.53  -2.73235   0.00372278   
63.54  -2.73218   0.00372273   
63.55  -2.73201   0.00372267   
63.56  -2.73184   0.00372262   
63.57  -2.73166   0.00372257   
63.58  -2.73149   0.00372251   
63.59  -2.73131   0.00372246   
63.6  -2.73113   0.0037224   
63.61  -2.73096   0.00372235   
63.62  -2.73078   0.0037223   
63.63  -2.7306   0.00372224   
63.64  -2.73042   0.00372219   
63.65  -2.73024   0.00372213   
63.66  -2.73006   0.00372208   
63.67  -2.72988   0.00372202   
63.68  -2.7297   0.00372197   
63.69  -2.72952   0.00372191   
63.7  -2.72933   0.00372185   
63.71  -2.72915   0.0037218   
63.72  -2.72896   0.00372174   
63.73  -2.72878   0.00372168   
63.74  -2.72859   0.00372163   
63.75  -2.72841   0.00372157   
63.76  -2.72822   0.00372151   
63.77  -2.72803   0.00372146   
63.78  -2.72784   0.0037214   
63.79  -2.72765   0.00372134   
63.8  -2.72746   0.00372128   
63.81  -2.72727   0.00372122   
63.82  -2.72708   0.00372116   
63.83  -2.72688   0.00372111   
63.84  -2.72669   0.00372105   
63.85  -2.7265   0.00372099   
63.86  -2.7263   0.00372093   
63.87  -2.7261   0.00372087   
63.88  -2.72591   0.00372081   
63.89  -2.72571   0.00372075   
63.9  -2.72551   0.00372069   
63.91  -2.72531   0.00372063   
63.92  -2.72511   0.00372056   
63.93  -2.72491   0.0037205   
63.94  -2.72471   0.00372044   
63.95  -2.72451   0.00372038   
63.96  -2.7243   0.00372032   
63.97  -2.7241   0.00372025   
63.98  -2.72389   0.00372019   
63.99  -2.72369   0.00372013   
64  -2.72348   0.00372007   
64.01  -2.72327   0.00372   
64.02  -2.72306   0.00371994   
64.03  -2.72285   0.00371987   
64.04  -2.72264   0.00371981   
64.05  -2.72243   0.00371975   
64.06  -2.72222   0.00371968   
64.07  -2.722   0.00371962   
64.08  -2.72179   0.00371955   
64.09  -2.72157   0.00371948   
64.1  -2.72136   0.00371942   
64.11  -2.72114   0.00371935   
64.12  -2.72092   0.00371928   
64.13  -2.7207   0.00371922   
64.14  -2.72048   0.00371915   
64.15  -2.72026   0.00371908   
64.16  -2.72004   0.00371901   
64.17  -2.71981   0.00371895   
64.18  -2.71959   0.00371888   
64.19  -2.71936   0.00371881   
64.2  -2.71913   0.00371874   
64.21  -2.71891   0.00371867   
64.22  -2.71868   0.0037186   
64.23  -2.71845   0.00371853   
64.24  -2.71822   0.00371846   
64.25  -2.71798   0.00371839   
64.26  -2.71775   0.00371832   
64.27  -2.71752   0.00371825   
64.28  -2.71728   0.00371817   
64.29  -2.71704   0.0037181   
64.3  -2.71681   0.00371803   
64.31  -2.71657   0.00371796   
64.32  -2.71633   0.00371788   
64.33  -2.71609   0.00371781   
64.34  -2.71584   0.00371774   
64.35  -2.7156   0.00371766   
64.36  -2.71535   0.00371759   
64.37  -2.71511   0.00371751   
64.38  -2.71486   0.00371744   
64.39  -2.71461   0.00371736   
64.4  -2.71436   0.00371728   
64.41  -2.71411   0.00371721   
64.42  -2.71386   0.00371713   
64.43  -2.7136   0.00371705   
64.44  -2.71335   0.00371697   
64.45  -2.71309   0.0037169   
64.46  -2.71283   0.00371682   
64.47  -2.71257   0.00371674   
64.48  -2.71231   0.00371666   
64.49  -2.71205   0.00371658   
64.5  -2.71179   0.0037165   
64.51  -2.71152   0.00371642   
64.52  -2.71125   0.00371634   
64.53  -2.71099   0.00371625   
64.54  -2.71072   0.00371617   
64.55  -2.71045   0.00371609   
64.56  -2.71017   0.00371601   
64.57  -2.7099   0.00371592   
64.58  -2.70963   0.00371584   
64.59  -2.70935   0.00371576   
64.6  -2.70907   0.00371567   
64.61  -2.70879   0.00371558   
64.62  -2.70851   0.0037155   
64.63  -2.70822   0.00371541   
64.64  -2.70794   0.00371533   
64.65  -2.70765   0.00371524   
64.66  -2.70737   0.00371515   
64.67  -2.70708   0.00371506   
64.68  -2.70678   0.00371497   
64.69  -2.70649   0.00371488   
64.7  -2.7062   0.00371479   
64.71  -2.7059   0.0037147   
64.72  -2.7056   0.00371461   
64.73  -2.7053   0.00371452   
64.74  -2.705   0.00371443   
64.75  -2.70469   0.00371434   
64.76  -2.70439   0.00371424   
64.77  -2.70408   0.00371415   
64.78  -2.70377   0.00371405   
64.79  -2.70346   0.00371396   
64.8  -2.70315   0.00371386   
64.81  -2.70283   0.00371377   
64.82  -2.70251   0.00371367   
64.83  -2.70219   0.00371357   
64.84  -2.70187   0.00371348   
64.85  -2.70155   0.00371338   
64.86  -2.70122   0.00371328   
64.87  -2.70089   0.00371318   
64.88  -2.70056   0.00371308   
64.89  -2.70023   0.00371298   
64.9  -2.6999   0.00371287   
64.91  -2.69956   0.00371277   
64.92  -2.69922   0.00371267   
64.93  -2.69888   0.00371256   
64.94  -2.69854   0.00371246   
64.95  -2.69819   0.00371235   
64.96  -2.69784   0.00371225   
64.97  -2.69749   0.00371214   
64.98  -2.69714   0.00371203   
64.99  -2.69678   0.00371192   
65  -2.69643   0.00371182   
65.01  -2.69607   0.00371171   
65.02  -2.6957   0.0037116   
65.03  -2.69534   0.00371148   
65.04  -2.69497   0.00371137   
65.05  -2.6946   0.00371126   
65.06  -2.69422   0.00371114   
65.07  -2.69385   0.00371103   
65.08  -2.69347   0.00371091   
65.09  -2.69309   0.0037108   
65.1  -2.6927   0.00371068   
65.11  -2.69231   0.00371056   
65.12  -2.69192   0.00371044   
65.13  -2.69153   0.00371032   
65.14  -2.69113   0.0037102   
65.15  -2.69073   0.00371008   
65.16  -2.69033   0.00370996   
65.17  -2.68992   0.00370983   
65.18  -2.68952   0.00370971   
65.19  -2.6891   0.00370958   
65.2  -2.68869   0.00370945   
65.21  -2.68827   0.00370933   
65.22  -2.68785   0.0037092   
65.23  -2.68742   0.00370907   
65.24  -2.68699   0.00370894   
65.25  -2.68656   0.0037088   
65.26  -2.68612   0.00370867   
65.27  -2.68568   0.00370854   
65.28  -2.68523   0.0037084   
65.29  -2.68479   0.00370826   
65.3  -2.68433   0.00370813   
65.31  -2.68388   0.00370799   
65.32  -2.68342   0.00370785   
65.33  -2.68296   0.0037077   
65.34  -2.68249   0.00370756   
65.35  -2.68201   0.00370742   
65.36  -2.68154   0.00370727   
65.37  -2.68106   0.00370712   
65.38  -2.68057   0.00370698   
65.39  -2.68008   0.00370683   
65.4  -2.67959   0.00370667   
65.41  -2.67909   0.00370652   
65.42  -2.67859   0.00370637   
65.43  -2.67808   0.00370621   
65.44  -2.67756   0.00370606   
65.45  -2.67705   0.0037059   
65.46  -2.67652   0.00370574   
65.47  -2.67599   0.00370557   
65.48  -2.67546   0.00370541   
65.49  -2.67492   0.00370525   
65.5  -2.67438   0.00370508   
65.51  -2.67382   0.00370491   
65.52  -2.67327   0.00370474   
65.53  -2.67271   0.00370457   
65.54  -2.67214   0.00370439   
65.55  -2.67157   0.00370422   
65.56  -2.67099   0.00370404   
65.57  -2.6704   0.00370386   
65.58  -2.66981   0.00370368   
65.59  -2.66921   0.00370349   
65.6  -2.6686   0.00370331   
65.61  -2.66799   0.00370312   
65.62  -2.66737   0.00370293   
65.63  -2.66674   0.00370274   
65.64  -2.66611   0.00370254   
65.65  -2.66547   0.00370234   
65.66  -2.66482   0.00370214   
65.67  -2.66416   0.00370194   
65.68  -2.6635   0.00370174   
65.69  -2.66283   0.00370153   
65.7  -2.66215   0.00370132   
65.71  -2.66146   0.00370111   
65.72  -2.66076   0.00370089   
65.73  -2.66005   0.00370067   
65.74  -2.65934   0.00370045   
65.75  -2.65861   0.00370023   
65.76  -2.65788   0.0037   
65.77  -2.65713   0.00369977   
65.78  -2.65638   0.00369954   
65.79  -2.65561   0.0036993   
65.8  -2.65484   0.00369906   
65.81  -2.65405   0.00369882   
65.82  -2.65326   0.00369857   
65.83  -2.65245   0.00369832   
65.84  -2.65163   0.00369806   
65.85  -2.6508   0.00369781   
65.86  -2.64995   0.00369754   
65.87  -2.6491   0.00369728   
65.88  -2.64823   0.00369701   
65.89  -2.64735   0.00369673   
65.9  -2.64645   0.00369645   
65.91  -2.64554   0.00369617   
65.92  -2.64462   0.00369588   
65.93  -2.64368   0.00369558   
65.94  -2.64272   0.00369529   
65.95  -2.64176   0.00369498   
65.96  -2.64077   0.00369467   
65.97  -2.63977   0.00369436   
65.98  -2.63875   0.00369404   
65.99  -2.63771   0.00369371   
66  -2.63665   0.00369338   
66.01  -2.63558   0.00369304   
66.02  -2.63449   0.00369269   
66.03  -2.63337   0.00369234   
66.04  -2.63224   0.00369198   
66.05  -2.63108   0.00369161   
66.06  -2.6299   0.00369124   
66.07  -2.6287   0.00369085   
66.08  -2.62748   0.00369046   
66.09  -2.62623   0.00369006   
66.1  -2.62495   0.00368966   
66.11  -2.62365   0.00368924   
66.12  -2.62232   0.00368881   
66.13  -2.62096   0.00368837   
66.14  -2.61958   0.00368793   
66.15  -2.61816   0.00368747   
66.16  -2.61671   0.003687   
66.17  -2.61523   0.00368652   
66.18  -2.61371   0.00368602   
66.19  -2.61216   0.00368552   
66.2  -2.61057   0.003685   
66.21  -2.60894   0.00368446   
66.22  -2.60727   0.00368391   
66.23  -2.60556   0.00368335   
66.24  -2.60381   0.00368277   
66.25  -2.60201   0.00368217   
66.26  -2.60016   0.00368155   
66.27  -2.59826   0.00368092   
66.28  -2.5963   0.00368026   
66.29  -2.5943   0.00367959   
66.3  -2.59223   0.00367889   
66.31  -2.5901   0.00367816   
66.32  -2.58791   0.00367742   
66.33  -2.58566   0.00367664   
66.34  -2.58333   0.00367584   
66.35  -2.58093   0.00367501   
66.36  -2.57845   0.00367414   
66.37  -2.57588   0.00367324   
66.38  -2.57323   0.00367231   
66.39  -2.57049   0.00367134   
66.4  -2.56765   0.00367032   
66.41  -2.56471   0.00366927   
66.42  -2.56165   0.00366816   
66.43  -2.55849   0.00366701   
66.44  -2.55519   0.0036658   
66.45  -2.55177   0.00366453   
66.46  -2.54821   0.0036632   
66.47  -2.5445   0.0036618   
66.48  -2.54063   0.00366033   
66.49  -2.5366   0.00365877   
66.5  -2.53238   0.00365713   
66.51  -2.52797   0.0036554   
66.52  -2.52336   0.00365356   
66.53  -2.51852   0.00365161   
66.54  -2.51345   0.00364954   
66.55  -2.50812   0.00364734   
66.56  -2.50251   0.00364498   
66.57  -2.49661   0.00364247   
66.58  -2.49039   0.00363977   
66.59  -2.48383   0.00363687   
66.6  -2.4769   0.00363376   
66.61  -2.46956   0.0036304   
66.62  -2.4618   0.00362677   
66.63  -2.45356   0.00362284   
66.64  -2.44482   0.00361857   
66.65  -2.43554   0.00361392   
66.66  -2.42566   0.00360884   
66.67  -2.41515   0.00360329   
66.68  -2.40395   0.0035972   
66.69  -2.39202   0.00359052   
66.7  -2.37929   0.00358315   
66.71  -2.36572   0.00357501   
66.72  -2.35126   0.00356602   
66.73  -2.33586   0.00355605   
66.74  -2.31947   0.00354499   
66.75  -2.30207   0.00353271   
66.76  -2.28363   0.00351906   
66.77  -2.26416   0.00350391   
66.78  -2.2437   0.00348708   
66.79  -2.2223   0.00346845   
66.8  -2.20007   0.00344785   
66.81  -2.17717   0.00342519   
66.82  -2.15381   0.00340037   
66.83  -2.13024   0.00337338   
66.84  -2.10677   0.00334426   
66.85  -2.08374   0.00331315   
66.86  -2.06151   0.00328027   
66.87  -2.04043   0.00324595   
66.88  -2.02081   0.00321062   
66.89  -2.00291   0.00317477   
66.9  -1.98688   0.00313891   
66.91  -1.9728   0.00310359   
66.92  -1.96065   0.00306926   
66.93  -1.95033   0.00303635   
66.94  -1.94168   0.00300516   
66.95  -1.93452   0.00297589   
66.96  -1.92863   0.00294865   
66.97  -1.92382   0.00292344   
66.98  -1.9199   0.00290021   
66.99  -1.9167   0.00287887   
67  -1.9141   0.00285929   
67.01  -1.91196   0.00284132   
67.02  -1.9102   0.00282482   
67.03  -1.90874   0.00280966   
67.04  -1.90753   0.00279569   
67.05  -1.90652   0.00278279   
67.06  -1.90567   0.00277087   
67.07  -1.90494   0.00275981   
67.08  -1.90432   0.00274954   
67.09  -1.9038   0.00273997   
67.1  -1.90334   0.00273104   
67.11  -1.90294   0.00272269   
67.12  -1.9026   0.00271487   
67.13  -1.9023   0.00270753   
67.14  -1.90204   0.00270062   
67.15  -1.9018   0.00269412   
67.16  -1.9016   0.00268799   
67.17  -1.90142   0.00268219   
67.18  -1.90126   0.00267671   
67.19  -1.90112   0.00267152   
67.2  -1.90099   0.0026666   
67.21  -1.90087   0.00266192   
67.22  -1.90077   0.00265747   
67.23  -1.90068   0.00265324   
67.24  -1.9006   0.00264921   
67.25  -1.90052   0.00264537   
67.26  -1.90046   0.0026417   
67.27  -1.9004   0.0026382   
67.28  -1.90034   0.00263485   
67.29  -1.90029   0.00263164   
67.3  -1.90025   0.00262857   
67.31  -1.90021   0.00262563   
67.32  -1.90017   0.0026228   
67.33  -1.90014   0.00262009   
67.34  -1.90011   0.00261749   
67.35  -1.90008   0.00261499   
67.36  -1.90006   0.00261258   
67.37  -1.90003   0.00261026   
67.38  -1.90001   0.00260803   
67.39  -1.9   0.00260588   
67.4  -1.89998   0.00260381   
67.41  -1.89996   0.00260181   
67.42  -1.89995   0.00259988   
67.43  -1.89994   0.00259802   
67.44  -1.89993   0.00259622   
67.45  -1.89992   0.00259448   
67.46  -1.89991   0.0025928   
67.47  -1.8999   0.00259117   
67.48  -1.89989   0.0025896   
67.49  -1.89989   0.00258807   
67.5  -1.89988   0.0025866   
67.51  -1.89987   0.00258517   
67.52  -1.89987   0.00258378   
67.53  -1.89986   0.00258243   
67.54  -1.89986   0.00258113   
67.55  -1.89986   0.00257986   
67.56  -1.89985   0.00257863   
67.57  -1.89985   0.00257743   
67.58  -1.89985   0.00257627   
67.59  -1.89985   0.00257514   
67.6  -1.89984   0.00257404   
67.61  -1.89984   0.00257298   
67.62  -1.89984   0.00257194   
67.63  -1.89984   0.00257093   
67.64  -1.89984   0.00256994   
67.65  -1.89984   0.00256898   
67.66  -1.89984   0.00256805   
67.67  -1.89984   0.00256714   
67.68  -1.89984   0.00256626   
67.69  -1.89983   0.00256539   
67.7  -1.89983   0.00256455   
67.71  -1.89983   0.00256373   
67.72  -1.89983   0.00256293   
67.73  -1.89983   0.00256215   
67.74  -1.89983   0.00256138   
67.75  -1.89983   0.00256064   
67.76  -1.89983   0.00255991   
67.77  -1.89983   0.0025592   
67.78  -1.89983   0.00255851   
67.79  -1.89983   0.00255783   
67.8  -1.89983   0.00255717   
67.81  -1.89983   0.00255652   
67.82  -1.89983   0.00255588   
67.83  -1.89983   0.00255526   
67.84  -1.89983   0.00255466   
67.85  -1.89983   0.00255407   
67.86  -1.89983   0.00255349   
67.87  -1.89983   0.00255292   
67.88  -1.89983   0.00255236   
67.89  -1.89983   0.00255182   
67.9  -1.89983   0.00255129   
67.91  -1.89983   0.00255077   
67.92  -1.89983   0.00255025   
67.93  -1.89982   0.00254975   
67.94  -1.89982   0.00254926   
67.95  -1.89982   0.00254878   
67.96  -1.89982   0.00254831   
67.97  -1.89982   0.00254785   
67.98  -1.89982   0.0025474   
67.99  -1.89982   0.00254695   
68  -1.89982   0.00254652   
68.01  -1.89982   0.00254609   
68.02  -1.89982   0.00254567   
68.03  -1.89981   0.00254526   
68.04  -1.89981   0.00254486   
68.05  -1.89981   0.00254446   
68.06  -1.89981   0.00254407   
68.07  -1.89981   0.00254369   
68.08  -1.89981   0.00254332   
68.09  -1.8998   0.00254295   
68.1  -1.8998   0.00254259   
68.11  -1.8998   0.00254223   
68.12  -1.8998   0.00254188   
68.13  -1.8998   0.00254154   
68.14  -1.89979   0.0025412   
68.15  -1.89979   0.00254087   
68.16  -1.89979   0.00254055   
68.17  -1.89979   0.00254023   
68.18  -1.89979   0.00253992   
68.19  -1.89978   0.00253961   
68.2  -1.89978   0.0025393   
68.21  -1.89978   0.002539   
68.22  -1.89978   0.00253871   
68.23  -1.89977   0.00253842   
68.24  -1.89977   0.00253814   
68.25  -1.89977   0.00253786   
68.26  -1.89977   0.00253758   
68.27  -1.89976   0.00253731   
68.28  -1.89976   0.00253705   
68.29  -1.89976   0.00253679   
68.3  -1.89975   0.00253653   
68.31  -1.89975   0.00253627   
68.32  -1.89975   0.00253602   
68.33  -1.89974   0.00253578   
68.34  -1.89974   0.00253554   
68.35  -1.89974   0.0025353   
68.36  -1.89973   0.00253506   
68.37  -1.89973   0.00253483   
68.38  -1.89973   0.0025346   
68.39  -1.89972   0.00253438   
68.4  -1.89972   0.00253416   
68.41  -1.89972   0.00253394   
68.42  -1.89971   0.00253372   
68.43  -1.89971   0.00253351   
68.44  -1.89971   0.0025333   
68.45  -1.8997   0.0025331   
68.46  -1.8997   0.0025329   
68.47  -1.89969   0.0025327   
68.48  -1.89969   0.0025325   
68.49  -1.89969   0.0025323   
68.5  -1.89968   0.00253211   
68.51  -1.89968   0.00253192   
68.52  -1.89967   0.00253174   
68.53  -1.89967   0.00253155   
68.54  -1.89966   0.00253137   
68.55  -1.89966   0.00253119   
68.56  -1.89966   0.00253102   
68.57  -1.89965   0.00253084   
68.58  -1.89965   0.00253067   
68.59  -1.89964   0.0025305   
68.6  -1.89964   0.00253034   
68.61  -1.89963   0.00253017   
68.62  -1.89963   0.00253001   
68.63  -1.89962   0.00252985   
68.64  -1.89962   0.00252969   
68.65  -1.89961   0.00252953   
68.66  -1.89961   0.00252938   
68.67  -1.8996   0.00252923   
68.68  -1.8996   0.00252908   
68.69  -1.89959   0.00252893   
68.7  -1.89959   0.00252878   
68.71  -1.89958   0.00252864   
68.72  -1.89958   0.00252849   
68.73  -1.89957   0.00252835   
68.74  -1.89957   0.00252821   
68.75  -1.89956   0.00252807   
68.76  -1.89956   0.00252794   
68.77  -1.89955   0.0025278   
68.78  -1.89955   0.00252767   
68.79  -1.89954   0.00252754   
68.8  -1.89954   0.00252741   
68.81  -1.89953   0.00252728   
68.82  -1.89953   0.00252715   
68.83  -1.89952   0.00252703   
68.84  -1.89951   0.00252691   
68.85  -1.89951   0.00252678   
68.86  -1.8995   0.00252666   
68.87  -1.8995   0.00252654   
68.88  -1.89949   0.00252642   
68.89  -1.89949   0.00252631   
68.9  -1.89948   0.00252619   
68.91  -1.89947   0.00252608   
68.92  -1.89947   0.00252596   
68.93  -1.89946   0.00252585   
68.94  -1.89946   0.00252574   
68.95  -1.89945   0.00252563   
68.96  -1.89945   0.00252552   
68.97  -1.89944   0.00252542   
68.98  -1.89943   0.00252531   
68.99  -1.89943   0.00252521   
69  -1.89942   0.0025251   
69.01  -1.89942   0.002525   
69.02  -1.89941   0.0025249   
69.03  -1.8994   0.0025248   
69.04  -1.8994   0.0025247   
69.05  -1.89939   0.0025246   
69.06  -1.89938   0.00252451   
69.07  -1.89938   0.00252441   
69.08  -1.89937   0.00252431   
69.09  -1.89937   0.00252422   
69.1  -1.89936   0.00252413   
69.11  -1.89935   0.00252403   
69.12  -1.89935   0.00252394   
69.13  -1.89934   0.00252385   
69.14  -1.89933   0.00252376   
69.15  -1.89933   0.00252368   
69.16  -1.89932   0.00252359   
69.17  -1.89931   0.0025235   
69.18  -1.89931   0.00252341   
69.19  -1.8993   0.00252333   
69.2  -1.89929   0.00252325   
69.21  -1.89929   0.00252316   
69.22  -1.89928   0.00252308   
69.23  -1.89927   0.002523   
69.24  -1.89927   0.00252292   
69.25  -1.89926   0.00252284   
69.26  -1.89925   0.00252276   
69.27  -1.89925   0.00252268   
69.28  -1.89924   0.0025226   
69.29  -1.89923   0.00252252   
69.3  -1.89923   0.00252244   
69.31  -1.89922   0.00252237   
69.32  -1.89921   0.00252229   
69.33  -1.89921   0.00252222   
69.34  -1.8992   0.00252214   
69.35  -1.89919   0.00252207   
69.36  -1.89919   0.002522   
69.37  -1.89918   0.00252193   
69.38  -1.89917   0.00252186   
69.39  -1.89917   0.00252178   
69.4  -1.89916   0.00252171   
69.41  -1.89915   0.00252164   
69.42  -1.89914   0.00252158   
69.43  -1.89914   0.00252151   
69.44  -1.89913   0.00252144   
69.45  -1.89912   0.00252137   
69.46  -1.89912   0.00252131   
69.47  -1.89911   0.00252124   
69.48  -1.8991   0.00252117   
69.49  -1.89909   0.00252111   
69.5  -1.89909   0.00252105   
69.51  -1.89908   0.00252098   
69.52  -1.89907   0.00252092   
69.53  -1.89907   0.00252086   
69.54  -1.89906   0.00252079   
69.55  -1.89905   0.00252073   
69.56  -1.89904   0.00252067   
69.57  -1.89904   0.00252061   
69.58  -1.89903   0.00252055   
69.59  -1.89902   0.00252049   
69.6  -1.89901   0.00252043   
69.61  -1.89901   0.00252037   
69.62  -1.899   0.00252031   
69.63  -1.89899   0.00252025   
69.64  -1.89899   0.0025202   
69.65  -1.89898   0.00252014   
69.66  -1.89897   0.00252008   
69.67  -1.89896   0.00252003   
69.68  -1.89896   0.00251997   
69.69  -1.89895   0.00251992   
69.7  -1.89894   0.00251986   
69.71  -1.89893   0.00251981   
69.72  -1.89893   0.00251975   
69.73  -1.89892   0.0025197   
69.74  -1.89891   0.00251965   
69.75  -1.8989   0.00251959   
69.76  -1.8989   0.00251954   
69.77  -1.89889   0.00251949   
69.78  -1.89888   0.00251944   
69.79  -1.89887   0.00251939   
69.8  -1.89886   0.00251933   
69.81  -1.89886   0.00251928   
69.82  -1.89885   0.00251923   
69.83  -1.89884   0.00251918   
69.84  -1.89883   0.00251913   
69.85  -1.89883   0.00251908   
69.86  -1.89882   0.00251904   
69.87  -1.89881   0.00251899   
69.88  -1.8988   0.00251894   
69.89  -1.8988   0.00251889   
69.9  -1.89879   0.00251884   
69.91  -1.89878   0.0025188   
69.92  -1.89877   0.00251875   
69.93  -1.89876   0.0025187   
69.94  -1.89876   0.00251866   
69.95  -1.89875   0.00251861   
69.96  -1.89874   0.00251857   
69.97  -1.89873   0.00251852   
69.98  -1.89873   0.00251847   
69.99  -1.89872   0.00251843   
70  -1.89871   0.00251839   
70.01  -1.8987   0.00251834   
70.02  -1.89869   0.0025183   
70.03  -1.89869   0.00251825   
70.04  -1.89868   0.00251821   
70.05  -1.89867   0.00251817   
70.06  -1.89866   0.00251812   
70.07  -1.89866   0.00251808   
70.08  -1.89865   0.00251804   
70.09  -1.89864   0.002518   
70.1  -1.89863   0.00251796   
70.11  -1.89862   0.00251791   
70.12  -1.89862   0.00251787   
70.13  -1.89861   0.00251783   
70.14  -1.8986   0.00251779   
70.15  -1.89859   0.00251775   
70.16  -1.89858   0.00251771   
70.17  -1.89858   0.00251767   
70.18  -1.89857   0.00251763   
70.19  -1.89856   0.00251759   
70.2  -1.89855   0.00251755   
70.21  -1.89854   0.00251751   
70.22  -1.89854   0.00251748   
70.23  -1.89853   0.00251744   
70.24  -1.89852   0.0025174   
70.25  -1.89851   0.00251736   
70.26  -1.8985   0.00251732   
70.27  -1.89849   0.00251728   
70.28  -1.89849   0.00251725   
70.29  -1.89848   0.00251721   
70.3  -1.89847   0.00251717   
70.31  -1.89846   0.00251714   
70.32  -1.89845   0.0025171   
70.33  -1.89845   0.00251706   
70.34  -1.89844   0.00251703   
70.35  -1.89843   0.00251699   
70.36  -1.89842   0.00251695   
70.37  -1.89841   0.00251692   
70.38  -1.89841   0.00251688   
70.39  -1.8984   0.00251685   
70.4  -1.89839   0.00251681   
70.41  -1.89838   0.00251678   
70.42  -1.89837   0.00251674   
70.43  -1.89836   0.00251671   
70.44  -1.89836   0.00251668   
70.45  -1.89835   0.00251664   
70.46  -1.89834   0.00251661   
70.47  -1.89833   0.00251657   
70.48  -1.89832   0.00251654   
70.49  -1.89831   0.00251651   
70.5  -1.89831   0.00251647   
70.51  -1.8983   0.00251644   
70.52  -1.89829   0.00251641   
70.53  -1.89828   0.00251637   
70.54  -1.89827   0.00251634   
70.55  -1.89827   0.00251631   
70.56  -1.89826   0.00251628   
70.57  -1.89825   0.00251625   
70.58  -1.89824   0.00251621   
70.59  -1.89823   0.00251618   
70.6  -1.89822   0.00251615   
70.61  -1.89822   0.00251612   
70.62  -1.89821   0.00251609   
70.63  -1.8982   0.00251606   
70.64  -1.89819   0.00251603   
70.65  -1.89818   0.00251599   
70.66  -1.89817   0.00251596   
70.67  -1.89816   0.00251593   
70.68  -1.89816   0.0025159   
70.69  -1.89815   0.00251587   
70.7  -1.89814   0.00251584   
70.71  -1.89813   0.00251581   
70.72  -1.89812   0.00251578   
70.73  -1.89811   0.00251575   
70.74  -1.89811   0.00251572   
70.75  -1.8981   0.00251569   
70.76  -1.89809   0.00251567   
70.77  -1.89808   0.00251564   
70.78  -1.89807   0.00251561   
70.79  -1.89806   0.00251558   
70.8  -1.89806   0.00251555   
70.81  -1.89805   0.00251552   
70.82  -1.89804   0.00251549   
70.83  -1.89803   0.00251546   
70.84  -1.89802   0.00251544   
70.85  -1.89801   0.00251541   
70.86  -1.898   0.00251538   
70.87  -1.898   0.00251535   
70.88  -1.89799   0.00251532   
70.89  -1.89798   0.0025153   
70.9  -1.89797   0.00251527   
70.91  -1.89796   0.00251524   
70.92  -1.89795   0.00251521   
70.93  -1.89794   0.00251519   
70.94  -1.89794   0.00251516   
70.95  -1.89793   0.00251513   
70.96  -1.89792   0.00251511   
70.97  -1.89791   0.00251508   
70.98  -1.8979   0.00251505   
70.99  -1.89789   0.00251503   
71  -1.89788   0.002515   
71.01  -1.89788   0.00251497   
71.02  -1.89787   0.00251495   
71.03  -1.89786   0.00251492   
71.04  -1.89785   0.0025149   
71.05  -1.89784   0.00251487   
71.06  -1.89783   0.00251485   
71.07  -1.89782   0.00251482   
71.08  -1.89782   0.00251479   
71.09  -1.89781   0.00251477   
71.1  -1.8978   0.00251474   
71.11  -1.89779   0.00251472   
71.12  -1.89778   0.00251469   
71.13  -1.89777   0.00251467   
71.14  -1.89776   0.00251464   
71.15  -1.89776   0.00251462   
71.16  -1.89775   0.00251459   
71.17  -1.89774   0.00251457   
71.18  -1.89773   0.00251455   
71.19  -1.89772   0.00251452   
71.2  -1.89771   0.0025145   
71.21  -1.8977   0.00251447   
71.22  -1.8977   0.00251445   
71.23  -1.89769   0.00251442   
71.24  -1.89768   0.0025144   
71.25  -1.89767   0.00251438   
71.26  -1.89766   0.00251435   
71.27  -1.89765   0.00251433   
71.28  -1.89764   0.00251431   
71.29  -1.89763   0.00251428   
71.3  -1.89763   0.00251426   
71.31  -1.89762   0.00251424   
71.32  -1.89761   0.00251421   
71.33  -1.8976   0.00251419   
71.34  -1.89759   0.00251417   
71.35  -1.89758   0.00251414   
71.36  -1.89757   0.00251412   
71.37  -1.89756   0.0025141   
71.38  -1.89756   0.00251407   
71.39  -1.89755   0.00251405   
71.4  -1.89754   0.00251403   
71.41  -1.89753   0.00251401   
71.42  -1.89752   0.00251398   
71.43  -1.89751   0.00251396   
71.44  -1.8975   0.00251394   
71.45  -1.89749   0.00251392   
71.46  -1.89749   0.0025139   
71.47  -1.89748   0.00251387   
71.48  -1.89747   0.00251385   
71.49  -1.89746   0.00251383   
71.5  -1.89745   0.00251381   
71.51  -1.89744   0.00251379   
71.52  -1.89743   0.00251376   
71.53  -1.89742   0.00251374   
71.54  -1.89742   0.00251372   
71.55  -1.89741   0.0025137   
71.56  -1.8974   0.00251368   
71.57  -1.89739   0.00251366   
71.58  -1.89738   0.00251364   
71.59  -1.89737   0.00251362   
71.6  -1.89736   0.00251359   
71.61  -1.89735   0.00251357   
71.62  -1.89734   0.00251355   
71.63  -1.89734   0.00251353   
71.64  -1.89733   0.00251351   
71.65  -1.89732   0.00251349   
71.66  -1.89731   0.00251347   
71.67  -1.8973   0.00251345   
71.68  -1.89729   0.00251343   
71.69  -1.89728   0.00251341   
71.7  -1.89727   0.00251339   
71.71  -1.89727   0.00251337   
71.72  -1.89726   0.00251335   
71.73  -1.89725   0.00251333   
71.74  -1.89724   0.00251331   
71.75  -1.89723   0.00251329   
71.76  -1.89722   0.00251327   
71.77  -1.89721   0.00251325   
71.78  -1.8972   0.00251323   
71.79  -1.89719   0.00251321   
71.8  -1.89719   0.00251319   
71.81  -1.89718   0.00251317   
71.82  -1.89717   0.00251315   
71.83  -1.89716   0.00251313   
71.84  -1.89715   0.00251311   
71.85  -1.89714   0.00251309   
71.86  -1.89713   0.00251307   
71.87  -1.89712   0.00251305   
71.88  -1.89711   0.00251303   
71.89  -1.8971   0.00251301   
71.9  -1.8971   0.00251299   
71.91  -1.89709   0.00251297   
71.92  -1.89708   0.00251296   
71.93  -1.89707   0.00251294   
71.94  -1.89706   0.00251292   
71.95  -1.89705   0.0025129   
71.96  -1.89704   0.00251288   
71.97  -1.89703   0.00251286   
71.98  -1.89702   0.00251284   
71.99  -1.89702   0.00251282   
72  -1.89701   0.0025128   
72.01  -1.897   0.00251279   
72.02  -1.89699   0.00251277   
72.03  -1.89698   0.00251275   
72.04  -1.89697   0.00251273   
72.05  -1.89696   0.00251271   
72.06  -1.89695   0.00251269   
72.07  -1.89694   0.00251268   
72.08  -1.89693   0.00251266   
72.09  -1.89693   0.00251264   
72.1  -1.89692   0.00251262   
72.11  -1.89691   0.0025126   
72.12  -1.8969   0.00251259   
72.13  -1.89689   0.00251257   
72.14  -1.89688   0.00251255   
72.15  -1.89687   0.00251253   
72.16  -1.89686   0.00251251   
72.17  -1.89685   0.0025125   
72.18  -1.89684   0.00251248   
72.19  -1.89684   0.00251246   
72.2  -1.89683   0.00251244   
72.21  -1.89682   0.00251243   
72.22  -1.89681   0.00251241   
72.23  -1.8968   0.00251239   
72.24  -1.89679   0.00251237   
72.25  -1.89678   0.00251236   
72.26  -1.89677   0.00251234   
72.27  -1.89676   0.00251232   
72.28  -1.89675   0.0025123   
72.29  -1.89675   0.00251229   
72.3  -1.89674   0.00251227   
72.31  -1.89673   0.00251225   
72.32  -1.89672   0.00251224   
72.33  -1.89671   0.00251222   
72.34  -1.8967   0.0025122   
72.35  -1.89669   0.00251219   
72.36  -1.89668   0.00251217   
72.37  -1.89667   0.00251215   
72.38  -1.89666   0.00251214   
72.39  -1.89665   0.00251212   
72.4  -1.89665   0.0025121   
72.41  -1.89664   0.00251209   
72.42  -1.89663   0.00251207   
72.43  -1.89662   0.00251205   
72.44  -1.89661   0.00251204   
72.45  -1.8966   0.00251202   
72.46  -1.89659   0.002512   
72.47  -1.89658   0.00251199   
72.48  -1.89657   0.00251197   
72.49  -1.89656   0.00251195   
72.5  -1.89655   0.00251194   
72.51  -1.89655   0.00251192   
72.52  -1.89654   0.0025119   
72.53  -1.89653   0.00251189   
72.54  -1.89652   0.00251187   
72.55  -1.89651   0.00251186   
72.56  -1.8965   0.00251184   
72.57  -1.89649   0.00251182   
72.58  -1.89648   0.00251181   
72.59  -1.89647   0.00251179   
72.6  -1.89646   0.00251178   
72.61  -1.89645   0.00251176   
72.62  -1.89644   0.00251175   
72.63  -1.89644   0.00251173   
72.64  -1.89643   0.00251171   
72.65  -1.89642   0.0025117   
72.66  -1.89641   0.00251168   
72.67  -1.8964   0.00251167   
72.68  -1.89639   0.00251165   
72.69  -1.89638   0.00251164   
72.7  -1.89637   0.00251162   
72.71  -1.89636   0.0025116   
72.72  -1.89635   0.00251159   
72.73  -1.89634   0.00251157   
72.74  -1.89633   0.00251156   
72.75  -1.89633   0.00251154   
72.76  -1.89632   0.00251153   
72.77  -1.89631   0.00251151   
72.78  -1.8963   0.0025115   
72.79  -1.89629   0.00251148   
72.8  -1.89628   0.00251147   
72.81  -1.89627   0.00251145   
72.82  -1.89626   0.00251144   
72.83  -1.89625   0.00251142   
72.84  -1.89624   0.00251141   
72.85  -1.89623   0.00251139   
72.86  -1.89622   0.00251138   
72.87  -1.89622   0.00251136   
72.88  -1.89621   0.00251135   
72.89  -1.8962   0.00251133   
72.9  -1.89619   0.00251132   
72.91  -1.89618   0.0025113   
72.92  -1.89617   0.00251129   
72.93  -1.89616   0.00251127   
72.94  -1.89615   0.00251126   
72.95  -1.89614   0.00251124   
72.96  -1.89613   0.00251123   
72.97  -1.89612   0.00251121   
72.98  -1.89611   0.0025112   
72.99  -1.8961   0.00251119   
73  -1.8961   0.00251117   
73.01  -1.89609   0.00251116   
73.02  -1.89608   0.00251114   
73.03  -1.89607   0.00251113   
73.04  -1.89606   0.00251111   
73.05  -1.89605   0.0025111   
73.06  -1.89604   0.00251108   
73.07  -1.89603   0.00251107   
73.08  -1.89602   0.00251106   
73.09  -1.89601   0.00251104   
73.1  -1.896   0.00251103   
73.11  -1.89599   0.00251101   
73.12  -1.89598   0.002511   
73.13  -1.89597   0.00251098   
73.14  -1.89597   0.00251097   
73.15  -1.89596   0.00251096   
73.16  -1.89595   0.00251094   
73.17  -1.89594   0.00251093   
73.18  -1.89593   0.00251091   
73.19  -1.89592   0.0025109   
73.2  -1.89591   0.00251089   
73.21  -1.8959   0.00251087   
73.22  -1.89589   0.00251086   
73.23  -1.89588   0.00251085   
73.24  -1.89587   0.00251083   
73.25  -1.89586   0.00251082   
73.26  -1.89585   0.0025108   
73.27  -1.89584   0.00251079   
73.28  -1.89584   0.00251078   
73.29  -1.89583   0.00251076   
73.3  -1.89582   0.00251075   
73.31  -1.89581   0.00251074   
73.32  -1.8958   0.00251072   
73.33  -1.89579   0.00251071   
73.34  -1.89578   0.0025107   
73.35  -1.89577   0.00251068   
73.36  -1.89576   0.00251067   
73.37  -1.89575   0.00251065   
73.38  -1.89574   0.00251064   
73.39  -1.89573   0.00251063   
73.4  -1.89572   0.00251061   
73.41  -1.89571   0.0025106   
73.42  -1.8957   0.00251059   
73.43  -1.8957   0.00251057   
73.44  -1.89569   0.00251056   
73.45  -1.89568   0.00251055   
73.46  -1.89567   0.00251054   
73.47  -1.89566   0.00251052   
73.48  -1.89565   0.00251051   
73.49  -1.89564   0.0025105   
73.5  -1.89563   0.00251048   
73.51  -1.89562   0.00251047   
73.52  -1.89561   0.00251046   
73.53  -1.8956   0.00251044   
73.54  -1.89559   0.00251043   
73.55  -1.89558   0.00251042   
73.56  -1.89557   0.0025104   
73.57  -1.89556   0.00251039   
73.58  -1.89556   0.00251038   
73.59  -1.89555   0.00251037   
73.6  -1.89554   0.00251035   
73.61  -1.89553   0.00251034   
73.62  -1.89552   0.00251033   
73.63  -1.89551   0.00251031   
73.64  -1.8955   0.0025103   
73.65  -1.89549   0.00251029   
73.66  -1.89548   0.00251028   
73.67  -1.89547   0.00251026   
73.68  -1.89546   0.00251025   
73.69  -1.89545   0.00251024   
73.7  -1.89544   0.00251023   
73.71  -1.89543   0.00251021   
73.72  -1.89542   0.0025102   
73.73  -1.89541   0.00251019   
73.74  -1.8954   0.00251017   
73.75  -1.8954   0.00251016   
73.76  -1.89539   0.00251015   
73.77  -1.89538   0.00251014   
73.78  -1.89537   0.00251013   
73.79  -1.89536   0.00251011   
73.8  -1.89535   0.0025101   
73.81  -1.89534   0.00251009   
73.82  -1.89533   0.00251008   
73.83  -1.89532   0.00251006   
73.84  -1.89531   0.00251005   
73.85  -1.8953   0.00251004   
73.86  -1.89529   0.00251003   
73.87  -1.89528   0.00251001   
73.88  -1.89527   0.00251   
73.89  -1.89526   0.00250999   
73.9  -1.89525   0.00250998   
73.91  -1.89524   0.00250997   
73.92  -1.89524   0.00250995   
73.93  -1.89523   0.00250994   
73.94  -1.89522   0.00250993   
73.95  -1.89521   0.00250992   
73.96  -1.8952   0.0025099   
73.97  -1.89519   0.00250989   
73.98  -1.89518   0.00250988   
73.99  -1.89517   0.00250987   
74  -1.89516   0.00250986   
74.01  -1.89515   0.00250984   
74.02  -1.89514   0.00250983   
74.03  -1.89513   0.00250982   
74.04  -1.89512   0.00250981   
74.05  -1.89511   0.0025098   
74.06  -1.8951   0.00250978   
74.07  -1.89509   0.00250977   
74.08  -1.89508   0.00250976   
74.09  -1.89507   0.00250975   
74.1  -1.89506   0.00250974   
74.11  -1.89506   0.00250973   
74.12  -1.89505   0.00250971   
74.13  -1.89504   0.0025097   
74.14  -1.89503   0.00250969   
74.15  -1.89502   0.00250968   
74.16  -1.89501   0.00250967   
74.17  -1.895   0.00250966   
74.18  -1.89499   0.00250964   
74.19  -1.89498   0.00250963   
74.2  -1.89497   0.00250962   
74.21  -1.89496   0.00250961   
74.22  -1.89495   0.0025096   
74.23  -1.89494   0.00250959   
74.24  -1.89493   0.00250957   
74.25  -1.89492   0.00250956   
74.26  -1.89491   0.00250955   
74.27  -1.8949   0.00250954   
74.28  -1.89489   0.00250953   
74.29  -1.89488   0.00250952   
74.3  -1.89487   0.00250951   
74.31  -1.89486   0.00250949   
74.32  -1.89486   0.00250948   
74.33  -1.89485   0.00250947   
74.34  -1.89484   0.00250946   
74.35  -1.89483   0.00250945   
74.36  -1.89482   0.00250944   
74.37  -1.89481   0.00250943   
74.38  -1.8948   0.00250942   
74.39  -1.89479   0.0025094   
74.4  -1.89478   0.00250939   
74.41  -1.89477   0.00250938   
74.42  -1.89476   0.00250937   
74.43  -1.89475   0.00250936   
74.44  -1.89474   0.00250935   
74.45  -1.89473   0.00250934   
74.46  -1.89472   0.00250933   
74.47  -1.89471   0.00250931   
74.48  -1.8947   0.0025093   
74.49  -1.89469   0.00250929   
74.5  -1.89468   0.00250928   
74.51  -1.89467   0.00250927   
74.52  -1.89466   0.00250926   
74.53  -1.89465   0.00250925   
74.54  -1.89464   0.00250924   
74.55  -1.89464   0.00250923   
74.56  -1.89463   0.00250922   
74.57  -1.89462   0.0025092   
74.58  -1.89461   0.00250919   
74.59  -1.8946   0.00250918   
74.6  -1.89459   0.00250917   
74.61  -1.89458   0.00250916   
74.62  -1.89457   0.00250915   
74.63  -1.89456   0.00250914   
74.64  -1.89455   0.00250913   
74.65  -1.89454   0.00250912   
74.66  -1.89453   0.00250911   
74.67  -1.89452   0.0025091   
74.68  -1.89451   0.00250908   
74.69  -1.8945   0.00250907   
74.7  -1.89449   0.00250906   
74.71  -1.89448   0.00250905   
74.72  -1.89447   0.00250904   
74.73  -1.89446   0.00250903   
74.74  -1.89445   0.00250902   
74.75  -1.89444   0.00250901   
74.76  -1.89443   0.002509   
74.77  -1.89442   0.00250899   
74.78  -1.89441   0.00250898   
74.79  -1.8944   0.00250897   
74.8  -1.89439   0.00250896   
74.81  -1.89439   0.00250895   
74.82  -1.89438   0.00250894   
74.83  -1.89437   0.00250892   
74.84  -1.89436   0.00250891   
74.85  -1.89435   0.0025089   
74.86  -1.89434   0.00250889   
74.87  -1.89433   0.00250888   
74.88  -1.89432   0.00250887   
74.89  -1.89431   0.00250886   
74.9  -1.8943   0.00250885   
74.91  -1.89429   0.00250884   
74.92  -1.89428   0.00250883   
74.93  -1.89427   0.00250882   
74.94  -1.89426   0.00250881   
74.95  -1.89425   0.0025088   
74.96  -1.89424   0.00250879   
74.97  -1.89423   0.00250878   
74.98  -1.89422   0.00250877   
74.99  -1.89421   0.00250876   
75  -1.8942   0.00250875   
75.01  -1.89419   0.00250874   
75.02  -1.89418   0.00250873   
75.03  -1.89417   0.00250872   
75.04  -1.89416   0.00250871   
75.05  -1.89415   0.0025087   
75.06  -1.89414   0.00250869   
75.07  -1.89413   0.00250868   
75.08  -1.89412   0.00250867   
75.09  -1.89411   0.00250866   
75.1  -1.8941   0.00250865   
75.11  -1.8941   0.00250864   
75.12  -1.89409   0.00250863   
75.13  -1.89408   0.00250862   
75.14  -1.89407   0.00250861   
75.15  -1.89406   0.0025086   
75.16  -1.89405   0.00250859   
75.17  -1.89404   0.00250858   
75.18  -1.89403   0.00250857   
75.19  -1.89402   0.00250855   
75.2  -1.89401   0.00250854   
75.21  -1.894   0.00250853   
75.22  -1.89399   0.00250852   
75.23  -1.89398   0.00250852   
75.24  -1.89397   0.00250851   
75.25  -1.89396   0.0025085   
75.26  -1.89395   0.00250849   
75.27  -1.89394   0.00250848   
75.28  -1.89393   0.00250847   
75.29  -1.89392   0.00250846   
75.3  -1.89391   0.00250845   
75.31  -1.8939   0.00250844   
75.32  -1.89389   0.00250843   
75.33  -1.89388   0.00250842   
75.34  -1.89387   0.00250841   
75.35  -1.89386   0.0025084   
75.36  -1.89385   0.00250839   
75.37  -1.89384   0.00250838   
75.38  -1.89383   0.00250837   
75.39  -1.89382   0.00250836   
75.4  -1.89381   0.00250835   
75.41  -1.8938   0.00250834   
75.42  -1.89379   0.00250833   
75.43  -1.89378   0.00250832   
75.44  -1.89377   0.00250831   
75.45  -1.89376   0.0025083   
75.46  -1.89375   0.00250829   
75.47  -1.89374   0.00250828   
75.48  -1.89373   0.00250827   
75.49  -1.89372   0.00250826   
75.5  -1.89372   0.00250825   
75.51  -1.89371   0.00250824   
75.52  -1.8937   0.00250823   
75.53  -1.89369   0.00250822   
75.54  -1.89368   0.00250821   
75.55  -1.89367   0.0025082   
75.56  -1.89366   0.00250819   
75.57  -1.89365   0.00250818   
75.58  -1.89364   0.00250817   
75.59  -1.89363   0.00250816   
75.6  -1.89362   0.00250815   
75.61  -1.89361   0.00250815   
75.62  -1.8936   0.00250814   
75.63  -1.89359   0.00250813   
75.64  -1.89358   0.00250812   
75.65  -1.89357   0.00250811   
75.66  -1.89356   0.0025081   
75.67  -1.89355   0.00250809   
75.68  -1.89354   0.00250808   
75.69  -1.89353   0.00250807   
75.7  -1.89352   0.00250806   
75.71  -1.89351   0.00250805   
75.72  -1.8935   0.00250804   
75.73  -1.89349   0.00250803   
75.74  -1.89348   0.00250802   
75.75  -1.89347   0.00250801   
75.76  -1.89346   0.002508   
75.77  -1.89345   0.00250799   
75.78  -1.89344   0.00250799   
75.79  -1.89343   0.00250798   
75.8  -1.89342   0.00250797   
75.81  -1.89341   0.00250796   
75.82  -1.8934   0.00250795   
75.83  -1.89339   0.00250794   
75.84  -1.89338   0.00250793   
75.85  -1.89337   0.00250792   
75.86  -1.89336   0.00250791   
75.87  -1.89335   0.0025079   
75.88  -1.89334   0.00250789   
75.89  -1.89333   0.00250788   
75.9  -1.89332   0.00250787   
75.91  -1.89331   0.00250787   
75.92  -1.8933   0.00250786   
75.93  -1.89329   0.00250785   
75.94  -1.89328   0.00250784   
75.95  -1.89327   0.00250783   
75.96  -1.89326   0.00250782   
75.97  -1.89325   0.00250781   
75.98  -1.89324   0.0025078   
75.99  -1.89323   0.00250779   
76  -1.89322   0.00250778   
76.01  -1.89321   0.00250777   
76.02  -1.8932   0.00250777   
76.03  -1.89319   0.00250776   
76.04  -1.89318   0.00250775   
76.05  -1.89317   0.00250774   
76.06  -1.89316   0.00250773   
76.07  -1.89315   0.00250772   
76.08  -1.89314   0.00250771   
76.09  -1.89313   0.0025077   
76.1  -1.89312   0.00250769   
76.11  -1.89311   0.00250768   
76.12  -1.8931   0.00250768   
76.13  -1.89309   0.00250767   
76.14  -1.89308   0.00250766   
76.15  -1.89307   0.00250765   
76.16  -1.89306   0.00250764   
76.17  -1.89305   0.00250763   
76.18  -1.89304   0.00250762   
76.19  -1.89303   0.00250761   
76.2  -1.89302   0.0025076   
76.21  -1.89301   0.0025076   
76.22  -1.89301   0.00250759   
76.23  -1.893   0.00250758   
76.24  -1.89299   0.00250757   
76.25  -1.89298   0.00250756   
76.26  -1.89297   0.00250755   
76.27  -1.89296   0.00250754   
76.28  -1.89295   0.00250753   
76.29  -1.89294   0.00250752   
76.3  -1.89293   0.00250752   
76.31  -1.89292   0.00250751   
76.32  -1.89291   0.0025075   
76.33  -1.8929   0.00250749   
76.34  -1.89289   0.00250748   
76.35  -1.89288   0.00250747   
76.36  -1.89287   0.00250746   
76.37  -1.89286   0.00250745   
76.38  -1.89285   0.00250745   
76.39  -1.89284   0.00250744   
76.4  -1.89283   0.00250743   
76.41  -1.89282   0.00250742   
76.42  -1.89281   0.00250741   
76.43  -1.8928   0.0025074   
76.44  -1.89279   0.00250739   
76.45  -1.89278   0.00250739   
76.46  -1.89277   0.00250738   
76.47  -1.89276   0.00250737   
76.48  -1.89275   0.00250736   
76.49  -1.89274   0.00250735   
76.5  -1.89273   0.00250734   
76.51  -1.89272   0.00250733   
76.52  -1.89271   0.00250733   
76.53  -1.8927   0.00250732   
76.54  -1.89269   0.00250731   
76.55  -1.89268   0.0025073   
76.56  -1.89267   0.00250729   
76.57  -1.89266   0.00250728   
76.58  -1.89265   0.00250727   
76.59  -1.89264   0.00250727   
76.6  -1.89263   0.00250726   
76.61  -1.89262   0.00250725   
76.62  -1.89261   0.00250724   
76.63  -1.8926   0.00250723   
76.64  -1.89259   0.00250722   
76.65  -1.89258   0.00250721   
76.66  -1.89257   0.00250721   
76.67  -1.89256   0.0025072   
76.68  -1.89255   0.00250719   
76.69  -1.89254   0.00250718   
76.7  -1.89253   0.00250717   
76.71  -1.89252   0.00250716   
76.72  -1.89251   0.00250716   
76.73  -1.8925   0.00250715   
76.74  -1.89249   0.00250714   
76.75  -1.89248   0.00250713   
76.76  -1.89247   0.00250712   
76.77  -1.89246   0.00250711   
76.78  -1.89244   0.00250711   
76.79  -1.89243   0.0025071   
76.8  -1.89242   0.00250709   
76.81  -1.89241   0.00250708   
76.82  -1.8924   0.00250707   
76.83  -1.89239   0.00250706   
76.84  -1.89238   0.00250706   
76.85  -1.89237   0.00250705   
76.86  -1.89236   0.00250704   
76.87  -1.89235   0.00250703   
76.88  -1.89234   0.00250702   
76.89  -1.89233   0.00250701   
76.9  -1.89232   0.00250701   
76.91  -1.89231   0.002507   
76.92  -1.8923   0.00250699   
76.93  -1.89229   0.00250698   
76.94  -1.89228   0.00250697   
76.95  -1.89227   0.00250697   
76.96  -1.89226   0.00250696   
76.97  -1.89225   0.00250695   
76.98  -1.89224   0.00250694   
76.99  -1.89223   0.00250693   
77  -1.89222   0.00250692   
77.01  -1.89221   0.00250692   
77.02  -1.8922   0.00250691   
77.03  -1.89219   0.0025069   
77.04  -1.89218   0.00250689   
77.05  -1.89217   0.00250688   
77.06  -1.89216   0.00250688   
77.07  -1.89215   0.00250687   
77.08  -1.89214   0.00250686   
77.09  -1.89213   0.00250685   
77.1  -1.89212   0.00250684   
77.11  -1.89211   0.00250684   
77.12  -1.8921   0.00250683   
77.13  -1.89209   0.00250682   
77.14  -1.89208   0.00250681   
77.15  -1.89207   0.0025068   
77.16  -1.89206   0.0025068   
77.17  -1.89205   0.00250679   
77.18  -1.89204   0.00250678   
77.19  -1.89203   0.00250677   
77.2  -1.89202   0.00250676   
77.21  -1.89201   0.00250676   
77.22  -1.892   0.00250675   
77.23  -1.89199   0.00250674   
77.24  -1.89198   0.00250673   
77.25  -1.89197   0.00250672   
77.26  -1.89196   0.00250672   
77.27  -1.89195   0.00250671   
77.28  -1.89194   0.0025067   
77.29  -1.89193   0.00250669   
77.3  -1.89192   0.00250668   
77.31  -1.89191   0.00250668   
77.32  -1.8919   0.00250667   
77.33  -1.89189   0.00250666   
77.34  -1.89188   0.00250665   
77.35  -1.89187   0.00250664   
77.36  -1.89186   0.00250664   
77.37  -1.89185   0.00250663   
77.38  -1.89184   0.00250662   
77.39  -1.89183   0.00250661   
77.4  -1.89182   0.0025066   
77.41  -1.89181   0.0025066   
77.42  -1.8918   0.00250659   
77.43  -1.89179   0.00250658   
77.44  -1.89178   0.00250657   
77.45  -1.89177   0.00250657   
77.46  -1.89176   0.00250656   
77.47  -1.89175   0.00250655   
77.48  -1.89173   0.00250654   
77.49  -1.89172   0.00250653   
77.5  -1.89171   0.00250653   
77.51  -1.8917   0.00250652   
77.52  -1.89169   0.00250651   
77.53  -1.89168   0.0025065   
77.54  -1.89167   0.0025065   
77.55  -1.89166   0.00250649   
77.56  -1.89165   0.00250648   
77.57  -1.89164   0.00250647   
77.58  -1.89163   0.00250646   
77.59  -1.89162   0.00250646   
77.6  -1.89161   0.00250645   
77.61  -1.8916   0.00250644   
77.62  -1.89159   0.00250643   
77.63  -1.89158   0.00250643   
77.64  -1.89157   0.00250642   
77.65  -1.89156   0.00250641   
77.66  -1.89155   0.0025064   
77.67  -1.89154   0.0025064   
77.68  -1.89153   0.00250639   
77.69  -1.89152   0.00250638   
77.7  -1.89151   0.00250637   
77.71  -1.8915   0.00250636   
77.72  -1.89149   0.00250636   
77.73  -1.89148   0.00250635   
77.74  -1.89147   0.00250634   
77.75  -1.89146   0.00250633   
77.76  -1.89145   0.00250633   
77.77  -1.89144   0.00250632   
77.78  -1.89143   0.00250631   
77.79  -1.89142   0.0025063   
77.8  -1.89141   0.0025063   
77.81  -1.8914   0.00250629   
77.82  -1.89139   0.00250628   
77.83  -1.89138   0.00250627   
77.84  -1.89137   0.00250627   
77.85  -1.89136   0.00250626   
77.86  -1.89134   0.00250625   
77.87  -1.89133   0.00250624   
77.88  -1.89132   0.00250624   
77.89  -1.89131   0.00250623   
77.9  -1.8913   0.00250622   
77.91  -1.89129   0.00250621   
77.92  -1.89128   0.00250621   
77.93  -1.89127   0.0025062   
77.94  -1.89126   0.00250619   
77.95  -1.89125   0.00250618   
77.96  -1.89124   0.00250618   
77.97  -1.89123   0.00250617   
77.98  -1.89122   0.00250616   
77.99  -1.89121   0.00250615   
78  -1.8912   0.00250615   
78.01  -1.89119   0.00250614   
78.02  -1.89118   0.00250613   
78.03  -1.89117   0.00250612   
78.04  -1.89116   0.00250612   
78.05  -1.89115   0.00250611   
78.06  -1.89114   0.0025061   
78.07  -1.89113   0.00250609   
78.08  -1.89112   0.00250609   
78.09  -1.89111   0.00250608   
78.1  -1.8911   0.00250607   
78.11  -1.89109   0.00250606   
78.12  -1.89108   0.00250606   
78.13  -1.89107   0.00250605   
78.14  -1.89105   0.00250604   
78.15  -1.89104   0.00250604   
78.16  -1.89103   0.00250603   
78.17  -1.89102   0.00250602   
78.18  -1.89101   0.00250601   
78.19  -1.891   0.00250601   
78.2  -1.89099   0.002506   
78.21  -1.89098   0.00250599   
78.22  -1.89097   0.00250598   
78.23  -1.89096   0.00250598   
78.24  -1.89095   0.00250597   
78.25  -1.89094   0.00250596   
78.26  -1.89093   0.00250595   
78.27  -1.89092   0.00250595   
78.28  -1.89091   0.00250594   
78.29  -1.8909   0.00250593   
78.3  -1.89089   0.00250593   
78.31  -1.89088   0.00250592   
78.32  -1.89087   0.00250591   
78.33  -1.89086   0.0025059   
78.34  -1.89085   0.0025059   
78.35  -1.89084   0.00250589   
78.36  -1.89083   0.00250588   
78.37  -1.89082   0.00250588   
78.38  -1.8908   0.00250587   
78.39  -1.89079   0.00250586   
78.4  -1.89078   0.00250585   
78.41  -1.89077   0.00250585   
78.42  -1.89076   0.00250584   
78.43  -1.89075   0.00250583   
78.44  -1.89074   0.00250582   
78.45  -1.89073   0.00250582   
78.46  -1.89072   0.00250581   
78.47  -1.89071   0.0025058   
78.48  -1.8907   0.0025058   
78.49  -1.89069   0.00250579   
78.5  -1.89068   0.00250578   
78.51  -1.89067   0.00250577   
78.52  -1.89066   0.00250577   
78.53  -1.89065   0.00250576   
78.54  -1.89064   0.00250575   
78.55  -1.89063   0.00250575   
78.56  -1.89062   0.00250574   
78.57  -1.89061   0.00250573   
78.58  -1.8906   0.00250572   
78.59  -1.89058   0.00250572   
78.6  -1.89057   0.00250571   
78.61  -1.89056   0.0025057   
78.62  -1.89055   0.0025057   
78.63  -1.89054   0.00250569   
78.64  -1.89053   0.00250568   
78.65  -1.89052   0.00250568   
78.66  -1.89051   0.00250567   
78.67  -1.8905   0.00250566   
78.68  -1.89049   0.00250565   
78.69  -1.89048   0.00250565   
78.7  -1.89047   0.00250564   
78.71  -1.89046   0.00250563   
78.72  -1.89045   0.00250563   
78.73  -1.89044   0.00250562   
78.74  -1.89043   0.00250561   
78.75  -1.89042   0.0025056   
78.76  -1.89041   0.0025056   
78.77  -1.8904   0.00250559   
78.78  -1.89039   0.00250558   
78.79  -1.89037   0.00250558   
78.8  -1.89036   0.00250557   
78.81  -1.89035   0.00250556   
78.82  -1.89034   0.00250556   
78.83  -1.89033   0.00250555   
78.84  -1.89032   0.00250554   
78.85  -1.89031   0.00250553   
78.86  -1.8903   0.00250553   
78.87  -1.89029   0.00250552   
78.88  -1.89028   0.00250551   
78.89  -1.89027   0.00250551   
78.9  -1.89026   0.0025055   
78.91  -1.89025   0.00250549   
78.92  -1.89024   0.00250549   
78.93  -1.89023   0.00250548   
78.94  -1.89022   0.00250547   
78.95  -1.89021   0.00250547   
78.96  -1.89019   0.00250546   
78.97  -1.89018   0.00250545   
78.98  -1.89017   0.00250544   
78.99  -1.89016   0.00250544   
79  -1.89015   0.00250543   
79.01  -1.89014   0.00250542   
79.02  -1.89013   0.00250542   
79.03  -1.89012   0.00250541   
79.04  -1.89011   0.0025054   
79.05  -1.8901   0.0025054   
79.06  -1.89009   0.00250539   
79.07  -1.89008   0.00250538   
79.08  -1.89007   0.00250538   
79.09  -1.89006   0.00250537   
79.1  -1.89005   0.00250536   
79.11  -1.89004   0.00250536   
79.12  -1.89002   0.00250535   
79.13  -1.89001   0.00250534   
79.14  -1.89   0.00250534   
79.15  -1.88999   0.00250533   
79.16  -1.88998   0.00250532   
79.17  -1.88997   0.00250531   
79.18  -1.88996   0.00250531   
79.19  -1.88995   0.0025053   
79.2  -1.88994   0.00250529   
79.21  -1.88993   0.00250529   
79.22  -1.88992   0.00250528   
79.23  -1.88991   0.00250527   
79.24  -1.8899   0.00250527   
79.25  -1.88989   0.00250526   
79.26  -1.88988   0.00250525   
79.27  -1.88986   0.00250525   
79.28  -1.88985   0.00250524   
79.29  -1.88984   0.00250523   
79.3  -1.88983   0.00250523   
79.31  -1.88982   0.00250522   
79.32  -1.88981   0.00250521   
79.33  -1.8898   0.00250521   
79.34  -1.88979   0.0025052   
79.35  -1.88978   0.00250519   
79.36  -1.88977   0.00250519   
79.37  -1.88976   0.00250518   
79.38  -1.88975   0.00250517   
79.39  -1.88974   0.00250517   
79.4  -1.88973   0.00250516   
79.41  -1.88972   0.00250515   
79.42  -1.8897   0.00250515   
79.43  -1.88969   0.00250514   
79.44  -1.88968   0.00250513   
79.45  -1.88967   0.00250513   
79.46  -1.88966   0.00250512   
79.47  -1.88965   0.00250511   
79.48  -1.88964   0.00250511   
79.49  -1.88963   0.0025051   
79.5  -1.88962   0.00250509   
79.51  -1.88961   0.00250509   
79.52  -1.8896   0.00250508   
79.53  -1.88959   0.00250507   
79.54  -1.88958   0.00250507   
79.55  -1.88956   0.00250506   
79.56  -1.88955   0.00250505   
79.57  -1.88954   0.00250505   
79.58  -1.88953   0.00250504   
79.59  -1.88952   0.00250503   
79.6  -1.88951   0.00250503   
79.61  -1.8895   0.00250502   
79.62  -1.88949   0.00250501   
79.63  -1.88948   0.00250501   
79.64  -1.88947   0.002505   
79.65  -1.88946   0.00250499   
79.66  -1.88945   0.00250499   
79.67  -1.88944   0.00250498   
79.68  -1.88942   0.00250497   
79.69  -1.88941   0.00250497   
79.7  -1.8894   0.00250496   
79.71  -1.88939   0.00250495   
79.72  -1.88938   0.00250495   
79.73  -1.88937   0.00250494   
79.74  -1.88936   0.00250493   
79.75  -1.88935   0.00250493   
79.76  -1.88934   0.00250492   
79.77  -1.88933   0.00250491   
79.78  -1.88932   0.00250491   
79.79  -1.88931   0.0025049   
79.8  -1.88929   0.00250489   
79.81  -1.88928   0.00250489   
79.82  -1.88927   0.00250488   
79.83  -1.88926   0.00250487   
79.84  -1.88925   0.00250487   
79.85  -1.88924   0.00250486   
79.86  -1.88923   0.00250486   
79.87  -1.88922   0.00250485   
79.88  -1.88921   0.00250484   
79.89  -1.8892   0.00250484   
79.9  -1.88919   0.00250483   
79.91  -1.88918   0.00250482   
79.92  -1.88916   0.00250482   
79.93  -1.88915   0.00250481   
79.94  -1.88914   0.0025048   
79.95  -1.88913   0.0025048   
79.96  -1.88912   0.00250479   
79.97  -1.88911   0.00250478   
79.98  -1.8891   0.00250478   
79.99  -1.88909   0.00250477   
80  -1.88908   0.00250476   
80.01  -1.88907   0.00250476   
80.02  -1.88906   0.00250475   
80.03  -1.88905   0.00250475   
80.04  -1.88903   0.00250474   
80.05  -1.88902   0.00250473   
80.06  -1.88901   0.00250473   
80.07  -1.889   0.00250472   
80.08  -1.88899   0.00250471   
80.09  -1.88898   0.00250471   
80.1  -1.88897   0.0025047   
80.11  -1.88896   0.00250469   
80.12  -1.88895   0.00250469   
80.13  -1.88894   0.00250468   
80.14  -1.88893   0.00250467   
80.15  -1.88891   0.00250467   
80.16  -1.8889   0.00250466   
80.17  -1.88889   0.00250466   
80.18  -1.88888   0.00250465   
80.19  -1.88887   0.00250464   
80.2  -1.88886   0.00250464   
80.21  -1.88885   0.00250463   
80.22  -1.88884   0.00250462   
80.23  -1.88883   0.00250462   
80.24  -1.88882   0.00250461   
80.25  -1.8888   0.0025046   
80.26  -1.88879   0.0025046   
80.27  -1.88878   0.00250459   
80.28  -1.88877   0.00250459   
80.29  -1.88876   0.00250458   
80.3  -1.88875   0.00250457   
80.31  -1.88874   0.00250457   
80.32  -1.88873   0.00250456   
80.33  -1.88872   0.00250455   
80.34  -1.88871   0.00250455   
80.35  -1.88869   0.00250454   
80.36  -1.88868   0.00250453   
80.37  -1.88867   0.00250453   
80.38  -1.88866   0.00250452   
80.39  -1.88865   0.00250452   
80.4  -1.88864   0.00250451   
80.41  -1.88863   0.0025045   
80.42  -1.88862   0.0025045   
80.43  -1.88861   0.00250449   
80.44  -1.8886   0.00250448   
80.45  -1.88858   0.00250448   
80.46  -1.88857   0.00250447   
80.47  -1.88856   0.00250447   
80.48  -1.88855   0.00250446   
80.49  -1.88854   0.00250445   
80.5  -1.88853   0.00250445   
80.51  -1.88852   0.00250444   
80.52  -1.88851   0.00250443   
80.53  -1.8885   0.00250443   
80.54  -1.88849   0.00250442   
80.55  -1.88847   0.00250442   
80.56  -1.88846   0.00250441   
80.57  -1.88845   0.0025044   
80.58  -1.88844   0.0025044   
80.59  -1.88843   0.00250439   
80.6  -1.88842   0.00250438   
80.61  -1.88841   0.00250438   
80.62  -1.8884   0.00250437   
80.63  -1.88839   0.00250437   
80.64  -1.88837   0.00250436   
80.65  -1.88836   0.00250435   
80.66  -1.88835   0.00250435   
80.67  -1.88834   0.00250434   
80.68  -1.88833   0.00250433   
80.69  -1.88832   0.00250433   
80.7  -1.88831   0.00250432   
80.71  -1.8883   0.00250432   
80.72  -1.88829   0.00250431   
80.73  -1.88828   0.0025043   
80.74  -1.88826   0.0025043   
80.75  -1.88825   0.00250429   
80.76  -1.88824   0.00250428   
80.77  -1.88823   0.00250428   
80.78  -1.88822   0.00250427   
80.79  -1.88821   0.00250427   
80.8  -1.8882   0.00250426   
80.81  -1.88819   0.00250425   
80.82  -1.88818   0.00250425   
80.83  -1.88816   0.00250424   
80.84  -1.88815   0.00250423   
80.85  -1.88814   0.00250423   
80.86  -1.88813   0.00250422   
80.87  -1.88812   0.00250422   
80.88  -1.88811   0.00250421   
80.89  -1.8881   0.0025042   
80.9  -1.88809   0.0025042   
80.91  -1.88807   0.00250419   
80.92  -1.88806   0.00250419   
80.93  -1.88805   0.00250418   
80.94  -1.88804   0.00250417   
80.95  -1.88803   0.00250417   
80.96  -1.88802   0.00250416   
80.97  -1.88801   0.00250415   
80.98  -1.888   0.00250415   
80.99  -1.88799   0.00250414   
81  -1.88797   0.00250414   
81.01  -1.88796   0.00250413   
81.02  -1.88795   0.00250412   
81.03  -1.88794   0.00250412   
81.04  -1.88793   0.00250411   
81.05  -1.88792   0.00250411   
81.06  -1.88791   0.0025041   
81.07  -1.8879   0.00250409   
81.08  -1.88788   0.00250409   
81.09  -1.88787   0.00250408   
81.1  -1.88786   0.00250408   
81.11  -1.88785   0.00250407   
81.12  -1.88784   0.00250406   
81.13  -1.88783   0.00250406   
81.14  -1.88782   0.00250405   
81.15  -1.88781   0.00250405   
81.16  -1.88779   0.00250404   
81.17  -1.88778   0.00250403   
81.18  -1.88777   0.00250403   
81.19  -1.88776   0.00250402   
81.2  -1.88775   0.00250401   
81.21  -1.88774   0.00250401   
81.22  -1.88773   0.002504   
81.23  -1.88772   0.002504   
81.24  -1.8877   0.00250399   
81.25  -1.88769   0.00250398   
81.26  -1.88768   0.00250398   
81.27  -1.88767   0.00250397   
81.28  -1.88766   0.00250397   
81.29  -1.88765   0.00250396   
81.3  -1.88764   0.00250395   
81.31  -1.88763   0.00250395   
81.32  -1.88761   0.00250394   
81.33  -1.8876   0.00250394   
81.34  -1.88759   0.00250393   
81.35  -1.88758   0.00250392   
81.36  -1.88757   0.00250392   
81.37  -1.88756   0.00250391   
81.38  -1.88755   0.00250391   
81.39  -1.88754   0.0025039   
81.4  -1.88752   0.00250389   
81.41  -1.88751   0.00250389   
81.42  -1.8875   0.00250388   
81.43  -1.88749   0.00250388   
81.44  -1.88748   0.00250387   
81.45  -1.88747   0.00250386   
81.46  -1.88746   0.00250386   
81.47  -1.88744   0.00250385   
81.48  -1.88743   0.00250385   
81.49  -1.88742   0.00250384   
81.5  -1.88741   0.00250383   
81.51  -1.8874   0.00250383   
81.52  -1.88739   0.00250382   
81.53  -1.88738   0.00250382   
81.54  -1.88737   0.00250381   
81.55  -1.88735   0.0025038   
81.56  -1.88734   0.0025038   
81.57  -1.88733   0.00250379   
81.58  -1.88732   0.00250379   
81.59  -1.88731   0.00250378   
81.6  -1.8873   0.00250377   
81.61  -1.88729   0.00250377   
81.62  -1.88727   0.00250376   
81.63  -1.88726   0.00250376   
81.64  -1.88725   0.00250375   
81.65  -1.88724   0.00250374   
81.66  -1.88723   0.00250374   
81.67  -1.88722   0.00250373   
81.68  -1.88721   0.00250373   
81.69  -1.88719   0.00250372   
81.7  -1.88718   0.00250371   
81.71  -1.88717   0.00250371   
81.72  -1.88716   0.0025037   
81.73  -1.88715   0.0025037   
81.74  -1.88714   0.00250369   
81.75  -1.88713   0.00250369   
81.76  -1.88711   0.00250368   
81.77  -1.8871   0.00250367   
81.78  -1.88709   0.00250367   
81.79  -1.88708   0.00250366   
81.8  -1.88707   0.00250366   
81.81  -1.88706   0.00250365   
81.82  -1.88705   0.00250364   
81.83  -1.88703   0.00250364   
81.84  -1.88702   0.00250363   
81.85  -1.88701   0.00250363   
81.86  -1.887   0.00250362   
81.87  -1.88699   0.00250361   
81.88  -1.88698   0.00250361   
81.89  -1.88697   0.0025036   
81.9  -1.88695   0.0025036   
81.91  -1.88694   0.00250359   
81.92  -1.88693   0.00250358   
81.93  -1.88692   0.00250358   
81.94  -1.88691   0.00250357   
81.95  -1.8869   0.00250357   
81.96  -1.88688   0.00250356   
81.97  -1.88687   0.00250356   
81.98  -1.88686   0.00250355   
81.99  -1.88685   0.00250354   
82  -1.88684   0.00250354   
82.01  -1.88683   0.00250353   
82.02  -1.88682   0.00250353   
82.03  -1.8868   0.00250352   
82.04  -1.88679   0.00250351   
82.05  -1.88678   0.00250351   
82.06  -1.88677   0.0025035   
82.07  -1.88676   0.0025035   
82.08  -1.88675   0.00250349   
82.09  -1.88674   0.00250349   
82.1  -1.88672   0.00250348   
82.11  -1.88671   0.00250347   
82.12  -1.8867   0.00250347   
82.13  -1.88669   0.00250346   
82.14  -1.88668   0.00250346   
82.15  -1.88667   0.00250345   
82.16  -1.88665   0.00250344   
82.17  -1.88664   0.00250344   
82.18  -1.88663   0.00250343   
82.19  -1.88662   0.00250343   
82.2  -1.88661   0.00250342   
82.21  -1.8866   0.00250342   
82.22  -1.88658   0.00250341   
82.23  -1.88657   0.0025034   
82.24  -1.88656   0.0025034   
82.25  -1.88655   0.00250339   
82.26  -1.88654   0.00250339   
82.27  -1.88653   0.00250338   
82.28  -1.88652   0.00250337   
82.29  -1.8865   0.00250337   
82.3  -1.88649   0.00250336   
82.31  -1.88648   0.00250336   
82.32  -1.88647   0.00250335   
82.33  -1.88646   0.00250335   
82.34  -1.88645   0.00250334   
82.35  -1.88643   0.00250333   
82.36  -1.88642   0.00250333   
82.37  -1.88641   0.00250332   
82.38  -1.8864   0.00250332   
82.39  -1.88639   0.00250331   
82.4  -1.88638   0.00250331   
82.41  -1.88636   0.0025033   
82.42  -1.88635   0.00250329   
82.43  -1.88634   0.00250329   
82.44  -1.88633   0.00250328   
82.45  -1.88632   0.00250328   
82.46  -1.88631   0.00250327   
82.47  -1.88629   0.00250326   
82.48  -1.88628   0.00250326   
82.49  -1.88627   0.00250325   
82.5  -1.88626   0.00250325   
82.51  -1.88625   0.00250324   
82.52  -1.88624   0.00250324   
82.53  -1.88622   0.00250323   
82.54  -1.88621   0.00250322   
82.55  -1.8862   0.00250322   
82.56  -1.88619   0.00250321   
82.57  -1.88618   0.00250321   
82.58  -1.88617   0.0025032   
82.59  -1.88615   0.0025032   
82.6  -1.88614   0.00250319   
82.61  -1.88613   0.00250318   
82.62  -1.88612   0.00250318   
82.63  -1.88611   0.00250317   
82.64  -1.88609   0.00250317   
82.65  -1.88608   0.00250316   
82.66  -1.88607   0.00250316   
82.67  -1.88606   0.00250315   
82.68  -1.88605   0.00250314   
82.69  -1.88604   0.00250314   
82.7  -1.88602   0.00250313   
82.71  -1.88601   0.00250313   
82.72  -1.886   0.00250312   
82.73  -1.88599   0.00250312   
82.74  -1.88598   0.00250311   
82.75  -1.88597   0.0025031   
82.76  -1.88595   0.0025031   
82.77  -1.88594   0.00250309   
82.78  -1.88593   0.00250309   
82.79  -1.88592   0.00250308   
82.8  -1.88591   0.00250308   
82.81  -1.88589   0.00250307   
82.82  -1.88588   0.00250306   
82.83  -1.88587   0.00250306   
82.84  -1.88586   0.00250305   
82.85  -1.88585   0.00250305   
82.86  -1.88584   0.00250304   
82.87  -1.88582   0.00250304   
82.88  -1.88581   0.00250303   
82.89  -1.8858   0.00250302   
82.9  -1.88579   0.00250302   
82.91  -1.88578   0.00250301   
82.92  -1.88576   0.00250301   
82.93  -1.88575   0.002503   
82.94  -1.88574   0.002503   
82.95  -1.88573   0.00250299   
82.96  -1.88572   0.00250298   
82.97  -1.88571   0.00250298   
82.98  -1.88569   0.00250297   
82.99  -1.88568   0.00250297   
83  -1.88567   0.00250296   
83.01  -1.88566   0.00250296   
83.02  -1.88565   0.00250295   
83.03  -1.88563   0.00250294   
83.04  -1.88562   0.00250294   
83.05  -1.88561   0.00250293   
83.06  -1.8856   0.00250293   
83.07  -1.88559   0.00250292   
83.08  -1.88557   0.00250292   
83.09  -1.88556   0.00250291   
83.1  -1.88555   0.00250291   
83.11  -1.88554   0.0025029   
83.12  -1.88553   0.00250289   
83.13  -1.88551   0.00250289   
83.14  -1.8855   0.00250288   
83.15  -1.88549   0.00250288   
83.16  -1.88548   0.00250287   
83.17  -1.88547   0.00250287   
83.18  -1.88546   0.00250286   
83.19  -1.88544   0.00250285   
83.2  -1.88543   0.00250285   
83.21  -1.88542   0.00250284   
83.22  -1.88541   0.00250284   
83.23  -1.8854   0.00250283   
83.24  -1.88538   0.00250283   
83.25  -1.88537   0.00250282   
83.26  -1.88536   0.00250281   
83.27  -1.88535   0.00250281   
83.28  -1.88534   0.0025028   
83.29  -1.88532   0.0025028   
83.3  -1.88531   0.00250279   
83.31  -1.8853   0.00250279   
83.32  -1.88529   0.00250278   
83.33  -1.88528   0.00250278   
83.34  -1.88526   0.00250277   
83.35  -1.88525   0.00250276   
83.36  -1.88524   0.00250276   
83.37  -1.88523   0.00250275   
83.38  -1.88522   0.00250275   
83.39  -1.8852   0.00250274   
83.4  -1.88519   0.00250274   
83.41  -1.88518   0.00250273   
83.42  -1.88517   0.00250273   
83.43  -1.88516   0.00250272   
83.44  -1.88514   0.00250271   
83.45  -1.88513   0.00250271   
83.46  -1.88512   0.0025027   
83.47  -1.88511   0.0025027   
83.48  -1.8851   0.00250269   
83.49  -1.88508   0.00250269   
83.5  -1.88507   0.00250268   
83.51  -1.88506   0.00250267   
83.52  -1.88505   0.00250267   
83.53  -1.88503   0.00250266   
83.54  -1.88502   0.00250266   
83.55  -1.88501   0.00250265   
83.56  -1.885   0.00250265   
83.57  -1.88499   0.00250264   
83.58  -1.88497   0.00250264   
83.59  -1.88496   0.00250263   
83.6  -1.88495   0.00250262   
83.61  -1.88494   0.00250262   
83.62  -1.88493   0.00250261   
83.63  -1.88491   0.00250261   
83.64  -1.8849   0.0025026   
83.65  -1.88489   0.0025026   
83.66  -1.88488   0.00250259   
83.67  -1.88487   0.00250259   
83.68  -1.88485   0.00250258   
83.69  -1.88484   0.00250257   
83.7  -1.88483   0.00250257   
83.71  -1.88482   0.00250256   
83.72  -1.8848   0.00250256   
83.73  -1.88479   0.00250255   
83.74  -1.88478   0.00250255   
83.75  -1.88477   0.00250254   
83.76  -1.88476   0.00250254   
83.77  -1.88474   0.00250253   
83.78  -1.88473   0.00250252   
83.79  -1.88472   0.00250252   
83.8  -1.88471   0.00250251   
83.81  -1.8847   0.00250251   
83.82  -1.88468   0.0025025   
83.83  -1.88467   0.0025025   
83.84  -1.88466   0.00250249   
83.85  -1.88465   0.00250249   
83.86  -1.88463   0.00250248   
83.87  -1.88462   0.00250247   
83.88  -1.88461   0.00250247   
83.89  -1.8846   0.00250246   
83.9  -1.88459   0.00250246   
83.91  -1.88457   0.00250245   
83.92  -1.88456   0.00250245   
83.93  -1.88455   0.00250244   
83.94  -1.88454   0.00250244   
83.95  -1.88452   0.00250243   
83.96  -1.88451   0.00250242   
83.97  -1.8845   0.00250242   
83.98  -1.88449   0.00250241   
83.99  -1.88448   0.00250241   
84  -1.88446   0.0025024   
84.01  -1.88445   0.0025024   
84.02  -1.88444   0.00250239   
84.03  -1.88443   0.00250239   
84.04  -1.88441   0.00250238   
84.05  -1.8844   0.00250237   
84.06  -1.88439   0.00250237   
84.07  -1.88438   0.00250236   
84.08  -1.88437   0.00250236   
84.09  -1.88435   0.00250235   
84.1  -1.88434   0.00250235   
84.11  -1.88433   0.00250234   
84.12  -1.88432   0.00250234   
84.13  -1.8843   0.00250233   
84.14  -1.88429   0.00250232   
84.15  -1.88428   0.00250232   
84.16  -1.88427   0.00250231   
84.17  -1.88425   0.00250231   
84.18  -1.88424   0.0025023   
84.19  -1.88423   0.0025023   
84.2  -1.88422   0.00250229   
84.21  -1.8842   0.00250229   
84.22  -1.88419   0.00250228   
84.23  -1.88418   0.00250227   
84.24  -1.88417   0.00250227   
84.25  -1.88416   0.00250226   
84.26  -1.88414   0.00250226   
84.27  -1.88413   0.00250225   
84.28  -1.88412   0.00250225   
84.29  -1.88411   0.00250224   
84.3  -1.88409   0.00250224   
84.31  -1.88408   0.00250223   
84.32  -1.88407   0.00250223   
84.33  -1.88406   0.00250222   
84.34  -1.88404   0.00250221   
84.35  -1.88403   0.00250221   
84.36  -1.88402   0.0025022   
84.37  -1.88401   0.0025022   
84.38  -1.88399   0.00250219   
84.39  -1.88398   0.00250219   
84.4  -1.88397   0.00250218   
84.41  -1.88396   0.00250218   
84.42  -1.88394   0.00250217   
84.43  -1.88393   0.00250216   
84.44  -1.88392   0.00250216   
84.45  -1.88391   0.00250215   
84.46  -1.8839   0.00250215   
84.47  -1.88388   0.00250214   
84.48  -1.88387   0.00250214   
84.49  -1.88386   0.00250213   
84.5  -1.88385   0.00250213   
84.51  -1.88383   0.00250212   
84.52  -1.88382   0.00250212   
84.53  -1.88381   0.00250211   
84.54  -1.8838   0.0025021   
84.55  -1.88378   0.0025021   
84.56  -1.88377   0.00250209   
84.57  -1.88376   0.00250209   
84.58  -1.88375   0.00250208   
84.59  -1.88373   0.00250208   
84.6  -1.88372   0.00250207   
84.61  -1.88371   0.00250207   
84.62  -1.8837   0.00250206   
84.63  -1.88368   0.00250206   
84.64  -1.88367   0.00250205   
84.65  -1.88366   0.00250204   
84.66  -1.88365   0.00250204   
84.67  -1.88363   0.00250203   
84.68  -1.88362   0.00250203   
84.69  -1.88361   0.00250202   
84.7  -1.8836   0.00250202   
84.71  -1.88358   0.00250201   
84.72  -1.88357   0.00250201   
84.73  -1.88356   0.002502   
84.74  -1.88355   0.00250199   
84.75  -1.88353   0.00250199   
84.76  -1.88352   0.00250198   
84.77  -1.88351   0.00250198   
84.78  -1.88349   0.00250197   
84.79  -1.88348   0.00250197   
84.8  -1.88347   0.00250196   
84.81  -1.88346   0.00250196   
84.82  -1.88344   0.00250195   
84.83  -1.88343   0.00250195   
84.84  -1.88342   0.00250194   
84.85  -1.88341   0.00250193   
84.86  -1.88339   0.00250193   
84.87  -1.88338   0.00250192   
84.88  -1.88337   0.00250192   
84.89  -1.88336   0.00250191   
84.9  -1.88334   0.00250191   
84.91  -1.88333   0.0025019   
84.92  -1.88332   0.0025019   
84.93  -1.88331   0.00250189   
84.94  -1.88329   0.00250189   
84.95  -1.88328   0.00250188   
84.96  -1.88327   0.00250187   
84.97  -1.88326   0.00250187   
84.98  -1.88324   0.00250186   
84.99  -1.88323   0.00250186   
85  -1.88322   0.00250185   
85.01  -1.8832   0.00250185   
85.02  -1.88319   0.00250184   
85.03  -1.88318   0.00250184   
85.04  -1.88317   0.00250183   
85.05  -1.88315   0.00250183   
85.06  -1.88314   0.00250182   
85.07  -1.88313   0.00250181   
85.08  -1.88312   0.00250181   
85.09  -1.8831   0.0025018   
85.1  -1.88309   0.0025018   
85.11  -1.88308   0.00250179   
85.12  -1.88306   0.00250179   
85.13  -1.88305   0.00250178   
85.14  -1.88304   0.00250178   
85.15  -1.88303   0.00250177   
85.16  -1.88301   0.00250177   
85.17  -1.883   0.00250176   
85.18  -1.88299   0.00250175   
85.19  -1.88298   0.00250175   
85.2  -1.88296   0.00250174   
85.21  -1.88295   0.00250174   
85.22  -1.88294   0.00250173   
85.23  -1.88292   0.00250173   
85.24  -1.88291   0.00250172   
85.25  -1.8829   0.00250172   
85.26  -1.88289   0.00250171   
85.27  -1.88287   0.00250171   
85.28  -1.88286   0.0025017   
85.29  -1.88285   0.0025017   
85.3  -1.88284   0.00250169   
85.31  -1.88282   0.00250168   
85.32  -1.88281   0.00250168   
85.33  -1.8828   0.00250167   
85.34  -1.88278   0.00250167   
85.35  -1.88277   0.00250166   
85.36  -1.88276   0.00250166   
85.37  -1.88275   0.00250165   
85.38  -1.88273   0.00250165   
85.39  -1.88272   0.00250164   
85.4  -1.88271   0.00250164   
85.41  -1.88269   0.00250163   
85.42  -1.88268   0.00250162   
85.43  -1.88267   0.00250162   
85.44  -1.88266   0.00250161   
85.45  -1.88264   0.00250161   
85.46  -1.88263   0.0025016   
85.47  -1.88262   0.0025016   
85.48  -1.8826   0.00250159   
85.49  -1.88259   0.00250159   
85.5  -1.88258   0.00250158   
85.51  -1.88257   0.00250158   
85.52  -1.88255   0.00250157   
85.53  -1.88254   0.00250156   
85.54  -1.88253   0.00250156   
85.55  -1.88251   0.00250155   
85.56  -1.8825   0.00250155   
85.57  -1.88249   0.00250154   
85.58  -1.88247   0.00250154   
85.59  -1.88246   0.00250153   
85.6  -1.88245   0.00250153   
85.61  -1.88244   0.00250152   
85.62  -1.88242   0.00250152   
85.63  -1.88241   0.00250151   
85.64  -1.8824   0.00250151   
85.65  -1.88238   0.0025015   
85.66  -1.88237   0.00250149   
85.67  -1.88236   0.00250149   
85.68  -1.88235   0.00250148   
85.69  -1.88233   0.00250148   
85.7  -1.88232   0.00250147   
85.71  -1.88231   0.00250147   
85.72  -1.88229   0.00250146   
85.73  -1.88228   0.00250146   
85.74  -1.88227   0.00250145   
85.75  -1.88225   0.00250145   
85.76  -1.88224   0.00250144   
85.77  -1.88223   0.00250143   
85.78  -1.88222   0.00250143   
85.79  -1.8822   0.00250142   
85.8  -1.88219   0.00250142   
85.81  -1.88218   0.00250141   
85.82  -1.88216   0.00250141   
85.83  -1.88215   0.0025014   
85.84  -1.88214   0.0025014   
85.85  -1.88212   0.00250139   
85.86  -1.88211   0.00250139   
85.87  -1.8821   0.00250138   
85.88  -1.88209   0.00250138   
85.89  -1.88207   0.00250137   
85.9  -1.88206   0.00250136   
85.91  -1.88205   0.00250136   
85.92  -1.88203   0.00250135   
85.93  -1.88202   0.00250135   
85.94  -1.88201   0.00250134   
85.95  -1.88199   0.00250134   
85.96  -1.88198   0.00250133   
85.97  -1.88197   0.00250133   
85.98  -1.88195   0.00250132   
85.99  -1.88194   0.00250132   
86  -1.88193   0.00250131   
86.01  -1.88192   0.00250131   
86.02  -1.8819   0.0025013   
86.03  -1.88189   0.00250129   
86.04  -1.88188   0.00250129   
86.05  -1.88186   0.00250128   
86.06  -1.88185   0.00250128   
86.07  -1.88184   0.00250127   
86.08  -1.88182   0.00250127   
86.09  -1.88181   0.00250126   
86.1  -1.8818   0.00250126   
86.11  -1.88178   0.00250125   
86.12  -1.88177   0.00250125   
86.13  -1.88176   0.00250124   
86.14  -1.88174   0.00250123   
86.15  -1.88173   0.00250123   
86.16  -1.88172   0.00250122   
86.17  -1.8817   0.00250122   
86.18  -1.88169   0.00250121   
86.19  -1.88168   0.00250121   
86.2  -1.88167   0.0025012   
86.21  -1.88165   0.0025012   
86.22  -1.88164   0.00250119   
86.23  -1.88163   0.00250119   
86.24  -1.88161   0.00250118   
86.25  -1.8816   0.00250118   
86.26  -1.88159   0.00250117   
86.27  -1.88157   0.00250116   
86.28  -1.88156   0.00250116   
86.29  -1.88155   0.00250115   
86.3  -1.88153   0.00250115   
86.31  -1.88152   0.00250114   
86.32  -1.88151   0.00250114   
86.33  -1.88149   0.00250113   
86.34  -1.88148   0.00250113   
86.35  -1.88147   0.00250112   
86.36  -1.88145   0.00250112   
86.37  -1.88144   0.00250111   
86.38  -1.88143   0.00250111   
86.39  -1.88141   0.0025011   
86.4  -1.8814   0.00250109   
86.41  -1.88139   0.00250109   
86.42  -1.88137   0.00250108   
86.43  -1.88136   0.00250108   
86.44  -1.88135   0.00250107   
86.45  -1.88133   0.00250107   
86.46  -1.88132   0.00250106   
86.47  -1.88131   0.00250106   
86.48  -1.88129   0.00250105   
86.49  -1.88128   0.00250105   
86.5  -1.88127   0.00250104   
86.51  -1.88125   0.00250103   
86.52  -1.88124   0.00250103   
86.53  -1.88123   0.00250102   
86.54  -1.88121   0.00250102   
86.55  -1.8812   0.00250101   
86.56  -1.88119   0.00250101   
86.57  -1.88117   0.002501   
86.58  -1.88116   0.002501   
86.59  -1.88115   0.00250099   
86.6  -1.88113   0.00250099   
86.61  -1.88112   0.00250098   
86.62  -1.88111   0.00250098   
86.63  -1.88109   0.00250097   
86.64  -1.88108   0.00250096   
86.65  -1.88107   0.00250096   
86.66  -1.88105   0.00250095   
86.67  -1.88104   0.00250095   
86.68  -1.88103   0.00250094   
86.69  -1.88101   0.00250094   
86.7  -1.881   0.00250093   
86.71  -1.88099   0.00250093   
86.72  -1.88097   0.00250092   
86.73  -1.88096   0.00250092   
86.74  -1.88095   0.00250091   
86.75  -1.88093   0.00250091   
86.76  -1.88092   0.0025009   
86.77  -1.8809   0.00250089   
86.78  -1.88089   0.00250089   
86.79  -1.88088   0.00250088   
86.8  -1.88086   0.00250088   
86.81  -1.88085   0.00250087   
86.82  -1.88084   0.00250087   
86.83  -1.88082   0.00250086   
86.84  -1.88081   0.00250086   
86.85  -1.8808   0.00250085   
86.86  -1.88078   0.00250085   
86.87  -1.88077   0.00250084   
86.88  -1.88076   0.00250084   
86.89  -1.88074   0.00250083   
86.9  -1.88073   0.00250082   
86.91  -1.88072   0.00250082   
86.92  -1.8807   0.00250081   
86.93  -1.88069   0.00250081   
86.94  -1.88067   0.0025008   
86.95  -1.88066   0.0025008   
86.96  -1.88065   0.00250079   
86.97  -1.88063   0.00250079   
86.98  -1.88062   0.00250078   
86.99  -1.88061   0.00250078   
87  -1.88059   0.00250077   
87.01  -1.88058   0.00250076   
87.02  -1.88057   0.00250076   
87.03  -1.88055   0.00250075   
87.04  -1.88054   0.00250075   
87.05  -1.88053   0.00250074   
87.06  -1.88051   0.00250074   
87.07  -1.8805   0.00250073   
87.08  -1.88048   0.00250073   
87.09  -1.88047   0.00250072   
87.1  -1.88046   0.00250072   
87.11  -1.88044   0.00250071   
87.12  -1.88043   0.00250071   
87.13  -1.88042   0.0025007   
87.14  -1.8804   0.00250069   
87.15  -1.88039   0.00250069   
87.16  -1.88038   0.00250068   
87.17  -1.88036   0.00250068   
87.18  -1.88035   0.00250067   
87.19  -1.88033   0.00250067   
87.2  -1.88032   0.00250066   
87.21  -1.88031   0.00250066   
87.22  -1.88029   0.00250065   
87.23  -1.88028   0.00250065   
87.24  -1.88027   0.00250064   
87.25  -1.88025   0.00250064   
87.26  -1.88024   0.00250063   
87.27  -1.88022   0.00250062   
87.28  -1.88021   0.00250062   
87.29  -1.8802   0.00250061   
87.3  -1.88018   0.00250061   
87.31  -1.88017   0.0025006   
87.32  -1.88016   0.0025006   
87.33  -1.88014   0.00250059   
87.34  -1.88013   0.00250059   
87.35  -1.88011   0.00250058   
87.36  -1.8801   0.00250058   
87.37  -1.88009   0.00250057   
87.38  -1.88007   0.00250056   
87.39  -1.88006   0.00250056   
87.4  -1.88005   0.00250055   
87.41  -1.88003   0.00250055   
87.42  -1.88002   0.00250054   
87.43  -1.88   0.00250054   
87.44  -1.87999   0.00250053   
87.45  -1.87998   0.00250053   
87.46  -1.87996   0.00250052   
87.47  -1.87995   0.00250052   
87.48  -1.87994   0.00250051   
87.49  -1.87992   0.00250051   
87.5  -1.87991   0.0025005   
87.51  -1.87989   0.00250049   
87.52  -1.87988   0.00250049   
87.53  -1.87987   0.00250048   
87.54  -1.87985   0.00250048   
87.55  -1.87984   0.00250047   
87.56  -1.87982   0.00250047   
87.57  -1.87981   0.00250046   
87.58  -1.8798   0.00250046   
87.59  -1.87978   0.00250045   
87.6  -1.87977   0.00250045   
87.61  -1.87976   0.00250044   
87.62  -1.87974   0.00250044   
87.63  -1.87973   0.00250043   
87.64  -1.87971   0.00250042   
87.65  -1.8797   0.00250042   
87.66  -1.87969   0.00250041   
87.67  -1.87967   0.00250041   
87.68  -1.87966   0.0025004   
87.69  -1.87964   0.0025004   
87.7  -1.87963   0.00250039   
87.71  -1.87962   0.00250039   
87.72  -1.8796   0.00250038   
87.73  -1.87959   0.00250038   
87.74  -1.87957   0.00250037   
87.75  -1.87956   0.00250036   
87.76  -1.87955   0.00250036   
87.77  -1.87953   0.00250035   
87.78  -1.87952   0.00250035   
87.79  -1.8795   0.00250034   
87.8  -1.87949   0.00250034   
87.81  -1.87948   0.00250033   
87.82  -1.87946   0.00250033   
87.83  -1.87945   0.00250032   
87.84  -1.87943   0.00250032   
87.85  -1.87942   0.00250031   
87.86  -1.87941   0.00250031   
87.87  -1.87939   0.0025003   
87.88  -1.87938   0.00250029   
87.89  -1.87936   0.00250029   
87.9  -1.87935   0.00250028   
87.91  -1.87934   0.00250028   
87.92  -1.87932   0.00250027   
87.93  -1.87931   0.00250027   
87.94  -1.87929   0.00250026   
87.95  -1.87928   0.00250026   
87.96  -1.87927   0.00250025   
87.97  -1.87925   0.00250025   
87.98  -1.87924   0.00250024   
87.99  -1.87922   0.00250023   
88  -1.87921   0.00250023   
88.01  -1.87919   0.00250022   
88.02  -1.87918   0.00250022   
88.03  -1.87917   0.00250021   
88.04  -1.87915   0.00250021   
88.05  -1.87914   0.0025002   
88.06  -1.87912   0.0025002   
88.07  -1.87911   0.00250019   
88.08  -1.8791   0.00250019   
88.09  -1.87908   0.00250018   
88.1  -1.87907   0.00250017   
88.11  -1.87905   0.00250017   
88.12  -1.87904   0.00250016   
88.13  -1.87903   0.00250016   
88.14  -1.87901   0.00250015   
88.15  -1.879   0.00250015   
88.16  -1.87898   0.00250014   
88.17  -1.87897   0.00250014   
88.18  -1.87895   0.00250013   
88.19  -1.87894   0.00250013   
88.2  -1.87893   0.00250012   
88.21  -1.87891   0.00250011   
88.22  -1.8789   0.00250011   
88.23  -1.87888   0.0025001   
88.24  -1.87887   0.0025001   
88.25  -1.87885   0.00250009   
88.26  -1.87884   0.00250009   
88.27  -1.87883   0.00250008   
88.28  -1.87881   0.00250008   
88.29  -1.8788   0.00250007   
88.3  -1.87878   0.00250007   
88.31  -1.87877   0.00250006   
88.32  -1.87876   0.00250005   
88.33  -1.87874   0.00250005   
88.34  -1.87873   0.00250004   
88.35  -1.87871   0.00250004   
88.36  -1.8787   0.00250003   
88.37  -1.87868   0.00250003   
88.38  -1.87867   0.00250002   
88.39  -1.87866   0.00250002   
88.4  -1.87864   0.00250001   
88.41  -1.87863   0.00250001   
88.42  -1.87861   0.0025   
88.43  -1.8786   0.0025   
88.44  -1.87858   0.00249999   
88.45  -1.87857   0.00249998   
88.46  -1.87855   0.00249998   
88.47  -1.87854   0.00249997   
88.48  -1.87853   0.00249997   
88.49  -1.87851   0.00249996   
88.5  -1.8785   0.00249996   
88.51  -1.87848   0.00249995   
88.52  -1.87847   0.00249995   
88.53  -1.87845   0.00249994   
88.54  -1.87844   0.00249994   
88.55  -1.87843   0.00249993   
88.56  -1.87841   0.00249992   
88.57  -1.8784   0.00249992   
88.58  -1.87838   0.00249991   
88.59  -1.87837   0.00249991   
88.6  -1.87835   0.0024999   
88.61  -1.87834   0.0024999   
88.62  -1.87832   0.00249989   
88.63  -1.87831   0.00249989   
88.64  -1.8783   0.00249988   
88.65  -1.87828   0.00249987   
88.66  -1.87827   0.00249987   
88.67  -1.87825   0.00249986   
88.68  -1.87824   0.00249986   
88.69  -1.87822   0.00249985   
88.7  -1.87821   0.00249985   
88.71  -1.87819   0.00249984   
88.72  -1.87818   0.00249984   
88.73  -1.87817   0.00249983   
88.74  -1.87815   0.00249983   
88.75  -1.87814   0.00249982   
88.76  -1.87812   0.00249981   
88.77  -1.87811   0.00249981   
88.78  -1.87809   0.0024998   
88.79  -1.87808   0.0024998   
88.8  -1.87806   0.00249979   
88.81  -1.87805   0.00249979   
88.82  -1.87803   0.00249978   
88.83  -1.87802   0.00249978   
88.84  -1.87801   0.00249977   
88.85  -1.87799   0.00249977   
88.86  -1.87798   0.00249976   
88.87  -1.87796   0.00249975   
88.88  -1.87795   0.00249975   
88.89  -1.87793   0.00249974   
88.9  -1.87792   0.00249974   
88.91  -1.8779   0.00249973   
88.92  -1.87789   0.00249973   
88.93  -1.87787   0.00249972   
88.94  -1.87786   0.00249972   
88.95  -1.87784   0.00249971   
88.96  -1.87783   0.00249971   
88.97  -1.87782   0.0024997   
88.98  -1.8778   0.00249969   
88.99  -1.87779   0.00249969   
89  -1.87777   0.00249968   
89.01  -1.87776   0.00249968   
89.02  -1.87774   0.00249967   
89.03  -1.87773   0.00249967   
89.04  -1.87771   0.00249966   
89.05  -1.8777   0.00249966   
89.06  -1.87768   0.00249965   
89.07  -1.87767   0.00249964   
89.08  -1.87765   0.00249964   
89.09  -1.87764   0.00249963   
89.1  -1.87762   0.00249963   
89.11  -1.87761   0.00249962   
89.12  -1.8776   0.00249962   
89.13  -1.87758   0.00249961   
89.14  -1.87757   0.00249961   
89.15  -1.87755   0.0024996   
89.16  -1.87754   0.0024996   
89.17  -1.87752   0.00249959   
89.18  -1.87751   0.00249958   
89.19  -1.87749   0.00249958   
89.2  -1.87748   0.00249957   
89.21  -1.87746   0.00249957   
89.22  -1.87745   0.00249956   
89.23  -1.87743   0.00249956   
89.24  -1.87742   0.00249955   
89.25  -1.8774   0.00249955   
89.26  -1.87739   0.00249954   
89.27  -1.87737   0.00249953   
89.28  -1.87736   0.00249953   
89.29  -1.87734   0.00249952   
89.3  -1.87733   0.00249952   
89.31  -1.87731   0.00249951   
89.32  -1.8773   0.00249951   
89.33  -1.87729   0.0024995   
89.34  -1.87727   0.0024995   
89.35  -1.87726   0.00249949   
89.36  -1.87724   0.00249948   
89.37  -1.87723   0.00249948   
89.38  -1.87721   0.00249947   
89.39  -1.8772   0.00249947   
89.4  -1.87718   0.00249946   
89.41  -1.87717   0.00249946   
89.42  -1.87715   0.00249945   
89.43  -1.87714   0.00249945   
89.44  -1.87712   0.00249944   
89.45  -1.87711   0.00249944   
89.46  -1.87709   0.00249943   
89.47  -1.87708   0.00249942   
89.48  -1.87706   0.00249942   
89.49  -1.87705   0.00249941   
89.5  -1.87703   0.00249941   
89.51  -1.87702   0.0024994   
89.52  -1.877   0.0024994   
89.53  -1.87699   0.00249939   
89.54  -1.87697   0.00249939   
89.55  -1.87696   0.00249938   
89.56  -1.87694   0.00249937   
89.57  -1.87693   0.00249937   
89.58  -1.87691   0.00249936   
89.59  -1.8769   0.00249936   
89.6  -1.87688   0.00249935   
89.61  -1.87687   0.00249935   
89.62  -1.87685   0.00249934   
89.63  -1.87684   0.00249934   
89.64  -1.87682   0.00249933   
89.65  -1.87681   0.00249932   
89.66  -1.87679   0.00249932   
89.67  -1.87678   0.00249931   
89.68  -1.87676   0.00249931   
89.69  -1.87675   0.0024993   
89.7  -1.87673   0.0024993   
89.71  -1.87672   0.00249929   
89.72  -1.8767   0.00249929   
89.73  -1.87669   0.00249928   
89.74  -1.87667   0.00249927   
89.75  -1.87666   0.00249927   
89.76  -1.87664   0.00249926   
89.77  -1.87663   0.00249926   
89.78  -1.87661   0.00249925   
89.79  -1.8766   0.00249925   
89.8  -1.87658   0.00249924   
89.81  -1.87657   0.00249924   
89.82  -1.87655   0.00249923   
89.83  -1.87654   0.00249922   
89.84  -1.87652   0.00249922   
89.85  -1.87651   0.00249921   
89.86  -1.87649   0.00249921   
89.87  -1.87648   0.0024992   
89.88  -1.87646   0.0024992   
89.89  -1.87644   0.00249919   
89.9  -1.87643   0.00249919   
89.91  -1.87641   0.00249918   
89.92  -1.8764   0.00249917   
89.93  -1.87638   0.00249917   
89.94  -1.87637   0.00249916   
89.95  -1.87635   0.00249916   
89.96  -1.87634   0.00249915   
89.97  -1.87632   0.00249915   
89.98  -1.87631   0.00249914   
89.99  -1.87629   0.00249914   
90  -1.87628   0.00249913   
90.01  -1.87626   0.00249912   
90.02  -1.87625   0.00249912   
90.03  -1.87623   0.00249911   
90.04  -1.87622   0.00249911   
90.05  -1.8762   0.0024991   
90.06  -1.87619   0.0024991   
90.07  -1.87617   0.00249909   
90.08  -1.87616   0.00249909   
90.09  -1.87614   0.00249908   
90.1  -1.87612   0.00249907   
90.11  -1.87611   0.00249907   
90.12  -1.87609   0.00249906   
90.13  -1.87608   0.00249906   
90.14  -1.87606   0.00249905   
90.15  -1.87605   0.00249905   
90.16  -1.87603   0.00249904   
90.17  -1.87602   0.00249903   
90.18  -1.876   0.00249903   
90.19  -1.87599   0.00249902   
90.2  -1.87597   0.00249902   
90.21  -1.87596   0.00249901   
90.22  -1.87594   0.00249901   
90.23  -1.87593   0.002499   
90.24  -1.87591   0.002499   
90.25  -1.87589   0.00249899   
90.26  -1.87588   0.00249898   
90.27  -1.87586   0.00249898   
90.28  -1.87585   0.00249897   
90.29  -1.87583   0.00249897   
90.3  -1.87582   0.00249896   
90.31  -1.8758   0.00249896   
90.32  -1.87579   0.00249895   
90.33  -1.87577   0.00249894   
90.34  -1.87576   0.00249894   
90.35  -1.87574   0.00249893   
90.36  -1.87573   0.00249893   
90.37  -1.87571   0.00249892   
90.38  -1.87569   0.00249892   
90.39  -1.87568   0.00249891   
90.4  -1.87566   0.00249891   
90.41  -1.87565   0.0024989   
90.42  -1.87563   0.00249889   
90.43  -1.87562   0.00249889   
90.44  -1.8756   0.00249888   
90.45  -1.87559   0.00249888   
90.46  -1.87557   0.00249887   
90.47  -1.87555   0.00249887   
90.48  -1.87554   0.00249886   
90.49  -1.87552   0.00249885   
90.5  -1.87551   0.00249885   
90.51  -1.87549   0.00249884   
90.52  -1.87548   0.00249884   
90.53  -1.87546   0.00249883   
90.54  -1.87545   0.00249883   
90.55  -1.87543   0.00249882   
90.56  -1.87541   0.00249882   
90.57  -1.8754   0.00249881   
90.58  -1.87538   0.0024988   
90.59  -1.87537   0.0024988   
90.6  -1.87535   0.00249879   
90.61  -1.87534   0.00249879   
90.62  -1.87532   0.00249878   
90.63  -1.87531   0.00249878   
90.64  -1.87529   0.00249877   
90.65  -1.87527   0.00249876   
90.66  -1.87526   0.00249876   
90.67  -1.87524   0.00249875   
90.68  -1.87523   0.00249875   
90.69  -1.87521   0.00249874   
90.7  -1.8752   0.00249874   
90.71  -1.87518   0.00249873   
90.72  -1.87516   0.00249872   
90.73  -1.87515   0.00249872   
90.74  -1.87513   0.00249871   
90.75  -1.87512   0.00249871   
90.76  -1.8751   0.0024987   
90.77  -1.87509   0.0024987   
90.78  -1.87507   0.00249869   
90.79  -1.87505   0.00249869   
90.8  -1.87504   0.00249868   
90.81  -1.87502   0.00249867   
90.82  -1.87501   0.00249867   
90.83  -1.87499   0.00249866   
90.84  -1.87498   0.00249866   
90.85  -1.87496   0.00249865   
90.86  -1.87494   0.00249865   
90.87  -1.87493   0.00249864   
90.88  -1.87491   0.00249863   
90.89  -1.8749   0.00249863   
90.9  -1.87488   0.00249862   
90.91  -1.87487   0.00249862   
90.92  -1.87485   0.00249861   
90.93  -1.87483   0.00249861   
90.94  -1.87482   0.0024986   
90.95  -1.8748   0.00249859   
90.96  -1.87479   0.00249859   
90.97  -1.87477   0.00249858   
90.98  -1.87475   0.00249858   
90.99  -1.87474   0.00249857   
91  -1.87472   0.00249857   
91.01  -1.87471   0.00249856   
91.02  -1.87469   0.00249855   
91.03  -1.87467   0.00249855   
91.04  -1.87466   0.00249854   
91.05  -1.87464   0.00249854   
91.06  -1.87463   0.00249853   
91.07  -1.87461   0.00249853   
91.08  -1.8746   0.00249852   
91.09  -1.87458   0.00249851   
91.1  -1.87456   0.00249851   
91.11  -1.87455   0.0024985   
91.12  -1.87453   0.0024985   
91.13  -1.87452   0.00249849   
91.14  -1.8745   0.00249849   
91.15  -1.87448   0.00249848   
91.16  -1.87447   0.00249847   
91.17  -1.87445   0.00249847   
91.18  -1.87444   0.00249846   
91.19  -1.87442   0.00249846   
91.2  -1.8744   0.00249845   
91.21  -1.87439   0.00249845   
91.22  -1.87437   0.00249844   
91.23  -1.87436   0.00249843   
91.24  -1.87434   0.00249843   
91.25  -1.87432   0.00249842   
91.26  -1.87431   0.00249842   
91.27  -1.87429   0.00249841   
91.28  -1.87428   0.00249841   
91.29  -1.87426   0.0024984   
91.3  -1.87424   0.00249839   
91.31  -1.87423   0.00249839   
91.32  -1.87421   0.00249838   
91.33  -1.8742   0.00249838   
91.34  -1.87418   0.00249837   
91.35  -1.87416   0.00249837   
91.36  -1.87415   0.00249836   
91.37  -1.87413   0.00249835   
91.38  -1.87411   0.00249835   
91.39  -1.8741   0.00249834   
91.4  -1.87408   0.00249834   
91.41  -1.87407   0.00249833   
91.42  -1.87405   0.00249833   
91.43  -1.87403   0.00249832   
91.44  -1.87402   0.00249831   
91.45  -1.874   0.00249831   
91.46  -1.87399   0.0024983   
91.47  -1.87397   0.0024983   
91.48  -1.87395   0.00249829   
91.49  -1.87394   0.00249828   
91.5  -1.87392   0.00249828   
91.51  -1.8739   0.00249827   
91.52  -1.87389   0.00249827   
91.53  -1.87387   0.00249826   
91.54  -1.87386   0.00249826   
91.55  -1.87384   0.00249825   
91.56  -1.87382   0.00249824   
91.57  -1.87381   0.00249824   
91.58  -1.87379   0.00249823   
91.59  -1.87377   0.00249823   
91.6  -1.87376   0.00249822   
91.61  -1.87374   0.00249822   
91.62  -1.87373   0.00249821   
91.63  -1.87371   0.0024982   
91.64  -1.87369   0.0024982   
91.65  -1.87368   0.00249819   
91.66  -1.87366   0.00249819   
91.67  -1.87364   0.00249818   
91.68  -1.87363   0.00249818   
91.69  -1.87361   0.00249817   
91.7  -1.8736   0.00249816   
91.71  -1.87358   0.00249816   
91.72  -1.87356   0.00249815   
91.73  -1.87355   0.00249815   
91.74  -1.87353   0.00249814   
91.75  -1.87351   0.00249813   
91.76  -1.8735   0.00249813   
91.77  -1.87348   0.00249812   
91.78  -1.87346   0.00249812   
91.79  -1.87345   0.00249811   
91.8  -1.87343   0.00249811   
91.81  -1.87341   0.0024981   
91.82  -1.8734   0.00249809   
91.83  -1.87338   0.00249809   
91.84  -1.87337   0.00249808   
91.85  -1.87335   0.00249808   
91.86  -1.87333   0.00249807   
91.87  -1.87332   0.00249806   
91.88  -1.8733   0.00249806   
91.89  -1.87328   0.00249805   
91.9  -1.87327   0.00249805   
91.91  -1.87325   0.00249804   
91.92  -1.87323   0.00249804   
91.93  -1.87322   0.00249803   
91.94  -1.8732   0.00249802   
91.95  -1.87318   0.00249802   
91.96  -1.87317   0.00249801   
91.97  -1.87315   0.00249801   
91.98  -1.87313   0.002498   
91.99  -1.87312   0.00249799   
92  -1.8731   0.00249799   
92.01  -1.87309   0.00249798   
92.02  -1.87307   0.00249798   
92.03  -1.87305   0.00249797   
92.04  -1.87304   0.00249797   
92.05  -1.87302   0.00249796   
92.06  -1.873   0.00249795   
92.07  -1.87299   0.00249795   
92.08  -1.87297   0.00249794   
92.09  -1.87295   0.00249794   
92.1  -1.87294   0.00249793   
92.11  -1.87292   0.00249792   
92.12  -1.8729   0.00249792   
92.13  -1.87289   0.00249791   
92.14  -1.87287   0.00249791   
92.15  -1.87285   0.0024979   
92.16  -1.87284   0.0024979   
92.17  -1.87282   0.00249789   
92.18  -1.8728   0.00249788   
92.19  -1.87279   0.00249788   
92.2  -1.87277   0.00249787   
92.21  -1.87275   0.00249787   
92.22  -1.87274   0.00249786   
92.23  -1.87272   0.00249785   
92.24  -1.8727   0.00249785   
92.25  -1.87269   0.00249784   
92.26  -1.87267   0.00249784   
92.27  -1.87265   0.00249783   
92.28  -1.87264   0.00249782   
92.29  -1.87262   0.00249782   
92.3  -1.8726   0.00249781   
92.31  -1.87259   0.00249781   
92.32  -1.87257   0.0024978   
92.33  -1.87255   0.0024978   
92.34  -1.87253   0.00249779   
92.35  -1.87252   0.00249778   
92.36  -1.8725   0.00249778   
92.37  -1.87248   0.00249777   
92.38  -1.87247   0.00249777   
92.39  -1.87245   0.00249776   
92.4  -1.87243   0.00249775   
92.41  -1.87242   0.00249775   
92.42  -1.8724   0.00249774   
92.43  -1.87238   0.00249774   
92.44  -1.87237   0.00249773   
92.45  -1.87235   0.00249772   
92.46  -1.87233   0.00249772   
92.47  -1.87232   0.00249771   
92.48  -1.8723   0.00249771   
92.49  -1.87228   0.0024977   
92.5  -1.87227   0.00249769   
92.51  -1.87225   0.00249769   
92.52  -1.87223   0.00249768   
92.53  -1.87221   0.00249768   
92.54  -1.8722   0.00249767   
92.55  -1.87218   0.00249766   
92.56  -1.87216   0.00249766   
92.57  -1.87215   0.00249765   
92.58  -1.87213   0.00249765   
92.59  -1.87211   0.00249764   
92.6  -1.8721   0.00249764   
92.61  -1.87208   0.00249763   
92.62  -1.87206   0.00249762   
92.63  -1.87204   0.00249762   
92.64  -1.87203   0.00249761   
92.65  -1.87201   0.00249761   
92.66  -1.87199   0.0024976   
92.67  -1.87198   0.00249759   
92.68  -1.87196   0.00249759   
92.69  -1.87194   0.00249758   
92.7  -1.87193   0.00249758   
92.71  -1.87191   0.00249757   
92.72  -1.87189   0.00249756   
92.73  -1.87187   0.00249756   
92.74  -1.87186   0.00249755   
92.75  -1.87184   0.00249755   
92.76  -1.87182   0.00249754   
92.77  -1.87181   0.00249753   
92.78  -1.87179   0.00249753   
92.79  -1.87177   0.00249752   
92.8  -1.87175   0.00249752   
92.81  -1.87174   0.00249751   
92.82  -1.87172   0.0024975   
92.83  -1.8717   0.0024975   
92.84  -1.87169   0.00249749   
92.85  -1.87167   0.00249749   
92.86  -1.87165   0.00249748   
92.87  -1.87163   0.00249747   
92.88  -1.87162   0.00249747   
92.89  -1.8716   0.00249746   
92.9  -1.87158   0.00249746   
92.91  -1.87157   0.00249745   
92.92  -1.87155   0.00249744   
92.93  -1.87153   0.00249744   
92.94  -1.87151   0.00249743   
92.95  -1.8715   0.00249743   
92.96  -1.87148   0.00249742   
92.97  -1.87146   0.00249741   
92.98  -1.87145   0.00249741   
92.99  -1.87143   0.0024974   
93  -1.87141   0.0024974   
93.01  -1.87139   0.00249739   
93.02  -1.87138   0.00249738   
93.03  -1.87136   0.00249738   
93.04  -1.87134   0.00249737   
93.05  -1.87132   0.00249737   
93.06  -1.87131   0.00249736   
93.07  -1.87129   0.00249735   
93.08  -1.87127   0.00249735   
93.09  -1.87125   0.00249734   
93.1  -1.87124   0.00249734   
93.11  -1.87122   0.00249733   
93.12  -1.8712   0.00249732   
93.13  -1.87119   0.00249732   
93.14  -1.87117   0.00249731   
93.15  -1.87115   0.00249731   
93.16  -1.87113   0.0024973   
93.17  -1.87112   0.00249729   
93.18  -1.8711   0.00249729   
93.19  -1.87108   0.00249728   
93.2  -1.87106   0.00249728   
93.21  -1.87105   0.00249727   
93.22  -1.87103   0.00249726   
93.23  -1.87101   0.00249726   
93.24  -1.87099   0.00249725   
93.25  -1.87098   0.00249724   
93.26  -1.87096   0.00249724   
93.27  -1.87094   0.00249723   
93.28  -1.87092   0.00249723   
93.29  -1.87091   0.00249722   
93.3  -1.87089   0.00249721   
93.31  -1.87087   0.00249721   
93.32  -1.87085   0.0024972   
93.33  -1.87084   0.0024972   
93.34  -1.87082   0.00249719   
93.35  -1.8708   0.00249718   
93.36  -1.87078   0.00249718   
93.37  -1.87077   0.00249717   
93.38  -1.87075   0.00249717   
93.39  -1.87073   0.00249716   
93.4  -1.87071   0.00249715   
93.41  -1.8707   0.00249715   
93.42  -1.87068   0.00249714   
93.43  -1.87066   0.00249714   
93.44  -1.87064   0.00249713   
93.45  -1.87063   0.00249712   
93.46  -1.87061   0.00249712   
93.47  -1.87059   0.00249711   
93.48  -1.87057   0.0024971   
93.49  -1.87055   0.0024971   
93.5  -1.87054   0.00249709   
93.51  -1.87052   0.00249709   
93.52  -1.8705   0.00249708   
93.53  -1.87048   0.00249707   
93.54  -1.87047   0.00249707   
93.55  -1.87045   0.00249706   
93.56  -1.87043   0.00249706   
93.57  -1.87041   0.00249705   
93.58  -1.8704   0.00249704   
93.59  -1.87038   0.00249704   
93.6  -1.87036   0.00249703   
93.61  -1.87034   0.00249703   
93.62  -1.87032   0.00249702   
93.63  -1.87031   0.00249701   
93.64  -1.87029   0.00249701   
93.65  -1.87027   0.002497   
93.66  -1.87025   0.00249699   
93.67  -1.87024   0.00249699   
93.68  -1.87022   0.00249698   
93.69  -1.8702   0.00249698   
93.7  -1.87018   0.00249697   
93.71  -1.87016   0.00249696   
93.72  -1.87015   0.00249696   
93.73  -1.87013   0.00249695   
93.74  -1.87011   0.00249695   
93.75  -1.87009   0.00249694   
93.76  -1.87007   0.00249693   
93.77  -1.87006   0.00249693   
93.78  -1.87004   0.00249692   
93.79  -1.87002   0.00249691   
93.8  -1.87   0.00249691   
93.81  -1.86999   0.0024969   
93.82  -1.86997   0.0024969   
93.83  -1.86995   0.00249689   
93.84  -1.86993   0.00249688   
93.85  -1.86991   0.00249688   
93.86  -1.8699   0.00249687   
93.87  -1.86988   0.00249687   
93.88  -1.86986   0.00249686   
93.89  -1.86984   0.00249685   
93.9  -1.86982   0.00249685   
93.91  -1.86981   0.00249684   
93.92  -1.86979   0.00249683   
93.93  -1.86977   0.00249683   
93.94  -1.86975   0.00249682   
93.95  -1.86973   0.00249682   
93.96  -1.86972   0.00249681   
93.97  -1.8697   0.0024968   
93.98  -1.86968   0.0024968   
93.99  -1.86966   0.00249679   
94  -1.86964   0.00249678   
94.01  -1.86963   0.00249678   
94.02  -1.86961   0.00249677   
94.03  -1.86959   0.00249677   
94.04  -1.86957   0.00249676   
94.05  -1.86955   0.00249675   
94.06  -1.86953   0.00249675   
94.07  -1.86952   0.00249674   
94.08  -1.8695   0.00249673   
94.09  -1.86948   0.00249673   
94.1  -1.86946   0.00249672   
94.11  -1.86944   0.00249672   
94.12  -1.86943   0.00249671   
94.13  -1.86941   0.0024967   
94.14  -1.86939   0.0024967   
94.15  -1.86937   0.00249669   
94.16  -1.86935   0.00249668   
94.17  -1.86934   0.00249668   
94.18  -1.86932   0.00249667   
94.19  -1.8693   0.00249667   
94.2  -1.86928   0.00249666   
94.21  -1.86926   0.00249665   
94.22  -1.86924   0.00249665   
94.23  -1.86923   0.00249664   
94.24  -1.86921   0.00249663   
94.25  -1.86919   0.00249663   
94.26  -1.86917   0.00249662   
94.27  -1.86915   0.00249662   
94.28  -1.86913   0.00249661   
94.29  -1.86912   0.0024966   
94.3  -1.8691   0.0024966   
94.31  -1.86908   0.00249659   
94.32  -1.86906   0.00249658   
94.33  -1.86904   0.00249658   
94.34  -1.86902   0.00249657   
94.35  -1.86901   0.00249657   
94.36  -1.86899   0.00249656   
94.37  -1.86897   0.00249655   
94.38  -1.86895   0.00249655   
94.39  -1.86893   0.00249654   
94.4  -1.86891   0.00249653   
94.41  -1.8689   0.00249653   
94.42  -1.86888   0.00249652   
94.43  -1.86886   0.00249652   
94.44  -1.86884   0.00249651   
94.45  -1.86882   0.0024965   
94.46  -1.8688   0.0024965   
94.47  -1.86879   0.00249649   
94.48  -1.86877   0.00249648   
94.49  -1.86875   0.00249648   
94.5  -1.86873   0.00249647   
94.51  -1.86871   0.00249646   
94.52  -1.86869   0.00249646   
94.53  -1.86867   0.00249645   
94.54  -1.86866   0.00249645   
94.55  -1.86864   0.00249644   
94.56  -1.86862   0.00249643   
94.57  -1.8686   0.00249643   
94.58  -1.86858   0.00249642   
94.59  -1.86856   0.00249641   
94.6  -1.86854   0.00249641   
94.61  -1.86853   0.0024964   
94.62  -1.86851   0.00249639   
94.63  -1.86849   0.00249639   
94.64  -1.86847   0.00249638   
94.65  -1.86845   0.00249638   
94.66  -1.86843   0.00249637   
94.67  -1.86841   0.00249636   
94.68  -1.8684   0.00249636   
94.69  -1.86838   0.00249635   
94.7  -1.86836   0.00249634   
94.71  -1.86834   0.00249634   
94.72  -1.86832   0.00249633   
94.73  -1.8683   0.00249632   
94.74  -1.86828   0.00249632   
94.75  -1.86827   0.00249631   
94.76  -1.86825   0.00249631   
94.77  -1.86823   0.0024963   
94.78  -1.86821   0.00249629   
94.79  -1.86819   0.00249629   
94.8  -1.86817   0.00249628   
94.81  -1.86815   0.00249627   
94.82  -1.86813   0.00249627   
94.83  -1.86812   0.00249626   
94.84  -1.8681   0.00249625   
94.85  -1.86808   0.00249625   
94.86  -1.86806   0.00249624   
94.87  -1.86804   0.00249624   
94.88  -1.86802   0.00249623   
94.89  -1.868   0.00249622   
94.9  -1.86798   0.00249622   
94.91  -1.86796   0.00249621   
94.92  -1.86795   0.0024962   
94.93  -1.86793   0.0024962   
94.94  -1.86791   0.00249619   
94.95  -1.86789   0.00249618   
94.96  -1.86787   0.00249618   
94.97  -1.86785   0.00249617   
94.98  -1.86783   0.00249616   
94.99  -1.86781   0.00249616   
95  -1.86779   0.00249615   
95.01  -1.86778   0.00249615   
95.02  -1.86776   0.00249614   
95.03  -1.86774   0.00249613   
95.04  -1.86772   0.00249613   
95.05  -1.8677   0.00249612   
95.06  -1.86768   0.00249611   
95.07  -1.86766   0.00249611   
95.08  -1.86764   0.0024961   
95.09  -1.86762   0.00249609   
95.1  -1.86761   0.00249609   
95.11  -1.86759   0.00249608   
95.12  -1.86757   0.00249607   
95.13  -1.86755   0.00249607   
95.14  -1.86753   0.00249606   
95.15  -1.86751   0.00249605   
95.16  -1.86749   0.00249605   
95.17  -1.86747   0.00249604   
95.18  -1.86745   0.00249604   
95.19  -1.86743   0.00249603   
95.2  -1.86741   0.00249602   
95.21  -1.8674   0.00249602   
95.22  -1.86738   0.00249601   
95.23  -1.86736   0.002496   
95.24  -1.86734   0.002496   
95.25  -1.86732   0.00249599   
95.26  -1.8673   0.00249598   
95.27  -1.86728   0.00249598   
95.28  -1.86726   0.00249597   
95.29  -1.86724   0.00249596   
95.3  -1.86722   0.00249596   
95.31  -1.8672   0.00249595   
95.32  -1.86718   0.00249594   
95.33  -1.86717   0.00249594   
95.34  -1.86715   0.00249593   
95.35  -1.86713   0.00249592   
95.36  -1.86711   0.00249592   
95.37  -1.86709   0.00249591   
95.38  -1.86707   0.00249591   
95.39  -1.86705   0.0024959   
95.4  -1.86703   0.00249589   
95.41  -1.86701   0.00249589   
95.42  -1.86699   0.00249588   
95.43  -1.86697   0.00249587   
95.44  -1.86695   0.00249587   
95.45  -1.86693   0.00249586   
95.46  -1.86692   0.00249585   
95.47  -1.8669   0.00249585   
95.48  -1.86688   0.00249584   
95.49  -1.86686   0.00249583   
95.5  -1.86684   0.00249583   
95.51  -1.86682   0.00249582   
95.52  -1.8668   0.00249581   
95.53  -1.86678   0.00249581   
95.54  -1.86676   0.0024958   
95.55  -1.86674   0.00249579   
95.56  -1.86672   0.00249579   
95.57  -1.8667   0.00249578   
95.58  -1.86668   0.00249577   
95.59  -1.86666   0.00249577   
95.6  -1.86664   0.00249576   
95.61  -1.86662   0.00249575   
95.62  -1.8666   0.00249575   
95.63  -1.86659   0.00249574   
95.64  -1.86657   0.00249573   
95.65  -1.86655   0.00249573   
95.66  -1.86653   0.00249572   
95.67  -1.86651   0.00249571   
95.68  -1.86649   0.00249571   
95.69  -1.86647   0.0024957   
95.7  -1.86645   0.00249569   
95.71  -1.86643   0.00249569   
95.72  -1.86641   0.00249568   
95.73  -1.86639   0.00249568   
95.74  -1.86637   0.00249567   
95.75  -1.86635   0.00249566   
95.76  -1.86633   0.00249566   
95.77  -1.86631   0.00249565   
95.78  -1.86629   0.00249564   
95.79  -1.86627   0.00249564   
95.8  -1.86625   0.00249563   
95.81  -1.86623   0.00249562   
95.82  -1.86621   0.00249562   
95.83  -1.86619   0.00249561   
95.84  -1.86617   0.0024956   
95.85  -1.86615   0.0024956   
95.86  -1.86613   0.00249559   
95.87  -1.86612   0.00249558   
95.88  -1.8661   0.00249558   
95.89  -1.86608   0.00249557   
95.9  -1.86606   0.00249556   
95.91  -1.86604   0.00249556   
95.92  -1.86602   0.00249555   
95.93  -1.866   0.00249554   
95.94  -1.86598   0.00249554   
95.95  -1.86596   0.00249553   
95.96  -1.86594   0.00249552   
95.97  -1.86592   0.00249552   
95.98  -1.8659   0.00249551   
95.99  -1.86588   0.0024955   
96  -1.86586   0.0024955   
96.01  -1.86584   0.00249549   
96.02  -1.86582   0.00249548   
96.03  -1.8658   0.00249548   
96.04  -1.86578   0.00249547   
96.05  -1.86576   0.00249546   
96.06  -1.86574   0.00249545   
96.07  -1.86572   0.00249545   
96.08  -1.8657   0.00249544   
96.09  -1.86568   0.00249543   
96.1  -1.86566   0.00249543   
96.11  -1.86564   0.00249542   
96.12  -1.86562   0.00249541   
96.13  -1.8656   0.00249541   
96.14  -1.86558   0.0024954   
96.15  -1.86556   0.00249539   
96.16  -1.86554   0.00249539   
96.17  -1.86552   0.00249538   
96.18  -1.8655   0.00249537   
96.19  -1.86548   0.00249537   
96.2  -1.86546   0.00249536   
96.21  -1.86544   0.00249535   
96.22  -1.86542   0.00249535   
96.23  -1.8654   0.00249534   
96.24  -1.86538   0.00249533   
96.25  -1.86536   0.00249533   
96.26  -1.86534   0.00249532   
96.27  -1.86532   0.00249531   
96.28  -1.8653   0.00249531   
96.29  -1.86528   0.0024953   
96.3  -1.86526   0.00249529   
96.31  -1.86524   0.00249529   
96.32  -1.86522   0.00249528   
96.33  -1.8652   0.00249527   
96.34  -1.86518   0.00249527   
96.35  -1.86516   0.00249526   
96.36  -1.86514   0.00249525   
96.37  -1.86512   0.00249525   
96.38  -1.8651   0.00249524   
96.39  -1.86508   0.00249523   
96.4  -1.86506   0.00249523   
96.41  -1.86504   0.00249522   
96.42  -1.86502   0.00249521   
96.43  -1.865   0.0024952   
96.44  -1.86498   0.0024952   
96.45  -1.86496   0.00249519   
96.46  -1.86494   0.00249518   
96.47  -1.86492   0.00249518   
96.48  -1.86489   0.00249517   
96.49  -1.86487   0.00249516   
96.5  -1.86485   0.00249516   
96.51  -1.86483   0.00249515   
96.52  -1.86481   0.00249514   
96.53  -1.86479   0.00249514   
96.54  -1.86477   0.00249513   
96.55  -1.86475   0.00249512   
96.56  -1.86473   0.00249512   
96.57  -1.86471   0.00249511   
96.58  -1.86469   0.0024951   
96.59  -1.86467   0.0024951   
96.6  -1.86465   0.00249509   
96.61  -1.86463   0.00249508   
96.62  -1.86461   0.00249507   
96.63  -1.86459   0.00249507   
96.64  -1.86457   0.00249506   
96.65  -1.86455   0.00249505   
96.66  -1.86453   0.00249505   
96.67  -1.86451   0.00249504   
96.68  -1.86449   0.00249503   
96.69  -1.86447   0.00249503   
96.7  -1.86445   0.00249502   
96.71  -1.86443   0.00249501   
96.72  -1.8644   0.00249501   
96.73  -1.86438   0.002495   
96.74  -1.86436   0.00249499   
96.75  -1.86434   0.00249499   
96.76  -1.86432   0.00249498   
96.77  -1.8643   0.00249497   
96.78  -1.86428   0.00249496   
96.79  -1.86426   0.00249496   
96.8  -1.86424   0.00249495   
96.81  -1.86422   0.00249494   
96.82  -1.8642   0.00249494   
96.83  -1.86418   0.00249493   
96.84  -1.86416   0.00249492   
96.85  -1.86414   0.00249492   
96.86  -1.86412   0.00249491   
96.87  -1.8641   0.0024949   
96.88  -1.86407   0.0024949   
96.89  -1.86405   0.00249489   
96.9  -1.86403   0.00249488   
96.91  -1.86401   0.00249487   
96.92  -1.86399   0.00249487   
96.93  -1.86397   0.00249486   
96.94  -1.86395   0.00249485   
96.95  -1.86393   0.00249485   
96.96  -1.86391   0.00249484   
96.97  -1.86389   0.00249483   
96.98  -1.86387   0.00249483   
96.99  -1.86385   0.00249482   
97  -1.86383   0.00249481   
97.01  -1.86381   0.0024948   
97.02  -1.86378   0.0024948   
97.03  -1.86376   0.00249479   
97.04  -1.86374   0.00249478   
97.05  -1.86372   0.00249478   
97.06  -1.8637   0.00249477   
97.07  -1.86368   0.00249476   
97.08  -1.86366   0.00249476   
97.09  -1.86364   0.00249475   
97.1  -1.86362   0.00249474   
97.11  -1.8636   0.00249473   
97.12  -1.86358   0.00249473   
97.13  -1.86355   0.00249472   
97.14  -1.86353   0.00249471   
97.15  -1.86351   0.00249471   
97.16  -1.86349   0.0024947   
97.17  -1.86347   0.00249469   
97.18  -1.86345   0.00249469   
97.19  -1.86343   0.00249468   
97.2  -1.86341   0.00249467   
97.21  -1.86339   0.00249466   
97.22  -1.86337   0.00249466   
97.23  -1.86334   0.00249465   
97.24  -1.86332   0.00249464   
97.25  -1.8633   0.00249464   
97.26  -1.86328   0.00249463   
97.27  -1.86326   0.00249462   
97.28  -1.86324   0.00249462   
97.29  -1.86322   0.00249461   
97.3  -1.8632   0.0024946   
97.31  -1.86318   0.00249459   
97.32  -1.86315   0.00249459   
97.33  -1.86313   0.00249458   
97.34  -1.86311   0.00249457   
97.35  -1.86309   0.00249457   
97.36  -1.86307   0.00249456   
97.37  -1.86305   0.00249455   
97.38  -1.86303   0.00249454   
97.39  -1.86301   0.00249454   
97.4  -1.86298   0.00249453   
97.41  -1.86296   0.00249452   
97.42  -1.86294   0.00249452   
97.43  -1.86292   0.00249451   
97.44  -1.8629   0.0024945   
97.45  -1.86288   0.00249449   
97.46  -1.86286   0.00249449   
97.47  -1.86284   0.00249448   
97.48  -1.86281   0.00249447   
97.49  -1.86279   0.00249447   
97.5  -1.86277   0.00249446   
97.51  -1.86275   0.00249445   
97.52  -1.86273   0.00249444   
97.53  -1.86271   0.00249444   
97.54  -1.86269   0.00249443   
97.55  -1.86266   0.00249442   
97.56  -1.86264   0.00249442   
97.57  -1.86262   0.00249441   
97.58  -1.8626   0.0024944   
97.59  -1.86258   0.00249439   
97.6  -1.86256   0.00249439   
97.61  -1.86254   0.00249438   
97.62  -1.86251   0.00249437   
97.63  -1.86249   0.00249437   
97.64  -1.86247   0.00249436   
97.65  -1.86245   0.00249435   
97.66  -1.86243   0.00249434   
97.67  -1.86241   0.00249434   
97.68  -1.86239   0.00249433   
97.69  -1.86236   0.00249432   
97.7  -1.86234   0.00249432   
97.71  -1.86232   0.00249431   
97.72  -1.8623   0.0024943   
97.73  -1.86228   0.00249429   
97.74  -1.86226   0.00249429   
97.75  -1.86223   0.00249428   
97.76  -1.86221   0.00249427   
97.77  -1.86219   0.00249427   
97.78  -1.86217   0.00249426   
97.79  -1.86215   0.00249425   
97.8  -1.86213   0.00249424   
97.81  -1.8621   0.00249424   
97.82  -1.86208   0.00249423   
97.83  -1.86206   0.00249422   
97.84  -1.86204   0.00249421   
97.85  -1.86202   0.00249421   
97.86  -1.862   0.0024942   
97.87  -1.86197   0.00249419   
97.88  -1.86195   0.00249419   
97.89  -1.86193   0.00249418   
97.9  -1.86191   0.00249417   
97.91  -1.86189   0.00249416   
97.92  -1.86187   0.00249416   
97.93  -1.86184   0.00249415   
97.94  -1.86182   0.00249414   
97.95  -1.8618   0.00249413   
97.96  -1.86178   0.00249413   
97.97  -1.86176   0.00249412   
97.98  -1.86173   0.00249411   
97.99  -1.86171   0.00249411   
98  -1.86169   0.0024941   
98.01  -1.86167   0.00249409   
98.02  -1.86165   0.00249408   
98.03  -1.86162   0.00249408   
98.04  -1.8616   0.00249407   
98.05  -1.86158   0.00249406   
98.06  -1.86156   0.00249405   
98.07  -1.86154   0.00249405   
98.08  -1.86151   0.00249404   
98.09  -1.86149   0.00249403   
98.1  -1.86147   0.00249403   
98.11  -1.86145   0.00249402   
98.12  -1.86143   0.00249401   
98.13  -1.8614   0.002494   
98.14  -1.86138   0.002494   
98.15  -1.86136   0.00249399   
98.16  -1.86134   0.00249398   
98.17  -1.86132   0.00249397   
98.18  -1.86129   0.00249397   
98.19  -1.86127   0.00249396   
98.2  -1.86125   0.00249395   
98.21  -1.86123   0.00249394   
98.22  -1.86121   0.00249394   
98.23  -1.86118   0.00249393   
98.24  -1.86116   0.00249392   
98.25  -1.86114   0.00249392   
98.26  -1.86112   0.00249391   
98.27  -1.8611   0.0024939   
98.28  -1.86107   0.00249389   
98.29  -1.86105   0.00249389   
98.3  -1.86103   0.00249388   
98.31  -1.86101   0.00249387   
98.32  -1.86098   0.00249386   
98.33  -1.86096   0.00249386   
98.34  -1.86094   0.00249385   
98.35  -1.86092   0.00249384   
98.36  -1.86089   0.00249383   
98.37  -1.86087   0.00249383   
98.38  -1.86085   0.00249382   
98.39  -1.86083   0.00249381   
98.4  -1.86081   0.0024938   
98.41  -1.86078   0.0024938   
98.42  -1.86076   0.00249379   
98.43  -1.86074   0.00249378   
98.44  -1.86072   0.00249377   
98.45  -1.86069   0.00249377   
98.46  -1.86067   0.00249376   
98.47  -1.86065   0.00249375   
98.48  -1.86063   0.00249374   
98.49  -1.8606   0.00249374   
98.5  -1.86058   0.00249373   
98.51  -1.86056   0.00249372   
98.52  -1.86054   0.00249371   
98.53  -1.86051   0.00249371   
98.54  -1.86049   0.0024937   
98.55  -1.86047   0.00249369   
98.56  -1.86045   0.00249368   
98.57  -1.86042   0.00249368   
98.58  -1.8604   0.00249367   
98.59  -1.86038   0.00249366   
98.6  -1.86036   0.00249365   
98.61  -1.86033   0.00249365   
98.62  -1.86031   0.00249364   
98.63  -1.86029   0.00249363   
98.64  -1.86027   0.00249362   
98.65  -1.86024   0.00249362   
98.66  -1.86022   0.00249361   
98.67  -1.8602   0.0024936   
98.68  -1.86017   0.00249359   
98.69  -1.86015   0.00249359   
98.7  -1.86013   0.00249358   
98.71  -1.86011   0.00249357   
98.72  -1.86008   0.00249356   
98.73  -1.86006   0.00249356   
98.74  -1.86004   0.00249355   
98.75  -1.86002   0.00249354   
98.76  -1.85999   0.00249353   
98.77  -1.85997   0.00249353   
98.78  -1.85995   0.00249352   
98.79  -1.85992   0.00249351   
98.8  -1.8599   0.0024935   
98.81  -1.85988   0.0024935   
98.82  -1.85986   0.00249349   
98.83  -1.85983   0.00249348   
98.84  -1.85981   0.00249347   
98.85  -1.85979   0.00249347   
98.86  -1.85976   0.00249346   
98.87  -1.85974   0.00249345   
98.88  -1.85972   0.00249344   
98.89  -1.8597   0.00249344   
98.9  -1.85967   0.00249343   
98.91  -1.85965   0.00249342   
98.92  -1.85963   0.00249341   
98.93  -1.8596   0.00249341   
98.94  -1.85958   0.0024934   
98.95  -1.85956   0.00249339   
98.96  -1.85954   0.00249338   
98.97  -1.85951   0.00249337   
98.98  -1.85949   0.00249337   
98.99  -1.85947   0.00249336   
99  -1.85944   0.00249335   
99.01  -1.85942   0.00249334   
99.02  -1.8594   0.00249334   
99.03  -1.85937   0.00249333   
99.04  -1.85935   0.00249332   
99.05  -1.85933   0.00249331   
99.06  -1.8593   0.00249331   
99.07  -1.85928   0.0024933   
99.08  -1.85926   0.00249329   
99.09  -1.85923   0.00249328   
99.1  -1.85921   0.00249328   
99.11  -1.85919   0.00249327   
99.12  -1.85917   0.00249326   
99.13  -1.85914   0.00249325   
99.14  -1.85912   0.00249324   
99.15  -1.8591   0.00249324   
99.16  -1.85907   0.00249323   
99.17  -1.85905   0.00249322   
99.18  -1.85903   0.00249321   
99.19  -1.859   0.00249321   
99.2  -1.85898   0.0024932   
99.21  -1.85896   0.00249319   
99.22  -1.85893   0.00249318   
99.23  -1.85891   0.00249318   
99.24  -1.85889   0.00249317   
99.25  -1.85886   0.00249316   
99.26  -1.85884   0.00249315   
99.27  -1.85882   0.00249314   
99.28  -1.85879   0.00249314   
99.29  -1.85877   0.00249313   
99.3  -1.85875   0.00249312   
99.31  -1.85872   0.00249311   
99.32  -1.8587   0.00249311   
99.33  -1.85868   0.0024931   
99.34  -1.85865   0.00249309   
99.35  -1.85863   0.00249308   
99.36  -1.8586   0.00249307   
99.37  -1.85858   0.00249307   
99.38  -1.85856   0.00249306   
99.39  -1.85853   0.00249305   
99.4  -1.85851   0.00249304   
99.41  -1.85849   0.00249304   
99.42  -1.85846   0.00249303   
99.43  -1.85844   0.00249302   
99.44  -1.85842   0.00249301   
99.45  -1.85839   0.002493   
99.46  -1.85837   0.002493   
99.47  -1.85835   0.00249299   
99.48  -1.85832   0.00249298   
99.49  -1.8583   0.00249297   
99.5  -1.85827   0.00249297   
99.51  -1.85825   0.00249296   
99.52  -1.85823   0.00249295   
99.53  -1.8582   0.00249294   
99.54  -1.85818   0.00249293   
99.55  -1.85816   0.00249293   
99.56  -1.85813   0.00249292   
99.57  -1.85811   0.00249291   
99.58  -1.85808   0.0024929   
99.59  -1.85806   0.00249289   
99.6  -1.85804   0.00249289   
99.61  -1.85801   0.00249288   
99.62  -1.85799   0.00249287   
99.63  -1.85797   0.00249286   
99.64  -1.85794   0.00249286   
99.65  -1.85792   0.00249285   
99.66  -1.85789   0.00249284   
99.67  -1.85787   0.00249283   
99.68  -1.85785   0.00249282   
99.69  -1.85782   0.00249282   
99.7  -1.8578   0.00249281   
99.71  -1.85777   0.0024928   
99.72  -1.85775   0.00249279   
99.73  -1.85773   0.00249278   
99.74  -1.8577   0.00249278   
99.75  -1.85768   0.00249277   
99.76  -1.85765   0.00249276   
99.77  -1.85763   0.00249275   
99.78  -1.85761   0.00249274   
99.79  -1.85758   0.00249274   
99.8  -1.85756   0.00249273   
99.81  -1.85753   0.00249272   
99.82  -1.85751   0.00249271   
99.83  -1.85749   0.0024927   
99.84  -1.85746   0.0024927   
99.85  -1.85744   0.00249269   
99.86  -1.85741   0.00249268   
99.87  -1.85739   0.00249267   
99.88  -1.85736   0.00249266   
99.89  -1.85734   0.00249266   
99.9  -1.85732   0.00249265   
99.91  -1.85729   0.00249264   
99.92  -1.85727   0.00249263   
99.93  -1.85724   0.00249262   
99.94  -1.85722   0.00249262   
99.95  -1.85719   0.00249261   
99.96  -1.85717   0.0024926   
99.97  -1.85715   0.00249259   
99.98  -1.85712   0.00249258   
99.99  -1.8571   0.00249258   
100  -1.85707   0.00249257   
100.01  -1.85705   0.00249256   
100.02  -1.85702   0.00249255   
100.03  -1.857   0.00249254   
100.04  -1.85698   0.00249254   
100.05  -1.85695   0.00249253   
100.06  -1.85693   0.00249252   
100.07  -1.8569   0.00249251   
100.08  -1.85688   0.0024925   
100.09  -1.85685   0.0024925   
100.1  -1.85683   0.00249249   
100.11  -1.8568   0.00249248   
100.12  -1.85678   0.00249247   
100.13  -1.85676   0.00249246   
100.14  -1.85673   0.00249246   
100.15  -1.85671   0.00249245   
100.16  -1.85668   0.00249244   
100.17  -1.85666   0.00249243   
100.18  -1.85663   0.00249242   
100.19  -1.85661   0.00249242   
100.2  -1.85658   0.00249241   
100.21  -1.85656   0.0024924   
100.22  -1.85653   0.00249239   
100.23  -1.85651   0.00249238   
100.24  -1.85649   0.00249237   
100.25  -1.85646   0.00249237   
100.26  -1.85644   0.00249236   
100.27  -1.85641   0.00249235   
100.28  -1.85639   0.00249234   
100.29  -1.85636   0.00249233   
100.3  -1.85634   0.00249233   
100.31  -1.85631   0.00249232   
100.32  -1.85629   0.00249231   
100.33  -1.85626   0.0024923   
100.34  -1.85624   0.00249229   
100.35  -1.85621   0.00249229   
100.36  -1.85619   0.00249228   
100.37  -1.85616   0.00249227   
100.38  -1.85614   0.00249226   
100.39  -1.85611   0.00249225   
100.4  -1.85609   0.00249224   
100.41  -1.85606   0.00249224   
100.42  -1.85604   0.00249223   
100.43  -1.85601   0.00249222   
100.44  -1.85599   0.00249221   
100.45  -1.85596   0.0024922   
100.46  -1.85594   0.0024922   
100.47  -1.85591   0.00249219   
100.48  -1.85589   0.00249218   
100.49  -1.85586   0.00249217   
100.5  -1.85584   0.00249216   
100.51  -1.85581   0.00249215   
100.52  -1.85579   0.00249215   
100.53  -1.85576   0.00249214   
100.54  -1.85574   0.00249213   
100.55  -1.85571   0.00249212   
100.56  -1.85569   0.00249211   
100.57  -1.85566   0.0024921   
100.58  -1.85564   0.0024921   
100.59  -1.85561   0.00249209   
100.6  -1.85559   0.00249208   
100.61  -1.85556   0.00249207   
100.62  -1.85554   0.00249206   
100.63  -1.85551   0.00249205   
100.64  -1.85549   0.00249205   
100.65  -1.85546   0.00249204   
100.66  -1.85544   0.00249203   
100.67  -1.85541   0.00249202   
100.68  -1.85539   0.00249201   
100.69  -1.85536   0.002492   
100.7  -1.85534   0.002492   
100.71  -1.85531   0.00249199   
100.72  -1.85529   0.00249198   
100.73  -1.85526   0.00249197   
100.74  -1.85523   0.00249196   
100.75  -1.85521   0.00249195   
100.76  -1.85518   0.00249195   
100.77  -1.85516   0.00249194   
100.78  -1.85513   0.00249193   
100.79  -1.85511   0.00249192   
100.8  -1.85508   0.00249191   
100.81  -1.85506   0.0024919   
100.82  -1.85503   0.0024919   
100.83  -1.85501   0.00249189   
100.84  -1.85498   0.00249188   
100.85  -1.85496   0.00249187   
100.86  -1.85493   0.00249186   
100.87  -1.8549   0.00249185   
100.88  -1.85488   0.00249185   
100.89  -1.85485   0.00249184   
100.9  -1.85483   0.00249183   
100.91  -1.8548   0.00249182   
100.92  -1.85478   0.00249181   
100.93  -1.85475   0.0024918   
100.94  -1.85472   0.0024918   
100.95  -1.8547   0.00249179   
100.96  -1.85467   0.00249178   
100.97  -1.85465   0.00249177   
100.98  -1.85462   0.00249176   
100.99  -1.8546   0.00249175   
101  -1.85457   0.00249174   
101.01  -1.85454   0.00249174   
101.02  -1.85452   0.00249173   
101.03  -1.85449   0.00249172   
101.04  -1.85447   0.00249171   
101.05  -1.85444   0.0024917   
101.06  -1.85442   0.00249169   
101.07  -1.85439   0.00249169   
101.08  -1.85436   0.00249168   
101.09  -1.85434   0.00249167   
101.1  -1.85431   0.00249166   
101.11  -1.85429   0.00249165   
101.12  -1.85426   0.00249164   
101.13  -1.85423   0.00249163   
101.14  -1.85421   0.00249163   
101.15  -1.85418   0.00249162   
101.16  -1.85416   0.00249161   
101.17  -1.85413   0.0024916   
101.18  -1.85411   0.00249159   
101.19  -1.85408   0.00249158   
101.2  -1.85405   0.00249157   
101.21  -1.85403   0.00249157   
101.22  -1.854   0.00249156   
101.23  -1.85397   0.00249155   
101.24  -1.85395   0.00249154   
101.25  -1.85392   0.00249153   
101.26  -1.8539   0.00249152   
101.27  -1.85387   0.00249152   
101.28  -1.85384   0.00249151   
101.29  -1.85382   0.0024915   
101.3  -1.85379   0.00249149   
101.31  -1.85377   0.00249148   
101.32  -1.85374   0.00249147   
101.33  -1.85371   0.00249146   
101.34  -1.85369   0.00249145   
101.35  -1.85366   0.00249145   
101.36  -1.85363   0.00249144   
101.37  -1.85361   0.00249143   
101.38  -1.85358   0.00249142   
101.39  -1.85356   0.00249141   
101.4  -1.85353   0.0024914   
101.41  -1.8535   0.00249139   
101.42  -1.85348   0.00249139   
101.43  -1.85345   0.00249138   
101.44  -1.85342   0.00249137   
101.45  -1.8534   0.00249136   
101.46  -1.85337   0.00249135   
101.47  -1.85334   0.00249134   
101.48  -1.85332   0.00249133   
101.49  -1.85329   0.00249133   
101.5  -1.85327   0.00249132   
101.51  -1.85324   0.00249131   
101.52  -1.85321   0.0024913   
101.53  -1.85319   0.00249129   
101.54  -1.85316   0.00249128   
101.55  -1.85313   0.00249127   
101.56  -1.85311   0.00249126   
101.57  -1.85308   0.00249126   
101.58  -1.85305   0.00249125   
101.59  -1.85303   0.00249124   
101.6  -1.853   0.00249123   
101.61  -1.85297   0.00249122   
101.62  -1.85295   0.00249121   
101.63  -1.85292   0.0024912   
101.64  -1.85289   0.00249119   
101.65  -1.85287   0.00249119   
101.66  -1.85284   0.00249118   
101.67  -1.85281   0.00249117   
101.68  -1.85279   0.00249116   
101.69  -1.85276   0.00249115   
101.7  -1.85273   0.00249114   
101.71  -1.85271   0.00249113   
101.72  -1.85268   0.00249112   
101.73  -1.85265   0.00249112   
101.74  -1.85263   0.00249111   
101.75  -1.8526   0.0024911   
101.76  -1.85257   0.00249109   
101.77  -1.85254   0.00249108   
101.78  -1.85252   0.00249107   
101.79  -1.85249   0.00249106   
101.8  -1.85246   0.00249105   
101.81  -1.85244   0.00249105   
101.82  -1.85241   0.00249104   
101.83  -1.85238   0.00249103   
101.84  -1.85236   0.00249102   
101.85  -1.85233   0.00249101   
101.86  -1.8523   0.002491   
101.87  -1.85228   0.00249099   
101.88  -1.85225   0.00249098   
101.89  -1.85222   0.00249097   
101.9  -1.85219   0.00249097   
101.91  -1.85217   0.00249096   
101.92  -1.85214   0.00249095   
101.93  -1.85211   0.00249094   
101.94  -1.85209   0.00249093   
101.95  -1.85206   0.00249092   
101.96  -1.85203   0.00249091   
101.97  -1.852   0.0024909   
101.98  -1.85198   0.00249089   
101.99  -1.85195   0.00249089   
102  -1.85192   0.00249088   
102.01  -1.85189   0.00249087   
102.02  -1.85187   0.00249086   
102.03  -1.85184   0.00249085   
102.04  -1.85181   0.00249084   
102.05  -1.85179   0.00249083   
102.06  -1.85176   0.00249082   
102.07  -1.85173   0.00249081   
102.08  -1.8517   0.0024908   
102.09  -1.85168   0.0024908   
102.1  -1.85165   0.00249079   
102.11  -1.85162   0.00249078   
102.12  -1.85159   0.00249077   
102.13  -1.85157   0.00249076   
102.14  -1.85154   0.00249075   
102.15  -1.85151   0.00249074   
102.16  -1.85148   0.00249073   
102.17  -1.85146   0.00249072   
102.18  -1.85143   0.00249071   
102.19  -1.8514   0.00249071   
102.2  -1.85137   0.0024907   
102.21  -1.85135   0.00249069   
102.22  -1.85132   0.00249068   
102.23  -1.85129   0.00249067   
102.24  -1.85126   0.00249066   
102.25  -1.85124   0.00249065   
102.26  -1.85121   0.00249064   
102.27  -1.85118   0.00249063   
102.28  -1.85115   0.00249062   
102.29  -1.85112   0.00249062   
102.3  -1.8511   0.00249061   
102.31  -1.85107   0.0024906   
102.32  -1.85104   0.00249059   
102.33  -1.85101   0.00249058   
102.34  -1.85099   0.00249057   
102.35  -1.85096   0.00249056   
102.36  -1.85093   0.00249055   
102.37  -1.8509   0.00249054   
102.38  -1.85087   0.00249053   
102.39  -1.85085   0.00249052   
102.4  -1.85082   0.00249052   
102.41  -1.85079   0.00249051   
102.42  -1.85076   0.0024905   
102.43  -1.85073   0.00249049   
102.44  -1.85071   0.00249048   
102.45  -1.85068   0.00249047   
102.46  -1.85065   0.00249046   
102.47  -1.85062   0.00249045   
102.48  -1.85059   0.00249044   
102.49  -1.85057   0.00249043   
102.5  -1.85054   0.00249042   
102.51  -1.85051   0.00249041   
102.52  -1.85048   0.00249041   
102.53  -1.85045   0.0024904   
102.54  -1.85043   0.00249039   
102.55  -1.8504   0.00249038   
102.56  -1.85037   0.00249037   
102.57  -1.85034   0.00249036   
102.58  -1.85031   0.00249035   
102.59  -1.85029   0.00249034   
102.6  -1.85026   0.00249033   
102.61  -1.85023   0.00249032   
102.62  -1.8502   0.00249031   
102.63  -1.85017   0.0024903   
102.64  -1.85014   0.00249029   
102.65  -1.85012   0.00249029   
102.66  -1.85009   0.00249028   
102.67  -1.85006   0.00249027   
102.68  -1.85003   0.00249026   
102.69  -1.85   0.00249025   
102.7  -1.84997   0.00249024   
102.71  -1.84995   0.00249023   
102.72  -1.84992   0.00249022   
102.73  -1.84989   0.00249021   
102.74  -1.84986   0.0024902   
102.75  -1.84983   0.00249019   
102.76  -1.8498   0.00249018   
102.77  -1.84977   0.00249017   
102.78  -1.84975   0.00249016   
102.79  -1.84972   0.00249016   
102.8  -1.84969   0.00249015   
102.81  -1.84966   0.00249014   
102.82  -1.84963   0.00249013   
102.83  -1.8496   0.00249012   
102.84  -1.84957   0.00249011   
102.85  -1.84955   0.0024901   
102.86  -1.84952   0.00249009   
102.87  -1.84949   0.00249008   
102.88  -1.84946   0.00249007   
102.89  -1.84943   0.00249006   
102.9  -1.8494   0.00249005   
102.91  -1.84937   0.00249004   
102.92  -1.84934   0.00249003   
102.93  -1.84932   0.00249002   
102.94  -1.84929   0.00249001   
102.95  -1.84926   0.00249001   
102.96  -1.84923   0.00249   
102.97  -1.8492   0.00248999   
102.98  -1.84917   0.00248998   
102.99  -1.84914   0.00248997   
103  -1.84911   0.00248996   
103.01  -1.84908   0.00248995   
103.02  -1.84906   0.00248994   
103.03  -1.84903   0.00248993   
103.04  -1.849   0.00248992   
103.05  -1.84897   0.00248991   
103.06  -1.84894   0.0024899   
103.07  -1.84891   0.00248989   
103.08  -1.84888   0.00248988   
103.09  -1.84885   0.00248987   
103.1  -1.84882   0.00248986   
103.11  -1.84879   0.00248985   
103.12  -1.84876   0.00248984   
103.13  -1.84874   0.00248983   
103.14  -1.84871   0.00248983   
103.15  -1.84868   0.00248982   
103.16  -1.84865   0.00248981   
103.17  -1.84862   0.0024898   
103.18  -1.84859   0.00248979   
103.19  -1.84856   0.00248978   
103.2  -1.84853   0.00248977   
103.21  -1.8485   0.00248976   
103.22  -1.84847   0.00248975   
103.23  -1.84844   0.00248974   
103.24  -1.84841   0.00248973   
103.25  -1.84838   0.00248972   
103.26  -1.84835   0.00248971   
103.27  -1.84833   0.0024897   
103.28  -1.8483   0.00248969   
103.29  -1.84827   0.00248968   
103.3  -1.84824   0.00248967   
103.31  -1.84821   0.00248966   
103.32  -1.84818   0.00248965   
103.33  -1.84815   0.00248964   
103.34  -1.84812   0.00248963   
103.35  -1.84809   0.00248962   
103.36  -1.84806   0.00248961   
103.37  -1.84803   0.0024896   
103.38  -1.848   0.00248959   
103.39  -1.84797   0.00248959   
103.4  -1.84794   0.00248958   
103.41  -1.84791   0.00248957   
103.42  -1.84788   0.00248956   
103.43  -1.84785   0.00248955   
103.44  -1.84782   0.00248954   
103.45  -1.84779   0.00248953   
103.46  -1.84776   0.00248952   
103.47  -1.84773   0.00248951   
103.48  -1.8477   0.0024895   
103.49  -1.84767   0.00248949   
103.5  -1.84764   0.00248948   
103.51  -1.84761   0.00248947   
103.52  -1.84758   0.00248946   
103.53  -1.84755   0.00248945   
103.54  -1.84752   0.00248944   
103.55  -1.84749   0.00248943   
103.56  -1.84746   0.00248942   
103.57  -1.84743   0.00248941   
103.58  -1.8474   0.0024894   
103.59  -1.84737   0.00248939   
103.6  -1.84734   0.00248938   
103.61  -1.84731   0.00248937   
103.62  -1.84728   0.00248936   
103.63  -1.84725   0.00248935   
103.64  -1.84722   0.00248934   
103.65  -1.84719   0.00248933   
103.66  -1.84716   0.00248932   
103.67  -1.84713   0.00248931   
103.68  -1.8471   0.0024893   
103.69  -1.84707   0.00248929   
103.7  -1.84704   0.00248928   
103.71  -1.84701   0.00248927   
103.72  -1.84698   0.00248926   
103.73  -1.84695   0.00248925   
103.74  -1.84692   0.00248924   
103.75  -1.84689   0.00248923   
103.76  -1.84686   0.00248922   
103.77  -1.84683   0.00248921   
103.78  -1.8468   0.0024892   
103.79  -1.84677   0.00248919   
103.8  -1.84674   0.00248918   
103.81  -1.84671   0.00248917   
103.82  -1.84668   0.00248916   
103.83  -1.84665   0.00248915   
103.84  -1.84662   0.00248914   
103.85  -1.84659   0.00248913   
103.86  -1.84656   0.00248912   
103.87  -1.84653   0.00248911   
103.88  -1.8465   0.0024891   
103.89  -1.84647   0.00248909   
103.9  -1.84643   0.00248908   
103.91  -1.8464   0.00248907   
103.92  -1.84637   0.00248906   
103.93  -1.84634   0.00248905   
103.94  -1.84631   0.00248904   
103.95  -1.84628   0.00248903   
103.96  -1.84625   0.00248902   
103.97  -1.84622   0.00248901   
103.98  -1.84619   0.002489   
103.99  -1.84616   0.00248899   
104  -1.84613   0.00248898   
104.01  -1.8461   0.00248897   
104.02  -1.84607   0.00248896   
104.03  -1.84604   0.00248895   
104.04  -1.846   0.00248894   
104.05  -1.84597   0.00248893   
104.06  -1.84594   0.00248892   
104.07  -1.84591   0.00248891   
104.08  -1.84588   0.0024889   
104.09  -1.84585   0.00248889   
104.1  -1.84582   0.00248888   
104.11  -1.84579   0.00248887   
104.12  -1.84576   0.00248886   
104.13  -1.84573   0.00248885   
104.14  -1.84569   0.00248884   
104.15  -1.84566   0.00248883   
104.16  -1.84563   0.00248882   
104.17  -1.8456   0.00248881   
104.18  -1.84557   0.0024888   
104.19  -1.84554   0.00248879   
104.2  -1.84551   0.00248878   
104.21  -1.84548   0.00248877   
104.22  -1.84545   0.00248876   
104.23  -1.84541   0.00248875   
104.24  -1.84538   0.00248874   
104.25  -1.84535   0.00248873   
104.26  -1.84532   0.00248872   
104.27  -1.84529   0.00248871   
104.28  -1.84526   0.0024887   
104.29  -1.84523   0.00248869   
104.3  -1.84519   0.00248868   
104.31  -1.84516   0.00248867   
104.32  -1.84513   0.00248866   
104.33  -1.8451   0.00248865   
104.34  -1.84507   0.00248864   
104.35  -1.84504   0.00248863   
104.36  -1.84501   0.00248862   
104.37  -1.84497   0.00248861   
104.38  -1.84494   0.0024886   
104.39  -1.84491   0.00248859   
104.4  -1.84488   0.00248858   
104.41  -1.84485   0.00248857   
104.42  -1.84482   0.00248856   
104.43  -1.84479   0.00248855   
104.44  -1.84475   0.00248854   
104.45  -1.84472   0.00248853   
104.46  -1.84469   0.00248852   
104.47  -1.84466   0.00248851   
104.48  -1.84463   0.0024885   
104.49  -1.84459   0.00248849   
104.5  -1.84456   0.00248848   
104.51  -1.84453   0.00248846   
104.52  -1.8445   0.00248845   
104.53  -1.84447   0.00248844   
104.54  -1.84444   0.00248843   
104.55  -1.8444   0.00248842   
104.56  -1.84437   0.00248841   
104.57  -1.84434   0.0024884   
104.58  -1.84431   0.00248839   
104.59  -1.84428   0.00248838   
104.6  -1.84424   0.00248837   
104.61  -1.84421   0.00248836   
104.62  -1.84418   0.00248835   
104.63  -1.84415   0.00248834   
104.64  -1.84412   0.00248833   
104.65  -1.84408   0.00248832   
104.66  -1.84405   0.00248831   
104.67  -1.84402   0.0024883   
104.68  -1.84399   0.00248829   
104.69  -1.84395   0.00248828   
104.7  -1.84392   0.00248827   
104.71  -1.84389   0.00248826   
104.72  -1.84386   0.00248825   
104.73  -1.84383   0.00248824   
104.74  -1.84379   0.00248822   
104.75  -1.84376   0.00248821   
104.76  -1.84373   0.0024882   
104.77  -1.8437   0.00248819   
104.78  -1.84366   0.00248818   
104.79  -1.84363   0.00248817   
104.8  -1.8436   0.00248816   
104.81  -1.84357   0.00248815   
104.82  -1.84353   0.00248814   
104.83  -1.8435   0.00248813   
104.84  -1.84347   0.00248812   
104.85  -1.84344   0.00248811   
104.86  -1.8434   0.0024881   
104.87  -1.84337   0.00248809   
104.88  -1.84334   0.00248808   
104.89  -1.84331   0.00248807   
104.9  -1.84327   0.00248806   
104.91  -1.84324   0.00248805   
104.92  -1.84321   0.00248803   
104.93  -1.84318   0.00248802   
104.94  -1.84314   0.00248801   
104.95  -1.84311   0.002488   
104.96  -1.84308   0.00248799   
104.97  -1.84305   0.00248798   
104.98  -1.84301   0.00248797   
104.99  -1.84298   0.00248796   
105  -1.84295   0.00248795   
105.01  -1.84291   0.00248794   
105.02  -1.84288   0.00248793   
105.03  -1.84285   0.00248792   
105.04  -1.84282   0.00248791   
105.05  -1.84278   0.0024879   
105.06  -1.84275   0.00248789   
105.07  -1.84272   0.00248787   
105.08  -1.84268   0.00248786   
105.09  -1.84265   0.00248785   
105.1  -1.84262   0.00248784   
105.11  -1.84258   0.00248783   
105.12  -1.84255   0.00248782   
105.13  -1.84252   0.00248781   
105.14  -1.84248   0.0024878   
105.15  -1.84245   0.00248779   
105.16  -1.84242   0.00248778   
105.17  -1.84238   0.00248777   
105.18  -1.84235   0.00248776   
105.19  -1.84232   0.00248775   
105.2  -1.84229   0.00248773   
105.21  -1.84225   0.00248772   
105.22  -1.84222   0.00248771   
105.23  -1.84219   0.0024877   
105.24  -1.84215   0.00248769   
105.25  -1.84212   0.00248768   
105.26  -1.84208   0.00248767   
105.27  -1.84205   0.00248766   
105.28  -1.84202   0.00248765   
105.29  -1.84198   0.00248764   
105.3  -1.84195   0.00248763   
105.31  -1.84192   0.00248762   
105.32  -1.84188   0.0024876   
105.33  -1.84185   0.00248759   
105.34  -1.84182   0.00248758   
105.35  -1.84178   0.00248757   
105.36  -1.84175   0.00248756   
105.37  -1.84172   0.00248755   
105.38  -1.84168   0.00248754   
105.39  -1.84165   0.00248753   
105.4  -1.84161   0.00248752   
105.41  -1.84158   0.00248751   
105.42  -1.84155   0.00248749   
105.43  -1.84151   0.00248748   
105.44  -1.84148   0.00248747   
105.45  -1.84145   0.00248746   
105.46  -1.84141   0.00248745   
105.47  -1.84138   0.00248744   
105.48  -1.84134   0.00248743   
105.49  -1.84131   0.00248742   
105.5  -1.84128   0.00248741   
105.51  -1.84124   0.0024874   
105.52  -1.84121   0.00248738   
105.53  -1.84117   0.00248737   
105.54  -1.84114   0.00248736   
105.55  -1.84111   0.00248735   
105.56  -1.84107   0.00248734   
105.57  -1.84104   0.00248733   
105.58  -1.841   0.00248732   
105.59  -1.84097   0.00248731   
105.6  -1.84094   0.0024873   
105.61  -1.8409   0.00248729   
105.62  -1.84087   0.00248727   
105.63  -1.84083   0.00248726   
105.64  -1.8408   0.00248725   
105.65  -1.84076   0.00248724   
105.66  -1.84073   0.00248723   
105.67  -1.8407   0.00248722   
105.68  -1.84066   0.00248721   
105.69  -1.84063   0.0024872   
105.7  -1.84059   0.00248718   
105.71  -1.84056   0.00248717   
105.72  -1.84052   0.00248716   
105.73  -1.84049   0.00248715   
105.74  -1.84045   0.00248714   
105.75  -1.84042   0.00248713   
105.76  -1.84038   0.00248712   
105.77  -1.84035   0.00248711   
105.78  -1.84032   0.0024871   
105.79  -1.84028   0.00248708   
105.8  -1.84025   0.00248707   
105.81  -1.84021   0.00248706   
105.82  -1.84018   0.00248705   
105.83  -1.84014   0.00248704   
105.84  -1.84011   0.00248703   
105.85  -1.84007   0.00248702   
105.86  -1.84004   0.002487   
105.87  -1.84   0.00248699   
105.88  -1.83997   0.00248698   
105.89  -1.83993   0.00248697   
105.9  -1.8399   0.00248696   
105.91  -1.83986   0.00248695   
105.92  -1.83983   0.00248694   
105.93  -1.83979   0.00248693   
105.94  -1.83976   0.00248691   
105.95  -1.83972   0.0024869   
105.96  -1.83969   0.00248689   
105.97  -1.83965   0.00248688   
105.98  -1.83962   0.00248687   
105.99  -1.83958   0.00248686   
106  -1.83955   0.00248685   
106.01  -1.83951   0.00248683   
106.02  -1.83948   0.00248682   
106.03  -1.83944   0.00248681   
106.04  -1.83941   0.0024868   
106.05  -1.83937   0.00248679   
106.06  -1.83934   0.00248678   
106.07  -1.8393   0.00248677   
106.08  -1.83927   0.00248675   
106.09  -1.83923   0.00248674   
106.1  -1.8392   0.00248673   
106.11  -1.83916   0.00248672   
106.12  -1.83912   0.00248671   
106.13  -1.83909   0.0024867   
106.14  -1.83905   0.00248669   
106.15  -1.83902   0.00248667   
106.16  -1.83898   0.00248666   
106.17  -1.83895   0.00248665   
106.18  -1.83891   0.00248664   
106.19  -1.83888   0.00248663   
106.2  -1.83884   0.00248662   
106.21  -1.8388   0.0024866   
106.22  -1.83877   0.00248659   
106.23  -1.83873   0.00248658   
106.24  -1.8387   0.00248657   
106.25  -1.83866   0.00248656   
106.26  -1.83863   0.00248655   
106.27  -1.83859   0.00248654   
106.28  -1.83855   0.00248652   
106.29  -1.83852   0.00248651   
106.3  -1.83848   0.0024865   
106.31  -1.83845   0.00248649   
106.32  -1.83841   0.00248648   
106.33  -1.83837   0.00248647   
106.34  -1.83834   0.00248645   
106.35  -1.8383   0.00248644   
106.36  -1.83827   0.00248643   
106.37  -1.83823   0.00248642   
106.38  -1.83819   0.00248641   
106.39  -1.83816   0.0024864   
106.4  -1.83812   0.00248638   
106.41  -1.83809   0.00248637   
106.42  -1.83805   0.00248636   
106.43  -1.83801   0.00248635   
106.44  -1.83798   0.00248634   
106.45  -1.83794   0.00248633   
106.46  -1.8379   0.00248631   
106.47  -1.83787   0.0024863   
106.48  -1.83783   0.00248629   
106.49  -1.8378   0.00248628   
106.5  -1.83776   0.00248627   
106.51  -1.83772   0.00248625   
106.52  -1.83769   0.00248624   
106.53  -1.83765   0.00248623   
106.54  -1.83761   0.00248622   
106.55  -1.83758   0.00248621   
106.56  -1.83754   0.0024862   
106.57  -1.8375   0.00248618   
106.58  -1.83747   0.00248617   
106.59  -1.83743   0.00248616   
106.6  -1.83739   0.00248615   
106.61  -1.83736   0.00248614   
106.62  -1.83732   0.00248612   
106.63  -1.83728   0.00248611   
106.64  -1.83725   0.0024861   
106.65  -1.83721   0.00248609   
106.66  -1.83717   0.00248608   
106.67  -1.83714   0.00248606   
106.68  -1.8371   0.00248605   
106.69  -1.83706   0.00248604   
106.7  -1.83703   0.00248603   
106.71  -1.83699   0.00248602   
106.72  -1.83695   0.002486   
106.73  -1.83692   0.00248599   
106.74  -1.83688   0.00248598   
106.75  -1.83684   0.00248597   
106.76  -1.8368   0.00248596   
106.77  -1.83677   0.00248594   
106.78  -1.83673   0.00248593   
106.79  -1.83669   0.00248592   
106.8  -1.83666   0.00248591   
106.81  -1.83662   0.0024859   
106.82  -1.83658   0.00248588   
106.83  -1.83654   0.00248587   
106.84  -1.83651   0.00248586   
106.85  -1.83647   0.00248585   
106.86  -1.83643   0.00248584   
106.87  -1.83639   0.00248582   
106.88  -1.83636   0.00248581   
106.89  -1.83632   0.0024858   
106.9  -1.83628   0.00248579   
106.91  -1.83624   0.00248578   
106.92  -1.83621   0.00248576   
106.93  -1.83617   0.00248575   
106.94  -1.83613   0.00248574   
106.95  -1.83609   0.00248573   
106.96  -1.83606   0.00248571   
106.97  -1.83602   0.0024857   
106.98  -1.83598   0.00248569   
106.99  -1.83594   0.00248568   
107  -1.83591   0.00248567   
107.01  -1.83587   0.00248565   
107.02  -1.83583   0.00248564   
107.03  -1.83579   0.00248563   
107.04  -1.83576   0.00248562   
107.05  -1.83572   0.0024856   
107.06  -1.83568   0.00248559   
107.07  -1.83564   0.00248558   
107.08  -1.8356   0.00248557   
107.09  -1.83557   0.00248556   
107.1  -1.83553   0.00248554   
107.11  -1.83549   0.00248553   
107.12  -1.83545   0.00248552   
107.13  -1.83541   0.00248551   
107.14  -1.83538   0.00248549   
107.15  -1.83534   0.00248548   
107.16  -1.8353   0.00248547   
107.17  -1.83526   0.00248546   
107.18  -1.83522   0.00248544   
107.19  -1.83518   0.00248543   
107.2  -1.83515   0.00248542   
107.21  -1.83511   0.00248541   
107.22  -1.83507   0.0024854   
107.23  -1.83503   0.00248538   
107.24  -1.83499   0.00248537   
107.25  -1.83495   0.00248536   
107.26  -1.83492   0.00248535   
107.27  -1.83488   0.00248533   
107.28  -1.83484   0.00248532   
107.29  -1.8348   0.00248531   
107.3  -1.83476   0.0024853   
107.31  -1.83472   0.00248528   
107.32  -1.83468   0.00248527   
107.33  -1.83465   0.00248526   
107.34  -1.83461   0.00248525   
107.35  -1.83457   0.00248523   
107.36  -1.83453   0.00248522   
107.37  -1.83449   0.00248521   
107.38  -1.83445   0.0024852   
107.39  -1.83441   0.00248518   
107.4  -1.83438   0.00248517   
107.41  -1.83434   0.00248516   
107.42  -1.8343   0.00248515   
107.43  -1.83426   0.00248513   
107.44  -1.83422   0.00248512   
107.45  -1.83418   0.00248511   
107.46  -1.83414   0.00248509   
107.47  -1.8341   0.00248508   
107.48  -1.83406   0.00248507   
107.49  -1.83402   0.00248506   
107.5  -1.83399   0.00248504   
107.51  -1.83395   0.00248503   
107.52  -1.83391   0.00248502   
107.53  -1.83387   0.00248501   
107.54  -1.83383   0.00248499   
107.55  -1.83379   0.00248498   
107.56  -1.83375   0.00248497   
107.57  -1.83371   0.00248496   
107.58  -1.83367   0.00248494   
107.59  -1.83363   0.00248493   
107.6  -1.83359   0.00248492   
107.61  -1.83355   0.0024849   
107.62  -1.83351   0.00248489   
107.63  -1.83347   0.00248488   
107.64  -1.83343   0.00248487   
107.65  -1.8334   0.00248485   
107.66  -1.83336   0.00248484   
107.67  -1.83332   0.00248483   
107.68  -1.83328   0.00248481   
107.69  -1.83324   0.0024848   
107.7  -1.8332   0.00248479   
107.71  -1.83316   0.00248478   
107.72  -1.83312   0.00248476   
107.73  -1.83308   0.00248475   
107.74  -1.83304   0.00248474   
107.75  -1.833   0.00248472   
107.76  -1.83296   0.00248471   
107.77  -1.83292   0.0024847   
107.78  -1.83288   0.00248469   
107.79  -1.83284   0.00248467   
107.8  -1.8328   0.00248466   
107.81  -1.83276   0.00248465   
107.82  -1.83272   0.00248463   
107.83  -1.83268   0.00248462   
107.84  -1.83264   0.00248461   
107.85  -1.8326   0.0024846   
107.86  -1.83256   0.00248458   
107.87  -1.83252   0.00248457   
107.88  -1.83248   0.00248456   
107.89  -1.83244   0.00248454   
107.9  -1.8324   0.00248453   
107.91  -1.83236   0.00248452   
107.92  -1.83232   0.0024845   
107.93  -1.83228   0.00248449   
107.94  -1.83223   0.00248448   
107.95  -1.83219   0.00248446   
107.96  -1.83215   0.00248445   
107.97  -1.83211   0.00248444   
107.98  -1.83207   0.00248443   
107.99  -1.83203   0.00248441   
108  -1.83199   0.0024844   
108.01  -1.83195   0.00248439   
108.02  -1.83191   0.00248437   
108.03  -1.83187   0.00248436   
108.04  -1.83183   0.00248435   
108.05  -1.83179   0.00248433   
108.06  -1.83175   0.00248432   
108.07  -1.83171   0.00248431   
108.08  -1.83167   0.00248429   
108.09  -1.83162   0.00248428   
108.1  -1.83158   0.00248427   
108.11  -1.83154   0.00248425   
108.12  -1.8315   0.00248424   
108.13  -1.83146   0.00248423   
108.14  -1.83142   0.00248421   
108.15  -1.83138   0.0024842   
108.16  -1.83134   0.00248419   
108.17  -1.8313   0.00248417   
108.18  -1.83126   0.00248416   
108.19  -1.83121   0.00248415   
108.2  -1.83117   0.00248413   
108.21  -1.83113   0.00248412   
108.22  -1.83109   0.00248411   
108.23  -1.83105   0.00248409   
108.24  -1.83101   0.00248408   
108.25  -1.83097   0.00248407   
108.26  -1.83092   0.00248405   
108.27  -1.83088   0.00248404   
108.28  -1.83084   0.00248403   
108.29  -1.8308   0.00248401   
108.3  -1.83076   0.002484   
108.31  -1.83072   0.00248399   
108.32  -1.83068   0.00248397   
108.33  -1.83063   0.00248396   
108.34  -1.83059   0.00248395   
108.35  -1.83055   0.00248393   
108.36  -1.83051   0.00248392   
108.37  -1.83047   0.00248391   
108.38  -1.83043   0.00248389   
108.39  -1.83038   0.00248388   
108.4  -1.83034   0.00248387   
108.41  -1.8303   0.00248385   
108.42  -1.83026   0.00248384   
108.43  -1.83022   0.00248383   
108.44  -1.83017   0.00248381   
108.45  -1.83013   0.0024838   
108.46  -1.83009   0.00248378   
108.47  -1.83005   0.00248377   
108.48  -1.83001   0.00248376   
108.49  -1.82996   0.00248374   
108.5  -1.82992   0.00248373   
108.51  -1.82988   0.00248372   
108.52  -1.82984   0.0024837   
108.53  -1.82979   0.00248369   
108.54  -1.82975   0.00248368   
108.55  -1.82971   0.00248366   
108.56  -1.82967   0.00248365   
108.57  -1.82962   0.00248363   
108.58  -1.82958   0.00248362   
108.59  -1.82954   0.00248361   
108.6  -1.8295   0.00248359   
108.61  -1.82945   0.00248358   
108.62  -1.82941   0.00248357   
108.63  -1.82937   0.00248355   
108.64  -1.82933   0.00248354   
108.65  -1.82928   0.00248352   
108.66  -1.82924   0.00248351   
108.67  -1.8292   0.0024835   
108.68  -1.82916   0.00248348   
108.69  -1.82911   0.00248347   
108.7  -1.82907   0.00248346   
108.71  -1.82903   0.00248344   
108.72  -1.82898   0.00248343   
108.73  -1.82894   0.00248341   
108.74  -1.8289   0.0024834   
108.75  -1.82886   0.00248339   
108.76  -1.82881   0.00248337   
108.77  -1.82877   0.00248336   
108.78  -1.82873   0.00248334   
108.79  -1.82868   0.00248333   
108.8  -1.82864   0.00248332   
108.81  -1.8286   0.0024833   
108.82  -1.82855   0.00248329   
108.83  -1.82851   0.00248327   
108.84  -1.82847   0.00248326   
108.85  -1.82842   0.00248325   
108.86  -1.82838   0.00248323   
108.87  -1.82834   0.00248322   
108.88  -1.82829   0.0024832   
108.89  -1.82825   0.00248319   
108.9  -1.82821   0.00248318   
108.91  -1.82816   0.00248316   
108.92  -1.82812   0.00248315   
108.93  -1.82807   0.00248313   
108.94  -1.82803   0.00248312   
108.95  -1.82799   0.00248311   
108.96  -1.82794   0.00248309   
108.97  -1.8279   0.00248308   
108.98  -1.82786   0.00248306   
108.99  -1.82781   0.00248305   
109  -1.82777   0.00248304   
109.01  -1.82772   0.00248302   
109.02  -1.82768   0.00248301   
109.03  -1.82764   0.00248299   
109.04  -1.82759   0.00248298   
109.05  -1.82755   0.00248296   
109.06  -1.8275   0.00248295   
109.07  -1.82746   0.00248294   
109.08  -1.82742   0.00248292   
109.09  -1.82737   0.00248291   
109.1  -1.82733   0.00248289   
109.11  -1.82728   0.00248288   
109.12  -1.82724   0.00248286   
109.13  -1.82719   0.00248285   
109.14  -1.82715   0.00248284   
109.15  -1.82711   0.00248282   
109.16  -1.82706   0.00248281   
109.17  -1.82702   0.00248279   
109.18  -1.82697   0.00248278   
109.19  -1.82693   0.00248276   
109.2  -1.82688   0.00248275   
109.21  -1.82684   0.00248274   
109.22  -1.82679   0.00248272   
109.23  -1.82675   0.00248271   
109.24  -1.8267   0.00248269   
109.25  -1.82666   0.00248268   
109.26  -1.82661   0.00248266   
109.27  -1.82657   0.00248265   
109.28  -1.82652   0.00248263   
109.29  -1.82648   0.00248262   
109.3  -1.82644   0.0024826   
109.31  -1.82639   0.00248259   
109.32  -1.82635   0.00248258   
109.33  -1.8263   0.00248256   
109.34  -1.82625   0.00248255   
109.35  -1.82621   0.00248253   
109.36  -1.82616   0.00248252   
109.37  -1.82612   0.0024825   
109.38  -1.82607   0.00248249   
109.39  -1.82603   0.00248247   
109.4  -1.82598   0.00248246   
109.41  -1.82594   0.00248244   
109.42  -1.82589   0.00248243   
109.43  -1.82585   0.00248242   
109.44  -1.8258   0.0024824   
109.45  -1.82576   0.00248239   
109.46  -1.82571   0.00248237   
109.47  -1.82567   0.00248236   
109.48  -1.82562   0.00248234   
109.49  -1.82557   0.00248233   
109.5  -1.82553   0.00248231   
109.51  -1.82548   0.0024823   
109.52  -1.82544   0.00248228   
109.53  -1.82539   0.00248227   
109.54  -1.82534   0.00248225   
109.55  -1.8253   0.00248224   
109.56  -1.82525   0.00248222   
109.57  -1.82521   0.00248221   
109.58  -1.82516   0.00248219   
109.59  -1.82512   0.00248218   
109.6  -1.82507   0.00248216   
109.61  -1.82502   0.00248215   
109.62  -1.82498   0.00248213   
109.63  -1.82493   0.00248212   
109.64  -1.82488   0.0024821   
109.65  -1.82484   0.00248209   
109.66  -1.82479   0.00248207   
109.67  -1.82475   0.00248206   
109.68  -1.8247   0.00248204   
109.69  -1.82465   0.00248203   
109.7  -1.82461   0.00248201   
109.71  -1.82456   0.002482   
109.72  -1.82451   0.00248198   
109.73  -1.82447   0.00248197   
109.74  -1.82442   0.00248195   
109.75  -1.82437   0.00248194   
109.76  -1.82433   0.00248192   
109.77  -1.82428   0.00248191   
109.78  -1.82423   0.00248189   
109.79  -1.82419   0.00248188   
109.8  -1.82414   0.00248186   
109.81  -1.82409   0.00248185   
109.82  -1.82405   0.00248183   
109.83  -1.824   0.00248182   
109.84  -1.82395   0.0024818   
109.85  -1.8239   0.00248179   
109.86  -1.82386   0.00248177   
109.87  -1.82381   0.00248176   
109.88  -1.82376   0.00248174   
109.89  -1.82372   0.00248173   
109.9  -1.82367   0.00248171   
109.91  -1.82362   0.0024817   
109.92  -1.82357   0.00248168   
109.93  -1.82353   0.00248167   
109.94  -1.82348   0.00248165   
109.95  -1.82343   0.00248164   
109.96  -1.82338   0.00248162   
109.97  -1.82334   0.00248161   
109.98  -1.82329   0.00248159   
109.99  -1.82324   0.00248158   
110  -1.82319   0.00248156   
110.01  -1.82315   0.00248154   
110.02  -1.8231   0.00248153   
110.03  -1.82305   0.00248151   
110.04  -1.823   0.0024815   
110.05  -1.82296   0.00248148   
110.06  -1.82291   0.00248147   
110.07  -1.82286   0.00248145   
110.08  -1.82281   0.00248144   
110.09  -1.82276   0.00248142   
110.1  -1.82272   0.00248141   
110.11  -1.82267   0.00248139   
110.12  -1.82262   0.00248137   
110.13  -1.82257   0.00248136   
110.14  -1.82252   0.00248134   
110.15  -1.82247   0.00248133   
110.16  -1.82243   0.00248131   
110.17  -1.82238   0.0024813   
110.18  -1.82233   0.00248128   
110.19  -1.82228   0.00248127   
110.2  -1.82223   0.00248125   
110.21  -1.82218   0.00248123   
110.22  -1.82214   0.00248122   
110.23  -1.82209   0.0024812   
110.24  -1.82204   0.00248119   
110.25  -1.82199   0.00248117   
110.26  -1.82194   0.00248116   
110.27  -1.82189   0.00248114   
110.28  -1.82184   0.00248112   
110.29  -1.82179   0.00248111   
110.3  -1.82175   0.00248109   
110.31  -1.8217   0.00248108   
110.32  -1.82165   0.00248106   
110.33  -1.8216   0.00248105   
110.34  -1.82155   0.00248103   
110.35  -1.8215   0.00248101   
110.36  -1.82145   0.002481   
110.37  -1.8214   0.00248098   
110.38  -1.82135   0.00248097   
110.39  -1.8213   0.00248095   
110.4  -1.82125   0.00248093   
110.41  -1.82121   0.00248092   
110.42  -1.82116   0.0024809   
110.43  -1.82111   0.00248089   
110.44  -1.82106   0.00248087   
110.45  -1.82101   0.00248086   
110.46  -1.82096   0.00248084   
110.47  -1.82091   0.00248082   
110.48  -1.82086   0.00248081   
110.49  -1.82081   0.00248079   
110.5  -1.82076   0.00248078   
110.51  -1.82071   0.00248076   
110.52  -1.82066   0.00248074   
110.53  -1.82061   0.00248073   
110.54  -1.82056   0.00248071   
110.55  -1.82051   0.00248069   
110.56  -1.82046   0.00248068   
110.57  -1.82041   0.00248066   
110.58  -1.82036   0.00248065   
110.59  -1.82031   0.00248063   
110.6  -1.82026   0.00248061   
110.61  -1.82021   0.0024806   
110.62  -1.82016   0.00248058   
110.63  -1.82011   0.00248057   
110.64  -1.82006   0.00248055   
110.65  -1.82001   0.00248053   
110.66  -1.81996   0.00248052   
110.67  -1.81991   0.0024805   
110.68  -1.81986   0.00248048   
110.69  -1.81981   0.00248047   
110.7  -1.81976   0.00248045   
110.71  -1.81971   0.00248044   
110.72  -1.81965   0.00248042   
110.73  -1.8196   0.0024804   
110.74  -1.81955   0.00248039   
110.75  -1.8195   0.00248037   
110.76  -1.81945   0.00248035   
110.77  -1.8194   0.00248034   
110.78  -1.81935   0.00248032   
110.79  -1.8193   0.0024803   
110.8  -1.81925   0.00248029   
110.81  -1.8192   0.00248027   
110.82  -1.81915   0.00248026   
110.83  -1.81909   0.00248024   
110.84  -1.81904   0.00248022   
110.85  -1.81899   0.00248021   
110.86  -1.81894   0.00248019   
110.87  -1.81889   0.00248017   
110.88  -1.81884   0.00248016   
110.89  -1.81879   0.00248014   
110.9  -1.81873   0.00248012   
110.91  -1.81868   0.00248011   
110.92  -1.81863   0.00248009   
110.93  -1.81858   0.00248007   
110.94  -1.81853   0.00248006   
110.95  -1.81848   0.00248004   
110.96  -1.81842   0.00248002   
110.97  -1.81837   0.00248001   
110.98  -1.81832   0.00247999   
110.99  -1.81827   0.00247997   
111  -1.81822   0.00247996   
111.01  -1.81816   0.00247994   
111.02  -1.81811   0.00247992   
111.03  -1.81806   0.00247991   
111.04  -1.81801   0.00247989   
111.05  -1.81796   0.00247987   
111.06  -1.8179   0.00247986   
111.07  -1.81785   0.00247984   
111.08  -1.8178   0.00247982   
111.09  -1.81775   0.00247981   
111.1  -1.81769   0.00247979   
111.11  -1.81764   0.00247977   
111.12  -1.81759   0.00247975   
111.13  -1.81754   0.00247974   
111.14  -1.81748   0.00247972   
111.15  -1.81743   0.0024797   
111.16  -1.81738   0.00247969   
111.17  -1.81733   0.00247967   
111.18  -1.81727   0.00247965   
111.19  -1.81722   0.00247964   
111.2  -1.81717   0.00247962   
111.21  -1.81711   0.0024796   
111.22  -1.81706   0.00247958   
111.23  -1.81701   0.00247957   
111.24  -1.81696   0.00247955   
111.25  -1.8169   0.00247953   
111.26  -1.81685   0.00247952   
111.27  -1.8168   0.0024795   
111.28  -1.81674   0.00247948   
111.29  -1.81669   0.00247947   
111.3  -1.81664   0.00247945   
111.31  -1.81658   0.00247943   
111.32  -1.81653   0.00247941   
111.33  -1.81648   0.0024794   
111.34  -1.81642   0.00247938   
111.35  -1.81637   0.00247936   
111.36  -1.81631   0.00247934   
111.37  -1.81626   0.00247933   
111.38  -1.81621   0.00247931   
111.39  -1.81615   0.00247929   
111.4  -1.8161   0.00247928   
111.41  -1.81605   0.00247926   
111.42  -1.81599   0.00247924   
111.43  -1.81594   0.00247922   
111.44  -1.81588   0.00247921   
111.45  -1.81583   0.00247919   
111.46  -1.81578   0.00247917   
111.47  -1.81572   0.00247915   
111.48  -1.81567   0.00247914   
111.49  -1.81561   0.00247912   
111.5  -1.81556   0.0024791   
111.51  -1.8155   0.00247908   
111.52  -1.81545   0.00247907   
111.53  -1.81539   0.00247905   
111.54  -1.81534   0.00247903   
111.55  -1.81529   0.00247901   
111.56  -1.81523   0.002479   
111.57  -1.81518   0.00247898   
111.58  -1.81512   0.00247896   
111.59  -1.81507   0.00247894   
111.6  -1.81501   0.00247893   
111.61  -1.81496   0.00247891   
111.62  -1.8149   0.00247889   
111.63  -1.81485   0.00247887   
111.64  -1.81479   0.00247885   
111.65  -1.81474   0.00247884   
111.66  -1.81468   0.00247882   
111.67  -1.81463   0.0024788   
111.68  -1.81457   0.00247878   
111.69  -1.81452   0.00247877   
111.7  -1.81446   0.00247875   
111.71  -1.8144   0.00247873   
111.72  -1.81435   0.00247871   
111.73  -1.81429   0.00247869   
111.74  -1.81424   0.00247868   
111.75  -1.81418   0.00247866   
111.76  -1.81413   0.00247864   
111.77  -1.81407   0.00247862   
111.78  -1.81402   0.0024786   
111.79  -1.81396   0.00247859   
111.8  -1.8139   0.00247857   
111.81  -1.81385   0.00247855   
111.82  -1.81379   0.00247853   
111.83  -1.81374   0.00247851   
111.84  -1.81368   0.0024785   
111.85  -1.81362   0.00247848   
111.86  -1.81357   0.00247846   
111.87  -1.81351   0.00247844   
111.88  -1.81345   0.00247842   
111.89  -1.8134   0.00247841   
111.9  -1.81334   0.00247839   
111.91  -1.81329   0.00247837   
111.92  -1.81323   0.00247835   
111.93  -1.81317   0.00247833   
111.94  -1.81312   0.00247832   
111.95  -1.81306   0.0024783   
111.96  -1.813   0.00247828   
111.97  -1.81295   0.00247826   
111.98  -1.81289   0.00247824   
111.99  -1.81283   0.00247822   
112  -1.81277   0.00247821   
112.01  -1.81272   0.00247819   
112.02  -1.81266   0.00247817   
112.03  -1.8126   0.00247815   
112.04  -1.81255   0.00247813   
112.05  -1.81249   0.00247811   
112.06  -1.81243   0.0024781   
112.07  -1.81237   0.00247808   
112.08  -1.81232   0.00247806   
112.09  -1.81226   0.00247804   
112.1  -1.8122   0.00247802   
112.11  -1.81214   0.002478   
112.12  -1.81209   0.00247798   
112.13  -1.81203   0.00247797   
112.14  -1.81197   0.00247795   
112.15  -1.81191   0.00247793   
112.16  -1.81186   0.00247791   
112.17  -1.8118   0.00247789   
112.18  -1.81174   0.00247787   
112.19  -1.81168   0.00247785   
112.2  -1.81162   0.00247784   
112.21  -1.81157   0.00247782   
112.22  -1.81151   0.0024778   
112.23  -1.81145   0.00247778   
112.24  -1.81139   0.00247776   
112.25  -1.81133   0.00247774   
112.26  -1.81127   0.00247772   
112.27  -1.81122   0.0024777   
112.28  -1.81116   0.00247769   
112.29  -1.8111   0.00247767   
112.3  -1.81104   0.00247765   
112.31  -1.81098   0.00247763   
112.32  -1.81092   0.00247761   
112.33  -1.81086   0.00247759   
112.34  -1.8108   0.00247757   
112.35  -1.81075   0.00247755   
112.36  -1.81069   0.00247753   
112.37  -1.81063   0.00247752   
112.38  -1.81057   0.0024775   
112.39  -1.81051   0.00247748   
112.4  -1.81045   0.00247746   
112.41  -1.81039   0.00247744   
112.42  -1.81033   0.00247742   
112.43  -1.81027   0.0024774   
112.44  -1.81021   0.00247738   
112.45  -1.81015   0.00247736   
112.46  -1.81009   0.00247734   
112.47  -1.81003   0.00247733   
112.48  -1.80997   0.00247731   
112.49  -1.80991   0.00247729   
112.5  -1.80986   0.00247727   
112.51  -1.8098   0.00247725   
112.52  -1.80974   0.00247723   
112.53  -1.80968   0.00247721   
112.54  -1.80962   0.00247719   
112.55  -1.80956   0.00247717   
112.56  -1.8095   0.00247715   
112.57  -1.80943   0.00247713   
112.58  -1.80937   0.00247711   
112.59  -1.80931   0.00247709   
112.6  -1.80925   0.00247707   
112.61  -1.80919   0.00247706   
112.62  -1.80913   0.00247704   
112.63  -1.80907   0.00247702   
112.64  -1.80901   0.002477   
112.65  -1.80895   0.00247698   
112.66  -1.80889   0.00247696   
112.67  -1.80883   0.00247694   
112.68  -1.80877   0.00247692   
112.69  -1.80871   0.0024769   
112.7  -1.80865   0.00247688   
112.71  -1.80859   0.00247686   
112.72  -1.80852   0.00247684   
112.73  -1.80846   0.00247682   
112.74  -1.8084   0.0024768   
112.75  -1.80834   0.00247678   
112.76  -1.80828   0.00247676   
112.77  -1.80822   0.00247674   
112.78  -1.80816   0.00247672   
112.79  -1.8081   0.0024767   
112.8  -1.80803   0.00247668   
112.81  -1.80797   0.00247666   
112.82  -1.80791   0.00247664   
112.83  -1.80785   0.00247662   
112.84  -1.80779   0.0024766   
112.85  -1.80772   0.00247658   
112.86  -1.80766   0.00247656   
112.87  -1.8076   0.00247654   
112.88  -1.80754   0.00247652   
112.89  -1.80748   0.0024765   
112.9  -1.80741   0.00247648   
112.91  -1.80735   0.00247646   
112.92  -1.80729   0.00247644   
112.93  -1.80723   0.00247642   
112.94  -1.80716   0.0024764   
112.95  -1.8071   0.00247638   
112.96  -1.80704   0.00247636   
112.97  -1.80698   0.00247634   
112.98  -1.80691   0.00247632   
112.99  -1.80685   0.0024763   
113  -1.80679   0.00247628   
113.01  -1.80673   0.00247626   
113.02  -1.80666   0.00247624   
113.03  -1.8066   0.00247622   
113.04  -1.80654   0.0024762   
113.05  -1.80647   0.00247618   
113.06  -1.80641   0.00247616   
113.07  -1.80635   0.00247614   
113.08  -1.80628   0.00247612   
113.09  -1.80622   0.0024761   
113.1  -1.80616   0.00247608   
113.11  -1.80609   0.00247606   
113.12  -1.80603   0.00247604   
113.13  -1.80597   0.00247602   
113.14  -1.8059   0.002476   
113.15  -1.80584   0.00247598   
113.16  -1.80577   0.00247596   
113.17  -1.80571   0.00247594   
113.18  -1.80565   0.00247592   
113.19  -1.80558   0.0024759   
113.2  -1.80552   0.00247588   
113.21  -1.80545   0.00247585   
113.22  -1.80539   0.00247583   
113.23  -1.80533   0.00247581   
113.24  -1.80526   0.00247579   
113.25  -1.8052   0.00247577   
113.26  -1.80513   0.00247575   
113.27  -1.80507   0.00247573   
113.28  -1.805   0.00247571   
113.29  -1.80494   0.00247569   
113.3  -1.80487   0.00247567   
113.31  -1.80481   0.00247565   
113.32  -1.80474   0.00247563   
113.33  -1.80468   0.00247561   
113.34  -1.80461   0.00247558   
113.35  -1.80455   0.00247556   
113.36  -1.80448   0.00247554   
113.37  -1.80442   0.00247552   
113.38  -1.80435   0.0024755   
113.39  -1.80429   0.00247548   
113.4  -1.80422   0.00247546   
113.41  -1.80416   0.00247544   
113.42  -1.80409   0.00247542   
113.43  -1.80402   0.0024754   
113.44  -1.80396   0.00247537   
113.45  -1.80389   0.00247535   
113.46  -1.80383   0.00247533   
113.47  -1.80376   0.00247531   
113.48  -1.80369   0.00247529   
113.49  -1.80363   0.00247527   
113.5  -1.80356   0.00247525   
113.51  -1.8035   0.00247523   
113.52  -1.80343   0.00247521   
113.53  -1.80336   0.00247518   
113.54  -1.8033   0.00247516   
113.55  -1.80323   0.00247514   
113.56  -1.80316   0.00247512   
113.57  -1.8031   0.0024751   
113.58  -1.80303   0.00247508   
113.59  -1.80296   0.00247506   
113.6  -1.8029   0.00247503   
113.61  -1.80283   0.00247501   
113.62  -1.80276   0.00247499   
113.63  -1.8027   0.00247497   
113.64  -1.80263   0.00247495   
113.65  -1.80256   0.00247493   
113.66  -1.80249   0.0024749   
113.67  -1.80243   0.00247488   
113.68  -1.80236   0.00247486   
113.69  -1.80229   0.00247484   
113.7  -1.80222   0.00247482   
113.71  -1.80216   0.0024748   
113.72  -1.80209   0.00247477   
113.73  -1.80202   0.00247475   
113.74  -1.80195   0.00247473   
113.75  -1.80188   0.00247471   
113.76  -1.80182   0.00247469   
113.77  -1.80175   0.00247467   
113.78  -1.80168   0.00247464   
113.79  -1.80161   0.00247462   
113.8  -1.80154   0.0024746   
113.81  -1.80148   0.00247458   
113.82  -1.80141   0.00247456   
113.83  -1.80134   0.00247453   
113.84  -1.80127   0.00247451   
113.85  -1.8012   0.00247449   
113.86  -1.80113   0.00247447   
113.87  -1.80106   0.00247445   
113.88  -1.80099   0.00247442   
113.89  -1.80093   0.0024744   
113.9  -1.80086   0.00247438   
113.91  -1.80079   0.00247436   
113.92  -1.80072   0.00247434   
113.93  -1.80065   0.00247431   
113.94  -1.80058   0.00247429   
113.95  -1.80051   0.00247427   
113.96  -1.80044   0.00247425   
113.97  -1.80037   0.00247422   
113.98  -1.8003   0.0024742   
113.99  -1.80023   0.00247418   
114  -1.80016   0.00247416   
114.01  -1.80009   0.00247413   
114.02  -1.80002   0.00247411   
114.03  -1.79995   0.00247409   
114.04  -1.79988   0.00247407   
114.05  -1.79981   0.00247404   
114.06  -1.79974   0.00247402   
114.07  -1.79967   0.002474   
114.08  -1.7996   0.00247398   
114.09  -1.79953   0.00247395   
114.1  -1.79946   0.00247393   
114.11  -1.79939   0.00247391   
114.12  -1.79932   0.00247389   
114.13  -1.79925   0.00247386   
114.14  -1.79918   0.00247384   
114.15  -1.79911   0.00247382   
114.16  -1.79903   0.0024738   
114.17  -1.79896   0.00247377   
114.18  -1.79889   0.00247375   
114.19  -1.79882   0.00247373   
114.2  -1.79875   0.0024737   
114.21  -1.79868   0.00247368   
114.22  -1.79861   0.00247366   
114.23  -1.79853   0.00247364   
114.24  -1.79846   0.00247361   
114.25  -1.79839   0.00247359   
114.26  -1.79832   0.00247357   
114.27  -1.79825   0.00247354   
114.28  -1.79818   0.00247352   
114.29  -1.7981   0.0024735   
114.3  -1.79803   0.00247347   
114.31  -1.79796   0.00247345   
114.32  -1.79789   0.00247343   
114.33  -1.79781   0.0024734   
114.34  -1.79774   0.00247338   
114.35  -1.79767   0.00247336   
114.36  -1.7976   0.00247333   
114.37  -1.79752   0.00247331   
114.38  -1.79745   0.00247329   
114.39  -1.79738   0.00247326   
114.4  -1.7973   0.00247324   
114.41  -1.79723   0.00247322   
114.42  -1.79716   0.00247319   
114.43  -1.79709   0.00247317   
114.44  -1.79701   0.00247315   
114.45  -1.79694   0.00247312   
114.46  -1.79686   0.0024731   
114.47  -1.79679   0.00247308   
114.48  -1.79672   0.00247305   
114.49  -1.79664   0.00247303   
114.5  -1.79657   0.00247301   
114.51  -1.7965   0.00247298   
114.52  -1.79642   0.00247296   
114.53  -1.79635   0.00247293   
114.54  -1.79627   0.00247291   
114.55  -1.7962   0.00247289   
114.56  -1.79613   0.00247286   
114.57  -1.79605   0.00247284   
114.58  -1.79598   0.00247282   
114.59  -1.7959   0.00247279   
114.6  -1.79583   0.00247277   
114.61  -1.79575   0.00247274   
114.62  -1.79568   0.00247272   
114.63  -1.7956   0.0024727   
114.64  -1.79553   0.00247267   
114.65  -1.79545   0.00247265   
114.66  -1.79538   0.00247262   
114.67  -1.7953   0.0024726   
114.68  -1.79523   0.00247258   
114.69  -1.79515   0.00247255   
114.7  -1.79508   0.00247253   
114.71  -1.795   0.0024725   
114.72  -1.79492   0.00247248   
114.73  -1.79485   0.00247245   
114.74  -1.79477   0.00247243   
114.75  -1.7947   0.00247241   
114.76  -1.79462   0.00247238   
114.77  -1.79454   0.00247236   
114.78  -1.79447   0.00247233   
114.79  -1.79439   0.00247231   
114.8  -1.79432   0.00247228   
114.81  -1.79424   0.00247226   
114.82  -1.79416   0.00247223   
114.83  -1.79409   0.00247221   
114.84  -1.79401   0.00247219   
114.85  -1.79393   0.00247216   
114.86  -1.79386   0.00247214   
114.87  -1.79378   0.00247211   
114.88  -1.7937   0.00247209   
114.89  -1.79362   0.00247206   
114.9  -1.79355   0.00247204   
114.91  -1.79347   0.00247201   
114.92  -1.79339   0.00247199   
114.93  -1.79331   0.00247196   
114.94  -1.79324   0.00247194   
114.95  -1.79316   0.00247191   
114.96  -1.79308   0.00247189   
114.97  -1.793   0.00247186   
114.98  -1.79292   0.00247184   
114.99  -1.79285   0.00247181   
115  -1.79277   0.00247179   
115.01  -1.79269   0.00247176   
115.02  -1.79261   0.00247174   
115.03  -1.79253   0.00247171   
115.04  -1.79245   0.00247169   
115.05  -1.79238   0.00247166   
115.06  -1.7923   0.00247164   
115.07  -1.79222   0.00247161   
115.08  -1.79214   0.00247159   
115.09  -1.79206   0.00247156   
115.1  -1.79198   0.00247154   
115.11  -1.7919   0.00247151   
115.12  -1.79182   0.00247149   
115.13  -1.79174   0.00247146   
115.14  -1.79166   0.00247143   
115.15  -1.79158   0.00247141   
115.16  -1.7915   0.00247138   
115.17  -1.79142   0.00247136   
115.18  -1.79134   0.00247133   
115.19  -1.79126   0.00247131   
115.2  -1.79118   0.00247128   
115.21  -1.7911   0.00247126   
115.22  -1.79102   0.00247123   
115.23  -1.79094   0.0024712   
115.24  -1.79086   0.00247118   
115.25  -1.79078   0.00247115   
115.26  -1.7907   0.00247113   
115.27  -1.79062   0.0024711   
115.28  -1.79054   0.00247107   
115.29  -1.79046   0.00247105   
115.3  -1.79038   0.00247102   
115.31  -1.7903   0.002471   
115.32  -1.79021   0.00247097   
115.33  -1.79013   0.00247094   
115.34  -1.79005   0.00247092   
115.35  -1.78997   0.00247089   
115.36  -1.78989   0.00247087   
115.37  -1.78981   0.00247084   
115.38  -1.78973   0.00247081   
115.39  -1.78964   0.00247079   
115.4  -1.78956   0.00247076   
115.41  -1.78948   0.00247074   
115.42  -1.7894   0.00247071   
115.43  -1.78931   0.00247068   
115.44  -1.78923   0.00247066   
115.45  -1.78915   0.00247063   
115.46  -1.78907   0.0024706   
115.47  -1.78898   0.00247058   
115.48  -1.7889   0.00247055   
115.49  -1.78882   0.00247052   
115.5  -1.78873   0.0024705   
115.51  -1.78865   0.00247047   
115.52  -1.78857   0.00247044   
115.53  -1.78848   0.00247042   
115.54  -1.7884   0.00247039   
115.55  -1.78832   0.00247036   
115.56  -1.78823   0.00247034   
115.57  -1.78815   0.00247031   
115.58  -1.78807   0.00247028   
115.59  -1.78798   0.00247026   
115.6  -1.7879   0.00247023   
115.61  -1.78781   0.0024702   
115.62  -1.78773   0.00247018   
115.63  -1.78764   0.00247015   
115.64  -1.78756   0.00247012   
115.65  -1.78748   0.00247009   
115.66  -1.78739   0.00247007   
115.67  -1.78731   0.00247004   
115.68  -1.78722   0.00247001   
115.69  -1.78714   0.00246999   
115.7  -1.78705   0.00246996   
115.71  -1.78697   0.00246993   
115.72  -1.78688   0.0024699   
115.73  -1.78679   0.00246988   
115.74  -1.78671   0.00246985   
115.75  -1.78662   0.00246982   
115.76  -1.78654   0.00246979   
115.77  -1.78645   0.00246977   
115.78  -1.78637   0.00246974   
115.79  -1.78628   0.00246971   
115.8  -1.78619   0.00246968   
115.81  -1.78611   0.00246966   
115.82  -1.78602   0.00246963   
115.83  -1.78593   0.0024696   
115.84  -1.78585   0.00246957   
115.85  -1.78576   0.00246955   
115.86  -1.78567   0.00246952   
115.87  -1.78559   0.00246949   
115.88  -1.7855   0.00246946   
115.89  -1.78541   0.00246943   
115.9  -1.78532   0.00246941   
115.91  -1.78524   0.00246938   
115.92  -1.78515   0.00246935   
115.93  -1.78506   0.00246932   
115.94  -1.78497   0.00246929   
115.95  -1.78489   0.00246927   
115.96  -1.7848   0.00246924   
115.97  -1.78471   0.00246921   
115.98  -1.78462   0.00246918   
115.99  -1.78453   0.00246915   
116  -1.78444   0.00246913   
116.01  -1.78436   0.0024691   
116.02  -1.78427   0.00246907   
116.03  -1.78418   0.00246904   
116.04  -1.78409   0.00246901   
116.05  -1.784   0.00246898   
116.06  -1.78391   0.00246895   
116.07  -1.78382   0.00246893   
116.08  -1.78373   0.0024689   
116.09  -1.78364   0.00246887   
116.1  -1.78355   0.00246884   
116.11  -1.78346   0.00246881   
116.12  -1.78337   0.00246878   
116.13  -1.78328   0.00246875   
116.14  -1.78319   0.00246873   
116.15  -1.7831   0.0024687   
116.16  -1.78301   0.00246867   
116.17  -1.78292   0.00246864   
116.18  -1.78283   0.00246861   
116.19  -1.78274   0.00246858   
116.2  -1.78265   0.00246855   
116.21  -1.78256   0.00246852   
116.22  -1.78247   0.00246849   
116.23  -1.78238   0.00246846   
116.24  -1.78228   0.00246844   
116.25  -1.78219   0.00246841   
116.26  -1.7821   0.00246838   
116.27  -1.78201   0.00246835   
116.28  -1.78192   0.00246832   
116.29  -1.78183   0.00246829   
116.3  -1.78173   0.00246826   
116.31  -1.78164   0.00246823   
116.32  -1.78155   0.0024682   
116.33  -1.78146   0.00246817   
116.34  -1.78136   0.00246814   
116.35  -1.78127   0.00246811   
116.36  -1.78118   0.00246808   
116.37  -1.78109   0.00246805   
116.38  -1.78099   0.00246802   
116.39  -1.7809   0.00246799   
116.4  -1.78081   0.00246796   
116.41  -1.78071   0.00246793   
116.42  -1.78062   0.0024679   
116.43  -1.78053   0.00246787   
116.44  -1.78043   0.00246784   
116.45  -1.78034   0.00246781   
116.46  -1.78024   0.00246778   
116.47  -1.78015   0.00246775   
116.48  -1.78006   0.00246772   
116.49  -1.77996   0.00246769   
116.5  -1.77987   0.00246766   
116.51  -1.77977   0.00246763   
116.52  -1.77968   0.0024676   
116.53  -1.77958   0.00246757   
116.54  -1.77949   0.00246754   
116.55  -1.77939   0.00246751   
116.56  -1.7793   0.00246748   
116.57  -1.7792   0.00246745   
116.58  -1.77911   0.00246742   
116.59  -1.77901   0.00246739   
116.6  -1.77891   0.00246736   
116.61  -1.77882   0.00246733   
116.62  -1.77872   0.0024673   
116.63  -1.77863   0.00246727   
116.64  -1.77853   0.00246724   
116.65  -1.77843   0.0024672   
116.66  -1.77834   0.00246717   
116.67  -1.77824   0.00246714   
116.68  -1.77814   0.00246711   
116.69  -1.77805   0.00246708   
116.7  -1.77795   0.00246705   
116.71  -1.77785   0.00246702   
116.72  -1.77775   0.00246699   
116.73  -1.77766   0.00246696   
116.74  -1.77756   0.00246693   
116.75  -1.77746   0.00246689   
116.76  -1.77736   0.00246686   
116.77  -1.77727   0.00246683   
116.78  -1.77717   0.0024668   
116.79  -1.77707   0.00246677   
116.8  -1.77697   0.00246674   
116.81  -1.77687   0.00246671   
116.82  -1.77677   0.00246667   
116.83  -1.77667   0.00246664   
116.84  -1.77657   0.00246661   
116.85  -1.77648   0.00246658   
116.86  -1.77638   0.00246655   
116.87  -1.77628   0.00246652   
116.88  -1.77618   0.00246648   
116.89  -1.77608   0.00246645   
116.9  -1.77598   0.00246642   
116.91  -1.77588   0.00246639   
116.92  -1.77578   0.00246636   
116.93  -1.77568   0.00246632   
116.94  -1.77558   0.00246629   
116.95  -1.77548   0.00246626   
116.96  -1.77537   0.00246623   
116.97  -1.77527   0.0024662   
116.98  -1.77517   0.00246616   
116.99  -1.77507   0.00246613   
117  -1.77497   0.0024661   
117.01  -1.77487   0.00246607   
117.02  -1.77477   0.00246603   
117.03  -1.77467   0.002466   
117.04  -1.77456   0.00246597   
117.05  -1.77446   0.00246594   
117.06  -1.77436   0.0024659   
117.07  -1.77426   0.00246587   
117.08  -1.77415   0.00246584   
117.09  -1.77405   0.00246581   
117.1  -1.77395   0.00246577   
117.11  -1.77385   0.00246574   
117.12  -1.77374   0.00246571   
117.13  -1.77364   0.00246567   
117.14  -1.77354   0.00246564   
117.15  -1.77343   0.00246561   
117.16  -1.77333   0.00246558   
117.17  -1.77323   0.00246554   
117.18  -1.77312   0.00246551   
117.19  -1.77302   0.00246548   
117.2  -1.77291   0.00246544   
117.21  -1.77281   0.00246541   
117.22  -1.7727   0.00246538   
117.23  -1.7726   0.00246534   
117.24  -1.77249   0.00246531   
117.25  -1.77239   0.00246528   
117.26  -1.77228   0.00246524   
117.27  -1.77218   0.00246521   
117.28  -1.77207   0.00246517   
117.29  -1.77197   0.00246514   
117.3  -1.77186   0.00246511   
117.31  -1.77176   0.00246507   
117.32  -1.77165   0.00246504   
117.33  -1.77154   0.00246501   
117.34  -1.77144   0.00246497   
117.35  -1.77133   0.00246494   
117.36  -1.77122   0.0024649   
117.37  -1.77112   0.00246487   
117.38  -1.77101   0.00246484   
117.39  -1.7709   0.0024648   
117.4  -1.77079   0.00246477   
117.41  -1.77069   0.00246473   
117.42  -1.77058   0.0024647   
117.43  -1.77047   0.00246466   
117.44  -1.77036   0.00246463   
117.45  -1.77026   0.00246459   
117.46  -1.77015   0.00246456   
117.47  -1.77004   0.00246453   
117.48  -1.76993   0.00246449   
117.49  -1.76982   0.00246446   
117.5  -1.76971   0.00246442   
117.51  -1.7696   0.00246439   
117.52  -1.76949   0.00246435   
117.53  -1.76938   0.00246432   
117.54  -1.76927   0.00246428   
117.55  -1.76916   0.00246425   
117.56  -1.76905   0.00246421   
117.57  -1.76894   0.00246418   
117.58  -1.76883   0.00246414   
117.59  -1.76872   0.00246411   
117.6  -1.76861   0.00246407   
117.61  -1.7685   0.00246404   
117.62  -1.76839   0.002464   
117.63  -1.76828   0.00246396   
117.64  -1.76817   0.00246393   
117.65  -1.76806   0.00246389   
117.66  -1.76795   0.00246386   
117.67  -1.76783   0.00246382   
117.68  -1.76772   0.00246379   
117.69  -1.76761   0.00246375   
117.7  -1.7675   0.00246372   
117.71  -1.76738   0.00246368   
117.72  -1.76727   0.00246364   
117.73  -1.76716   0.00246361   
117.74  -1.76705   0.00246357   
117.75  -1.76693   0.00246354   
117.76  -1.76682   0.0024635   
117.77  -1.76671   0.00246346   
117.78  -1.76659   0.00246343   
117.79  -1.76648   0.00246339   
117.8  -1.76636   0.00246335   
117.81  -1.76625   0.00246332   
117.82  -1.76614   0.00246328   
117.83  -1.76602   0.00246324   
117.84  -1.76591   0.00246321   
117.85  -1.76579   0.00246317   
117.86  -1.76568   0.00246313   
117.87  -1.76556   0.0024631   
117.88  -1.76544   0.00246306   
117.89  -1.76533   0.00246302   
117.9  -1.76521   0.00246299   
117.91  -1.7651   0.00246295   
117.92  -1.76498   0.00246291   
117.93  -1.76486   0.00246288   
117.94  -1.76475   0.00246284   
117.95  -1.76463   0.0024628   
117.96  -1.76451   0.00246276   
117.97  -1.7644   0.00246273   
117.98  -1.76428   0.00246269   
117.99  -1.76416   0.00246265   
118  -1.76404   0.00246261   
118.01  -1.76393   0.00246258   
118.02  -1.76381   0.00246254   
118.03  -1.76369   0.0024625   
118.04  -1.76357   0.00246246   
118.05  -1.76345   0.00246243   
118.06  -1.76333   0.00246239   
118.07  -1.76322   0.00246235   
118.08  -1.7631   0.00246231   
118.09  -1.76298   0.00246227   
118.1  -1.76286   0.00246224   
118.11  -1.76274   0.0024622   
118.12  -1.76262   0.00246216   
118.13  -1.7625   0.00246212   
118.14  -1.76238   0.00246208   
118.15  -1.76226   0.00246204   
118.16  -1.76214   0.00246201   
118.17  -1.76201   0.00246197   
118.18  -1.76189   0.00246193   
118.19  -1.76177   0.00246189   
118.2  -1.76165   0.00246185   
118.21  -1.76153   0.00246181   
118.22  -1.76141   0.00246177   
118.23  -1.76128   0.00246174   
118.24  -1.76116   0.0024617   
118.25  -1.76104   0.00246166   
118.26  -1.76092   0.00246162   
118.27  -1.76079   0.00246158   
118.28  -1.76067   0.00246154   
118.29  -1.76055   0.0024615   
118.3  -1.76042   0.00246146   
118.31  -1.7603   0.00246142   
118.32  -1.76018   0.00246138   
118.33  -1.76005   0.00246134   
118.34  -1.75993   0.0024613   
118.35  -1.7598   0.00246126   
118.36  -1.75968   0.00246122   
118.37  -1.75955   0.00246118   
118.38  -1.75943   0.00246114   
118.39  -1.7593   0.0024611   
118.4  -1.75918   0.00246106   
118.41  -1.75905   0.00246102   
118.42  -1.75893   0.00246098   
118.43  -1.7588   0.00246094   
118.44  -1.75867   0.0024609   
118.45  -1.75855   0.00246086   
118.46  -1.75842   0.00246082   
118.47  -1.75829   0.00246078   
118.48  -1.75816   0.00246074   
118.49  -1.75804   0.0024607   
118.5  -1.75791   0.00246066   
118.51  -1.75778   0.00246062   
118.52  -1.75765   0.00246058   
118.53  -1.75752   0.00246054   
118.54  -1.7574   0.0024605   
118.55  -1.75727   0.00246046   
118.56  -1.75714   0.00246042   
118.57  -1.75701   0.00246037   
118.58  -1.75688   0.00246033   
118.59  -1.75675   0.00246029   
118.6  -1.75662   0.00246025   
118.61  -1.75649   0.00246021   
118.62  -1.75636   0.00246017   
118.63  -1.75623   0.00246013   
118.64  -1.7561   0.00246008   
118.65  -1.75597   0.00246004   
118.66  -1.75584   0.00246   
118.67  -1.7557   0.00245996   
118.68  -1.75557   0.00245992   
118.69  -1.75544   0.00245987   
118.7  -1.75531   0.00245983   
118.71  -1.75518   0.00245979   
118.72  -1.75504   0.00245975   
118.73  -1.75491   0.00245971   
118.74  -1.75478   0.00245966   
118.75  -1.75464   0.00245962   
118.76  -1.75451   0.00245958   
118.77  -1.75438   0.00245954   
118.78  -1.75424   0.00245949   
118.79  -1.75411   0.00245945   
118.8  -1.75397   0.00245941   
118.81  -1.75384   0.00245937   
118.82  -1.75371   0.00245932   
118.83  -1.75357   0.00245928   
118.84  -1.75343   0.00245924   
118.85  -1.7533   0.00245919   
118.86  -1.75316   0.00245915   
118.87  -1.75303   0.00245911   
118.88  -1.75289   0.00245906   
118.89  -1.75275   0.00245902   
118.9  -1.75262   0.00245898   
118.91  -1.75248   0.00245893   
118.92  -1.75234   0.00245889   
118.93  -1.75221   0.00245885   
118.94  -1.75207   0.0024588   
118.95  -1.75193   0.00245876   
118.96  -1.75179   0.00245871   
118.97  -1.75165   0.00245867   
118.98  -1.75151   0.00245863   
118.99  -1.75137   0.00245858   
119  -1.75124   0.00245854   
119.01  -1.7511   0.00245849   
119.02  -1.75096   0.00245845   
119.03  -1.75082   0.0024584   
119.04  -1.75068   0.00245836   
119.05  -1.75054   0.00245831   
119.06  -1.75039   0.00245827   
119.07  -1.75025   0.00245822   
119.08  -1.75011   0.00245818   
119.09  -1.74997   0.00245813   
119.1  -1.74983   0.00245809   
119.11  -1.74969   0.00245804   
119.12  -1.74954   0.002458   
119.13  -1.7494   0.00245795   
119.14  -1.74926   0.00245791   
119.15  -1.74912   0.00245786   
119.16  -1.74897   0.00245782   
119.17  -1.74883   0.00245777   
119.18  -1.74869   0.00245773   
119.19  -1.74854   0.00245768   
119.2  -1.7484   0.00245763   
119.21  -1.74825   0.00245759   
119.22  -1.74811   0.00245754   
119.23  -1.74796   0.0024575   
119.24  -1.74782   0.00245745   
119.25  -1.74767   0.0024574   
119.26  -1.74752   0.00245736   
119.27  -1.74738   0.00245731   
119.28  -1.74723   0.00245726   
119.29  -1.74708   0.00245722   
119.3  -1.74694   0.00245717   
119.31  -1.74679   0.00245712   
119.32  -1.74664   0.00245708   
119.33  -1.74649   0.00245703   
119.34  -1.74635   0.00245698   
119.35  -1.7462   0.00245693   
119.36  -1.74605   0.00245689   
119.37  -1.7459   0.00245684   
119.38  -1.74575   0.00245679   
119.39  -1.7456   0.00245675   
119.4  -1.74545   0.0024567   
119.41  -1.7453   0.00245665   
119.42  -1.74515   0.0024566   
119.43  -1.745   0.00245655   
119.44  -1.74485   0.00245651   
119.45  -1.7447   0.00245646   
119.46  -1.74455   0.00245641   
119.47  -1.74439   0.00245636   
119.48  -1.74424   0.00245631   
119.49  -1.74409   0.00245626   
119.5  -1.74394   0.00245622   
119.51  -1.74378   0.00245617   
119.52  -1.74363   0.00245612   
119.53  -1.74348   0.00245607   
119.54  -1.74332   0.00245602   
119.55  -1.74317   0.00245597   
119.56  -1.74301   0.00245592   
119.57  -1.74286   0.00245587   
119.58  -1.7427   0.00245582   
119.59  -1.74255   0.00245577   
119.6  -1.74239   0.00245573   
119.61  -1.74224   0.00245568   
119.62  -1.74208   0.00245563   
119.63  -1.74192   0.00245558   
119.64  -1.74177   0.00245553   
119.65  -1.74161   0.00245548   
119.66  -1.74145   0.00245543   
119.67  -1.74129   0.00245538   
119.68  -1.74113   0.00245533   
119.69  -1.74098   0.00245528   
119.7  -1.74082   0.00245522   
119.71  -1.74066   0.00245517   
119.72  -1.7405   0.00245512   
119.73  -1.74034   0.00245507   
119.74  -1.74018   0.00245502   
119.75  -1.74002   0.00245497   
119.76  -1.73986   0.00245492   
119.77  -1.7397   0.00245487   
119.78  -1.73953   0.00245482   
119.79  -1.73937   0.00245477   
119.8  -1.73921   0.00245471   
119.81  -1.73905   0.00245466   
119.82  -1.73889   0.00245461   
119.83  -1.73872   0.00245456   
119.84  -1.73856   0.00245451   
119.85  -1.7384   0.00245446   
119.86  -1.73823   0.0024544   
119.87  -1.73807   0.00245435   
119.88  -1.7379   0.0024543   
119.89  -1.73774   0.00245425   
119.9  -1.73757   0.00245419   
119.91  -1.73741   0.00245414   
119.92  -1.73724   0.00245409   
119.93  -1.73707   0.00245404   
119.94  -1.73691   0.00245398   
119.95  -1.73674   0.00245393   
119.96  -1.73657   0.00245388   
119.97  -1.7364   0.00245382   
119.98  -1.73624   0.00245377   
119.99  -1.73607   0.00245372   
120  -1.7359   0.00245366   
120.01  -1.73573   0.00245361   
120.02  -1.73556   0.00245356   
120.03  -1.73539   0.0024535   
120.04  -1.73522   0.00245345   
120.05  -1.73505   0.00245339   
120.06  -1.73488   0.00245334   
120.07  -1.73471   0.00245329   
120.08  -1.73454   0.00245323   
120.09  -1.73436   0.00245318   
120.1  -1.73419   0.00245312   
120.11  -1.73402   0.00245307   
120.12  -1.73385   0.00245301   
120.13  -1.73367   0.00245296   
120.14  -1.7335   0.0024529   
120.15  -1.73332   0.00245285   
120.16  -1.73315   0.00245279   
120.17  -1.73298   0.00245274   
120.18  -1.7328   0.00245268   
120.19  -1.73262   0.00245262   
120.2  -1.73245   0.00245257   
120.21  -1.73227   0.00245251   
120.22  -1.7321   0.00245246   
120.23  -1.73192   0.0024524   
120.24  -1.73174   0.00245234   
120.25  -1.73156   0.00245229   
120.26  -1.73138   0.00245223   
120.27  -1.73121   0.00245217   
120.28  -1.73103   0.00245212   
120.29  -1.73085   0.00245206   
120.3  -1.73067   0.002452   
120.31  -1.73049   0.00245195   
120.32  -1.73031   0.00245189   
120.33  -1.73013   0.00245183   
120.34  -1.72994   0.00245177   
120.35  -1.72976   0.00245172   
120.36  -1.72958   0.00245166   
120.37  -1.7294   0.0024516   
120.38  -1.72921   0.00245154   
120.39  -1.72903   0.00245148   
120.4  -1.72885   0.00245143   
120.41  -1.72866   0.00245137   
120.42  -1.72848   0.00245131   
120.43  -1.72829   0.00245125   
120.44  -1.72811   0.00245119   
120.45  -1.72792   0.00245113   
120.46  -1.72774   0.00245107   
120.47  -1.72755   0.00245101   
120.48  -1.72736   0.00245095   
120.49  -1.72717   0.0024509   
120.5  -1.72699   0.00245084   
120.51  -1.7268   0.00245078   
120.52  -1.72661   0.00245072   
120.53  -1.72642   0.00245066   
120.54  -1.72623   0.0024506   
120.55  -1.72604   0.00245054   
120.56  -1.72585   0.00245048   
120.57  -1.72566   0.00245041   
120.58  -1.72547   0.00245035   
120.59  -1.72528   0.00245029   
120.6  -1.72508   0.00245023   
120.61  -1.72489   0.00245017   
120.62  -1.7247   0.00245011   
120.63  -1.7245   0.00245005   
120.64  -1.72431   0.00244999   
120.65  -1.72412   0.00244993   
120.66  -1.72392   0.00244986   
120.67  -1.72373   0.0024498   
120.68  -1.72353   0.00244974   
120.69  -1.72333   0.00244968   
120.7  -1.72314   0.00244961   
120.71  -1.72294   0.00244955   
120.72  -1.72274   0.00244949   
120.73  -1.72254   0.00244943   
120.74  -1.72235   0.00244936   
120.75  -1.72215   0.0024493   
120.76  -1.72195   0.00244924   
120.77  -1.72175   0.00244917   
120.78  -1.72155   0.00244911   
120.79  -1.72135   0.00244905   
120.8  -1.72114   0.00244898   
120.81  -1.72094   0.00244892   
120.82  -1.72074   0.00244886   
120.83  -1.72054   0.00244879   
120.84  -1.72033   0.00244873   
120.85  -1.72013   0.00244866   
120.86  -1.71993   0.0024486   
120.87  -1.71972   0.00244853   
120.88  -1.71952   0.00244847   
120.89  -1.71931   0.0024484   
120.9  -1.7191   0.00244834   
120.91  -1.7189   0.00244827   
120.92  -1.71869   0.00244821   
120.93  -1.71848   0.00244814   
120.94  -1.71827   0.00244807   
120.95  -1.71807   0.00244801   
120.96  -1.71786   0.00244794   
120.97  -1.71765   0.00244788   
120.98  -1.71744   0.00244781   
120.99  -1.71723   0.00244774   
121  -1.71701   0.00244767   
121.01  -1.7168   0.00244761   
121.02  -1.71659   0.00244754   
121.03  -1.71638   0.00244747   
121.04  -1.71616   0.00244741   
121.05  -1.71595   0.00244734   
121.06  -1.71574   0.00244727   
121.07  -1.71552   0.0024472   
121.08  -1.71531   0.00244713   
121.09  -1.71509   0.00244707   
121.1  -1.71487   0.002447   
121.11  -1.71466   0.00244693   
121.12  -1.71444   0.00244686   
121.13  -1.71422   0.00244679   
121.14  -1.714   0.00244672   
121.15  -1.71378   0.00244665   
121.16  -1.71356   0.00244658   
121.17  -1.71334   0.00244651   
121.18  -1.71312   0.00244644   
121.19  -1.7129   0.00244637   
121.2  -1.71268   0.0024463   
121.21  -1.71245   0.00244623   
121.22  -1.71223   0.00244616   
121.23  -1.71201   0.00244609   
121.24  -1.71178   0.00244602   
121.25  -1.71156   0.00244595   
121.26  -1.71133   0.00244588   
121.27  -1.71111   0.0024458   
121.28  -1.71088   0.00244573   
121.29  -1.71065   0.00244566   
121.3  -1.71042   0.00244559   
121.31  -1.7102   0.00244552   
121.32  -1.70997   0.00244544   
121.33  -1.70974   0.00244537   
121.34  -1.70951   0.0024453   
121.35  -1.70928   0.00244522   
121.36  -1.70904   0.00244515   
121.37  -1.70881   0.00244508   
121.38  -1.70858   0.002445   
121.39  -1.70835   0.00244493   
121.4  -1.70811   0.00244486   
121.41  -1.70788   0.00244478   
121.42  -1.70764   0.00244471   
121.43  -1.70741   0.00244463   
121.44  -1.70717   0.00244456   
121.45  -1.70693   0.00244448   
121.46  -1.7067   0.00244441   
121.47  -1.70646   0.00244433   
121.48  -1.70622   0.00244426   
121.49  -1.70598   0.00244418   
121.5  -1.70574   0.00244411   
121.51  -1.7055   0.00244403   
121.52  -1.70526   0.00244395   
121.53  -1.70501   0.00244388   
121.54  -1.70477   0.0024438   
121.55  -1.70453   0.00244372   
121.56  -1.70428   0.00244364   
121.57  -1.70404   0.00244357   
121.58  -1.70379   0.00244349   
121.59  -1.70355   0.00244341   
121.6  -1.7033   0.00244333   
121.61  -1.70305   0.00244326   
121.62  -1.7028   0.00244318   
121.63  -1.70256   0.0024431   
121.64  -1.70231   0.00244302   
121.65  -1.70206   0.00244294   
121.66  -1.7018   0.00244286   
121.67  -1.70155   0.00244278   
121.68  -1.7013   0.0024427   
121.69  -1.70105   0.00244262   
121.7  -1.70079   0.00244254   
121.71  -1.70054   0.00244246   
121.72  -1.70028   0.00244238   
121.73  -1.70003   0.0024423   
121.74  -1.69977   0.00244222   
121.75  -1.69951   0.00244214   
121.76  -1.69925   0.00244205   
121.77  -1.699   0.00244197   
121.78  -1.69874   0.00244189   
121.79  -1.69848   0.00244181   
121.8  -1.69821   0.00244172   
121.81  -1.69795   0.00244164   
121.82  -1.69769   0.00244156   
121.83  -1.69743   0.00244148   
121.84  -1.69716   0.00244139   
121.85  -1.6969   0.00244131   
121.86  -1.69663   0.00244122   
121.87  -1.69636   0.00244114   
121.88  -1.6961   0.00244106   
121.89  -1.69583   0.00244097   
121.9  -1.69556   0.00244089   
121.91  -1.69529   0.0024408   
121.92  -1.69502   0.00244071   
121.93  -1.69475   0.00244063   
121.94  -1.69448   0.00244054   
121.95  -1.6942   0.00244046   
121.96  -1.69393   0.00244037   
121.97  -1.69365   0.00244028   
121.98  -1.69338   0.0024402   
121.99  -1.6931   0.00244011   
122  -1.69283   0.00244002   
122.01  -1.69255   0.00243993   
122.02  -1.69227   0.00243985   
122.03  -1.69199   0.00243976   
122.04  -1.69171   0.00243967   
122.05  -1.69143   0.00243958   
122.06  -1.69114   0.00243949   
122.07  -1.69086   0.0024394   
122.08  -1.69058   0.00243931   
122.09  -1.69029   0.00243922   
122.1  -1.69001   0.00243913   
122.11  -1.68972   0.00243904   
122.12  -1.68943   0.00243895   
122.13  -1.68914   0.00243886   
122.14  -1.68886   0.00243877   
122.15  -1.68857   0.00243868   
122.16  -1.68827   0.00243858   
122.17  -1.68798   0.00243849   
122.18  -1.68769   0.0024384   
122.19  -1.6874   0.00243831   
122.2  -1.6871   0.00243821   
122.21  -1.6868   0.00243812   
122.22  -1.68651   0.00243803   
122.23  -1.68621   0.00243793   
122.24  -1.68591   0.00243784   
122.25  -1.68561   0.00243774   
122.26  -1.68531   0.00243765   
122.27  -1.68501   0.00243755   
122.28  -1.68471   0.00243746   
122.29  -1.6844   0.00243736   
122.3  -1.6841   0.00243726   
122.31  -1.68379   0.00243717   
122.32  -1.68349   0.00243707   
122.33  -1.68318   0.00243697   
122.34  -1.68287   0.00243688   
122.35  -1.68256   0.00243678   
122.36  -1.68225   0.00243668   
122.37  -1.68194   0.00243658   
122.38  -1.68163   0.00243648   
122.39  -1.68132   0.00243639   
122.4  -1.681   0.00243629   
122.41  -1.68068   0.00243619   
122.42  -1.68037   0.00243609   
122.43  -1.68005   0.00243599   
122.44  -1.67973   0.00243589   
122.45  -1.67941   0.00243578   
122.46  -1.67909   0.00243568   
122.47  -1.67877   0.00243558   
122.48  -1.67845   0.00243548   
122.49  -1.67812   0.00243538   
122.5  -1.6778   0.00243527   
122.51  -1.67747   0.00243517   
122.52  -1.67714   0.00243507   
122.53  -1.67681   0.00243496   
122.54  -1.67648   0.00243486   
122.55  -1.67615   0.00243476   
122.56  -1.67582   0.00243465   
122.57  -1.67549   0.00243454   
122.58  -1.67515   0.00243444   
122.59  -1.67482   0.00243433   
122.6  -1.67448   0.00243423   
122.61  -1.67414   0.00243412   
122.62  -1.6738   0.00243401   
122.63  -1.67346   0.00243391   
122.64  -1.67312   0.0024338   
122.65  -1.67278   0.00243369   
122.66  -1.67243   0.00243358   
122.67  -1.67209   0.00243347   
122.68  -1.67174   0.00243336   
122.69  -1.67139   0.00243325   
122.7  -1.67104   0.00243314   
122.71  -1.67069   0.00243303   
122.72  -1.67034   0.00243292   
122.73  -1.66999   0.00243281   
122.74  -1.66963   0.0024327   
122.75  -1.66928   0.00243259   
122.76  -1.66892   0.00243247   
122.77  -1.66856   0.00243236   
122.78  -1.6682   0.00243225   
122.79  -1.66784   0.00243213   
122.8  -1.66748   0.00243202   
122.81  -1.66712   0.0024319   
122.82  -1.66675   0.00243179   
122.83  -1.66638   0.00243167   
122.84  -1.66602   0.00243156   
122.85  -1.66565   0.00243144   
122.86  -1.66528   0.00243132   
122.87  -1.6649   0.00243121   
122.88  -1.66453   0.00243109   
122.89  -1.66416   0.00243097   
122.9  -1.66378   0.00243085   
122.91  -1.6634   0.00243073   
122.92  -1.66302   0.00243061   
122.93  -1.66264   0.00243049   
122.94  -1.66226   0.00243037   
122.95  -1.66188   0.00243025   
122.96  -1.66149   0.00243013   
122.97  -1.66111   0.00243001   
122.98  -1.66072   0.00242989   
122.99  -1.66033   0.00242976   
123  -1.65994   0.00242964   
123.01  -1.65954   0.00242952   
123.02  -1.65915   0.00242939   
123.03  -1.65875   0.00242927   
123.04  -1.65836   0.00242914   
123.05  -1.65796   0.00242901   
123.06  -1.65756   0.00242889   
123.07  -1.65715   0.00242876   
123.08  -1.65675   0.00242863   
123.09  -1.65634   0.00242851   
123.1  -1.65594   0.00242838   
123.11  -1.65553   0.00242825   
123.12  -1.65512   0.00242812   
123.13  -1.6547   0.00242799   
123.14  -1.65429   0.00242786   
123.15  -1.65387   0.00242773   
123.16  -1.65346   0.0024276   
123.17  -1.65304   0.00242746   
123.18  -1.65261   0.00242733   
123.19  -1.65219   0.0024272   
123.2  -1.65177   0.00242706   
123.21  -1.65134   0.00242693   
123.22  -1.65091   0.00242679   
123.23  -1.65048   0.00242666   
123.24  -1.65005   0.00242652   
123.25  -1.64962   0.00242639   
123.26  -1.64918   0.00242625   
123.27  -1.64874   0.00242611   
123.28  -1.6483   0.00242597   
123.29  -1.64786   0.00242583   
123.3  -1.64742   0.00242569   
123.31  -1.64697   0.00242555   
123.32  -1.64652   0.00242541   
123.33  -1.64607   0.00242527   
123.34  -1.64562   0.00242513   
123.35  -1.64517   0.00242498   
123.36  -1.64471   0.00242484   
123.37  -1.64426   0.0024247   
123.38  -1.6438   0.00242455   
123.39  -1.64334   0.00242441   
123.4  -1.64287   0.00242426   
123.41  -1.64241   0.00242411   
123.42  -1.64194   0.00242397   
123.43  -1.64147   0.00242382   
123.44  -1.64099   0.00242367   
123.45  -1.64052   0.00242352   
123.46  -1.64004   0.00242337   
123.47  -1.63956   0.00242322   
123.48  -1.63908   0.00242307   
123.49  -1.6386   0.00242291   
123.5  -1.63811   0.00242276   
123.51  -1.63762   0.00242261   
123.52  -1.63713   0.00242245   
123.53  -1.63664   0.0024223   
123.54  -1.63615   0.00242214   
123.55  -1.63565   0.00242198   
123.56  -1.63515   0.00242183   
123.57  -1.63465   0.00242167   
123.58  -1.63414   0.00242151   
123.59  -1.63363   0.00242135   
123.6  -1.63312   0.00242119   
123.61  -1.63261   0.00242103   
123.62  -1.6321   0.00242087   
123.63  -1.63158   0.0024207   
123.64  -1.63106   0.00242054   
123.65  -1.63053   0.00242037   
123.66  -1.63001   0.00242021   
123.67  -1.62948   0.00242004   
123.68  -1.62895   0.00241987   
123.69  -1.62842   0.00241971   
123.7  -1.62788   0.00241954   
123.71  -1.62734   0.00241937   
123.72  -1.6268   0.0024192   
123.73  -1.62625   0.00241903   
123.74  -1.62571   0.00241885   
123.75  -1.62516   0.00241868   
123.76  -1.6246   0.00241851   
123.77  -1.62405   0.00241833   
123.78  -1.62349   0.00241815   
123.79  -1.62292   0.00241798   
123.8  -1.62236   0.0024178   
123.81  -1.62179   0.00241762   
123.82  -1.62122   0.00241744   
123.83  -1.62064   0.00241726   
123.84  -1.62007   0.00241708   
123.85  -1.61949   0.00241689   
123.86  -1.6189   0.00241671   
123.87  -1.61831   0.00241652   
123.88  -1.61772   0.00241634   
123.89  -1.61713   0.00241615   
123.9  -1.61653   0.00241596   
123.91  -1.61593   0.00241577   
123.92  -1.61533   0.00241558   
123.93  -1.61472   0.00241539   
123.94  -1.61411   0.0024152   
123.95  -1.61349   0.00241501   
123.96  -1.61288   0.00241481   
123.97  -1.61225   0.00241462   
123.98  -1.61163   0.00241442   
123.99  -1.611   0.00241422   
124  -1.61037   0.00241402   
124.01  -1.60973   0.00241382   
124.02  -1.60909   0.00241362   
124.03  -1.60845   0.00241342   
124.04  -1.6078   0.00241321   
124.05  -1.60715   0.00241301   
124.06  -1.60649   0.0024128   
124.07  -1.60583   0.00241259   
124.08  -1.60517   0.00241238   
124.09  -1.6045   0.00241217   
124.1  -1.60383   0.00241196   
124.11  -1.60315   0.00241175   
124.12  -1.60247   0.00241153   
124.13  -1.60178   0.00241132   
124.14  -1.60109   0.0024111   
124.15  -1.6004   0.00241088   
124.16  -1.5997   0.00241066   
124.17  -1.599   0.00241044   
124.18  -1.59829   0.00241022   
124.19  -1.59758   0.00240999   
124.2  -1.59686   0.00240977   
124.21  -1.59614   0.00240954   
124.22  -1.59542   0.00240931   
124.23  -1.59469   0.00240908   
124.24  -1.59395   0.00240885   
124.25  -1.59321   0.00240861   
124.26  -1.59246   0.00240838   
124.27  -1.59171   0.00240814   
124.28  -1.59096   0.0024079   
124.29  -1.59019   0.00240766   
124.3  -1.58943   0.00240742   
124.31  -1.58866   0.00240718   
124.32  -1.58788   0.00240693   
124.33  -1.5871   0.00240669   
124.34  -1.58631   0.00240644   
124.35  -1.58551   0.00240619   
124.36  -1.58471   0.00240594   
124.37  -1.58391   0.00240568   
124.38  -1.5831   0.00240543   
124.39  -1.58228   0.00240517   
124.4  -1.58145   0.00240491   
124.41  -1.58063   0.00240465   
124.42  -1.57979   0.00240438   
124.43  -1.57895   0.00240412   
124.44  -1.5781   0.00240385   
124.45  -1.57724   0.00240358   
124.46  -1.57638   0.00240331   
124.47  -1.57551   0.00240303   
124.48  -1.57464   0.00240276   
124.49  -1.57376   0.00240248   
124.5  -1.57287   0.0024022   
124.51  -1.57197   0.00240192   
124.52  -1.57107   0.00240163   
124.53  -1.57016   0.00240134   
124.54  -1.56924   0.00240105   
124.55  -1.56832   0.00240076   
124.56  -1.56738   0.00240047   
124.57  -1.56644   0.00240017   
124.58  -1.56549   0.00239987   
124.59  -1.56454   0.00239957   
124.6  -1.56357   0.00239926   
124.61  -1.5626   0.00239896   
124.62  -1.56162   0.00239865   
124.63  -1.56063   0.00239833   
124.64  -1.55963   0.00239802   
124.65  -1.55863   0.0023977   
124.66  -1.55761   0.00239738   
124.67  -1.55659   0.00239705   
124.68  -1.55555   0.00239673   
124.69  -1.55451   0.0023964   
124.7  -1.55346   0.00239606   
124.71  -1.55239   0.00239573   
124.72  -1.55132   0.00239539   
124.73  -1.55024   0.00239505   
124.74  -1.54915   0.0023947   
124.75  -1.54804   0.00239435   
124.76  -1.54693   0.002394   
124.77  -1.54581   0.00239364   
124.78  -1.54467   0.00239328   
124.79  -1.54353   0.00239292   
124.8  -1.54237   0.00239255   
124.81  -1.5412   0.00239218   
124.82  -1.54002   0.00239181   
124.83  -1.53883   0.00239143   
124.84  -1.53762   0.00239104   
124.85  -1.5364   0.00239066   
124.86  -1.53517   0.00239027   
124.87  -1.53393   0.00238987   
124.88  -1.53268   0.00238947   
124.89  -1.53141   0.00238907   
124.9  -1.53012   0.00238866   
124.91  -1.52883   0.00238825   
124.92  -1.52752   0.00238783   
124.93  -1.52619   0.00238741   
124.94  -1.52485   0.00238698   
124.95  -1.52349   0.00238655   
124.96  -1.52212   0.00238612   
124.97  -1.52074   0.00238567   
124.98  -1.51933   0.00238523   
124.99  -1.51791   0.00238477   
125  -1.51648   0.00238432   
125.01  -1.51502   0.00238385   
125.02  -1.51355   0.00238338   
125.03  -1.51206   0.00238291   
125.04  -1.51055   0.00238242   
125.05  -1.50903   0.00238194   
125.06  -1.50748   0.00238144   
125.07  -1.50592   0.00238094   
125.08  -1.50433   0.00238043   
125.09  -1.50272   0.00237992   
125.1  -1.5011   0.00237939   
125.11  -1.49945   0.00237887   
125.12  -1.49778   0.00237833   
125.13  -1.49608   0.00237778   
125.14  -1.49436   0.00237723   
125.15  -1.49262   0.00237667   
125.16  -1.49086   0.0023761   
125.17  -1.48906   0.00237553   
125.18  -1.48725   0.00237494   
125.19  -1.4854   0.00237434   
125.2  -1.48353   0.00237374   
125.21  -1.48163   0.00237313   
125.22  -1.4797   0.0023725   
125.23  -1.47775   0.00237187   
125.24  -1.47576   0.00237123   
125.25  -1.47374   0.00237057   
125.26  -1.47169   0.0023699   
125.27  -1.4696   0.00236923   
125.28  -1.46748   0.00236854   
125.29  -1.46533   0.00236783   
125.3  -1.46314   0.00236712   
125.31  -1.46091   0.00236639   
125.32  -1.45865   0.00236565   
125.33  -1.45634   0.0023649   
125.34  -1.45399   0.00236413   
125.35  -1.4516   0.00236334   
125.36  -1.44917   0.00236254   
125.37  -1.44669   0.00236173   
125.38  -1.44417   0.00236089   
125.39  -1.44159   0.00236004   
125.4  -1.43897   0.00235918   
125.41  -1.43629   0.00235829   
125.42  -1.43357   0.00235738   
125.43  -1.43078   0.00235646   
125.44  -1.42794   0.00235551   
125.45  -1.42504   0.00235454   
125.46  -1.42207   0.00235355   
125.47  -1.41904   0.00235253   
125.48  -1.41595   0.00235149   
125.49  -1.41278   0.00235043   
125.5  -1.40954   0.00234933   
125.51  -1.40623   0.00234821   
125.52  -1.40284   0.00234706   
125.53  -1.39937   0.00234587   
125.54  -1.39581   0.00234466   
125.55  -1.39216   0.00234341   
125.56  -1.38842   0.00234212   
125.57  -1.38458   0.0023408   
125.58  -1.38064   0.00233943   
125.59  -1.3766   0.00233803   
125.6  -1.37244   0.00233658   
125.61  -1.36817   0.00233508   
125.62  -1.36377   0.00233353   
125.63  -1.35925   0.00233193   
125.64  -1.35459   0.00233028   
125.65  -1.34978   0.00232856   
125.66  -1.34483   0.00232679   
125.67  -1.33972   0.00232494   
125.68  -1.33445   0.00232303   
125.69  -1.329   0.00232104   
125.7  -1.32336   0.00231897   
125.71  -1.31753   0.00231682   
125.72  -1.31149   0.00231457   
125.73  -1.30523   0.00231222   
125.74  -1.29874   0.00230976   
125.75  -1.292   0.00230719   
125.76  -1.285   0.0023045   
125.77  -1.27771   0.00230167   
125.78  -1.27012   0.0022987   
125.79  -1.26222   0.00229557   
125.8  -1.25397   0.00229227   
125.81  -1.24536   0.00228879   
125.82  -1.23636   0.0022851   
125.83  -1.22693   0.00228118   
125.84  -1.21705   0.00227703   
125.85  -1.20669   0.0022726   
125.86  -1.19581   0.00226788   
125.87  -1.18436   0.00226283   
125.88  -1.1723   0.00225741   
125.89  -1.15958   0.00225159   
125.9  -1.14616   0.00224533   
125.91  -1.13196   0.00223855   
125.92  -1.11693   0.00223121   
125.93  -1.101   0.00222324   
125.94  -1.08409   0.00221455   
125.95  -1.06612   0.00220505   
125.96  -1.047   0.00219463   
125.97  -1.02666   0.00218316   
125.98  -1.00498   0.00217051   
125.99  -0.981877   0.0021565   
126  -0.957257   0.00214095   
126.01  -0.93103   0.00212364   
126.02  -0.903122   0.00210434   
126.03  -0.873478   0.00208277   
126.04  -0.842072   0.00205865   
126.05  -0.808924   0.00203169   
126.06  -0.774108   0.00200159   
126.07  -0.73777   0.00196809   
126.08  -0.700133   0.00193098   
126.09  -0.661501   0.00189016   
126.1  -0.622254   0.00184565   
126.11  -0.582819   0.00179764   
126.12  -0.543636   0.00174652   
126.13  -0.505111   0.00169281   
126.14  -0.467574   0.00163718   
126.15  -0.431242   0.00158032   
126.16  -0.396222   0.00152286   
126.17  -0.362521   0.00146531   
126.18  -0.330094   0.00140801   
126.19  -0.298884   0.00135113   
126.2  -0.268869   0.00129473   
126.21  -0.240084   0.00123878   
126.22  -0.21263   0.00118325   
126.23  -0.186668   0.00112815   
126.24  -0.162394   0.00107357   
126.25  -0.140008   0.00101971   
126.26  -0.119682   0.000966838   
126.27  -0.101531   0.000915299   
126.28  -0.0855916   0.000865465   
126.29  -0.0718205   0.000817696   
126.3  -0.060099   0.0007723   
126.31  -0.0502508   0.000729508   
126.32  -0.0420631   0.000689453   
126.33  -0.0353089   0.000652181   
126.34  -0.0297652   0.000617649   
126.35  -0.0252257   0.000585753   
126.36  -0.021508   0.000556342   
126.37  -0.0184567   0.000529239   
126.38  -0.0159427   0.000504255   
126.39  -0.0138609   0.000481201   
126.4  -0.0121268   0.000459897   
126.41  -0.0106729   0.000440172   
126.42  -0.00944577   0.000421873   
126.43  -0.00840318   0.00040486   
126.44  -0.00751155   0.000389009   
126.45  -0.00674424   0.000374209   
126.46  -0.00607995   0.000360362   
126.47  -0.00550162   0.00034738   
126.48  -0.0049955   0.000335187   
126.49  -0.00455038   0.000323714   
126.5  -0.00415714   0.000312901   
126.51  -0.00380826   0.000302693   
126.52  -0.00349752   0.000293041   
126.53  -0.00321974   0.000283902   
126.54  -0.00297058   0.000275238   
126.55  -0.00274639   0.000267012   
126.56  -0.00254406   0.000259194   
126.57  -0.00236096   0.000251755   
126.58  -0.00219482   0.000244668   
126.59  -0.00204372   0.000237909   
126.6  -0.00190596   0.000231458   
126.61  -0.0017801   0.000225294   
126.62  -0.00166487   0.000219399   
126.63  -0.00155918   0.000213757   
126.64  -0.00146204   0.000208351   
126.65  -0.00137261   0.000203169   
126.66  -0.00129014   0.000198197   
126.67  -0.00121396   0.000193423   
126.68  -0.00114349   0.000188837   
126.69  -0.00107821   0.000184426   
126.7  -0.00101764   0.000180183   
126.71  -0.000961369   0.000176098   
126.72  -0.000909027   0.000172163   
126.73  -0.000860277   0.000168371   
126.74  -0.000814819   0.000164713   
126.75  -0.000772382   0.000161184   
126.76  -0.00073272   0.000157776   
126.77  -0.000695613   0.000154485   
126.78  -0.00066086   0.000151305   
126.79  -0.000628279   0.00014823   
126.8  -0.000597705   0.000145256   
126.81  -0.000568989   0.000142377   
126.82  -0.000541991   0.000139591   
126.83  -0.000516589   0.000136892   
126.84  -0.000492667   0.000134277   
126.85  -0.00047012   0.000131742   
126.86  -0.000448854   0.000129285   
126.87  -0.000428779   0.000126901   
126.88  -0.000409814   0.000124588   
126.89  -0.000391886   0.000122342   
126.9  -0.000374926   0.000120162   
126.91  -0.000358871   0.000118044   
126.92  -0.000343661   0.000115986   
126.93  -0.000329245   0.000113985   
126.94  -0.000315571   0.000112041   
126.95  -0.000302593   0.000110149   
126.96  -0.000290269   0.000108309   
126.97  -0.000278559   0.000106519   
126.98  -0.000267426   0.000104776   
126.99  -0.000256836   0.00010308   
127  -0.000246758   0.000101427   
127.01  -0.00023716   9.98177e-05   
127.02  -0.000228017   9.82493e-05   
127.03  -0.000219301   9.67209e-05   
127.04  -0.00021099   9.52309e-05   
127.05  -0.00020306   9.37781e-05   
127.06  -0.00019549   9.23612e-05   
127.07  -0.000188262   9.09791e-05   
127.08  -0.000181356   8.96305e-05   
127.09  -0.000174756   8.83145e-05   
127.1  -0.000168445   8.70299e-05   
127.11  -0.000162407   8.57757e-05   
127.12  -0.00015663   8.45511e-05   
127.13  -0.000151099   8.33549e-05   
127.14  -0.000145803   8.21865e-05   
127.15  -0.000140728   8.10448e-05   
127.16  -0.000135865   7.99292e-05   
127.17  -0.000131202   7.88387e-05   
127.18  -0.000126731   7.77727e-05   
127.19  -0.00012244   7.67304e-05   
127.2  -0.000118323   7.57111e-05   
127.21  -0.00011437   7.47141e-05   
127.22  -0.000110574   7.37389e-05   
127.23  -0.000106927   7.27847e-05   
127.24  -0.000103423   7.1851e-05   
127.25  -0.000100055   7.09371e-05   
127.26  -9.68159e-05   7.00425e-05   
127.27  -9.37009e-05   6.91668e-05   
127.28  -9.07041e-05   6.83093e-05   
127.29  -8.78202e-05   6.74695e-05   
127.3  -8.50442e-05   6.6647e-05   
127.31  -8.23713e-05   6.58413e-05   
127.32  -7.97971e-05   6.5052e-05   
127.33  -7.73171e-05   6.42785e-05   
127.34  -7.49275e-05   6.35206e-05   
127.35  -7.26243e-05   6.27777e-05   
127.36  -7.04038e-05   6.20495e-05   
127.37  -6.82626e-05   6.13356e-05   
127.38  -6.61974e-05   6.06356e-05   
127.39  -6.4205e-05   5.99492e-05   
127.4  -6.22823e-05   5.9276e-05   
127.41  -6.04266e-05   5.86157e-05   
127.42  -5.86352e-05   5.79679e-05   
127.43  -5.69053e-05   5.73324e-05   
127.44  -5.52346e-05   5.67089e-05   
127.45  -5.36207e-05   5.6097e-05   
127.46  -5.20614e-05   5.54964e-05   
127.47  -5.05544e-05   5.49069e-05   
127.48  -4.90978e-05   5.43283e-05   
127.49  -4.76896e-05   5.37602e-05   
127.5  -4.6328e-05   5.32024e-05   
127.51  -4.5011e-05   5.26546e-05   
127.52  -4.37372e-05   5.21167e-05   
127.53  -4.25047e-05   5.15883e-05   
127.54  -4.13121e-05   5.10693e-05   
127.55  -4.01578e-05   5.05594e-05   
127.56  -3.90405e-05   5.00585e-05   
127.57  -3.79587e-05   4.95663e-05   
127.58  -3.69113e-05   4.90826e-05   
127.59  -3.58968e-05   4.86072e-05   
127.6  -3.49141e-05   4.814e-05   
127.61  -3.39621e-05   4.76807e-05   
127.62  -3.30396e-05   4.72292e-05   
127.63  -3.21457e-05   4.67853e-05   
127.64  -3.12793e-05   4.63488e-05   
127.65  -3.04393e-05   4.59196e-05   
127.66  -2.9625e-05   4.54975e-05   
127.67  -2.88353e-05   4.50823e-05   
127.68  -2.80695e-05   4.4674e-05   
127.69  -2.73267e-05   4.42723e-05   
127.7  -2.66061e-05   4.38771e-05   
127.71  -2.5907e-05   4.34883e-05   
127.72  -2.52286e-05   4.31057e-05   
127.73  -2.45702e-05   4.27292e-05   
127.74  -2.39312e-05   4.23587e-05   
127.75  -2.33109e-05   4.1994e-05   
127.76  -2.27087e-05   4.1635e-05   
127.77  -2.21239e-05   4.12817e-05   
127.78  -2.15561e-05   4.09338e-05   
127.79  -2.10046e-05   4.05913e-05   
127.8  -2.04689e-05   4.02541e-05   
127.81  -1.99485e-05   3.9922e-05   
127.82  -1.94429e-05   3.9595e-05   
127.83  -1.89516e-05   3.92729e-05   
127.84  -1.84742e-05   3.89556e-05   
127.85  -1.80102e-05   3.86431e-05   
127.86  -1.75592e-05   3.83353e-05   
127.87  -1.71208e-05   3.8032e-05   
127.88  -1.66946e-05   3.77332e-05   
127.89  -1.62802e-05   3.74387e-05   
127.9  -1.58772e-05   3.71486e-05   
127.91  -1.54853e-05   3.68627e-05   
127.92  -1.51041e-05   3.65808e-05   
127.93  -1.47333e-05   3.63031e-05   
127.94  -1.43726e-05   3.60293e-05   
127.95  -1.40217e-05   3.57594e-05   
127.96  -1.36803e-05   3.54933e-05   
127.97  -1.3348e-05   3.52309e-05   
127.98  -1.30247e-05   3.49722e-05   
127.99  -1.271e-05   3.47172e-05   
128  -1.24037e-05   3.44656e-05   
128.01  -1.21056e-05   3.42175e-05   
128.02  -1.18153e-05   3.39728e-05   
128.03  -1.15327e-05   3.37315e-05   
128.04  -1.12575e-05   3.34934e-05   
128.05  -1.09895e-05   3.32585e-05   
128.06  -1.07286e-05   3.30268e-05   
128.07  -1.04744e-05   3.27982e-05   
128.08  -1.02269e-05   3.25726e-05   
128.09  -9.98572e-06   3.235e-05   
128.1  -9.7508e-06   3.21304e-05   
128.11  -9.52193e-06   3.19136e-05   
128.12  -9.29893e-06   3.16996e-05   
128.13  -9.08164e-06   3.14884e-05   
128.14  -8.8699e-06   3.12799e-05   
128.15  -8.66354e-06   3.10741e-05   
128.16  -8.46242e-06   3.08709e-05   
128.17  -8.26639e-06   3.06703e-05   
128.18  -8.0753e-06   3.04722e-05   
128.19  -7.88902e-06   3.02766e-05   
128.2  -7.70742e-06   3.00835e-05   
128.21  -7.53036e-06   2.98927e-05   
128.22  -7.35772e-06   2.97043e-05   
128.23  -7.18937e-06   2.95183e-05   
128.24  -7.02521e-06   2.93345e-05   
128.25  -6.86511e-06   2.91529e-05   
128.26  -6.70896e-06   2.89735e-05   
128.27  -6.55666e-06   2.87963e-05   
128.28  -6.4081e-06   2.86212e-05   
128.29  -6.26318e-06   2.84482e-05   
128.3  -6.12181e-06   2.82773e-05   
128.31  -5.98388e-06   2.81084e-05   
128.32  -5.84931e-06   2.79414e-05   
128.33  -5.71801e-06   2.77764e-05   
128.34  -5.58988e-06   2.76133e-05   
128.35  -5.46485e-06   2.74521e-05   
128.36  -5.34283e-06   2.72928e-05   
128.37  -5.22374e-06   2.71353e-05   
128.38  -5.10751e-06   2.69795e-05   
128.39  -4.99407e-06   2.68256e-05   
128.4  -4.88333e-06   2.66733e-05   
128.41  -4.77523e-06   2.65228e-05   
128.42  -4.66969e-06   2.63739e-05   
128.43  -4.56666e-06   2.62267e-05   
128.44  -4.46607e-06   2.60811e-05   
128.45  -4.36786e-06   2.59371e-05   
128.46  -4.27196e-06   2.57947e-05   
128.47  -4.17831e-06   2.56538e-05   
128.48  -4.08686e-06   2.55144e-05   
128.49  -3.99755e-06   2.53765e-05   
128.5  -3.91033e-06   2.52401e-05   
128.51  -3.82514e-06   2.51052e-05   
128.52  -3.74194e-06   2.49717e-05   
128.53  -3.66066e-06   2.48395e-05   
128.54  -3.58127e-06   2.47088e-05   
128.55  -3.50372e-06   2.45794e-05   
128.56  -3.42796e-06   2.44514e-05   
128.57  -3.35394e-06   2.43246e-05   
128.58  -3.28163e-06   2.41992e-05   
128.59  -3.21097e-06   2.4075e-05   
128.6  -3.14194e-06   2.39521e-05   
128.61  -3.07448e-06   2.38304e-05   
128.62  -3.00856e-06   2.371e-05   
128.63  -2.94415e-06   2.35907e-05   
128.64  -2.8812e-06   2.34727e-05   
128.65  -2.81967e-06   2.33558e-05   
128.66  -2.75955e-06   2.324e-05   
128.67  -2.70078e-06   2.31254e-05   
128.68  -2.64334e-06   2.30118e-05   
128.69  -2.58719e-06   2.28994e-05   
128.7  -2.53231e-06   2.2788e-05   
128.71  -2.47866e-06   2.26777e-05   
128.72  -2.42622e-06   2.25685e-05   
128.73  -2.37494e-06   2.24603e-05   
128.74  -2.32482e-06   2.23531e-05   
128.75  -2.27581e-06   2.22469e-05   
128.76  -2.22789e-06   2.21417e-05   
128.77  -2.18105e-06   2.20374e-05   
128.78  -2.13524e-06   2.19341e-05   
128.79  -2.09044e-06   2.18318e-05   
128.8  -2.04664e-06   2.17304e-05   
128.81  -2.00381e-06   2.16299e-05   
128.82  -1.96192e-06   2.15303e-05   
128.83  -1.92095e-06   2.14316e-05   
128.84  -1.88089e-06   2.13337e-05   
128.85  -1.8417e-06   2.12368e-05   
128.86  -1.80338e-06   2.11407e-05   
128.87  -1.76589e-06   2.10454e-05   
128.88  -1.72923e-06   2.0951e-05   
128.89  -1.69336e-06   2.08573e-05   
128.9  -1.65828e-06   2.07645e-05   
128.91  -1.62396e-06   2.06725e-05   
128.92  -1.59039e-06   2.05813e-05   
128.93  -1.55754e-06   2.04908e-05   
128.94  -1.52541e-06   2.04011e-05   
128.95  -1.49398e-06   2.03121e-05   
128.96  -1.46322e-06   2.02239e-05   
128.97  -1.43313e-06   2.01364e-05   
128.98  -1.40369e-06   2.00497e-05   
128.99  -1.37488e-06   1.99636e-05   
129  -1.34669e-06   1.98783e-05   
129.01  -1.3191e-06   1.97936e-05   
129.02  -1.29211e-06   1.97096e-05   
129.03  -1.2657e-06   1.96263e-05   
129.04  -1.23985e-06   1.95437e-05   
129.05  -1.21455e-06   1.94617e-05   
129.06  -1.1898e-06   1.93804e-05   
129.07  -1.16557e-06   1.92997e-05   
129.08  -1.14186e-06   1.92196e-05   
129.09  -1.11865e-06   1.91402e-05   
129.1  -1.09593e-06   1.90614e-05   
129.11  -1.0737e-06   1.89831e-05   
129.12  -1.05194e-06   1.89055e-05   
129.13  -1.03064e-06   1.88285e-05   
129.14  -1.00978e-06   1.8752e-05   
129.15  -9.89372e-07   1.86762e-05   
129.16  -9.69391e-07   1.86009e-05   
129.17  -9.49831e-07   1.85261e-05   
129.18  -9.30683e-07   1.84519e-05   
129.19  -9.11936e-07   1.83783e-05   
129.2  -8.93584e-07   1.83052e-05   
129.21  -8.75616e-07   1.82326e-05   
129.22  -8.58024e-07   1.81605e-05   
129.23  -8.40801e-07   1.8089e-05   
129.24  -8.23937e-07   1.8018e-05   
129.25  -8.07426e-07   1.79475e-05   
129.26  -7.91259e-07   1.78775e-05   
129.27  -7.75429e-07   1.7808e-05   
129.28  -7.59928e-07   1.7739e-05   
129.29  -7.4475e-07   1.76704e-05   
129.3  -7.29886e-07   1.76024e-05   
129.31  -7.15331e-07   1.75348e-05   
129.32  -7.01078e-07   1.74676e-05   
129.33  -6.8712e-07   1.7401e-05   
129.34  -6.73451e-07   1.73348e-05   
129.35  -6.60064e-07   1.7269e-05   
129.36  -6.46953e-07   1.72037e-05   
129.37  -6.34113e-07   1.71388e-05   
129.38  -6.21537e-07   1.70744e-05   
129.39  -6.0922e-07   1.70103e-05   
129.4  -5.97157e-07   1.69467e-05   
129.41  -5.85341e-07   1.68836e-05   
129.42  -5.73768e-07   1.68208e-05   
129.43  -5.62432e-07   1.67585e-05   
129.44  -5.51328e-07   1.66965e-05   
129.45  -5.40451e-07   1.6635e-05   
129.46  -5.29797e-07   1.65738e-05   
129.47  -5.19361e-07   1.6513e-05   
129.48  -5.09138e-07   1.64526e-05   
129.49  -4.99123e-07   1.63926e-05   
129.5  -4.89312e-07   1.6333e-05   
129.51  -4.79701e-07   1.62738e-05   
129.52  -4.70285e-07   1.62149e-05   
129.53  -4.61061e-07   1.61564e-05   
129.54  -4.52024e-07   1.60982e-05   
129.55  -4.4317e-07   1.60404e-05   
129.56  -4.34496e-07   1.5983e-05   
129.57  -4.25997e-07   1.59259e-05   
129.58  -4.1767e-07   1.58691e-05   
129.59  -4.09512e-07   1.58127e-05   
129.6  -4.01519e-07   1.57567e-05   
129.61  -3.93686e-07   1.57009e-05   
129.62  -3.86012e-07   1.56455e-05   
129.63  -3.78493e-07   1.55905e-05   
129.64  -3.71124e-07   1.55357e-05   
129.65  -3.63904e-07   1.54813e-05   
129.66  -3.5683e-07   1.54272e-05   
129.67  -3.49897e-07   1.53733e-05   
129.68  -3.43103e-07   1.53199e-05   
129.69  -3.36446e-07   1.52667e-05   
129.7  -3.29922e-07   1.52138e-05   
129.71  -3.23529e-07   1.51612e-05   
129.72  -3.17264e-07   1.51089e-05   
129.73  -3.11123e-07   1.50569e-05   
129.74  -3.05106e-07   1.50052e-05   
129.75  -2.99209e-07   1.49538e-05   
129.76  -2.93429e-07   1.49027e-05   
129.77  -2.87765e-07   1.48519e-05   
129.78  -2.82213e-07   1.48013e-05   
129.79  -2.76772e-07   1.4751e-05   
129.8  -2.71439e-07   1.4701e-05   
129.81  -2.66212e-07   1.46513e-05   
129.82  -2.61089e-07   1.46018e-05   
129.83  -2.56067e-07   1.45526e-05   
129.84  -2.51145e-07   1.45037e-05   
129.85  -2.46321e-07   1.4455e-05   
129.86  -2.41592e-07   1.44066e-05   
129.87  -2.36957e-07   1.43585e-05   
129.88  -2.32414e-07   1.43106e-05   
129.89  -2.2796e-07   1.42629e-05   
129.9  -2.23594e-07   1.42155e-05   
129.91  -2.19314e-07   1.41684e-05   
129.92  -2.15119e-07   1.41215e-05   
129.93  -2.11007e-07   1.40748e-05   
129.94  -2.06975e-07   1.40284e-05   
129.95  -2.03023e-07   1.39822e-05   
129.96  -1.99148e-07   1.39362e-05   
129.97  -1.9535e-07   1.38905e-05   
129.98  -1.91626e-07   1.3845e-05   
129.99  -1.87976e-07   1.37997e-05   
130  -1.84397e-07   1.37547e-05   
130.01  -1.80888e-07   1.37099e-05   
130.02  -1.77448e-07   1.36653e-05   
130.03  -1.74075e-07   1.3621e-05   
130.04  -1.70768e-07   1.35768e-05   
130.05  -1.67526e-07   1.35329e-05   
130.06  -1.64347e-07   1.34892e-05   
130.07  -1.61231e-07   1.34457e-05   
130.08  -1.58175e-07   1.34024e-05   
130.09  -1.55178e-07   1.33593e-05   
130.1  -1.52241e-07   1.33164e-05   
130.11  -1.4936e-07   1.32738e-05   
130.12  -1.46535e-07   1.32313e-05   
130.13  -1.43766e-07   1.31891e-05   
130.14  -1.4105e-07   1.3147e-05   
130.15  -1.38387e-07   1.31051e-05   
130.16  -1.35776e-07   1.30635e-05   
130.17  -1.33215e-07   1.3022e-05   
130.18  -1.30704e-07   1.29808e-05   
130.19  -1.28242e-07   1.29397e-05   
130.2  -1.25828e-07   1.28988e-05   
130.21  -1.2346e-07   1.28581e-05   
130.22  -1.21138e-07   1.28176e-05   
130.23  -1.18861e-07   1.27773e-05   
130.24  -1.16628e-07   1.27371e-05   
130.25  -1.14438e-07   1.26972e-05   
130.26  -1.1229e-07   1.26574e-05   
130.27  -1.10184e-07   1.26178e-05   
130.28  -1.08119e-07   1.25784e-05   
130.29  -1.06093e-07   1.25391e-05   
130.3  -1.04106e-07   1.25001e-05   
130.31  -1.02158e-07   1.24612e-05   
130.32  -1.00246e-07   1.24225e-05   
130.33  -9.83722e-08   1.23839e-05   
130.34  -9.6534e-08   1.23456e-05   
130.35  -9.4731e-08   1.23074e-05   
130.36  -9.29627e-08   1.22693e-05   
130.37  -9.12283e-08   1.22315e-05   
130.38  -8.95271e-08   1.21938e-05   
130.39  -8.78585e-08   1.21562e-05   
130.4  -8.62219e-08   1.21188e-05   
130.41  -8.46167e-08   1.20816e-05   
130.42  -8.30421e-08   1.20446e-05   
130.43  -8.14977e-08   1.20077e-05   
130.44  -7.99827e-08   1.19709e-05   
130.45  -7.84967e-08   1.19344e-05   
130.46  -7.70391e-08   1.18979e-05   
130.47  -7.56093e-08   1.18617e-05   
130.48  -7.42067e-08   1.18255e-05   
130.49  -7.28309e-08   1.17896e-05   
130.5  -7.14813e-08   1.17538e-05   
130.51  -7.01573e-08   1.17181e-05   
130.52  -6.88586e-08   1.16826e-05   
130.53  -6.75846e-08   1.16472e-05   
130.54  -6.63348e-08   1.1612e-05   
130.55  -6.51087e-08   1.15769e-05   
130.56  -6.39059e-08   1.1542e-05   
130.57  -6.2726e-08   1.15072e-05   
130.58  -6.15684e-08   1.14726e-05   
130.59  -6.04327e-08   1.14381e-05   
130.6  -5.93186e-08   1.14037e-05   
130.61  -5.82256e-08   1.13695e-05   
130.62  -5.71533e-08   1.13354e-05   
130.63  -5.61012e-08   1.13014e-05   
130.64  -5.50691e-08   1.12676e-05   
130.65  -5.40565e-08   1.1234e-05   
130.66  -5.30629e-08   1.12004e-05   
130.67  -5.20882e-08   1.1167e-05   
130.68  -5.11318e-08   1.11337e-05   
130.69  -5.01935e-08   1.11006e-05   
130.7  -4.92729e-08   1.10676e-05   
130.71  -4.83696e-08   1.10347e-05   
130.72  -4.74833e-08   1.1002e-05   
130.73  -4.66137e-08   1.09694e-05   
130.74  -4.57604e-08   1.09369e-05   
130.75  -4.49233e-08   1.09045e-05   
130.76  -4.41018e-08   1.08723e-05   
130.77  -4.32958e-08   1.08402e-05   
130.78  -4.25049e-08   1.08082e-05   
130.79  -4.17288e-08   1.07763e-05   
130.8  -4.09673e-08   1.07446e-05   
130.81  -4.02201e-08   1.0713e-05   
130.82  -3.94868e-08   1.06815e-05   
130.83  -3.87673e-08   1.06501e-05   
130.84  -3.80613e-08   1.06188e-05   
130.85  -3.73685e-08   1.05877e-05   
130.86  -3.66886e-08   1.05567e-05   
130.87  -3.60214e-08   1.05258e-05   
130.88  -3.53667e-08   1.0495e-05   
130.89  -3.47243e-08   1.04643e-05   
130.9  -3.40938e-08   1.04338e-05   
130.91  -3.3475e-08   1.04033e-05   
130.92  -3.28679e-08   1.0373e-05   
130.93  -3.2272e-08   1.03428e-05   
130.94  -3.16872e-08   1.03127e-05   
130.95  -3.11133e-08   1.02827e-05   
130.96  -3.05501e-08   1.02529e-05   
130.97  -2.99974e-08   1.02231e-05   
130.98  -2.94549e-08   1.01935e-05   
130.99  -2.89225e-08   1.01639e-05   
131  -2.84e-08   1.01345e-05   
131.01  -2.78872e-08   1.01052e-05   
131.02  -2.73839e-08   1.00759e-05   
131.03  -2.68899e-08   1.00468e-05   
131.04  -2.64051e-08   1.00178e-05   
131.05  -2.59293e-08   9.98894e-06
140     0              0
150     0              0
160     0              0
200     0              0   


==> Figures/analytic_Deltaf_8x8x8x8_m1_FULL_GAP_FILE5.dat <==
0 0
0.005 3.83889e-07
0.01 1.5356e-06
0.015 3.45526e-06
0.02 6.14308e-06
0.025 9.59936e-06
0.03 1.38245e-05
0.035 1.88189e-05
0.04 2.45832e-05
0.045 3.11181e-05
0.05 3.84241e-05
0.055 4.65022e-05
0.06 5.53533e-05
0.065 6.49783e-05
0.07 7.53783e-05
0.075 8.65545e-05
0.08 9.8508e-05
0.085 0.00011124
0.09 0.000124753
0.095 0.000139047
0.1 0.000154124
0.105 0.000169987
0.11 0.000186636
0.115 0.000204073
0.12 0.000222301
0.125 0.000241322
0.13 0.000261137
0.135 0.000281749
0.14 0.00030316
0.145 0.000325373
0.15 0.00034839
0.155 0.000372214
0.16 0.000396846
0.165 0.000422291
0.17 0.000448551
0.175 0.000475628
0.18 0.000503526
0.185 0.000532248
0.19 0.000561798
0.195 0.000592178
0.2 0.000623391
0.205 0.000655442
0.21 0.000688334
0.215 0.000722071
0.22 0.000756656
0.225 0.000792094
0.23 0.000828387
0.235 0.000865542
0.24 0.00090356
0.245 0.000942448
0.25 0.000982209
0.255 0.00102285
0.26 0.00106437
0.265 0.00110678
0.27 0.00115007
0.275 0.00119427
0.28 0.00123937
0.285 0.00128537
0.29 0.00133229
0.295 0.00138012
0.3 0.00142888
0.305 0.00147856
0.31 0.00152918
0.315 0.00158074
0.32 0.00163324
0.325 0.00168669
0.33 0.00174111
0.335 0.00179648
0.34 0.00185283
0.345 0.00191015
0.35 0.00196845
0.355 0.00202774
0.36 0.00208803
0.365 0.00214933
0.37 0.00221163
0.375 0.00227495
0.38 0.00233929
0.385 0.00240467
0.39 0.00247109
0.395 0.00253855
0.4 0.00260707
0.405 0.00267665
0.41 0.0027473
0.415 0.00281902
0.42 0.00289184
0.425 0.00296575
0.43 0.00304077
0.435 0.00311689
0.44 0.00319414
0.445 0.00327252
0.45 0.00335204
0.455 0.00343271
0.46 0.00351453
0.465 0.00359752
0.47 0.00368169
0.475 0.00376705
0.48 0.0038536
0.485 0.00394136
0.49 0.00403033
0.495 0.00412054
0.5 0.00421198
0.505 0.00430467
0.51 0.00439862
0.515 0.00449384
0.52 0.00459034
0.525 0.00468813
0.53 0.00478723
0.535 0.00488765
0.54 0.00498939
0.545 0.00509247
0.55 0.00519691
0.555 0.00530271
0.56 0.00540988
0.565 0.00551845
0.57 0.00562842
0.575 0.0057398
0.58 0.00585262
0.585 0.00596687
0.59 0.00608258
0.595 0.00619976
0.6 0.00631842
0.605 0.00643859
0.61 0.00656026
0.615 0.00668346
0.62 0.0068082
0.625 0.0069345
0.63 0.00706237
0.635 0.00719182
0.64 0.00732288
0.645 0.00745556
0.65 0.00758987
0.655 0.00772583
0.66 0.00786345
0.665 0.00800277
0.67 0.00814378
0.675 0.00828651
0.68 0.00843097
0.685 0.00857719
0.69 0.00872517
0.695 0.00887495
0.7 0.00902653
0.705 0.00917993
0.71 0.00933518
0.715 0.0094923
0.72 0.00965129
0.725 0.00981218
0.73 0.009975
0.735 0.0101398
0.74 0.0103065
0.745 0.0104752
0.75 0.0106459
0.755 0.0108186
0.76 0.0109934
0.765 0.0111702
0.77 0.0113492
0.775 0.0115302
0.78 0.0117134
0.785 0.0118987
0.79 0.0120862
0.795 0.0122759
0.8 0.0124678
0.805 0.012662
0.81 0.0128585
0.815 0.0130572
0.82 0.0132583
0.825 0.0134617
0.83 0.0136676
0.835 0.0138758
0.84 0.0140864
0.845 0.0142995
0.85 0.014515
0.855 0.0147331
0.86 0.0149537
0.865 0.0151768
0.87 0.0154026
0.875 0.0156309
0.88 0.0158619
0.885 0.0160956
0.89 0.016332
0.895 0.0165711
0.9 0.016813
0.905 0.0170577
0.91 0.0173052
0.915 0.0175555
0.92 0.0178088
0.925 0.0180649
0.93 0.018324
0.935 0.0185861
0.94 0.0188512
0.945 0.0191193
0.95 0.0193906
0.955 0.0196649
0.96 0.0199424
0.965 0.020223
0.97 0.0205069
0.975 0.020794
0.98 0.0210844
0.985 0.0213782
0.99 0.0216752
0.995 0.0219757
1 0.0222796
1.005 0.0225869
1.01 0.0228977
1.015 0.023212
1.02 0.0235299
1.025 0.0238514
1.03 0.0241765
1.035 0.0245052
1.04 0.0248376
1.045 0.0251738
1.05 0.0255136
1.055 0.0258572
1.06 0.0262046
1.065 0.0265557
1.07 0.0269106
1.075 0.0272693
1.08 0.0276318
1.085 0.027998
1.09 0.0283679
1.095 0.0287413
1.1 0.0291183
1.105 0.0294985
1.11 0.0298817
1.115 0.0302676
1.12 0.0306554
1.125 0.0310444
1.13 0.0314333
1.135 0.03182
1.14 0.0322018
1.145 0.0325752
1.15 0.0329362
1.155 0.0332824


==> Figures/n12_b6_d0.01_th-20_QTOT_ALL.dat <==
51  11.7556  -3.07734e-14  986.736  2.84956e-13  4.98955  1.35558e-13  3.07565  2.63093e-15  
52  10.7459  -6.20769e-14  989.412  2.97322e-13  5.40811  -2.37592e-14  3.12989  2.0172e-15  
53  11.0483  -4.27468e-15  992.064  2.55411e-13  6.97947  1.93147e-15  3.21738  2.01525e-15  
54  10.7655  1.22136e-14  994.37  2.52296e-13  7.16802  -9.98165e-16  3.30517  1.94829e-15  
55  11.0025  1.40308e-14  996.6  2.4331e-13  6.18819  -1.60689e-14  3.36785  1.55661e-15  
56  10.3261  -2.58808e-14  998.689  2.75863e-13  5.49741  9.17451e-15  3.41316  1.71869e-15  
57  9.35939  1.14548e-14  999.871  2.61876e-13  6.38825  -5.79194e-16  3.47514  1.67082e-15  
58  11.1002  1.35e-14  1001.03  2.48831e-13  6.47048  3.48944e-16  3.53627  1.64384e-15  
59  11.5887  -5.50663e-14  1002.77  2.36477e-13  10.2025  -1.11814e-13  3.66959  -6.25309e-16  
60  11.2374  -2.55713e-15  1005.12  2.45571e-13  9.02884  -2.62937e-16  3.77467  -6.18203e-16  
61  10.854  -9.68644e-15  1007.07  2.45598e-13  8.22063  4.66964e-17  3.86017  -6.05417e-16  
62  11.5003  1.78048e-15  1009.01  2.45403e-13  7.15273  1.43445e-14  3.9223  -3.23343e-16  
63  9.40093  1.24852e-13  1010.9  2.59469e-13  6.43497  1.35799e-14  3.96883  -6.58759e-17  
64  8.53905  -1.14056e-14  1012.47  2.36429e-13  6.4254  -1.01879e-15  4.01349  -8.32016e-17  
65  10.8704  9.52565e-15  1013.39  2.3401e-13  5.49142  -2.51216e-16  4.03989  -8.62019e-17  
66  8.35211  7.1699e-14  1014.35  2.36705e-13  3.7936  -1.64687e-14  4.03556  -3.73615e-16  
67  9.4813  7.69023e-15  1014.75  2.11163e-13  4.66785  6.93676e-17  4.04647  -3.65977e-16  
68  8.55054  -1.89149e-15  1014.4  1.9873e-13  2.79284  2.4647e-15  4.02522  -3.18e-16  
69  10.8201  4.56077e-14  1014.62  1.94463e-13  3.77397  -4.59292e-16  4.02103  -3.20354e-16  
70  10.4131  8.56909e-14  1015.02  2.01711e-13  4.59637  -1.47006e-13  4.03046  -2.72505e-15  
71  10.7687  7.27013e-15  1015.59  2.08697e-13  5.57269  3.8897e-16  4.05534  -2.67482e-15  
72  10.1802  1.94224e-14  1016.32  2.04565e-13  5.48751  -1.10132e-15  4.07807  -2.64984e-15  
73  10.7675  -9.8482e-14  1017.47  2.13823e-13  7.23506  -8.49558e-15  4.1274  -2.74118e-15  
74  11.5511  1.45077e-15  1018.37  2.0159e-13  8.96615  -1.22452e-16  4.20184  -2.70089e-15  
75  11.6074  6.56911e-15  1019.2  1.93857e-13  8.10254  1.89791e-15  4.26094  -2.63122e-15  
76  10.8224  -4.77842e-14  1019.87  1.90122e-13  8.05389  -4.94926e-15  4.31755  -2.66581e-15  
77  11.7545  1.89947e-14  1021.15  1.86039e-13  8.94018  -1.79635e-14  4.38553  -2.89078e-15  
78  10.2451  1.36686e-14  1022.29  1.82044e-13  8.63485  7.6975e-14  4.44712  -1.73331e-15  
79  10.7315  -1.58927e-15  1023.22  1.81344e-13  8.86223  -5.8716e-15  4.51019  -1.79242e-15  
80  11.4939  -1.08214e-13  1024.17  1.76127e-13  7.26132  -6.79815e-15  4.54894  -1.86293e-15  
81  10.4044  -1.00303e-14  1024.96  1.35676e-13  6.5064  1.12854e-16  4.57613  -1.83549e-15  
82  10.7135  -3.93454e-15  1025.63  1.28157e-13  6.31758  -1.37024e-15  4.59998  -1.82911e-15  
83  10.336  -3.28915e-14  1026.04  1.16219e-13  3.75567  -9.26834e-15  4.58857  -1.92964e-15  
84  9.90252  7.97645e-14  1025.82  1.06767e-13  4.63169  1.32652e-15  4.58915  -1.88623e-15  
85  9.90678  1.11567e-15  1025.89  9.78056e-14  3.66442  -1.54574e-15  4.57698  -1.88175e-15  
86  12.2038  1.55967e-14  1026.05  9.73174e-14  5.00457  1.4751e-13  4.58253  5.84023e-17  
87  10.6804  -4.86717e-14  1026.23  1.06321e-13  5.49622  1.77203e-14  4.59425  2.84836e-16  
88  9.78202  1.32059e-14  1026.3  8.85096e-14  5.4846  -1.02812e-15  4.60552  2.68217e-16  
89  9.86149  6.51203e-15  1026.51  8.70288e-14  5.35828  2.62793e-15  4.61493  2.97713e-16  
90  10.8589  -7.91374e-14  1027.34  6.20816e-14  4.68839  3.85656e-17  4.61583  2.94514e-16  
91  10.3778  -2.10328e-13  1027.85  5.82618e-14  6.37262  -3.80437e-14  4.63726  -1.73025e-16  
92  10.126  1.93756e-14  1027.85  4.77931e-14  4.66524  -1.03704e-16  4.63759  -1.7219e-16  
93  9.49013  -7.08416e-15  1028.02  4.41796e-14  4.59067  4.72054e-15  4.63704  -1.13943e-16  
94  10.5146  5.352e-15  1028.16  3.9974e-14  3.67554  4.78961e-15  4.62572  -5.62544e-17  
95  11.4238  4.77636e-15  1028.09  5.27806e-14  3.72382  1.15574e-16  4.61524  -5.42564e-17  
96  10.7188  -1.31639e-14  1028.14  4.95407e-14  4.61042  -2.39319e-16  4.61518  -5.63836e-17  
97  10.6962  2.73161e-14  1028.14  5.17397e-14  4.66818  1.90468e-16  4.61578  -5.35784e-17  
98  11.016  -5.80872e-15  1028.13  7.87729e-14  4.54466  8.40637e-16  4.61498  -4.35311e-17  
99  10.116  6.90932e-15  1027.9  7.94097e-14  4.48417  8.80551e-16  4.61353  -3.32635e-17  
100  10.8222  1.81953e-14  1027.72  8.41987e-14  3.63916  3.71181e-15  4.60282  7.89112e-18  
101  10.1616  1.29662e-13  1027.46  8.53535e-14  3.74722  1.35179e-15  4.59352  2.24988e-17  
102  10.3347  -4.70618e-15  1027.36  1.07788e-13  5.25168  3.9666e-15  4.6006  6.49084e-17  
103  11.196  -3.14432e-14  1027.74  1.06004e-13  4.46454  4.7736e-14  4.59915  5.72048e-16  
104  10.5895  -3.44075e-15  1027.7  9.5814e-14  5.45803  -1.43037e-15  4.60819  5.5097e-16  
105  10.1081  8.1093e-14  1027.9  1.31773e-13  3.54926  4.38862e-14  4.59716  1.00238e-15  
106  9.51667  4.39053e-15  1028.14  1.37704e-13  4.67747  2.15632e-14  4.59799  1.21435e-15  
107  10.2742  1.4163e-14  1028.55  1.41179e-13  4.64068  1.24948e-15  4.59843  1.2147e-15  
108  11.2352  -1.08556e-14  1028.92  1.48377e-13  5.51195  -1.89875e-17  4.60765  1.20224e-15  
109  10.8473  -9.08181e-15  1029.4  1.29006e-13  4.57676  -6.77181e-16  4.60734  1.18345e-15  
110  10.6089  4.75159e-15  1029.57  1.25908e-13  3.76361  -4.07818e-16  4.59899  1.16769e-15  
111  10.1968  -1.98493e-14  1029.58  1.22891e-13  3.50739  -1.13183e-14  4.58829  1.04528e-15  
112  10.5931  6.55016e-14  1030.04  1.01434e-13  4.49094  2.44113e-15  4.58734  1.05883e-15  
113  9.49535  -1.54438e-14  1030.26  9.96269e-14  3.72096  4.98525e-16  4.57901  1.05345e-15  
114  9.88606  3.24025e-14  1030.09  1.05997e-13  3.7576  1.64973e-16  4.57119  1.04498e-15  
115  9.80487  -7.33879e-15  1030.07  1.0307e-13  5.5338  -1.96641e-15  4.58027  1.01657e-15  
116  9.07107  1.04691e-14  1030.14  1.08658e-13  5.61645  -4.15003e-17  4.58996  1.00669e-15  
117  10.8957  -2.6492e-15  1030.02  1.10054e-13  5.61133  -1.61111e-16  4.59941  9.95873e-16  
118  11.8951  -3.05043e-14  1030.56  1.10277e-13  6.45115  -1.50056e-15  4.6164  9.7297e-16  
119  12.0816  -2.12701e-15  1031.3  1.44356e-13  6.31842  1.41596e-16  4.63187  9.65412e-16  
120  10.09  -9.40267e-15  1031.66  1.41414e-13  5.56037  -7.56446e-16  4.64024  9.499e-16  
121  10.3852  2.80092e-15  1031.79  1.35662e-13  5.92521  6.47087e-13  4.65171  6.71898e-15  
122  11.2197  -9.95283e-14  1031.85  1.26189e-13  4.69458  -1.57879e-15  4.65209  6.64555e-15  
123  9.86689  -8.14713e-15  1031.93  1.2119e-13  3.78571  2.55476e-17  4.64449  6.58748e-15  
124  10.0383  3.89508e-15  1032.02  1.20352e-13  4.60652  -5.45342e-17  4.64416  6.52972e-15  
125  10.8033  -4.61453e-14  1032.45  1.21734e-13  5.44197  -6.3687e-15  4.65104  6.41853e-15  
126  10.3646  1.38869e-16  1032.42  1.07017e-13  6.36948  -1.25918e-16  4.66573  6.36259e-15  
127  11.0725  -1.70664e-14  1032.66  1.01311e-13  7.21981  2.9407e-16  4.68737  6.31117e-15  
128  11.4024  -3.23956e-14  1033.39  1.01624e-13  6.25905  7.84204e-15  4.70058  6.32403e-15  
129  10.1912  -9.81476e-14  1033.72  1.15919e-13  5.34463  2.34071e-14  4.70595  6.46639e-15  
130  10.3521  -1.38475e-14  1033.93  1.09026e-13  4.66018  -1.80088e-16  4.70557  6.41146e-15  
131  9.51792  -9.59057e-15  1034.19  1.07144e-13  6.21691  -2.21063e-15  4.71796  6.34079e-15  
132  8.96546  -2.70181e-14  1034.43  1.11779e-13  4.55687  3.44498e-15  4.71665  6.31724e-15  
133  10.7294  5.48219e-15  1034.43  1.09406e-13  5.41545  -2.99278e-16  4.72228  6.26388e-15  
134  10.6824  1.52427e-14  1034.51  1.09442e-13  3.75531  -7.12096e-16  4.71455  6.20808e-15  
135  9.75295  -1.82185e-14  1034.61  1.11819e-13  4.60672  1.98669e-15  4.71369  6.17457e-15  
136  10.8811  -1.69953e-14  1034.53  1.01017e-13  4.66953  1.14153e-16  4.71334  6.12685e-15  
137  10.7743  -7.39649e-15  1034.59  9.82815e-14  5.52263  -9.27658e-16  4.71966  6.07174e-15  
138  9.89587  -6.8129e-15  1034.66  9.86878e-14  4.61086  4.83099e-16  4.71882  6.02842e-15  
139  9.946  6.02774e-14  1034.71  9.76645e-14  4.48203  -1.37553e-14  4.717  5.87623e-15  
140  8.96973  1.71763e-15  1034.47  1.37962e-13  3.75123  7.11057e-17  4.70963  5.83192e-15  
141  9.78236  -1.81051e-14  1034.33  1.38047e-13  2.83252  -4.31228e-17  4.69541  5.78741e-15  
142  9.64914  -3.95501e-14  1034.19  1.34924e-13  3.64938  1.82693e-15  4.68754  5.75763e-15  
143  9.12898  -1.16634e-13  1034  1.25906e-13  3.76377  -1.60822e-15  4.68065  5.70267e-15  
144  9.79429  3.5782e-15  1033.58  1.20238e-13  4.29536  -8.76874e-15  4.67779  5.59547e-15  
145  8.92758  2.92049e-15  1033.44  1.20615e-13  2.8075  3.04773e-16  4.66404  5.55657e-15  
146  10.4744  6.61173e-14  1033.24  1.20629e-13  3.7072  -2.23609e-15  4.65706  5.49969e-15  
147  10.1672  -9.32452e-16  1033.11  1.19758e-13  3.66981  -2.47277e-16  4.6499  5.45804e-15  
148  10.7542  2.33173e-15  1033.07  1.18761e-13  3.76143  2.21121e-17  4.64351  5.41894e-15  
149  10.3277  -5.96931e-15  1032.94  1.21241e-13  3.78208  -4.86177e-17  4.63736  5.37988e-15  
150  10.6201  -3.22812e-14  1032.73  1.07028e-13  3.79081  5.97154e-16  4.63135  5.34596e-15  
151  10.0371  6.47595e-15  1032.69  1.02963e-13  2.87916  -2.99095e-15  4.61902  5.28725e-15  
152  11.2364  -1.27004e-14  1032.66  1.02234e-13  3.77193  -3.86554e-16  4.61309  5.24757e-15  
153  10.1214  -5.05646e-15  1032.57  9.78092e-14  3.67407  1.31462e-15  4.60657  5.22026e-15  
154  9.4466  -1.12392e-15  1032.34  1.1946e-13  3.70802  1.08341e-16  4.60037  5.18501e-15  
155  10.4136  5.267e-15  1032.15  1.18986e-13  2.79004  -4.40797e-16  4.58797  5.14647e-15  
156  11.5509  -2.73199e-14  1032  1.19789e-13  3.58893  -1.04837e-15  4.58118  5.10433e-15  
157  10.26  9.42697e-14  1032.01  1.18767e-13  2.80712  3.429e-16  4.56919  5.07216e-15  
158  9.55504  -2.97164e-15  1031.73  1.06434e-13  3.33486  -1.92929e-15  4.56091  5.02517e-15  
159  10.6625  -8.8905e-15  1031.64  1.06833e-13  4.47092  1.21641e-14  4.56031  5.07276e-15  
160  10.5689  4.8046e-14  1031.74  1.04482e-13  3.61068  1.4511e-15  4.55402  5.04878e-15  
161  9.02768  4.67816e-16  1031.59  1.13298e-13  4.50308  8.24086e-17  4.55368  5.01611e-15  
162  9.50972  -3.62841e-16  1031.44  1.12721e-13  4.58159  -2.08709e-15  4.55387  4.96968e-15  
163  11.2433  1.19939e-14  1031.58  1.09206e-13  4.55034  9.42e-16  4.55384  4.94353e-15  
164  9.85368  1.42787e-14  1031.69  1.14074e-13  4.68663  -8.5781e-16  4.5547  4.9061e-15  
165  9.86753  1.51803e-15  1031.77  1.21113e-13  4.6928  -6.08935e-18  4.55558  4.87461e-15  
166  10.8417  -3.50868e-14  1031.75  1.18696e-13  4.70922  -3.13681e-16  4.55656  4.84156e-15  
167  9.26524  -4.77247e-14  1031.87  1.12791e-13  4.68889  -7.20372e-16  4.5574  4.80636e-15  
168  10.3328  -7.75892e-16  1032.08  1.13131e-13  3.52545  3.08045e-15  4.55091  4.79551e-15  
169  9.5778  -1.53775e-14  1031.83  1.11885e-13  3.78004  2.03955e-16  4.54609  4.76681e-15  
170  10.3439  6.5689e-15  1031.58  1.08192e-13  3.78327  1.05511e-16  4.54135  4.73786e-15  
171  10.4213  -2.14134e-14  1031.52  1.13784e-13  4.49875  2.22847e-14  4.54109  4.84617e-15  
172  11.758  4.59995e-15  1031.58  1.18607e-13  4.32898  -7.42856e-15  4.53979  4.77087e-15  
173  10.3866  5.62848e-15  1031.84  1.17613e-13  4.57242  9.40048e-16  4.53999  4.74751e-15  
174  10.3216  9.45954e-15  1031.9  1.26407e-13  5.48053  1.54661e-16  4.54569  4.71967e-15  
175  9.36623  -1.12147e-15  1031.97  1.30381e-13  5.52243  4.0737e-17  4.55157  4.69149e-15  
176  10.7026  1.07581e-14  1032.09  1.28414e-13  5.57042  5.70114e-16  4.55767  4.66681e-15  
177  11.3215  -1.41503e-14  1032.56  1.27053e-13  6.41579  1.96867e-15  4.56873  4.65075e-15  
178  9.97861  -4.90123e-14  1032.95  1.30028e-13  5.49991  -1.11726e-14  4.57424  4.55712e-15  
179  10.905  4.40752e-16  1032.93  1.26432e-13  6.35499  1.43604e-16  4.58472  4.53115e-15  
180  10.4209  1.29711e-14  1033.08  1.2498e-13  4.63811  -7.61927e-16  4.58503  4.5002e-15  
181  10.5077  8.76272e-15  1033.4  1.28677e-13  7.98892  -5.2127e-15  4.60482  4.44373e-15  
182  10.5236  1.73027e-15  1033.86  1.2891e-13  5.37487  -5.28643e-17  4.60927  4.41774e-15  
183  10.0198  2.36543e-15  1034.07  1.26965e-13  5.50492  -1.73103e-16  4.61442  4.39135e-15  
184  9.33233  -2.7219e-14  1034.1  1.29569e-13  4.67413  -8.56063e-18  4.61476  4.36621e-15  
185  11.1495  5.77184e-14  1034.1  1.35038e-13  5.4505  4.20106e-16  4.61951  4.34379e-15  
186  9.9598  -1.06602e-14  1034.34  1.55987e-13  7.08222  -9.81619e-16  4.63342  4.3137e-15  
187  9.19678  -9.19167e-15  1034.49  1.54772e-13  5.4736  1.13016e-15  4.63814  4.29582e-15  
188  10.4057  6.68803e-15  1034.72  1.56381e-13  7.18961  4.02355e-15  4.6524  4.2943e-15  
189  10.3094  -3.07802e-15  1035.05  1.43469e-13  7.29814  -3.07249e-17  4.6671  4.27027e-15  
190  10.6593  6.9249e-15  1035.18  1.44192e-13  5.61744  4.25376e-16  4.67235  4.24903e-15  
191  10.5441  5.81683e-15  1035.23  1.43733e-13  5.55519  2.29518e-15  4.6772  4.23829e-15  
192  10.357  7.53061e-14  1035.09  1.54356e-13  5.59152  6.83494e-16  4.68219  4.21887e-15  
193  9.98187  -7.59018e-15  1035.27  1.45022e-13  7.3188  -4.614e-17  4.69652  4.19569e-15  
194  10.7464  -2.06589e-15  1035.53  1.44515e-13  7.21298  -3.20491e-16  4.71013  4.17128e-15  
195  10.8027  3.46649e-14  1035.8  1.43261e-13  8.19794  2.85709e-15  4.72888  4.16421e-15  
196  11.2853  3.90777e-15  1036.18  1.21663e-13  9.13665  3.88417e-17  4.75245  4.14215e-15  
197  10.2041  -7.96401e-16  1036.46  1.18719e-13  9.01282  -1.22909e-16  4.77511  4.11946e-15  
198  12.1949  -1.93321e-14  1036.84  1.19632e-13  8.1882  -6.99788e-16  4.79317  4.09396e-15  
199  10.3606  6.78192e-14  1037.07  1.1842e-13  6.52853  -2.75395e-17  4.8023  4.07227e-15  
200  10.8859  9.69295e-15  1037.18  1.24327e-13  6.48991  4.7579e-18  4.81114  4.05098e-15  
201  10.2012  2.69291e-15  1037.37  1.24928e-13  7.21091  4.73797e-15  4.82364  4.05455e-15  
202  10.4627  -1.2131e-14  1037.58  1.24084e-13  6.35407  3.13702e-16  4.83157  4.03517e-15  
203  10.9194  -2.05422e-15  1037.72  1.27646e-13  7.13364  -3.21117e-16  4.84343  4.01272e-15  
204  9.93917  -4.52695e-15  1037.87  1.25507e-13  7.01147  -6.41333e-15  4.85455  3.95925e-15  
205  11.7214  2.55085e-14  1038.07  1.22889e-13  7.28312  1.05812e-15  4.86694  3.94445e-15  
206  11.0392  2.62602e-14  1038.06  1.2671e-13  6.48783  1.51761e-15  4.87517  3.93213e-15  
207  10.8902  4.05672e-16  1038.21  1.36407e-13  5.54804  -2.05193e-16  4.87857  3.91123e-15  
208  10.0378  -2.8438e-14  1038.34  1.36006e-13  5.42085  -5.48425e-16  4.88129  3.88882e-15  
209  8.77651  -6.70359e-16  1038.3  1.31932e-13  5.52826  1.14932e-15  4.88453  3.87513e-15  
210  9.80174  2.23418e-15  1038.33  1.29248e-13  4.66405  1.17412e-16  4.88343  3.85643e-15  
211  11.4336  -4.43463e-16  1038.38  1.29193e-13  4.68386  -5.68088e-18  4.88244  3.83731e-15  
212  9.70012  -1.67442e-14  1038.31  1.2866e-13  4.66558  -3.43468e-16  4.88137  3.81672e-15  
213  8.87393  6.73955e-14  1038.22  1.19768e-13  4.7132  -8.53566e-16  4.88055  3.79382e-15  
214  9.30267  2.21631e-15  1038.13  1.10493e-13  2.87038  1.00574e-17  4.87074  3.77537e-15  
215  9.95658  -9.68412e-16  1038.05  1.10002e-13  2.88655  5.6715e-17  4.86111  3.75731e-15  
216  9.98454  2.70966e-14  1037.85  1.08732e-13  2.88617  4.49936e-17  4.85157  3.73938e-15  
217  10.0271  -2.59847e-13  1037.8  1.019e-13  3.78498  2.24414e-15  4.84644  3.73219e-15  
218  9.79336  -2.18688e-14  1037.74  1.00357e-13  3.80277  1.50475e-14  4.84145  3.78633e-15  
219  9.57005  5.47569e-15  1037.75  1.00002e-13  2.81819  7.27582e-16  4.83182  3.77177e-15  
220  9.63258  -2.50615e-14  1037.48  9.79054e-14  1.90019  5.35595e-16  4.81792  3.75643e-15  
221  10.7055  5.33511e-15  1037.18  9.08918e-14  2.73905  5.38132e-16  4.80812  3.74125e-15  
222  10.0673  -1.03629e-14  1037.03  8.86537e-14  3.60909  -2.87178e-15  4.80249  3.7102e-15  
223  11.3478  -1.47102e-14  1036.97  9.25021e-14  2.74155  -1.36477e-15  4.79286  3.68649e-15  
224  10.4668  2.29762e-13  1036.85  9.28659e-14  3.75899  -6.23308e-15  4.78805  3.64035e-15  
225  9.92412  -7.99555e-15  1036.85  9.4393e-14  2.91951  -4.23706e-14  4.7794  3.42733e-15  
226  9.59313  -3.89211e-14  1036.85  9.30449e-14  2.83784  4.17053e-16  4.77045  3.41346e-15  
227  8.95479  2.17956e-14  1036.61  8.82311e-14  2.79107  4.97792e-15  4.76137  3.42064e-15  
228  9.50928  -9.20394e-15  1036.32  8.15198e-14  1.92746  1.25523e-17  4.74843  3.40508e-15  
229  10.2126  3.45488e-14  1036.2  8.11832e-14  1.9131  4.59055e-17  4.73554  3.38981e-15  
230  9.72561  3.27157e-14  1035.99  8.10867e-14  1.90801  1.92931e-16  4.72275  3.37534e-15  
231  9.84283  -2.89446e-15  1035.92  8.93625e-14  1.90348  3.436e-17  4.71005  3.36029e-15  
232  9.00725  -5.31658e-15  1035.61  8.85889e-14  2.72231  6.04123e-16  4.70113  3.34793e-15  
233  8.84761  1.36289e-14  1035.34  8.92218e-14  2.80032  -7.56341e-16  4.69265  3.32961e-15  
234  9.34763  5.44992e-14  1035.12  8.74078e-14  2.85238  -1.25347e-15  4.68447  3.30924e-15  
235  10.238  1.89431e-14  1034.99  8.91649e-14  2.83391  -5.31941e-17  4.67628  3.29436e-15  
236  10.4235  2.0483e-14  1034.81  9.28663e-14  2.84802  2.53439e-16  4.66823  3.28097e-15  
237  9.23083  -1.09422e-14  1034.87  9.44971e-14  3.66763  5.42383e-15  4.66384  3.29037e-15  
238  9.7014  -2.57497e-15  1034.88  1.03255e-13  3.77431  4.33588e-18  4.65995  3.27602e-15  
239  9.80336  -2.56963e-14  1034.84  1.03326e-13  4.66245  -6.3754e-17  4.65996  3.2615e-15  
240  10.6476  2.8742e-14  1034.92  1.0432e-13  5.53978  -1.29317e-16  4.66377  3.24682e-15  
241  9.90969  -5.30871e-15  1034.95  1.05551e-13  5.53012  -7.11048e-15  4.66751  3.20217e-15  
242  10.2662  -3.24897e-15  1034.87  1.06713e-13  5.50112  2.96851e-16  4.67109  3.1897e-15  
243  9.49066  5.89431e-16  1034.85  1.03671e-13  5.54005  -1.72932e-16  4.6748  3.17533e-15  
244  8.96101  7.94811e-15  1034.82  1.0947e-13  5.4892  -2.4613e-15  4.67826  3.15135e-15  
245  12.4828  -7.01691e-14  1034.76  9.73903e-14  5.61728  -2.40017e-16  4.68224  3.13698e-15  
246  10.9187  2.58835e-15  1034.88  9.66292e-14  5.58319  6.19267e-17  4.68604  3.124e-15  
247  11.0448  -2.5332e-14  1034.88  9.69665e-14  5.56698  7.87994e-16  4.68975  3.11419e-15  
248  10.5063  -4.57039e-14  1034.93  9.71974e-14  5.55599  8.60882e-16  4.69337  3.10476e-15  
249  9.54959  6.23259e-15  1034.86  9.84279e-14  4.63152  -9.13173e-17  4.69311  3.09144e-15  
250  9.90906  -1.98123e-14  1034.87  9.8638e-14  4.658  3.35141e-16  4.69297  3.08001e-15  
251  9.23669  -1.28622e-14  1034.92  9.57976e-14  4.58749  3.03662e-15  4.69253  3.07983e-15  
252  9.99964  -1.00043e-13  1034.8  8.26715e-14  4.61984  -3.3321e-15  4.69223  3.05344e-15  
253  9.13103  5.41244e-17  1034.76  8.1969e-14  2.86917  4.40843e-17  4.68476  3.04111e-15  
254  8.91898  1.38571e-14  1034.84  8.02997e-14  4.48301  5.49287e-16  4.68394  3.03094e-15  
255  11.5287  -2.936e-14  1034.92  7.66104e-14  4.6008  2.76097e-15  4.6836  3.02984e-15  
256  10.3892  -1.06016e-14  1034.87  6.67795e-14  4.53656  5.40804e-15  4.683  3.03947e-15  
257  11.1379  -3.57416e-15  1034.97  6.77173e-14  4.59134  5.34038e-16  4.68263  3.02936e-15  
258  11.3993  5.66833e-15  1034.85  6.53731e-14  4.55208  -7.28446e-15  4.68211  2.98794e-15  
259  9.75901  1.08016e-13  1034.73  6.87918e-14  3.7408  9.29075e-15  4.67834  3.01315e-15  
260  9.84892  -2.13294e-14  1034.82  6.99074e-14  3.73512  -9.59547e-17  4.67459  3.00077e-15  
261  10.426  -1.3648e-15  1034.8  6.89661e-14  3.76171  1.39836e-16  4.67096  2.98941e-15  
262  9.38314  -8.53756e-14  1034.73  6.83733e-14  3.79326  2.4758e-16  4.6675  2.97858e-15  
263  10.0002  -1.51749e-14  1034.54  7.2919e-14  3.76533  1.40054e-17  4.66394  2.96691e-15  
264  9.8452  8.49153e-15  1034.48  7.3614e-14  3.80695  3.46142e-17  4.66058  2.95541e-15  
265  9.77022  1.96013e-14  1034.42  7.24805e-14  3.7702  -4.75058e-16  4.6571  2.94201e-15  
266  9.24975  -2.26202e-13  1034.23  5.25936e-14  3.74276  7.07471e-15  4.65355  2.95809e-15  
267  10.294  3.69897e-15  1034.1  5.17762e-14  3.67258  -4.91995e-16  4.64974  2.94471e-15  
268  9.34186  -2.87483e-15  1034.04  5.32738e-14  4.38594  4.96419e-16  4.64873  2.93526e-15  
269  10.2847  7.98046e-15  1033.96  5.03021e-14  3.65188  -7.58964e-15  4.64489  2.89478e-15  
270  10.6605  -2.35129e-15  1033.87  4.51058e-14  3.7319  -2.80211e-16  4.64139  2.88262e-15  
271  9.66321  8.55005e-15  1033.89  4.49965e-14  3.77655  -1.04502e-16  4.63809  2.87122e-15  
272  11.9574  -1.12695e-14  1033.84  4.44618e-14  3.80586  -8.17508e-17  4.63493  2.85999e-15  
273  9.25601  1.06729e-13  1033.81  4.13094e-14  3.79523  -5.92845e-16  4.63175  2.84691e-15  
274  9.86386  5.96504e-15  1033.71  4.2141e-14  3.70395  -3.82192e-16  4.62825  2.83472e-15  
275  9.6136  2.49143e-14  1033.58  4.20246e-14  3.73978  7.02568e-16  4.62491  2.82671e-15  
276  10.6935  -1.50882e-13  1033.59  3.75978e-14  4.53655  2.90103e-14  4.62458  2.92477e-15  
277  10.2339  8.17769e-15  1033.5  4.54007e-14  4.53188  -2.76252e-17  4.62423  2.91376e-15  
278  10.1009  -1.11078e-14  1033.54  4.36902e-14  5.44213  4.58291e-16  4.62727  2.90463e-15  
279  10.2149  -1.27823e-14  1033.62  4.06845e-14  4.69877  -2.51097e-16  4.62754  2.89294e-15  
280  10.5378  1.88198e-13  1033.63  2.69544e-14  4.65263  6.27137e-15  4.62763  2.90541e-15  
281  10.7967  -2.52157e-14  1033.71  2.68483e-14  5.61265  -1.28449e-15  4.63125  2.89e-15  
282  10.5423  -1.05532e-14  1033.82  2.4949e-14  6.46894  9.7081e-15  4.63798  2.91498e-15  
283  9.55258  5.42697e-14  1033.77  2.59672e-14  6.48685  9.3512e-16  4.64473  2.90775e-15  
284  11.3438  2.37609e-15  1033.82  2.87122e-14  3.77589  2.91176e-17  4.64157  2.89729e-15  
285  10.7355  5.45285e-15  1033.76  2.82836e-14  4.56301  9.43976e-16  4.64128  2.89021e-15  
286  10.886  -4.93338e-14  1033.78  2.46212e-14  5.45513  2.86521e-15  4.64422  2.89012e-15  
287  8.89551  -1.40234e-13  1033.71  2.30775e-14  4.54086  -8.67367e-15  4.64385  2.84852e-15  
288  10.1046  2.13527e-14  1033.68  2.19501e-14  2.80433  4.14366e-19  4.63726  2.83831e-15  
289  9.9449  3.43355e-15  1033.66  2.10951e-14  1.90595  -3.25173e-16  4.6275  2.82701e-15  
290  10.1179  1.23244e-13  1033.71  2.02604e-14  2.78887  -1.85696e-15  4.62096  2.81035e-15  
291  10.2554  2.49926e-14  1033.66  2.36101e-14  2.86877  -7.37263e-17  4.61475  2.80012e-15  
292  10.2403  7.79654e-15  1033.57  2.334e-14  3.38653  8.95998e-15  4.61041  2.82188e-15  
293  9.64061  1.73335e-14  1033.43  2.25063e-14  3.50093  -6.5609e-14  4.6065  2.58093e-15  
294  10.0121  -1.36417e-13  1033.34  8.76656e-15  3.69787  -1.60763e-14  4.60331  2.51547e-15  
295  8.98786  1.14344e-14  1033.19  7.29342e-15  3.7589  1.03173e-16  4.60036  2.50703e-15  
296  9.48893  -1.83733e-14  1033.02  6.33943e-15  3.77989  1.57407e-16  4.5975  2.49885e-15  
297  10.9386  1.14588e-14  1032.97  6.96834e-15  2.8756  5.86315e-16  4.59152  2.4922e-15  
298  9.76055  1.98639e-14  1032.9  8.24123e-15  2.87426  -4.61631e-17  4.58558  2.48342e-15  
299  10.713  -1.28941e-14  1032.91  1.00082e-14  4.58993  -2.98582e-15  4.58559  2.46456e-15  
300  10.8828  -6.5601e-14  1033.05  1.17605e-14  6.39474  1.57611e-15  4.59181  2.46151e-15  
301  11.3432  -1.1313e-13  1033.18  1.4465e-14  6.44074  6.9007e-15  4.59814  2.47671e-15  
302  10.8217  8.5091e-15  1033.29  1.36418e-14  6.33791  -4.94462e-16  4.60408  2.46657e-15  
303  12.0507  -2.63892e-14  1033.39  1.23276e-14  6.34533  3.62705e-15  4.61  2.47052e-15  
304  11.3689  1.02268e-13  1033.59  8.00947e-15  6.49455  -3.39777e-15  4.61639  2.45063e-15  
305  11.1131  -1.18243e-14  1033.72  7.10373e-15  8.24424  7.48536e-16  4.62865  2.44488e-15  
306  10.1054  -1.35856e-14  1033.93  8.32761e-15  8.17634  1.55082e-15  4.64059  2.44187e-15  
307  9.80384  -4.78504e-15  1033.94  7.64603e-15  7.3215  2.52433e-16  4.64959  2.43452e-15  
308  10.7235  1.53471e-13  1033.95  7.27202e-15  5.58817  -1.03416e-15  4.65273  2.42292e-15  
309  10.726  9.10795e-15  1033.95  7.65956e-15  4.68169  -1.58339e-16  4.65283  2.41431e-15  
310  10.4884  6.27723e-16  1033.95  6.22192e-15  5.54899  3.29543e-17  4.6558  2.4064e-15  
311  10.0108  -7.06785e-14  1034.05  8.89003e-15  5.55193  3.83535e-15  4.65877  2.41113e-15  
312  10.6723  6.40284e-15  1034.14  -1.02649e-15  6.26205  -4.21789e-15  4.66406  2.38926e-15  
313  10.0597  -9.95563e-15  1034.25  7.24432e-16  4.52851  6.56076e-16  4.66362  2.38355e-15  
314  10.5909  -3.78383e-14  1034.42  -2.44931e-16  4.66325  -3.39819e-16  4.66361  2.37463e-15  
315  10.7101  -4.61927e-14  1034.54  -1.11961e-14  6.4394  3.71452e-15  4.66942  2.379e-15  
316  10.8765  -6.47677e-15  1034.67  -1.18012e-14  5.45829  -2.13864e-15  4.67199  2.36429e-15  
317  10.5124  -9.86137e-15  1034.88  -1.01265e-14  6.13533  2.05697e-15  4.67674  2.36329e-15  
318  9.68714  -1.52955e-14  1034.84  -1.11764e-14  6.14325  4.01847e-14  4.68148  2.48569e-15  
319  10.4269  7.71069e-15  1034.88  -7.86432e-15  5.28903  9.30908e-16  4.68344  2.48067e-15  
320  10.5458  8.04776e-15  1034.89  -8.12307e-15  5.35505  1.72073e-15  4.6856  2.47823e-15  
321  10.4532  4.43937e-15  1034.8  -8.10986e-15  4.65343  -1.98611e-15  4.6855  2.46392e-15  
322  9.64884  -5.67507e-14  1034.79  7.03238e-15  4.66715  1.94598e-15  4.68544  2.46227e-15  
323  9.91166  9.64712e-16  1034.9  6.88208e-15  5.52741  7.19511e-16  4.68812  2.45672e-15  
324  11.3385  3.255e-14  1034.93  6.42509e-15  5.5965  -2.75513e-16  4.69101  2.44804e-15  
325  9.61526  -3.0158e-14  1034.91  1.18736e-14  5.49641  -3.72129e-15  4.69356  2.42852e-15  
326  10.9217  9.57474e-15  1034.87  1.33673e-14  3.74483  -3.35039e-17  4.69056  2.42075e-15  
51  9.87731  -2.76744e-14  1010.16  9.69539e-14  7.84223  -6.22603e-14  4.41046  -1.54003e-15  
52  10.2752  8.83755e-15  1012.04  4.69285e-14  6.4081  2.28804e-15  4.45691  -1.45101e-15  
53  11.1361  1.15292e-14  1013.72  5.74535e-14  6.90908  2.18791e-15  4.51265  -1.36831e-15  
54  9.65627  -2.1691e-14  1014.37  5.57637e-14  6.50258  3.92455e-16  4.55687  -1.32918e-15  
55  11.2532  -1.68806e-15  1014.86  4.68999e-14  5.64722  6.96545e-16  4.58057  -1.28514e-15  
56  9.36232  -8.02423e-14  1015.66  -1.17038e-14  5.61718  6.10083e-15  4.60263  -1.12799e-15  
57  11.0125  -3.45694e-15  1017.29  -2.00634e-14  6.43385  -5.44821e-16  4.64078  -1.11584e-15  
58  10.6609  2.7842e-15  1018.39  -2.41346e-14  4.72908  -5.03189e-16  4.64258  -1.10334e-15  
59  10.848  1.51932e-14  1018.98  -4.83723e-14  6.46738  9.55784e-15  4.67907  -8.90116e-16  
60  10.7906  4.12792e-15  1019.75  -1.54856e-14  5.59845  6.98577e-17  4.6971  -8.71293e-16  
61  10.0908  1.91523e-16  1020.27  -1.1275e-14  5.5727  8.42342e-16  4.71394  -8.38339e-16  
62  9.2271  1.33692e-14  1021.26  -1.15002e-14  6.30254  -2.81292e-15  4.74391  -8.75595e-16  
63  11.316  3.88082e-16  1021.92  3.38176e-14  5.56767  1.42313e-16  4.75917  -8.56745e-16  
64  10.64  -6.30692e-15  1022.56  2.93646e-14  6.94439  -1.23389e-13  4.7989  -3.0846e-15  
65  10.415  -9.0779e-15  1023.3  3.87153e-14  6.42348  -3.04802e-16  4.82791  -3.03496e-15  
66  10.2486  2.41752e-14  1024.2  6.3647e-14  7.20504  5.67906e-14  4.86961  -1.98539e-15  
67  9.08593  4.89824e-15  1025.41  5.49235e-14  5.91908  -7.4161e-14  4.88771  -3.2298e-15  
68  10.071  -6.42582e-15  1026.82  6.08325e-14  5.61029  2.8832e-16  4.89995  -3.17017e-15  
69  10.3586  -8.31293e-14  1027.47  5.17778e-14  6.43048  -1.10386e-15  4.92546  -3.13573e-15  
70  11.0851  9.70025e-16  1027.42  1.15919e-14  4.72398  -1.0695e-15  4.92216  -3.10186e-15  
71  10.6255  7.83233e-16  1027.77  1.27673e-14  4.69968  3.1726e-16  4.91857  -3.04671e-15  
72  10.5563  1.75498e-14  1027.41  7.50257e-15  5.54808  7.14803e-16  4.92856  -2.987e-15  
73  10.5904  -1.50283e-14  1027.59  7.72311e-15  6.45132  -2.17523e-15  4.95236  -2.97432e-15  
74  8.78805  2.50835e-15  1027.97  3.61264e-14  4.66924  -1.25898e-16  4.948  -2.9305e-15  
75  11.2261  -1.96382e-14  1028.71  3.78482e-14  4.70354  1.93047e-16  4.9443  -2.88317e-15  
76  10.576  -1.69573e-14  1028.55  3.80271e-14  4.65456  -5.57063e-16  4.93997  -2.84845e-15  
77  10.5249  -1.34451e-13  1029.06  3.1256e-14  4.92849  3.11354e-13  4.9398  1.77218e-15  
78  10.1663  -1.38173e-15  1029.51  2.33442e-14  6.41282  -2.24129e-16  4.96115  1.74325e-15  
79  10.4653  2.81441e-14  1030.02  2.96974e-14  6.31757  8.6178e-15  4.98053  1.84145e-15  
80  11.2149  -1.18988e-13  1031.14  1.58083e-14  4.67713  -2.46495e-15  4.97626  1.7808e-15  
81  9.55328  -9.85814e-15  1031.47  -9.06391e-15  4.64626  -3.05147e-16  4.97167  1.75183e-15  
82  11.1489  2.22224e-14  1032.23  -7.81396e-15  6.25616  4.92573e-15  4.98927  1.79531e-15  
83  10.8819  -1.35169e-14  1032.51  -1.00324e-14  5.71564  4.33628e-13  4.99909  7.63088e-15  
84  10.6801  -9.57495e-16  1032.52  -3.06676e-14  5.42691  -2.701e-17  5.00479  7.52878e-15  
85  10.8235  -1.80316e-15  1032.76  -3.17491e-14  5.48031  5.1868e-16  5.01105  7.43654e-15  
86  9.50202  -1.9758e-14  1032.82  -3.45447e-14  6.95935  2.52908e-14  5.03635  7.66841e-15  
87  11.6869  -8.00891e-14  1032.86  -5.23328e-14  6.14216  -1.43817e-14  5.05053  7.38572e-15  
88  9.30052  -4.10273e-15  1032.92  -3.24987e-14  5.43089  -2.931e-16  5.05534  7.28852e-15  
89  10.1978  -1.8605e-16  1033.14  -3.33921e-14  5.39068  1.63154e-15  5.05953  7.21781e-15  
90  9.78785  -6.08685e-14  1033.23  -3.69041e-14  7.14371  -5.08958e-15  5.08526  7.06586e-15  
91  11.3248  2.68448e-15  1033.54  -3.83918e-14  5.58148  -4.74951e-15  5.09131  6.92177e-15  
92  11.4736  -5.99415e-16  1033.82  -3.70858e-14  5.52108  6.53902e-16  5.09649  6.84626e-15  
93  10.3026  3.07488e-14  1034.47  -3.05657e-14  6.28194  2.70687e-15  5.1106  6.79698e-15  
94  11.8384  -3.31263e-16  1035.12  -5.02935e-14  7.91618  -6.26922e-14  5.14361  5.97946e-15  
95  10.5035  -6.31491e-15  1035.91  -8.97002e-15  7.28689  -3.83893e-16  5.16853  5.90547e-15  
96  12.1485  -5.06975e-15  1037.18  -1.63493e-14  9.86694  8.21795e-16  5.22254  5.84703e-15  
97  10.4194  -7.62941e-15  1038.07  -3.52055e-15  8.22375  9.98412e-16  5.25664  5.79194e-15  
98  10.4763  1.92206e-15  1038.96  -1.65297e-14  7.26207  -3.68882e-16  5.27918  5.72271e-15  
99  10.5003  8.37566e-15  1039.4  -1.59912e-14  6.56177  8.85065e-15  5.29343  5.75747e-15  
100  9.95354  1.18691e-15  1039.91  -1.55928e-14  6.34628  1.73331e-15  5.305  5.71325e-15  
101  10.2015  9.02936e-14  1040.15  -1.75494e-14  7.13376  -1.97482e-15  5.32487  5.62968e-15  
102  10.9547  4.93669e-15  1040.47  -1.97645e-14  4.62829  -8.5581e-15  5.31738  5.47712e-15  
103  10.1675  7.46509e-15  1041.01  -2.17056e-14  7.97209  3.03213e-15  5.34563  5.45111e-15  
104  10.9775  -2.16312e-14  1041.16  -8.19143e-15  6.40397  -8.53487e-16  5.35677  5.38475e-15  
105  11.0307  3.75417e-15  1041.82  6.47501e-15  5.59978  2.82149e-17  5.3593  5.32895e-15  
106  10.5627  6.09425e-15  1041.89  1.03451e-14  5.57042  2.74291e-16  5.36147  5.27684e-15  
107  10.4138  1.92703e-14  1041.72  1.04433e-14  5.51911  1.19086e-15  5.36308  5.23515e-15  
108  10.5727  1.20454e-14  1041.85  2.93974e-14  5.52462  -2.20246e-15  5.36471  5.16002e-15  
109  10.3538  3.53542e-15  1041.69  1.63555e-15  5.55574  2.27677e-16  5.36662  5.1107e-15  
110  9.68324  2.31647e-14  1041.93  3.93967e-16  5.62242  3.1761e-16  5.36916  5.06324e-15  
111  10.4186  -1.58927e-15  1041.68  -9.84631e-15  6.48072  5.1216e-16  5.38005  5.01862e-15  
112  11.3793  -7.3932e-15  1041.96  -3.49034e-15  5.64193  -7.92284e-18  5.3826  4.96982e-15  
113  10.6045  2.22617e-14  1042.47  -5.64762e-15  5.44331  5.00465e-15  5.38318  4.97016e-15  
114  11.1196  -1.46759e-14  1042.8  -1.26094e-14  5.61757  -2.59633e-16  5.38541  4.92035e-15  
115  10.9879  -1.46556e-14  1043.06  -2.93901e-14  5.57698  6.70939e-15  5.38722  4.93723e-15  
116  9.86554  -6.65537e-15  1043.19  -2.76592e-14  5.54879  -1.12867e-16  5.38873  4.89003e-15  
117  10.851  1.32159e-14  1043.33  -2.97384e-14  3.77486  5.66186e-16  5.37379  4.84999e-15  
118  11.493  -4.98451e-14  1043.35  -2.91661e-14  2.87364  7.97708e-16  5.35085  4.81282e-15  
119  9.97633  -2.23806e-15  1043.07  -4.31437e-14  3.76756  -1.24425e-17  5.33646  4.76895e-15  
120  10.6236  -1.57864e-14  1042.78  -4.0875e-14  3.7548  7.31239e-18  5.32221  4.72605e-15  
121  10.2535  -2.98742e-14  1042.52  -3.79315e-14  1.92927  -2.38028e-16  5.29191  4.68173e-15  
122  10.1604  -4.25679e-14  1042.3  -4.73835e-14  2.86478  -7.50509e-16  5.27043  4.63366e-15  
123  10.1824  -1.23001e-15  1042.22  -6.94402e-14  2.75236  9.76526e-16  5.24835  4.60158e-15  
124  10.2685  -3.94015e-15  1041.85  -6.74019e-14  2.78894  4.12749e-16  5.22696  4.56515e-15  
125  9.6516  -1.59415e-14  1041.42  -6.97585e-14  2.8625  -6.25182e-16  5.20658  4.52041e-15  
126  10.1232  -2.12514e-15  1041.2  -7.22611e-14  3.76185  -1.27608e-18  5.19423  4.48176e-15  
127  9.45303  -1.26253e-14  1040.9  -7.17603e-14  3.58034  -1.29272e-14  5.18055  4.33423e-15  
128  10.0143  4.13333e-14  1040.97  -6.6214e-14  3.74686  2.84904e-16  5.1685  4.3002e-15  
129  10.994  -9.10316e-14  1040.95  -6.88591e-14  5.21446  1.00103e-13  5.16889  5.09856e-15  
130  11.0705  -2.17167e-14  1040.91  -8.1009e-14  4.57466  3.86935e-16  5.16398  5.05962e-15  
131  10.0641  -1.98123e-14  1040.65  -8.40818e-14  5.41744  3.8251e-16  5.16605  5.02128e-15  
132  9.15391  1.02024e-13  1040.53  -7.97302e-14  4.50722  -1.42222e-14  5.1607  4.86483e-15  
133  10.5629  -3.57452e-16  1040.18  -8.24872e-14  2.84726  1.80413e-17  5.14204  4.82575e-15  
134  9.55839  1.4848e-14  1040.05  -8.11103e-14  3.73804  -2.51932e-16  5.13081  4.78512e-15  
135  10.2228  1.44271e-14  1039.9  -7.60779e-14  1.90859  -3.9972e-17  5.10524  4.74683e-15  
136  10.8785  -2.98537e-14  1039.31  -8.14688e-14  3.74325  2.69826e-16  5.09451  4.71158e-15  
137  9.98438  4.90831e-15  1039.11  -7.37127e-14  4.65797  -1.35764e-16  5.0911  4.67371e-15  
138  10.0286  8.99165e-15  1039.02  -7.28105e-14  4.46181  1.33308e-15  5.08622  4.64781e-15  
139  11.4036  6.07779e-15  1038.91  -7.4274e-14  4.56767  1.5525e-17  5.08223  4.61218e-15  
140  10.212  4.55966e-15  1038.95  -7.69347e-14  4.56116  3.91428e-16  5.07826  4.57996e-15  
141  10.0218  -7.63448e-15  1038.74  -7.67804e-14  4.61972  -1.78093e-16  5.07478  4.54391e-15  
142  9.93284  -2.23296e-14  1038.88  -7.74029e-14  5.53886  -3.07962e-16  5.07827  4.50743e-15  
143  11.2027  1.20698e-13  1039.22  -6.53186e-14  5.61288  -5.13668e-13  5.08226  6.40456e-16  
144  11.5895  5.16818e-15  1039.39  -4.49174e-14  8.05279  2.63068e-16  5.10426  6.3766e-16  
145  11.2989  -1.49474e-14  1039.83  -4.34825e-14  7.29532  -6.54638e-16  5.12038  6.28158e-16  
146  10.6979  -1.0023e-13  1039.94  -5.58389e-14  6.12501  1.01092e-14  5.12771  6.97363e-16  
147  10.6071  9.25415e-15  1040.17  -4.91688e-14  8.1356  3.72235e-16  5.1495  6.95007e-16  
148  10.2109  3.59621e-15  1040.54  -4.93749e-14  8.24676  1.71586e-16  5.17179  6.91241e-16  
149  10.5617  2.27661e-14  1040.89  -4.79088e-14  9.95214  -6.21246e-15  5.20593  6.41929e-16  
150  11.1485  1.01976e-13  1041.46  -4.83321e-14  9.14844  1.39828e-14  5.23389  7.36545e-16  
151  10.4299  7.15236e-15  1041.94  -4.52624e-14  9.13479  -3.60357e-15  5.26136  7.05981e-16  
152  11.6781  4.50367e-14  1042.39  -4.32278e-14  9.15007  -3.97056e-17  5.28856  7.00766e-16  
153  9.79978  -7.68589e-15  1042.76  -3.92953e-14  9.00365  -1.01083e-13  5.31436  -6.06627e-18  
154  10.0331  -1.6341e-15  1043.35  -6.27127e-14  8.97334  -9.45629e-17  5.33959  -6.67659e-18  
155  9.66162  -1.54398e-14  1043.85  -5.99373e-14  9.15115  4.14011e-16  5.3657  -3.79516e-18  
156  10.2469  -1.01335e-14  1044.59  -5.86632e-14  10.5602  -5.90209e-15  5.40104  -4.39196e-17  
157  9.76744  -1.87137e-13  1045.12  -6.76851e-14  9.7376  1.51304e-14  5.43034  5.86093e-17  
158  10.185  -9.377e-15  1045.76  -7.11313e-14  8.13476  -3.34129e-16  5.44849  5.59734e-17  
159  11.7424  7.28128e-15  1046.22  -7.06407e-14  9.67501  5.701e-16  5.47666  5.94009e-17  
160  11.1603  2.10372e-14  1046.94  -6.16121e-14  8.09814  -4.91222e-15  5.49402  2.64763e-17  
161  11.6762  4.00074e-15  1047.42  -6.70126e-14  7.26801  6.64641e-17  5.5057  2.67394e-17  
162  12.148  -6.69982e-15  1047.86  -6.72393e-14  7.34488  1.27256e-16  5.51772  2.73963e-17  
163  12.0187  -4.65278e-14  1048.27  -6.83366e-14  7.21462  -7.20736e-16  5.52873  2.25383e-17  
164  9.29862  7.39768e-14  1048.49  -6.94676e-14  6.7817  -7.36573e-14  5.53682  -4.52815e-16  
165  10.7591  -7.15836e-16  1048.67  -6.60847e-14  7.23064  -3.26258e-17  5.54768  -4.50122e-16  
166  9.80058  7.71625e-15  1048.71  -6.55978e-14  7.28068  -1.43754e-15  5.55871  -4.56411e-16  
167  10.8705  3.78377e-14  1048.95  -6.08043e-14  6.84514  -7.7044e-14  5.56686  -9.41143e-16  
168  11.2443  -3.55689e-16  1049.03  -4.23379e-14  6.45171  -3.00122e-18  5.57242  -9.35243e-16  
169  12.1354  3.34058e-15  1049.26  -4.11793e-14  6.4498  1.43305e-16  5.57791  -9.28502e-16  
170  10.8545  3.59468e-14  1049.52  -4.33442e-14  6.4404  7.75908e-16  5.58326  -9.17915e-16  
171  10.7675  -9.94648e-14  1049.62  -3.80059e-14  5.53884  -4.84983e-17  5.58299  -9.12549e-16  
172  10.8381  -6.94392e-16  1049.79  -3.74278e-14  4.72544  -4.4379e-17  5.57773  -9.07222e-16  
173  8.95766  -1.3546e-14  1049.9  -3.67867e-14  5.53908  -3.74348e-16  5.57749  -9.03973e-16  
174  10.0647  -5.07381e-14  1049.98  -3.78467e-14  5.49431  1.88564e-15  5.57699  -8.87066e-16  
175  10.5529  -6.64358e-15  1049.8  -4.21959e-14  5.51  2.07576e-16  5.57658  -8.80472e-16  
176  10.1127  1.9935e-14  1049.9  -4.28825e-14  5.60947  6.68671e-16  5.57678  -8.71196e-16  
177  11.0684  -1.60913e-14  1049.92  -4.14968e-14  7.32934  3.48116e-16  5.58721  -8.63938e-16  
178  10.8204  -1.05266e-13  1050.08  -4.5278e-14  7.06214  -6.90042e-15  5.59594  -8.99657e-16  
179  10.217  6.29435e-15  1050.27  -4.34634e-14  8.12713  -1.22522e-16  5.61083  -8.95085e-16  
180  9.34239  3.90833e-14  1050.58  -4.18881e-14  8.01252  2.45348e-15  5.62487  -8.75503e-16  
181  10.0067  4.12444e-14  1050.73  -4.20614e-14  6.22406  3.55172e-16  5.62836  -8.68348e-16  
182  10.4366  2.17797e-15  1050.92  -2.93512e-14  5.49035  -4.3395e-18  5.62756  -8.63354e-16  
183  10.7233  2.27594e-14  1051.19  -2.7748e-14  5.57552  7.3841e-17  5.62726  -8.57968e-16  
184  10.4984  1.07206e-14  1051.46  -2.40796e-14  7.16567  -3.34529e-15  5.63605  -8.72181e-16  
185  10.6316  9.7045e-15  1051.85  -2.27147e-14  7.63969  -9.17318e-14  5.64744  -1.38843e-15  
186  11.0467  -9.34038e-15  1052.02  -2.79103e-14  5.4726  7.17739e-18  5.64645  -1.38054e-15  
187  11.6472  -4.39821e-15  1052.16  -3.30656e-14  8.1191  7.07371e-16  5.66034  -1.36881e-15  
188  10.8815  1.21774e-14  1052.18  -3.04139e-14  8.15299  -7.73773e-15  5.67427  -1.40439e-15  
189  11.5185  -6.55134e-15  1052.49  -4.87684e-14  7.32397  -3.27539e-16  5.68343  -1.39841e-15  
190  10.9064  3.96935e-15  1052.77  -4.8414e-14  8.15616  -3.33711e-16  5.69709  -1.39253e-15  
191  10.7377  -2.70229e-14  1052.89  -4.61244e-14  7.04034  -5.18567e-15  5.70447  -1.41337e-15  
192  9.49331  -2.37294e-14  1053.24  -3.7805e-14  7.02584  5.00847e-14  5.71169  -1.13196e-15  
193  10.3958  -3.41249e-15  1053.42  -3.70469e-14  7.25907  1.90233e-16  5.7201  -1.12478e-15  
194  11.159  -3.15782e-15  1053.83  -3.36252e-14  8.21099  1.25982e-15  5.73357  -1.11189e-15  
195  11.6526  5.13732e-15  1054.13  -2.49436e-14  7.32254  -4.46758e-15  5.74211  -1.12993e-15  
196  10.321  -7.38928e-16  1054.31  -1.81061e-14  7.17456  2.01463e-16  5.74977  -1.12281e-15  
197  9.59239  -5.9552e-15  1054.3  -1.86444e-14  6.42974  -4.46483e-17  5.75339  -1.11707e-15  
198  9.22093  4.88159e-15  1054.27  -1.80723e-14  6.47107  8.75955e-16  5.75718  -1.10653e-15  
199  10.2165  4.89673e-14  1054.21  -1.63903e-14  6.29804  2.5416e-14  5.76003  -9.66935e-16  
200  10.5813  7.01003e-15  1054.3  -2.38183e-14  6.40825  1.68059e-16  5.76342  -9.60993e-16  
201  9.89984  1.38802e-14  1054.14  -2.44327e-14  5.56015  -3.37249e-16  5.76237  -9.57744e-16  
202  9.17491  1.58947e-14  1053.94  -2.64558e-14  4.65687  2.10593e-15  5.75664  -9.4187e-16  
203  9.84572  -2.22623e-15  1053.89  -2.24966e-14  5.35991  -6.58237e-16  5.75459  -9.40408e-16  
204  10.6722  4.10754e-15  1053.88  -2.20314e-14  3.69486  -1.00719e-16  5.74403  -9.36102e-16  
205  9.99444  1.90489e-15  1053.62  -2.21816e-14  3.57509  -1.28845e-15  5.73296  -9.379e-16  
206  10.428  -1.7251e-14  1053.51  -2.4081e-14  3.55498  2.62574e-14  5.72191  -7.99853e-16  
207  10.0303  1.66905e-14  1053.39  -1.65979e-14  4.51868  1.77336e-16  5.71583  -7.94917e-16  
208  9.49465  -4.42359e-14  1053.29  -1.72595e-14  4.57187  -1.0212e-16  5.71008  -7.91436e-16  
209  11.1102  2.90688e-14  1052.93  -1.6689e-14  3.79104  2.97621e-16  5.70049  -7.85991e-16  
210  10.2161  1.07426e-14  1052.95  -2.23473e-14  4.69334  1.53457e-17  5.69548  -7.82004e-16  
211  9.9013  1.81131e-14  1052.84  -2.32296e-14  4.58704  9.02216e-16  5.68999  -7.73666e-16  
212  10.2233  -4.33922e-15  1052.7  -2.31791e-14  4.61446  9.11363e-16  5.68469  -7.65365e-16  
213  9.30417  1.67268e-14  1052.52  -2.32454e-14  4.64962  -9.39547e-16  5.67962  -7.66219e-16  
214  10.8703  -1.23458e-14  1052.27  -1.94998e-14  4.66355  3.9401e-17  5.67466  -7.62289e-16  
215  9.26525  1.21001e-14  1052.05  -1.77869e-14  4.6899  4.42052e-16  5.66988  -7.56443e-16  
216  10.5717  -1.2938e-14  1051.84  -1.97481e-14  4.65248  -1.57755e-16  5.66497  -7.53551e-16  
217  10.2668  3.37655e-15  1051.58  -2.40615e-14  4.61476  2.25895e-17  5.65992  -7.49819e-16  
218  9.84394  -1.01062e-16  1051.43  -2.26323e-14  4.3703  3.18515e-16  5.65375  -7.44708e-16  
219  10.5371  1.50248e-14  1051.31  -2.39088e-14  4.69119  -6.69437e-17  5.64916  -7.4148e-16  
220  10.568  4.31029e-15  1051.27  -1.74089e-14  4.69118  2.42011e-16  5.64462  -7.36819e-16  
221  10.0763  6.21388e-17  1051.12  -1.91655e-14  5.41628  -1.32645e-14  5.64355  -7.95912e-16  
222  10.6092  -2.31149e-15  1051.16  -2.16632e-14  4.63432  -3.23981e-16  5.63881  -7.93696e-16  
223  7.99042  5.70744e-15  1051.03  -2.00567e-14  4.71512  7.88971e-17  5.63449  -7.89619e-16  
224  10.1297  -3.64486e-15  1050.96  -1.64504e-14  4.69904  -3.02988e-17  5.63014  -7.86087e-16  
225  9.48295  5.23099e-15  1050.9  -1.73578e-14  5.55774  -3.71394e-16  5.6298  -7.84167e-16  
226  10.9613  -4.54538e-15  1050.76  -1.85044e-14  4.67846  -1.89396e-15  5.62542  -7.89281e-16  
227  11.0578  3.07745e-14  1050.73  -1.34085e-14  5.51681  3.36304e-16  5.62492  -7.84118e-16  
228  10.2468  4.91249e-15  1050.64  -1.26941e-14  6.30384  -4.39267e-16  5.62802  -7.82543e-16  
229  10.6508  1.10076e-14  1050.72  -1.21256e-14  4.6422  2.52134e-16  5.62354  -7.7784e-16  
230  9.82632  -3.72513e-14  1050.74  -1.35423e-14  3.67332  -2.90199e-15  5.61472  -7.87452e-16  
231  10.4901  9.09628e-16  1050.86  -6.32053e-15  3.58779  7.70924e-17  5.60559  -7.83558e-16  
232  9.95508  -1.75279e-14  1050.98  -6.42842e-15  5.52872  6.13627e-17  5.60524  -7.79769e-16  
233  10.281  -2.41315e-15  1051.15  -7.93314e-15  5.54042  2.16721e-16  5.60495  -7.7532e-16  
234  11.1138  -2.95063e-14  1051.23  -9.08626e-15  6.46584  -3.78569e-15  5.60878  -7.887e-16  
235  10.2147  9.01514e-15  1051.24  -1.14265e-14  5.58998  -3.50728e-16  5.6087  -7.86762e-16  
236  9.08675  -6.2031e-15  1051.26  -9.56225e-15  5.39555  9.20672e-16  5.60776  -7.7924e-16  
237  10.1494  1.25621e-14  1051.34  -4.5306e-15  6.14055  8.03668e-14  5.61009  -4.23336e-16  
238  11.1429  -2.83431e-15  1051.33  4.08245e-15  6.29169  -3.23905e-16  5.61307  -4.22902e-16  
239  10.8265  2.10994e-14  1051.39  7.35308e-15  7.02469  3.02754e-16  5.61921  -4.19747e-16  
240  11.6792  3.45457e-14  1051.56  7.66819e-15  6.22662  5.99316e-15  5.62184  -3.91986e-16  
241  10.7819  1.13698e-13  1051.74  4.53807e-15  6.07237  -4.59862e-14  5.62378  -5.88512e-16  
242  10.6922  -1.13902e-14  1051.62  1.98443e-14  4.62888  -7.49156e-17  5.61951  -5.86308e-16  
243  10.8476  -6.68662e-15  1051.58  2.09019e-14  4.68268  -1.31594e-16  5.61551  -5.84365e-16  
244  10.3183  -1.83538e-14  1051.39  2.24193e-14  5.3325  5.86577e-15  5.6143  -5.56917e-16  
245  11.2751  3.81951e-15  1051.63  2.88955e-14  5.58042  -1.21644e-16  5.61416  -5.55073e-16  
246  10.0863  -5.60818e-15  1051.72  2.80255e-14  5.43336  -9.11421e-16  5.61339  -5.56577e-16  
247  9.11664  -1.0283e-14  1051.73  3.00404e-14  5.55103  7.64678e-17  5.61313  -5.53917e-16  
248  9.87673  -8.614e-14  1051.55  2.90418e-14  6.42034  -3.46444e-15  5.61651  -5.66095e-16  
249  10.707  -6.47895e-15  1051.49  1.58171e-14  5.53816  -9.12362e-17  5.61618  -5.64116e-16  
250  10.8446  1.89915e-14  1051.47  1.73355e-14  5.46485  -6.52974e-16  5.61556  -5.64485e-16  
251  10.6448  -1.96786e-14  1051.43  1.50825e-14  5.47721  7.71153e-15  5.61498  -5.30286e-16  
252  10.0763  -1.88812e-16  1051.33  2.56558e-14  4.54956  8.3766e-18  5.6106  -5.2807e-16  
253  9.78464  -1.496e-15  1051.27  2.45282e-14  3.53359  -4.53851e-17  5.60209  -5.26092e-16  
254  10.1886  2.63315e-14  1051.3  2.48837e-14  3.65061  1.50463e-15  5.59412  -5.17803e-16  
255  10.7032  -1.81728e-14  1051.14  2.66577e-14  3.74824  6.50925e-15  5.58662  -4.89238e-16  
256  10.1967  -8.03928e-15  1051.19  1.92557e-14  4.53952  2.81073e-16  5.58238  -4.86119e-16  
257  9.59956  2.04726e-14  1051.19  1.82152e-14  4.59106  3.32554e-16  5.57838  -4.82818e-16  
258  10.0035  -3.99718e-14  1051.13  1.64484e-14  5.48739  -6.33507e-16  5.57802  -4.83423e-16  
259  9.62685  -5.50142e-16  1051.12  3.18832e-14  4.62166  6.94717e-17  5.57419  -4.81211e-16  
260  10.4765  -3.12985e-15  1051.13  3.2131e-14  4.55944  1.74987e-15  5.57015  -4.72323e-16  
261  10.5989  2.92172e-14  1050.95  3.12326e-14  5.37588  -3.9728e-15  5.56938  -4.86213e-16  
262  10.5472  1.73773e-14  1050.86  2.64413e-14  4.55912  1.07648e-15  5.56538  -4.80037e-16  
263  9.97193  -4.92784e-15  1050.75  2.45173e-14  4.50357  9.26346e-16  5.5612  -4.745e-16  
264  8.88063  7.33408e-15  1050.6  2.45101e-14  4.66516  -3.16764e-16  5.55769  -4.73881e-16  
265  9.03412  2.64391e-14  1050.43  2.64682e-14  4.62489  -9.0862e-16  5.55405  -4.7558e-16  
266  10.3058  1.44362e-15  1050.35  2.94753e-14  3.75442  -2.31617e-17  5.54704  -4.73819e-16  
267  10.4432  9.55861e-16  1050.3  2.97681e-14  4.62382  2.08347e-15  5.54347  -4.63907e-16  
268  11.2226  1.64015e-15  1050.23  2.83114e-14  4.65093  -4.63112e-16  5.54002  -4.63904e-16  
269  10.396  -3.93903e-14  1050.15  2.94343e-14  4.67549  -8.68083e-16  5.53669  -4.65459e-16  
270  10.7035  2.10071e-15  1050.04  3.3404e-14  6.37544  -1.03645e-15  5.53991  -4.67646e-16  
271  10.1698  -3.27272e-15  1049.99  3.41006e-14  4.70787  1.73501e-18  5.53673  -4.65855e-16  
272  9.26981  -4.02542e-15  1049.92  3.39975e-14  3.82229  -2.95055e-15  5.53021  -4.75302e-16  
273  10.5202  -2.2872e-15  1049.8  3.7883e-14  5.52168  -9.88424e-17  5.53018  -4.73876e-16  
274  10.443  6.6715e-15  1049.89  3.85817e-14  5.47452  -3.7361e-16  5.52997  -4.73498e-16  
275  10.7464  -9.54057e-15  1050.03  3.84654e-14  6.39738  6.06161e-16  5.53323  -4.69439e-16  
276  10.4643  4.64418e-15  1049.93  3.5005e-14  5.55323  2.9828e-15  5.53331  -4.56509e-16  
277  9.11047  -1.06294e-14  1049.91  3.4953e-14  4.6915  6.99668e-18  5.53017  -4.5478e-16  
278  9.44115  -3.70668e-16  1049.89  3.45824e-14  4.71103  -9.12381e-17  5.52712  -4.53428e-16  
279  10.3862  1.52464e-14  1049.86  3.66082e-14  5.54508  3.92716e-16  5.52719  -4.50295e-16  
280  10.2045  -8.74588e-16  1049.84  3.14682e-14  5.56797  -1.89856e-17  5.52734  -4.48703e-16  
281  10.7875  -3.01871e-15  1049.89  3.13322e-14  5.56704  3.17355e-16  5.52748  -4.45887e-16  
282  9.64291  -2.43865e-14  1049.95  2.64029e-14  4.57085  2.54711e-15  5.52398  -4.34923e-16  
283  10.875  4.95739e-15  1049.91  3.01748e-14  4.59859  -2.1965e-15  5.5206  -4.41352e-16  
284  9.90582  3.07822e-15  1050.05  3.1911e-14  7.34663  -2.11328e-16  5.52724  -4.40516e-16  
285  9.93795  5.21776e-15  1050.19  3.00894e-14  7.38883  1.23193e-16  5.53399  -4.38474e-16  
286  11.5109  -8.41258e-15  1050.35  2.90117e-14  7.32817  1.10277e-15  5.54046  -4.32909e-16  
287  10.863  6.99799e-15  1050.39  2.94733e-14  6.34351  2.72209e-16  5.54335  -4.30373e-16  
288  9.7407  -1.83736e-15  1050.47  2.85796e-14  5.35513  -1.40417e-14  5.54268  -4.79159e-16  
289  11.124  -6.50189e-15  1050.63  2.63399e-14  6.27417  9.07763e-15  5.54529  -4.45028e-16  
290  12.0074  -1.56028e-13  1050.91  1.93041e-14  5.5842  1.04455e-16  5.54543  -4.43072e-16  
291  9.99358  -6.29696e-15  1051.1  3.01289e-15  8.1577  -2.34945e-16  5.55469  -4.42334e-16  
292  10.6864  8.17129e-15  1051.34  3.16195e-15  8.32041  8.62643e-16  5.56447  -4.37723e-16  
293  11.9218  -2.72078e-14  1051.51  1.70178e-15  8.22613  -1.44536e-15  5.57384  -4.41271e-16  
294  10.4631  -7.17322e-15  1051.75  5.01808e-15  8.21134  9.04431e-16  5.58309  -4.36549e-16  
295  11.7954  2.04381e-14  1051.84  6.33757e-15  9.13405  9.47609e-17  5.59551  -4.34692e-16  
296  10.0369  -8.2617e-15  1051.98  6.45193e-15  8.238  -3.82035e-15  5.60471  -4.46488e-16  
297  11.1772  -7.8924e-14  1052.13  7.75291e-15  7.25938  7.67638e-15  5.61046  -4.18284e-16  
298  10.9742  5.58636e-15  1052.25  1.27626e-14  7.22325  1.40722e-15  5.61604  -4.11967e-16  
299  10.9565  1.21152e-14  1052.49  1.49122e-14  6.45343  -1.67986e-16  5.61893  -4.11126e-16  
300  10.2827  6.62651e-14  1052.52  1.10538e-14  5.5648  -1.45987e-15  5.61874  -4.1473e-16  
301  9.93544  8.3971e-15  1052.57  1.07909e-14  6.39406  3.14523e-17  5.6214  -4.13202e-16  
302  10.2974  2.21219e-14  1052.57  1.14e-14  6.38084  -3.35143e-16  5.62399  -4.12936e-16  
303  10.1542  -8.68191e-15  1052.61  1.2273e-14  6.4061  -6.62785e-16  5.62665  -4.13785e-16  
304  11.3295  -2.54882e-14  1052.76  8.58831e-15  4.69558  4.22367e-15  5.62349  -3.98065e-16  
305  9.38  -1.29308e-14  1052.81  1.45902e-14  5.60371  -6.79877e-17  5.62343  -3.9695e-16  
306  11.0669  -1.32997e-14  1052.83  1.37331e-14  6.40099  6.72307e-16  5.62604  -3.9335e-16  
307  10.6597  -3.21503e-14  1052.92  1.36146e-14  6.33929  4.45216e-15  5.62844  -3.7709e-16  
308  10.8259  5.82005e-15  1052.88  3.17969e-14  5.55861  1.68982e-16  5.6282  -3.75264e-16  
309  10.4265  1.62058e-14  1052.86  3.17607e-14  6.40137  4.69128e-16  5.63078  -3.72449e-16  
310  11.3874  -1.64736e-14  1052.84  3.25045e-14  6.5385  -2.33375e-16  5.6338  -3.71987e-16  
311  10.6985  6.03299e-14  1052.79  3.15934e-14  6.44959  -3.39361e-15  5.6365  -3.81992e-16  
312  10.9589  -1.13106e-14  1052.8  3.52714e-14  6.36759  -4.20088e-16  5.63891  -3.82118e-16  
313  10.8638  -2.7052e-15  1052.85  3.58629e-14  5.57666  3.20744e-16  5.63871  -3.79806e-16  
314  11.1308  -2.96896e-15  1052.91  3.38089e-14  5.57879  -1.04274e-16  5.63851  -3.78903e-16  
315  10.502  1.39707e-14  1052.85  3.0185e-14  4.62956  2.82358e-16  5.63521  -3.76742e-16  
316  11.2893  6.08807e-15  1052.83  2.94878e-14  4.52537  -1.01035e-15  5.6316  -3.78805e-16  
317  12.0098  -2.19035e-14  1052.85  2.73595e-14  2.68953  1.55379e-14  5.62205  -3.27128e-16  
318  10.8263  -1.51633e-13  1052.73  2.43149e-14  3.50002  2.2278e-14  5.61518  -2.53972e-16  
319  11.4493  8.58657e-15  1052.56  1.98284e-14  1.84345  3.23587e-16  5.60301  -2.52109e-16  
320  9.73896  1.15578e-15  1052.42  1.9676e-14  1.80138  -7.33651e-16  5.59079  -2.53657e-16  
321  10.0788  5.58726e-14  1052.3  1.84417e-14  3.7062  -2.48112e-15  5.58475  -2.60797e-16  
322  9.69333  5.52576e-15  1052.24  1.95356e-14  1.88199  -9.2431e-17  5.57292  -2.60259e-16  
323  10.5887  1.11588e-14  1052.13  1.97533e-14  2.82492  -1.62154e-16  5.56417  -2.59946e-16  
324  10.2193  3.49588e-14  1052.02  2.34421e-14  2.83414  5.74644e-16  5.5555  -2.57297e-16  
325  10.1601  1.18608e-13  1051.93  3.23359e-14  3.76136  -2.98673e-15  5.54982  -2.65934e-16  
326  10.6404  7.77402e-15  1051.81  2.98429e-14  3.77876  1.00404e-16  5.54423  -2.64779e-16  
327  9.94087  2.59358e-14  1051.64  3.06028e-14  4.62934  6.70322e-16  5.54136  -2.61838e-16  
51  11.2075  -6.4004e-15  994.392  -8.95945e-14  3.76027  1.67028e-16  3.73836  5.79353e-16  
52  9.47397  3.62784e-14  995.565  -7.6117e-14  4.56687  -4.50547e-15  3.75763  4.61102e-16  
53  8.91134  -4.10725e-15  996.5  -6.58198e-14  4.65931  8.9162e-17  3.77813  4.52648e-16  
54  11.4586  -2.05719e-15  998.056  -6.42204e-14  3.72751  -3.88593e-16  3.777  4.33954e-16  
55  10.1403  2.16762e-14  998.359  -5.15678e-14  4.66564  -6.24117e-17  3.79632  4.23164e-16  
56  11.0731  2.81346e-13  999.488  1.09069e-14  4.67544  -3.20171e-15  3.81502  3.46039e-16  
57  11.0959  -1.31562e-14  1000.84  8.25884e-14  6.32005  -4.53957e-14  3.86721  -6.06914e-16  
58  11.3419  -1.55621e-14  1001.93  6.69528e-14  6.23522  1.64095e-15  3.91554  -5.6104e-16  
59  11.1366  -1.97302e-15  1002.83  7.46487e-14  4.64465  7.13936e-16  3.93012  -5.3554e-16  
60  11.9611  -3.81149e-15  1004.03  4.11529e-14  6.51879  -1.01005e-16  3.98088  -5.2702e-16  
61  11.0857  2.06052e-16  1005.94  4.17499e-14  5.53454  -1.02764e-15  4.01076  -5.36647e-16  
62  11.0977  2.37004e-14  1006.63  4.20553e-14  5.44636  4.92793e-15  4.03784  -4.33542e-16  
63  10.5717  -1.53057e-13  1007.79  4.99199e-14  6.47946  9.09185e-17  4.08306  -4.2383e-16  
64  10.587  8.25893e-15  1008.72  7.19618e-14  6.48626  2.36035e-16  4.12675  -4.11832e-16  
65  10.9874  -2.24953e-14  1009.66  7.3012e-14  7.24156  -8.24557e-16  4.18238  -4.19202e-16  
66  10.1875  2.74221e-14  1010.41  5.69284e-14  5.57498  3.32391e-18  4.20681  -4.1179e-16  
67  10.1806  -1.03352e-14  1011.56  2.43174e-15  6.43123  -5.9498e-17  4.24516  -4.05716e-16  
68  11.5403  1.17591e-14  1013.1  2.39949e-15  7.36662  -3.93192e-16  4.29806  -4.05503e-16  
69  11.0924  4.61668e-14  1014.49  -5.18436e-15  7.22707  -6.55041e-16  4.34688  -4.09662e-16  
70  10.6359  1.1044e-13  1015.14  1.25025e-15  7.26662  4.54975e-15  4.39475  -3.2836e-16  
71  11.9895  -6.59234e-15  1016.38  3.98314e-15  5.55851  -5.4126e-16  4.41352  -3.31794e-16  
72  10.9607  -1.69528e-14  1017.64  4.32281e-15  5.53414  1.02567e-15  4.4313  -3.10247e-16  
73  9.60577  -5.27869e-14  1018.09  4.67281e-15  5.59076  1.76564e-15  4.44942  -2.77812e-16  
74  9.67629  -9.85977e-16  1018.42  1.16154e-14  5.59956  5.93996e-17  4.46712  -2.72624e-16  
75  11.1865  1.08165e-14  1018.71  6.20672e-15  6.88389  4.56026e-14  4.50373  4.22455e-16  
76  9.65701  -1.52362e-14  1018.97  1.96782e-14  6.39294  1.455e-15  4.53193  4.37866e-16  
77  9.87845  3.03057e-14  1019.18  2.61597e-14  6.45789  -3.16829e-15  4.56025  3.84835e-16  
78  9.29878  1.16924e-17  1019.95  3.71857e-14  6.49592  1.22599e-16  4.58831  3.81034e-16  
79  9.83253  -3.18708e-14  1020.59  3.95577e-14  7.36955  -8.24917e-17  4.62804  3.74412e-16  
80  10.7817  1.32775e-13  1021.26  2.59389e-14  6.50023  2.78918e-15  4.65441  4.08423e-16  
81  8.80877  -3.04505e-15  1021.31  -2.76453e-16  7.11076  -1.69917e-15  4.68852  3.79151e-16  
82  9.53525  2.13755e-14  1021.57  5.69807e-15  6.40753  2.0859e-15  4.71207  4.02531e-16  
83  11.1633  3.58154e-14  1021.53  2.19202e-14  3.76273  -6.59329e-16  4.69924  3.88182e-16  
84  11.1543  3.28101e-14  1021.16  2.67839e-14  3.78663  -2.0668e-15  4.68707  3.55449e-16  
85  9.19069  7.69256e-15  1021.77  3.31385e-14  4.67266  3.46064e-16  4.68688  3.55325e-16  
86  10.4791  -7.59647e-15  1021.67  2.3403e-14  4.66379  8.0555e-16  4.68658  3.61172e-16  
87  9.44555  5.79689e-14  1021.69  1.98506e-14  3.69335  -5.78898e-17  4.67385  3.558e-16  
88  9.71217  8.02234e-15  1021.71  5.70407e-15  3.66833  -6.57013e-17  4.66112  3.50464e-16  
89  10.6082  -5.22521e-15  1021.28  7.19784e-15  4.23474  8.96939e-15  4.65579  4.58201e-16  
90  9.9084  -4.23854e-14  1021.13  8.97055e-15  3.43232  -3.32751e-15  4.64069  4.11464e-16  
91  9.05471  -1.53356e-13  1020.89  -1.35477e-14  4.40951  -1.41755e-12  4.63787  -1.68807e-14  
92  10.953  8.44975e-15  1020.9  -4.96926e-14  4.62429  3.5241e-16  4.63771  -1.66731e-14  
93  9.30984  1.38768e-14  1021.18  -4.42475e-14  5.52933  -3.14228e-16  4.64832  -1.64783e-14  
94  10.8988  -1.77742e-14  1021.52  -5.51608e-14  5.56648  -2.10956e-15  4.65912  -1.63093e-14  
95  10.1282  1.68987e-15  1021.76  -3.54532e-14  5.51598  3.50162e-17  4.66909  -1.61193e-14  
96  10.0361  -5.72223e-15  1022.29  -3.36263e-14  4.64814  4.64027e-15  4.66884  -1.58806e-14  
97  10.5741  5.20499e-14  1022.82  -4.15621e-14  5.38858  -8.58948e-15  4.67702  -1.57978e-14  
98  10.5585  6.14733e-15  1022.97  -3.01465e-14  5.54274  2.17216e-15  4.68675  -1.55959e-14  
99  9.01331  5.91459e-15  1023.28  -2.46332e-14  4.68322  9.68464e-17  4.68671  -1.54215e-14  
100  9.36577  -1.0546e-14  1023.43  -2.18291e-14  4.61987  -1.34196e-16  4.68598  -1.52535e-14  
101  9.53285  -1.00465e-13  1023.39  -1.53123e-14  4.64551  -4.13318e-16  4.68554  -1.50922e-14  
102  10.4774  -1.138e-14  1023.1  -2.75523e-15  3.67413  3.28942e-16  4.67466  -1.49264e-14  
103  9.34948  -7.9761e-15  1023.19  -3.5552e-15  3.71062  -1.01083e-16  4.66441  -1.47687e-14  
104  10.2378  3.42102e-14  1023.67  2.4961e-15  3.70806  8.25292e-16  4.65434  -1.46045e-14  
105  9.33982  3.42033e-14  1023.68  8.45772e-16  3.62139  1.07262e-14  4.64358  -1.43407e-14  
106  9.95681  2.08923e-14  1023.55  7.62711e-15  3.68379  -1.18857e-15  4.63368  -1.42051e-14  
107  10.4685  1.6393e-14  1023.87  6.12203e-15  2.85469  -2.49545e-15  4.61553  -1.40856e-14  
108  10.5321  -3.93923e-14  1024.09  1.53113e-14  2.85464  -3.51869e-16  4.59774  -1.39469e-14  
109  9.8101  3.26812e-15  1023.98  -1.87854e-14  2.81654  -6.02612e-17  4.57993  -1.3808e-14  
110  9.97038  -4.28057e-15  1023.89  -1.29669e-14  2.86548  -7.82813e-17  4.56296  -1.36721e-14  
111  10.093  -5.484e-14  1023.54  -1.52022e-14  2.8464  8.56792e-16  4.54613  -1.35296e-14  
112  9.80487  -6.84561e-14  1023.01  -9.1473e-15  2.84428  7.00285e-15  4.52961  -1.33303e-14  
113  9.13064  1.65946e-14  1022.82  -1.1486e-14  3.70816  -5.21355e-16  4.52171  -1.32071e-14  
114  9.16606  -3.07918e-14  1022.78  -1.02404e-14  3.6742  4.6928e-16  4.51364  -1.30769e-14  
115  9.50576  7.32625e-15  1022.81  1.12155e-15  2.76181  -3.98375e-15  4.49711  -1.29911e-14  
116  10.4021  2.09962e-15  1023.09  3.85222e-15  2.70003  -1.638e-15  4.48031  -1.2885e-14  
117  9.15931  -2.30869e-15  1022.98  -1.4115e-15  3.68584  -4.56421e-16  4.47296  -1.27699e-14  
118  9.54944  2.24742e-14  1022.8  -2.14153e-15  2.8052  -6.83312e-17  4.45766  -1.26534e-14  
119  10.5055  5.81024e-14  1022.74  -1.74335e-14  2.7665  -1.48506e-14  4.44228  -1.26733e-14  
120  9.18273  -2.61112e-15  1022.63  -1.3127e-14  2.79394  1.17242e-15  4.42743  -1.25486e-14  
121  9.60105  1.80877e-14  1022.63  -1.80726e-14  1.93328  9.19373e-17  4.40516  -1.24357e-14  
122  10.0203  -5.36066e-14  1022.48  -2.58403e-14  1.93002  -6.79602e-16  4.38326  -1.23317e-14  
123  10.1773  -6.14146e-16  1022.51  -6.31545e-14  3.74223  1.60889e-16  4.37764  -1.22221e-14  
124  9.22158  -2.29826e-14  1022.36  -5.95205e-14  3.76001  3.71289e-17  4.37227  -1.21155e-14  
125  11.3651  5.70212e-14  1022.1  -5.6807e-14  3.73561  9.42572e-16  4.36678  -1.2003e-14  
126  9.81662  -1.44527e-13  1021.94  -3.94937e-14  3.70225  -4.49901e-15  4.3611  -1.19388e-14  
127  8.9739  -8.38982e-16  1021.86  -5.2119e-14  3.66127  1.69716e-15  4.35517  -1.18233e-14  
128  9.70212  -1.55681e-14  1021.79  -5.17042e-14  3.65969  3.83761e-15  4.34932  -1.16917e-14  
129  9.86831  3.69457e-14  1021.76  -5.35459e-14  3.65347  2.14414e-16  4.34352  -1.15924e-14  
130  9.34652  5.435e-15  1021.74  -9.30392e-14  3.74915  -4.93988e-17  4.33861  -1.1497e-14  
131  10.4797  2.62809e-15  1021.57  -8.78434e-14  3.73514  -3.83747e-16  4.33367  -1.1406e-14  
132  10.4824  2.62057e-14  1021.58  -8.48091e-14  2.78319  -1.16621e-15  4.32106  -1.13227e-14  
133  9.29965  1.31821e-13  1021.58  -8.68697e-14  3.42669  4.46708e-14  4.31385  -1.08711e-14  
134  10.4957  2.0708e-15  1021.32  -7.81178e-14  3.54319  -6.93891e-16  4.30768  -1.07897e-14  
135  10.2573  -1.26785e-14  1020.95  -7.99386e-14  2.79007  4.69456e-16  4.29564  -1.07004e-14  
136  10.2138  -5.81407e-14  1020.72  -8.39777e-14  2.63885  1.73088e-13  4.28259  -9.25321e-15  
137  10.772  -6.23235e-15  1020.41  -1.11778e-13  1.89438  3.28883e-18  4.26393  -9.18089e-15  
138  9.43832  2.55371e-14  1020.23  -1.06089e-13  2.7951  -4.29529e-16  4.25255  -9.11305e-15  
139  10.7383  -4.12949e-14  1020.03  -1.00408e-13  2.81398  -8.44062e-17  4.24148  -9.0436e-15  
140  10.3309  -4.52378e-14  1019.73  -1.05093e-13  1.87024  -1.41398e-15  4.22338  -8.98536e-15  
141  9.18442  -1.46705e-15  1019.62  -1.00716e-13  1.87813  -1.21813e-16  4.20561  -8.91821e-15  
142  10.8402  -7.19605e-15  1019.36  -9.97923e-14  2.67834  4.15371e-15  4.19413  -8.81993e-15  
143  10.9209  8.43783e-14  1019.32  -8.895e-14  1.81874  1.57456e-15  4.1764  -8.74236e-15  
144  8.37694  -7.693e-15  1018.94  -8.64396e-14  1.87355  -4.33838e-17  4.15935  -8.67792e-15  
145  11.1852  1.39782e-14  1018.6  -8.3024e-14  0.961839  2.4231e-17  4.13583  -8.61393e-15  
146  11.2552  5.79737e-14  1018.48  -7.2899e-14  1.92774  -2.27316e-17  4.11972  -8.55122e-15  
147  8.90889  -1.38426e-14  1018.25  -7.57733e-14  1.91901  -1.20038e-15  4.10377  -8.49796e-15  
148  9.33597  1.60888e-14  1018.22  -7.05118e-14  3.68665  -3.87432e-16  4.10077  -8.43961e-15  
149  10.1093  -1.5377e-16  1018.13  -7.04593e-14  3.70374  -3.6263e-16  4.09793  -8.38191e-15  
150  10.1947  -3.22165e-14  1018.14  -7.90814e-14  3.721  -2.13999e-15  4.09526  -8.33765e-15  
151  9.65288  -5.13379e-15  1018.26  -6.41636e-14  5.50105  -1.67655e-15  4.10516  -8.29074e-15  
152  10.5794  -9.91545e-15  1018.41  -6.53373e-14  5.54764  -9.9106e-16  4.11525  -8.23969e-15  
153  10.4339  -1.48698e-14  1018.64  -5.8987e-14  5.59325  6.26375e-16  4.12551  -8.17812e-15  
154  10.898  2.04297e-13  1018.67  -1.85589e-14  5.56859  3.86527e-15  4.13546  -8.09506e-15  
155  9.84569  -1.37981e-14  1018.84  -1.02297e-14  5.59466  1.95306e-16  4.14546  -8.03828e-15  
156  11.3972  2.41201e-14  1019.16  -7.79743e-15  7.10901  -1.02664e-14  4.16562  -8.05344e-15  
157  10.7333  1.07087e-14  1019.55  -1.33549e-14  7.28006  -3.28051e-15  4.18666  -8.02119e-15  
158  10.3745  5.48558e-15  1019.78  -1.40741e-14  5.99466  -1.60468e-14  4.1988  -8.07505e-15  
159  10.5857  -1.73186e-16  1020.04  -1.30827e-14  5.54444  1.70227e-15  4.20777  -8.00987e-15  
160  10.0442  -2.73352e-14  1020.18  -1.65729e-14  5.55868  1.74373e-16  4.21671  -7.95567e-15  
161  10.1652  2.58667e-13  1020.54  -1.16461e-14  4.70717  -1.47234e-15  4.21994  -7.91301e-15  
162  10.4893  1.33216e-14  1020.7  4.99537e-15  4.7118  8.95599e-17  4.22315  -7.86071e-15  
163  11.4205  -5.11245e-14  1020.96  4.51474e-15  5.43349  1.89478e-15  4.23101  -7.79736e-15  
164  9.28986  -1.50345e-14  1020.89  9.28163e-15  5.16055  5.0162e-14  4.23701  -7.42343e-15  
165  10.0248  -3.71785e-15  1020.74  -9.39981e-15  2.87286  2.99476e-17  4.22827  -7.37565e-15  
166  9.48144  -1.0614e-14  1020.76  -8.95901e-15  3.79854  8.29112e-17  4.22553  -7.32815e-15  
167  9.48887  -1.50279e-14  1020.79  -1.63711e-14  4.63966  -1.59094e-15  4.22815  -7.29183e-15  
168  10.1775  1.27614e-13  1020.69  -1.15226e-14  5.57478  6.74354e-15  4.23662  -7.20356e-15  
169  10.67  -2.6932e-15  1020.73  7.3779e-17  4.70029  -2.44228e-17  4.23952  -7.15869e-15  
170  9.30649  -1.49971e-14  1020.87  -1.12235e-15  4.6719  9.36486e-17  4.2422  -7.11365e-15  
171  10.893  -3.10283e-14  1021.18  -6.40052e-15  5.51475  -1.49834e-15  4.25006  -7.07898e-15  
172  9.49261  1.41482e-14  1021.25  -1.16216e-14  6.19458  -3.51301e-15  4.26199  -7.05711e-15  
173  11.9071  5.5521e-15  1021.5  -1.15588e-14  5.571  -4.46756e-16  4.26997  -7.0168e-15  
174  9.99535  3.11634e-15  1021.7  -1.68067e-14  5.35796  -7.93625e-15  4.27656  -7.02237e-15  
175  11.8828  3.39542e-14  1022  -1.7727e-14  4.50839  9.96855e-15  4.27796  -6.92002e-15  
176  11.4722  4.61211e-15  1022.26  -1.22362e-14  3.44495  8.41328e-16  4.27297  -6.87354e-15  
177  11.6552  -1.70814e-14  1022.47  -1.22319e-14  3.66859  -2.04227e-16  4.26937  -6.83384e-15  
178  11.5994  8.00696e-14  1022.75  -1.07813e-14  3.76213  -7.17533e-16  4.26637  -6.79765e-15  
179  10.4875  -2.63072e-14  1022.87  -1.7414e-14  4.50759  8.49478e-17  4.26779  -6.75717e-15  
180  9.45655  1.87832e-14  1022.99  -1.60498e-14  3.74803  2.862e-16  4.26475  -6.71598e-15  
181  9.70833  -1.12188e-13  1022.92  -1.88007e-14  4.56528  8.65429e-16  4.2665  -6.6719e-15  
182  10.2239  1.37547e-14  1022.9  -1.40891e-14  2.7698  5.74356e-16  4.25785  -6.63001e-15  
183  10.6677  4.03271e-15  1022.99  -1.55431e-14  3.7433  -8.32703e-17  4.25489  -6.59239e-15  
184  10.0303  1.54802e-14  1022.93  -1.35802e-14  2.84595  3.09795e-16  4.24684  -6.55295e-15  
185  10.2591  -1.132e-14  1022.89  -1.91545e-14  2.73546  4.77821e-15  4.23825  -6.48857e-15  
186  10.8882  4.4728e-15  1023.02  -1.2289e-14  3.6352  -1.98378e-16  4.23485  -6.45303e-15  
187  9.97467  -4.27809e-15  1023.27  -1.23885e-14  4.55369  -4.69601e-17  4.23664  -6.41704e-15  
188  10.9399  -4.56903e-14  1023.54  -9.67032e-15  5.44869  -8.16208e-16  4.24341  -6.38575e-15  
189  10.5407  -1.23296e-13  1023.84  9.16255e-15  4.5816  -4.39272e-15  4.24529  -6.37468e-15  
190  10.4025  -1.23448e-15  1024.02  3.58974e-15  3.58347  1.14126e-15  4.24163  -6.33315e-15  
191  10.0239  3.94361e-14  1024.14  2.80596e-15  3.69558  9.94037e-16  4.23863  -6.29289e-15  
192  10.862  -1.73124e-14  1024.32  1.60587e-15  6.40726  -5.44259e-15  4.25048  -6.28825e-15  
193  9.36253  4.33206e-15  1024.49  -2.94633e-14  6.26355  6.9205e-16  4.26142  -6.25031e-15  
194  9.14209  -7.02059e-15  1024.55  -3.16579e-14  3.73582  -5.57646e-16  4.25858  -6.21954e-15  
195  9.51037  -5.56119e-14  1024.7  -2.81234e-14  4.64452  5.0411e-16  4.26066  -6.18339e-15  
196  9.60345  1.55517e-13  1024.77  -1.72822e-14  4.66988  -1.21728e-14  4.26284  -6.21542e-15  
197  11.4089  -1.09882e-14  1024.71  -1.55594e-14  4.65865  -1.18984e-15  4.26495  -6.18869e-15  
198  9.97028  1.05732e-14  1024.56  -1.79565e-14  2.85935  -1.02345e-16  4.25751  -6.15648e-15  
199  9.49182  -9.9299e-15  1024.64  -2.01397e-14  2.86244  -5.68725e-16  4.25017  -6.12708e-15  
200  10.6525  -8.33947e-15  1024.79  -3.19254e-14  2.85987  -4.61191e-17  4.24289  -6.09524e-15  
201  9.4066  -5.90162e-15  1024.83  -3.07931e-14  4.54269  -4.48996e-16  4.24445  -6.06583e-15  
202  10.7765  1.47825e-14  1025.04  -2.82277e-14  5.53362  -6.80074e-17  4.25113  -6.03475e-15  
203  10.3719  -3.34591e-14  1025.02  -2.92259e-14  3.72889  8.48116e-15  4.24844  -5.95993e-15  
204  9.5281  -8.66984e-15  1024.99  -2.35988e-14  3.75504  -1.59938e-16  4.24591  -5.93019e-15  
205  8.89172  2.17138e-14  1025.09  -2.28091e-14  4.6559  -8.90826e-16  4.248  -5.90447e-15  
206  9.82493  4.27279e-15  1024.96  -1.71256e-14  4.67476  -1.14538e-15  4.25017  -5.88032e-15  
207  10.5983  2.94022e-15  1025.14  -1.43558e-14  4.73685  6.34102e-17  4.25263  -5.8503e-15  
208  12.3911  -6.38286e-15  1025.28  -1.27768e-14  5.53971  -8.95512e-16  4.25909  -5.8254e-15  
209  9.98178  5.15917e-15  1025.25  -1.04092e-14  4.62269  -9.42902e-18  4.26091  -5.79632e-15  
210  9.54313  -6.89093e-14  1025.32  -1.88702e-14  3.75154  4.54143e-15  4.25838  -5.74489e-15  
211  8.31527  -1.28967e-14  1025.23  -1.7606e-14  4.57316  5.29741e-16  4.25994  -5.71383e-15  
212  9.10446  6.28171e-15  1025.12  -1.83871e-14  2.79205  9.58749e-16  4.2527  -5.68096e-15  
213  10.0074  -3.68395e-14  1025.16  -2.08254e-14  3.64709  -3.02748e-15  4.24974  -5.66795e-15  
214  10.8155  -6.67141e-15  1025.22  -2.47141e-14  4.48684  -1.49869e-16  4.25089  -5.64103e-15  
215  10.1556  8.53249e-15  1025.45  -2.69424e-14  2.78135  -2.7155e-17  4.24376  -5.61378e-15  
216  10.9745  3.52342e-14  1025.45  -2.42978e-14  3.75428  3.08374e-16  4.24139  -5.58517e-15  
217  9.90461  1.5262e-13  1025.55  -2.88812e-14  4.61007  -7.78894e-15  4.24317  -5.59577e-15  
218  8.83777  -2.28351e-16  1025.54  -2.57172e-14  3.76833  -1.42345e-16  4.24089  -5.56967e-15  
219  9.35226  1.33439e-14  1025.46  -2.77667e-14  4.47054  3.23428e-15  4.24199  -5.52775e-15  
220  10.7221  6.2187e-14  1025.43  -2.35307e-14  4.5694  6.43396e-15  4.24354  -5.47106e-15  
221  9.93675  2.14463e-15  1025.49  -1.49789e-14  3.74444  6.99832e-17  4.24119  -5.44492e-15  
222  9.11784  -3.78182e-14  1025.33  -1.61642e-14  3.77765  3.03144e-17  4.23901  -5.41922e-15  
223  9.82165  1.43289e-14  1025.13  -1.60751e-14  3.78829  2.6909e-16  4.2369  -5.39263e-15  
224  9.92785  2.97907e-14  1025.18  -1.82587e-14  4.66311  -4.19554e-15  4.23889  -5.38707e-15  
225  9.92625  1.50441e-14  1025.24  -1.14453e-14  4.65129  -3.69468e-17  4.24079  -5.3623e-15  
226  9.88718  2.92608e-14  1025.28  -1.25357e-14  3.77756  -3.07912e-16  4.23866  -5.33901e-15  
227  10.6188  5.62796e-14  1025.25  -9.55839e-15  4.62134  -2.06826e-15  4.24042  -5.324e-15  
228  10.3714  -1.13839e-14  1025.3  -1.02313e-14  3.74844  -3.76806e-17  4.23817  -5.29986e-15  
229  10.6911  1.972e-14  1025.23  -1.05005e-14  3.7597  -1.17757e-16  4.23599  -5.27631e-15  
230  11.1879  9.32471e-15  1025.32  -9.32171e-15  4.72953  -1.04816e-16  4.23823  -5.25291e-15  
231  9.74332  -1.09418e-13  1025.44  -1.10522e-15  5.59151  -3.40613e-14  4.24432  -5.38268e-15  
232  10.245  2.45241e-15  1025.56  -6.26675e-15  5.57341  6.6806e-17  4.25028  -5.35824e-15  
233  9.87881  -2.25332e-14  1025.61  -5.73987e-15  5.60372  -3.55677e-16  4.25633  -5.33591e-15  
234  11.6532  -4.93641e-15  1025.64  -8.52178e-15  4.88101  4.04057e-14  4.2591  -5.13261e-15  
235  9.97037  -8.32221e-15  1025.66  -1.63275e-14  4.66791  -5.08668e-17  4.26091  -5.11012e-15  
236  10.4478  1.96373e-14  1025.74  -1.61383e-14  4.67812  -4.0842e-16  4.26275  -5.08941e-15  
237  9.87813  -1.52533e-14  1025.8  -1.78474e-14  4.68101  -1.48585e-17  4.26458  -5.06716e-15  
238  9.32937  6.31199e-14  1025.71  -1.78283e-14  4.72018  1.03151e-15  4.26657  -5.04052e-15  
239  10.3973  1.4389e-14  1025.53  -8.38974e-15  3.7971  -7.24491e-17  4.26453  -5.01892e-15  
240  10.2292  2.82059e-15  1025.43  -7.40825e-15  3.80249  -6.87602e-18  4.26253  -4.99723e-15  
241  10.6043  3.03968e-14  1025.28  -4.02345e-15  3.78479  -8.35378e-16  4.26047  -4.97929e-15  
242  10.5711  4.81115e-15  1025.13  -1.20117e-14  3.76667  7.65738e-17  4.25835  -4.95759e-15  
243  10.4337  -3.60942e-15  1025.08  -1.25994e-14  4.66561  -2.26416e-16  4.26009  -4.93737e-15  
244  10.5548  1.06708e-15  1025.05  -1.33235e-14  4.6681  2.47814e-16  4.26183  -4.9153e-15  
245  9.02786  6.98722e-14  1025.02  -9.6021e-15  4.66092  -1.24521e-15  4.26352  -4.89975e-15  
246  9.2352  -1.77516e-14  1024.86  -3.10693e-15  4.60405  -3.95163e-16  4.26496  -4.88075e-15  
247  10.1682  -9.69032e-16  1024.88  -5.95587e-15  4.40523  -3.45204e-14  4.26555  -5.00528e-15  
248  9.77886  1.23415e-14  1024.96  -1.85355e-15  3.80282  -3.11192e-16  4.26361  -4.98564e-15  
249  10.4503  -1.15701e-14  1024.94  -2.75231e-15  4.64664  8.02368e-17  4.26521  -4.96454e-15  
250  11.1076  9.38134e-15  1024.92  -2.59702e-15  5.57789  4.06234e-16  4.27065  -4.94225e-15  
251  11.1247  -2.04387e-14  1024.84  -2.52048e-15  5.50614  3.6426e-16  4.27576  -4.92032e-15  
252  9.93354  2.62436e-14  1024.84  -9.04907e-15  5.51556  6.77362e-16  4.28086  -4.89729e-15  
253  9.48922  1.22275e-14  1025.03  -6.86598e-16  4.5044  -7.38688e-14  4.28178  -5.17996e-15  
254  9.2408  -1.25818e-14  1025.17  -2.49899e-15  4.62034  1.39081e-15  4.28316  -5.15314e-15  
255  9.61869  2.83438e-15  1025.23  -8.84244e-16  5.43533  -1.91461e-14  4.28784  -5.21002e-15  
256  10.6614  -1.2055e-15  1025.21  6.51942e-15  5.55437  7.51058e-17  4.29297  -5.18862e-15  
257  10.9532  3.36808e-14  1025.29  5.92447e-15  5.51735  -2.14335e-15  4.29791  -5.17634e-15  
258  11.0506  1.71875e-14  1025.39  5.29532e-15  6.49547  4.30714e-18  4.30673  -5.15554e-15  
259  9.38824  7.44872e-14  1025.39  1.47024e-16  7.26929  -3.7849e-16  4.31858  -5.13643e-15  
260  12.6038  -8.8934e-15  1025.54  4.37641e-15  6.26697  -2.38873e-15  4.32634  -5.12548e-15  
261  11.0772  2.89813e-14  1025.66  5.74266e-15  6.45255  1.49433e-16  4.33478  -5.10455e-15  
262  9.90206  8.821e-14  1025.8  2.0262e-16  5.50231  6.37541e-15  4.3394  -5.05917e-15  
263  9.39279  2.48779e-15  1025.81  1.0043e-14  5.59951  1.31081e-16  4.34436  -5.03874e-15  
264  10.7273  -1.77031e-14  1025.85  9.24716e-15  6.42761  -2.02093e-17  4.35253  -5.01906e-15  
265  10.1565  9.57803e-15  1025.91  5.38529e-15  6.448  2.89111e-15  4.36071  -4.98816e-15  
266  9.73484  -6.65565e-14  1025.99  8.14416e-15  6.50797  -9.22068e-15  4.36907  -5.00463e-15  
267  9.66752  6.55811e-16  1026.11  1.65464e-14  5.59623  3.09463e-17  4.37382  -4.98511e-15  
268  11.2082  -1.48248e-14  1026.15  1.59434e-14  6.40277  5.53038e-16  4.38166  -4.96373e-15  
269  11.234  -6.99435e-14  1026.33  1.14729e-14  6.47726  2.35938e-16  4.38972  -4.94373e-15  
270  10.7159  -1.16686e-15  1026.41  3.65812e-15  4.57756  5.52873e-16  4.39044  -4.92267e-15  
271  10.1458  8.33526e-15  1026.49  4.48229e-15  5.58342  3.40151e-16  4.39499  -4.90258e-15  
272  9.84465  6.41804e-14  1026.55  5.70945e-15  4.78998  -3.12284e-14  4.39649  -5.00268e-15  
273  9.49204  1.28178e-14  1026.59  4.79598e-15  5.49307  1.14243e-14  4.40065  -4.94046e-15  
274  10.8389  8.36258e-15  1026.68  2.17177e-16  6.34561  2.01541e-16  4.40799  -4.92105e-15  
275  9.74709  1.29942e-14  1026.78  -8.82637e-16  7.17832  1.98989e-15  4.4184  -4.89507e-15  
276  10.2616  1.11225e-14  1026.96  -3.80256e-15  6.39572  -9.42406e-15  4.42581  -4.91204e-15  
277  11.2663  -1.96666e-15  1027.09  -3.62911e-16  6.22522  7.39154e-15  4.43252  -4.86613e-15  
278  11.6672  -7.83343e-15  1027.28  -1.00678e-15  5.49562  -3.36654e-16  4.43647  -4.84929e-15  
279  9.58362  1.02375e-14  1027.38  -2.28119e-16  5.31548  6.64533e-15  4.43973  -4.80672e-15  
280  10.8183  7.78921e-14  1027.48  -1.06715e-14  5.38068  1.54444e-14  4.4432  -4.73199e-15  
281  10.3597  -3.51118e-15  1027.57  -4.56351e-15  6.31553  1.1837e-15  4.45008  -4.71024e-15  
282  9.30273  3.02252e-14  1027.66  -5.11176e-15  6.3162  2.47174e-16  4.45692  -4.69208e-15  
283  10.8587  -7.24889e-14  1027.83  -2.61628e-15  5.16723  -5.71822e-15  4.45951  -4.69583e-15  
284  8.49411  2.94033e-15  1027.96  -1.82051e-14  4.66696  1.55136e-16  4.46027  -4.67819e-15  
285  10.5358  -1.49218e-15  1027.98  -2.02866e-14  4.58582  -1.25461e-15  4.46072  -4.66578e-15  
286  10.236  1.42799e-14  1028.01  -2.49359e-14  4.54877  2.11437e-15  4.46104  -4.6413e-15  
287  9.60007  7.62507e-14  1028.09  -2.29755e-14  6.28273  -1.9098e-14  4.46759  -4.69331e-15  
288  11.0492  1.84275e-15  1028.17  -2.09066e-14  5.51069  -4.54411e-17  4.47133  -4.67665e-15  
289  10.5668  1.99836e-14  1028.29  -2.17489e-14  5.50359  4.79257e-15  4.47502  -4.64283e-15  
290  10.0097  -1.08593e-13  1028.28  -1.7565e-14  5.49712  -1.3144e-16  4.47866  -4.62677e-15  
291  10.5803  -2.81492e-15  1028.19  -1.58035e-14  4.66997  8.22362e-16  4.47933  -4.60745e-15  
292  9.38227  -2.01138e-14  1028.28  -1.77994e-14  5.39779  -1.4465e-15  4.48258  -4.59628e-15  
293  11.6842  -8.3606e-14  1028.37  -1.83404e-14  6.28475  5.41372e-15  4.48892  -4.56104e-15  
294  10.1565  -6.89854e-14  1028.38  -1.83444e-14  4.40447  -3.82148e-13  4.48863  -5.8859e-15  
295  9.52351  9.60873e-16  1028.51  -1.63116e-14  4.52463  1.06981e-15  4.48875  -5.86158e-15  
296  9.40277  -3.27472e-14  1028.5  -1.63533e-14  3.59401  3.83475e-15  4.48564  -5.8278e-15  
297  11.0556  -2.32972e-14  1028.5  -1.38716e-14  2.85887  1.12278e-13  4.47999  -5.41771e-15  
298  11.1993  -6.04451e-15  1028.54  -2.53102e-14  5.26265  2.82268e-15  4.4827  -5.38919e-15  
299  10.5302  3.38295e-15  1028.6  -2.58385e-14  4.62145  -1.61165e-16  4.48317  -5.37116e-15  
300  9.32823  4.14581e-14  1028.63  -2.24765e-14  4.73058  -9.12458e-16  4.48403  -5.35584e-15  
301  9.63184  1.95844e-13  1028.66  -1.94552e-14  4.7032  3.7386e-16  4.48478  -5.33622e-15  
302  10.1494  7.30733e-15  1028.73  -2.01418e-14  5.52105  -9.53561e-17  4.48831  -5.31833e-15  
303  9.69547  -7.55296e-16  1028.72  -1.79628e-14  6.4406  2.40546e-15  4.49495  -5.29206e-15  
304  9.26221  8.61422e-15  1028.81  -1.6716e-14  5.48398  1.14617e-15  4.49831  -5.27024e-15  
305  10.5943  7.27526e-15  1028.78  -7.96e-15  5.52656  2.94509e-16  4.50178  -5.25144e-15  
306  9.70842  1.57036e-14  1028.88  -7.191e-15  4.69524  -1.67547e-16  4.50243  -5.23432e-15  
307  10.1718  -3.5051e-14  1028.9  -7.53252e-15  3.77087  -1.61787e-16  4.49998  -5.2173e-15  
308  10.2411  2.14593e-13  1028.97  -4.88457e-15  4.68587  1.8385e-15  4.5006  -5.1937e-15  
309  11.0811  -4.05234e-15  1029.08  -2.86262e-15  4.70681  1.22873e-16  4.50128  -5.17598e-15  
310  10.8837  -1.08899e-14  1029.14  -2.65401e-15  5.61161  6.61087e-15  4.50497  -5.13682e-15  
311  10.6198  4.3628e-14  1029.2  5.13916e-15  5.56143  4.08483e-15  4.50847  -5.10628e-15  
312  10.0193  -3.36265e-15  1029.26  2.37978e-15  5.6005  -2.56204e-16  4.51208  -5.09028e-15  
313  9.57081  -7.47141e-15  1029.21  3.13358e-15  4.693  2.02756e-16  4.51267  -5.07287e-15  
314  10.6099  -3.52254e-14  1029.17  4.25227e-15  4.72958  1.09104e-15  4.51338  -5.05266e-15  
315  11.2287  -1.58104e-13  1029  -9.70705e-15  4.70324  -5.22187e-15  4.514  -5.05321e-15  
316  10.2176  -1.13082e-15  1028.98  -1.30124e-14  4.67684  3.59269e-16  4.51453  -5.03558e-15  
317  10.7598  -1.71103e-14  1029.02  -1.39757e-14  4.60857  1.453e-16  4.51484  -5.01876e-15  
318  9.33733  7.66246e-14  1029.02  -1.53956e-14  4.61326  -5.18581e-15  4.51516  -5.0193e-15  
319  8.30574  -1.12492e-14  1028.95  -2.16438e-14  3.74381  -1.8518e-16  4.51267  -5.0037e-15  
320  9.81028  5.44203e-15  1028.84  -2.16539e-14  1.88543  -4.3001e-18  4.50422  -4.98763e-15  
321  7.92097  2.40836e-15  1028.73  -2.35274e-14  2.82737  -4.67773e-16  4.49885  -4.97314e-15  
322  9.42866  -3.44263e-13  1028.73  -3.08622e-14  4.66987  8.39624e-15  4.49939  -4.93043e-15  
323  11.9003  2.35554e-15  1028.74  -3.30434e-14  4.6741  -3.82879e-16  4.49995  -4.91595e-15  
324  8.5457  -5.2358e-16  1028.72  -3.33199e-14  4.68007  2.69385e-16  4.50052  -4.89949e-15  
325  10.34  -4.80175e-14  1028.72  -3.37809e-14  5.52796  -6.71509e-15  4.50377  -4.90523e-15  
326  10.4427  -2.08147e-15  1028.75  -3.1421e-14  4.67826  8.06986e-18  4.50432  -4.88973e-15  
327  10.4763  -3.1274e-14  1028.78  -3.11819e-14  5.54046  -5.13125e-17  4.50758  -4.87452e-15  
51  9.58252  9.0254e-15  974.52  -3.95653e-13  4.70837  2.09641e-16  2.57699  -2.91525e-15  
52  11.0941  5.94811e-14  975.411  -3.24129e-13  4.69676  -1.78817e-17  2.62629  -2.84787e-15  
53  11.4569  -5.86167e-15  977.293  -2.44602e-13  5.58833  -2.43065e-16  2.69361  -2.78867e-15  
54  9.75283  6.48981e-15  978.914  -2.36265e-13  5.48009  -4.96572e-16  2.75553  -2.73774e-15  
55  10.2595  3.1048e-14  980.067  -2.23799e-13  5.53972  2.1105e-15  2.81605  -2.63234e-15  
56  10.6465  1.55475e-13  981.104  -1.80889e-13  5.56848  -3.12287e-15  2.87462  -2.64278e-15  
57  9.87898  9.51883e-15  982.854  -1.55488e-13  5.53896  3.47309e-16  2.93012  -2.58048e-15  
58  11.1024  2.90506e-14  983.718  -1.50652e-13  4.40945  5.21751e-14  2.96031  -1.46302e-15  
59  9.2167  1.19343e-13  984.439  -1.40275e-13  4.63041  7.90325e-15  2.99372  -1.2757e-15  
60  9.65441  -6.05513e-15  984.661  -6.36952e-14  4.68351  -1.49812e-16  3.02685  -1.25362e-15  
61  10.5972  -1.15069e-14  984.62  -6.72244e-14  4.66814  -2.32661e-16  3.05841  -1.23399e-15  
62  9.81575  2.46945e-14  985.788  -6.61298e-14  6.38266  -3.33589e-16  3.12113  -1.217e-15  
63  9.91777  -2.98615e-13  986.159  -1.42046e-13  5.61335  -2.27778e-15  3.16729  -1.23664e-15  
64  9.68399  -3.78125e-15  987.257  -1.59692e-13  6.42204  5.38384e-16  3.22646  -1.20437e-15  
65  10.1783  -7.95032e-15  987.716  -1.603e-13  3.79  -1.32448e-16  3.23653  -1.18523e-15  
66  10.4145  8.5132e-14  988.73  -1.56453e-13  3.791  -1.40654e-15  3.24625  -1.18911e-15  
67  9.47762  1.19942e-14  989.873  -1.15043e-13  2.85079  -4.18061e-17  3.23944  -1.16933e-15  
68  10.2894  -5.51777e-15  990.658  -1.11276e-13  5.48584  -6.19408e-16  3.27751  -1.16001e-15  
69  10.7105  1.40156e-14  991.74  -1.10286e-13  4.62712  -8.48732e-16  3.3  -1.15482e-15  
70  10.2004  1.58469e-13  992.291  -1.58801e-13  4.61222  2.92944e-14  3.32152  -6.55652e-16  
71  9.40599  -2.03558e-15  992.542  -1.48158e-13  3.73675  -9.19512e-17  3.32821  -6.4656e-16  
72  9.79331  1.31911e-14  992.998  -1.50205e-13  3.76498  -3.21714e-16  3.33515  -6.41404e-16  
73  10.2396  2.93441e-14  993.975  -1.51723e-13  2.8732  -1.03966e-15  3.32793  -6.47627e-16  
74  9.25887  3.15889e-15  994.345  -1.45079e-13  3.76537  1.23308e-16  3.33466  -6.35766e-16  
75  10.6991  2.34831e-14  994.546  -1.39228e-13  5.45476  8.06856e-16  3.36678  -6.13908e-16  
76  10.5943  1.72332e-14  995.725  -1.41998e-13  5.48657  2.42601e-15  3.39842  -5.68536e-16  
77  9.77792  -6.86125e-14  996.725  -1.42096e-13  6.24931  3.49138e-15  3.44034  -5.08831e-16  
78  10.763  -8.27004e-15  997.441  -1.43916e-13  5.42084  -9.01607e-16  3.46905  -5.14524e-16  
79  10.8034  -1.24583e-14  998.972  -1.46237e-13  6.35846  2.03634e-15  3.51032  -4.78083e-16  
80  10.0363  -2.3753e-14  999.594  -1.40046e-13  6.45131  7.61879e-15  3.55175  -3.64042e-16  
81  11.5747  -8.60825e-15  1000.79  -1.0096e-13  6.99555  -5.49519e-15  3.59958  -4.35308e-16  
82  10.913  -2.99028e-14  1001.94  -1.02308e-13  6.38989  -1.07183e-15  3.6378  -4.44028e-16  
83  9.91901  -1.47519e-14  1002.81  -1.09537e-13  7.27813  3.12753e-15  3.68699  -3.95764e-16  
84  10.2413  -1.03451e-15  1003.83  -9.33348e-14  8.18214  3.28946e-14  3.74693  4.81082e-17  
85  10.145  2.27946e-15  1004.82  -8.76605e-14  7.2606  1.04265e-16  3.79316  4.88471e-17  
86  10.8934  3.55745e-14  1005.97  -8.5186e-14  4.68471  1.07913e-15  3.80474  6.22274e-17  
87  10.1595  4.55221e-14  1007.14  -7.85527e-14  7.33096  -5.55457e-16  3.84995  5.43084e-17  
88  10.5422  1.12951e-14  1008.16  -5.98911e-14  5.6043  -2.47218e-16  3.87216  5.04916e-17  
89  10.1566  2.40368e-14  1008.96  -5.30679e-14  4.40558  -1.32789e-15  3.87882  3.32618e-17  
90  10.7886  8.50434e-14  1009.72  -4.48397e-14  6.26664  -5.20835e-15  3.9083  -3.14494e-17  
91  11.1089  -1.96431e-13  1010.52  -7.16732e-14  7.27121  -1.48879e-14  3.94931  -2.12625e-16  
92  11.9404  4.79591e-15  1011.44  -7.48977e-14  6.54033  4.00804e-16  3.98053  -2.05235e-16  
93  10.2845  -2.56176e-14  1012.34  -7.62387e-14  7.23195  -4.36614e-15  4.01924  -2.54769e-16  
94  11.1666  -3.2386e-14  1013.34  -6.33411e-14  7.28707  -1.59461e-15  4.05768  -2.70532e-16  
95  10.8904  4.05259e-15  1014.28  -6.51164e-14  7.24816  -6.94683e-16  4.09478  -2.75464e-16  
96  9.92317  1.15354e-14  1014.49  -5.6801e-14  6.37245  1.31143e-15  4.12096  -2.57224e-16  
97  11.0333  -2.84878e-14  1015.01  -5.78588e-14  6.21238  -1.75922e-14  4.14473  -4.54212e-16  
98  11.3969  2.3805e-14  1016.01  -5.6217e-14  5.54055  -4.84131e-15  4.16041  -5.03506e-16  
99  10.5308  -1.4152e-14  1016.9  -5.78189e-14  4.61967  -3.69377e-16  4.16551  -5.02015e-16  
100  10.7826  1.1854e-14  1017.35  -5.02601e-14  5.52618  1.33158e-14  4.18047  -3.50172e-16  
101  10.139  4.45145e-14  1018.3  -5.01654e-14  6.15251  1.30652e-13  4.2019  1.07376e-15  
102  11.0229  1.90603e-14  1018.95  -5.05196e-14  6.50237  8.19205e-17  4.22664  1.0631e-15  
103  9.87658  -1.92051e-14  1019.72  -4.58612e-14  7.00182  -3.10743e-14  4.25616  7.21212e-16  
104  10.1838  7.93336e-15  1020.35  -4.33714e-14  4.74079  2.51381e-14  4.26126  9.78232e-16  
105  11.0407  1.33207e-13  1020.6  -2.21385e-14  4.69078  -6.46102e-15  4.26574  9.0074e-16  
106  10.9665  2.00873e-14  1021.1  -1.84248e-14  5.43927  2.86352e-15  4.27784  9.20974e-16  
107  9.41812  -1.02097e-15  1021.5  -1.38324e-14  5.42794  -4.09962e-17  4.28957  9.11158e-16  
108  10.2629  1.12414e-13  1021.89  -1.54124e-14  6.13736  1.13781e-14  4.30824  1.01689e-15  
109  10.2651  5.31988e-15  1022.38  2.27588e-14  5.47594  -5.95609e-17  4.31991  1.00612e-15  
110  11.189  -1.40708e-14  1022.58  2.51787e-14  5.466  -5.6945e-16  4.33126  9.90521e-16  
111  11.3954  4.02687e-14  1022.96  2.61213e-14  6.33092  3.72259e-16  4.35086  9.8446e-16  
112  10.2076  7.23922e-14  1023.54  2.73694e-14  6.22388  9.10505e-15  4.36905  1.0633e-15  
113  10.667  -8.51167e-15  1023.69  2.82195e-14  5.48492  7.72626e-17  4.37978  1.05382e-15  
114  10.0956  -1.13301e-14  1023.9  3.13091e-14  6.47679  -8.81268e-16  4.39975  1.03539e-15  
115  10.9255  6.26427e-14  1024.01  3.28866e-14  6.94487  3.27475e-13  4.42376  4.11501e-15  
116  10.4433  1.07627e-14  1024.44  1.7843e-14  6.55727  -3.5312e-19  4.4437  4.07655e-15  
117  10.9048  2.76138e-15  1024.82  1.55421e-14  6.48531  9.85341e-17  4.4626  4.03971e-15  
118  9.99182  -3.46401e-14  1025.16  2.01695e-14  5.5706  -2.19477e-15  4.47277  3.98252e-15  
119  10.0279  7.86843e-15  1025.37  1.22525e-14  5.54118  -4.05803e-15  4.48248  3.90942e-15  
120  11.9962  9.27413e-15  1026.09  1.07132e-14  7.12047  -1.39919e-14  4.50625  3.74815e-15  
121  10.9921  -3.58367e-15  1026.64  1.25506e-14  6.40764  6.29596e-16  4.52322  3.7203e-15  
122  10.7656  1.88446e-14  1027.16  2.40292e-14  6.40524  7.12141e-15  4.53988  3.7504e-15  
123  12.1597  -5.62786e-15  1027.41  3.67159e-14  5.5771  6.56278e-17  4.54898  3.71808e-15  
124  9.1038  1.20963e-14  1027.58  3.63269e-14  4.58499  8.15369e-16  4.54929  3.69284e-15  
125  11.0823  -2.24208e-14  1027.56  4.684e-14  5.4936  7.32663e-15  4.55743  3.72416e-15  
126  11.7971  -3.71935e-16  1027.85  5.21528e-14  6.42249  4.13795e-17  4.57337  3.69269e-15  
127  10.1596  -1.39544e-14  1028.06  4.87821e-14  7.30448  -7.52382e-16  4.59652  3.65502e-15  
128  11.6218  -7.18836e-15  1028.48  4.56818e-14  6.21999  9.25544e-15  4.61016  3.70208e-15  
129  11.2343  -4.33735e-14  1029.26  5.21467e-14  5.52991  -6.90521e-15  4.61782  3.61368e-15  
130  11.2524  -3.55537e-15  1029.95  4.19731e-14  5.48967  2.48459e-16  4.62503  3.58587e-15  
131  10.0319  -4.07895e-15  1030.83  3.71273e-14  7.22357  -3.94021e-16  4.64633  3.55325e-15  
132  10.6466  3.77871e-14  1031.33  4.26964e-14  8.17594  -6.92992e-15  4.67503  3.46802e-15  
133  10.4649  -1.70196e-15  1031.74  5.69116e-14  8.23599  1.71538e-16  4.70374  3.44144e-15  
134  10.1922  2.74478e-14  1032.07  5.83956e-14  6.4591  5.32938e-16  4.71779  3.41817e-15  
135  9.77844  2.4137e-14  1032.39  6.15603e-14  8.02539  4.01993e-15  4.74404  3.42294e-15  
136  9.97071  -1.00319e-13  1032.67  7.66756e-14  6.9918  1.45131e-13  4.76174  4.53875e-15  
137  9.66511  -8.71885e-15  1033.09  7.5064e-14  7.42757  -3.64696e-15  4.78256  4.4748e-15  
138  10.0038  -2.67859e-14  1033.68  7.33883e-14  7.35717  1.22961e-15  4.80252  4.44965e-15  
139  9.30437  -2.9325e-14  1034.26  6.48231e-14  7.38142  1.67878e-15  4.82236  4.42833e-15  
140  10.0087  6.06914e-16  1034.55  8.12824e-14  8.24617  2.98134e-17  4.84849  4.39476e-15  
141  11.8135  1.84192e-14  1035.03  8.09783e-14  7.40912  3.96014e-16  4.86789  4.36446e-15  
142  10.4473  -2.61515e-14  1035.37  8.30087e-14  8.21167  1.56071e-15  4.89303  4.34338e-15  
143  12.4979  1.64491e-14  1035.96  6.60054e-14  8.78678  2.98629e-14  4.92209  4.53383e-15  
144  11.2417  -3.21161e-15  1036.51  5.58732e-14  8.04964  -5.63463e-16  4.94526  4.49607e-15  
145  10.326  -2.5463e-15  1036.75  5.71535e-14  7.13125  5.62278e-15  4.96133  4.50435e-15  
146  10.963  4.60462e-14  1037.02  5.87707e-14  8.08005  1.49006e-14  4.9841  4.58024e-15  
147  10.9184  -2.74657e-14  1037.47  5.19653e-14  8.23101  -7.14058e-15  5.00762  4.4953e-15  
148  9.91261  -3.62197e-15  1037.7  5.47738e-14  8.62454  2.5432e-15  5.03365  4.48126e-15  
149  11.528  -4.74798e-15  1038.29  5.11325e-14  9.71192  3.4951e-15  5.06706  4.47422e-15  
150  12.1098  2.47445e-13  1038.77  5.3729e-14  8.26503  4.83194e-14  5.08974  4.78517e-15  
151  9.55383  1.07169e-14  1039.17  5.5601e-14  8.31842  6.61444e-15  5.11248  4.79806e-15  
152  10.4887  -2.86583e-14  1039.31  5.69058e-14  8.08013  -1.98188e-16  5.13323  4.76312e-15  
153  8.86713  -2.17078e-14  1039.64  4.73383e-14  7.31936  2.10588e-15  5.14841  4.74467e-15  
154  10.7377  -6.1432e-14  1039.75  3.5121e-14  5.60635  4.07809e-15  5.15157  4.74007e-15  
155  10.5618  7.28438e-16  1039.72  3.38827e-14  5.63031  6.68939e-17  5.15485  4.70806e-15  
156  9.90424  2.43875e-14  1039.89  3.61554e-14  6.42803  4.56232e-17  5.16351  4.67634e-15  
157  9.75456  -4.63733e-14  1040.07  2.13499e-14  6.4125  1.86563e-14  5.17195  4.7708e-15  
158  11.0749  -1.41276e-14  1040.29  1.22313e-14  7.24677  -1.21892e-15  5.18588  4.7306e-15  
159  11.4462  -1.23508e-15  1040.41  1.10518e-14  6.46164  -1.48089e-16  5.19438  4.69808e-15  
160  10.3571  -1.66005e-14  1040.86  8.02386e-15  7.33969  3.38769e-15  5.20859  4.6894e-15  
161  9.79701  -1.36863e-16  1041.22  1.01849e-14  6.38705  -6.13546e-17  5.21634  4.65815e-15  
162  10.6171  7.81744e-15  1041.4  1.05063e-14  6.58637  1.69823e-14  5.2253  4.7387e-15  
163  11.5261  -1.81249e-15  1041.85  1.09165e-14  6.42649  4.31773e-16  5.2331  4.71073e-15  
164  10.2398  -2.20928e-14  1042.02  7.58538e-15  4.62404  2.16787e-15  5.22917  4.69432e-15  
165  11.6663  -1.12958e-14  1042.13  1.41877e-14  5.50255  -1.13066e-15  5.23092  4.65698e-15  
166  9.40149  -3.48172e-14  1042.39  9.50345e-15  7.20349  1.07626e-15  5.24348  4.63418e-15  
167  10.1295  -5.02474e-14  1042.38  3.32615e-15  5.51771  4.9698e-16  5.24522  4.60799e-15  
168  10.1508  4.79149e-14  1042.35  -7.70671e-15  7.93722  3.19211e-14  5.26215  4.77977e-15  
169  11.017  -2.03634e-15  1042.71  -8.91429e-15  8.09372  8.50917e-16  5.27985  4.75522e-15  
170  11.4672  1.84594e-15  1043.11  -9.76826e-15  7.3309  3.33585e-16  5.29259  4.72775e-15  
171  11.137  -5.14121e-14  1043.3  -1.34568e-14  7.36076  1.8266e-15  5.30535  4.70984e-15  
172  11.3417  3.10737e-15  1043.72  -2.14107e-14  8.89703  1.67085e-15  5.32739  4.6912e-15  
173  11.5507  2.0346e-14  1044.24  -2.00381e-14  6.82466  -2.0801e-13  5.33652  3.39424e-15  
174  10.4414  4.53755e-14  1044.41  -2.33291e-14  6.27396  -3.21186e-14  5.3422  3.17901e-15  
175  10.2649  1.23825e-15  1044.6  -3.23444e-14  8.17258  -1.366e-17  5.35925  3.15978e-15  
176  12.2481  1.1433e-14  1045  -3.15832e-14  7.1501  5.15071e-15  5.36997  3.1717e-15  
177  10.1131  -3.22543e-14  1045.18  -3.09809e-14  5.59021  1.71282e-15  5.37128  3.16302e-15  
178  11.3785  -2.73087e-14  1045.26  -2.9459e-14  5.52046  5.48435e-15  5.37217  3.17675e-15  
179  11.7368  2.46141e-15  1045.38  -1.03057e-14  6.13459  -1.34711e-15  5.37665  3.15014e-15  
180  10.5913  -2.90663e-15  1045.38  -1.28136e-14  6.23034  3.47657e-15  5.38164  3.15205e-15  
181  10.7122  -6.64083e-14  1045.33  -1.45873e-14  6.30396  2.77346e-15  5.38701  3.14985e-15  
182  9.96233  -2.06053e-15  1045.27  -3.27117e-14  6.37786  -3.28965e-16  5.39273  3.12974e-15  
183  10.6156  9.37882e-15  1045.28  -3.31041e-14  6.45057  5.93976e-17  5.39881  3.1121e-15  
184  11.4061  2.13376e-14  1045.38  -3.15387e-14  5.49596  4.65229e-15  5.39937  3.1209e-15  
185  11.0443  -3.20658e-14  1045.69  -3.15289e-14  5.25188  1.17443e-13  5.39853  3.77045e-15  
186  11.1205  -5.36809e-15  1046.04  -2.68733e-14  7.18093  3.36155e-15  5.4086  3.76814e-15  
187  10.0304  -3.37629e-15  1046.13  -2.82352e-14  7.11567  -5.47342e-15  5.41819  3.71622e-15  
188  10.1865  -2.63132e-14  1046.27  -3.07243e-14  5.57006  5.89119e-15  5.41904  3.72838e-15  
189  11.2779  -1.98789e-15  1046.34  -3.10428e-14  5.52025  5.6248e-17  5.4196  3.70797e-15  
190  10.3803  4.92878e-15  1046.4  -3.16146e-14  6.3602  -2.26708e-15  5.4248  3.67496e-15  
191  9.77958  -1.71494e-14  1046.31  -3.02797e-14  5.46968  3.58582e-15  5.42504  3.67447e-15  
192  10.8906  3.06766e-14  1046.36  -2.94071e-14  5.56866  -1.96167e-15  5.42583  3.64367e-15  
193  10.3942  -1.67638e-14  1046.33  -3.74982e-14  4.68127  1.14711e-16  5.42178  3.6245e-15  
194  10.0514  -8.04073e-15  1046.31  -3.84855e-14  4.64647  1.59906e-16  5.41759  3.60577e-15  
195  10.41  -1.02647e-14  1046.37  -4.4546e-14  4.654  -1.24292e-15  5.41349  3.5797e-15  
196  8.45464  -1.58584e-15  1046.42  -6.85522e-14  6.31259  -6.04565e-17  5.41829  3.56023e-15  
197  10.2637  8.09689e-15  1046.32  -6.88554e-14  6.43371  3.85422e-16  5.4237  3.54335e-15  
198  10.3914  -3.83327e-14  1046.23  -7.13166e-14  5.57594  -8.63193e-16  5.4245  3.52003e-15  
199  10.2661  2.76352e-14  1046.36  -6.51668e-14  5.561  1.04264e-15  5.42522  3.50699e-15  
200  11.3379  -5.77062e-15  1046.39  -7.49254e-14  5.52067  2.95298e-17  5.42572  3.48879e-15  
201  9.89995  6.11791e-15  1046.28  -7.38875e-14  4.6637  3.73979e-16  5.42175  3.47256e-15  
202  9.85551  -2.55705e-14  1046.2  -7.81153e-14  4.71359  4.75802e-16  5.41808  3.45704e-15  
203  10.921  3.85075e-16  1046.51  -8.58388e-14  5.59533  -5.05244e-17  5.419  3.43896e-15  
204  9.98991  1.66133e-15  1046.87  -8.50919e-14  7.21928  -1.95269e-15  5.42823  3.41131e-15  
205  11.69  8.50382e-15  1047.03  -8.29589e-14  7.33705  1.75037e-15  5.43797  3.40283e-15  
206  11.7554  9.92602e-14  1047.29  -8.15121e-14  7.37436  -5.86298e-16  5.4478  3.38258e-15  
207  11.114  6.23437e-15  1047.53  -7.78879e-14  8.18353  -1.85245e-16  5.46161  3.36456e-15  
208  10.4893  8.64674e-15  1047.54  -7.88598e-14  7.34531  -4.22623e-16  5.47108  3.34553e-15  
209  12.1239  -1.74062e-14  1047.7  -7.52752e-14  8.03923  -6.64596e-14  5.48392  2.99651e-15  
210  11.6752  6.24779e-16  1047.88  -6.11642e-14  7.27549  5.67643e-17  5.49283  2.98188e-15  
211  10.361  1.40212e-14  1048.12  -6.05086e-14  5.55822  5.63143e-16  5.49316  2.96991e-15  
212  10.326  6.55781e-14  1048.13  -5.87696e-14  5.56382  -1.31578e-16  5.4935  2.95463e-15  
213  9.61531  -2.65306e-14  1048.13  -6.09197e-14  6.42083  1.84992e-14  5.49805  3.03083e-15  
214  11.3836  -4.26855e-15  1048.15  -6.89296e-14  6.20251  8.61285e-15  5.50149  3.05806e-15  
215  10.4178  -1.11555e-15  1048.37  -7.0837e-14  5.80316  5.96146e-14  5.50295  3.3326e-15  
216  10.4291  4.47759e-14  1048.41  -7.15634e-14  6.49829  1.14877e-12  5.50776  8.86611e-15  
217  10.7745  -2.98658e-15  1048.49  -7.5862e-14  7.36373  -3.72149e-17  5.51668  8.82331e-15  
218  10.026  -8.96639e-15  1048.57  -7.59537e-14  6.50574  -3.20282e-16  5.52141  8.77956e-15  
219  11.4127  -2.8191e-15  1048.77  -7.43085e-14  8.20078  3.85554e-16  5.53417  8.73959e-15  
220  11.8102  -1.57718e-13  1049.03  -7.00829e-14  8.78072  -6.55476e-14  5.54956  8.38751e-15  
221  11.405  8.04869e-15  1049.21  -7.05614e-14  7.24827  -2.85562e-16  5.55757  8.3466e-15  
222  11.4218  3.30396e-15  1049.49  -6.99896e-14  7.01858  -3.94169e-14  5.56443  8.12236e-15  
223  9.89545  1.33805e-14  1049.54  -7.13243e-14  6.41458  4.52511e-16  5.5684  8.08652e-15  
224  10.9092  -1.3871e-15  1049.53  -6.69018e-14  7.18849  6.48364e-17  5.57594  8.04921e-15  
225  9.72177  1.25447e-14  1049.63  -6.55372e-14  6.26497  -2.54282e-15  5.57913  8.00017e-15  
226  11.2154  9.23225e-15  1049.66  -7.00556e-14  7.07101  2.75914e-14  5.586  8.09046e-15  
227  10.3355  4.95104e-14  1049.79  -7.59084e-14  7.14909  2.83915e-14  5.59317  8.18358e-15  
228  10.3431  1.60027e-14  1049.8  -6.30319e-14  6.11257  -3.80215e-14  5.59555  7.9726e-15  
229  8.91588  1.90341e-14  1049.82  -6.28104e-14  7.25501  1.93375e-16  5.60309  7.93724e-15  
230  9.08293  -2.67479e-14  1049.81  -6.06466e-14  7.22144  1.3533e-14  5.61041  7.96256e-15  
231  10.1104  -2.28913e-15  1049.8  -7.2862e-14  5.62532  -6.71974e-17  5.61048  7.92639e-15  
232  10.6906  -2.77812e-16  1049.78  -7.40347e-14  6.40788  -1.56875e-15  5.61406  7.88381e-15  
233  10.8995  2.51771e-14  1049.93  -7.11391e-14  6.28965  -8.51878e-16  5.61707  7.84481e-15  
234  10.2848  -1.52056e-13  1049.92  -7.45868e-14  5.31726  -1.83222e-14  5.61574  7.72851e-15  
235  11.476  1.70004e-14  1049.9  -9.39361e-14  5.51532  1.87369e-16  5.61529  7.69515e-15  
236  10.156  -2.07881e-14  1049.91  -9.47246e-14  5.46246  8.56999e-16  5.61462  7.66502e-15  
237  10.8462  3.24041e-14  1049.92  -9.1825e-14  5.47222  -3.08953e-15  5.614  7.61785e-15  
238  10.591  -7.85993e-15  1050  -8.08688e-14  5.24636  -3.37587e-16  5.61239  7.58311e-15  
239  8.88131  7.30337e-15  1049.95  -8.13765e-14  4.63859  -2.14623e-16  5.60816  7.54921e-15  
240  10.7101  -6.90853e-15  1049.92  -8.20776e-14  4.66311  -7.17146e-17  5.60407  7.51622e-15  
241  10.1038  1.14927e-13  1049.83  -8.37405e-14  4.69148  1.55297e-15  5.60013  7.49051e-15  
242  9.23288  6.66384e-15  1049.64  -8.27919e-14  4.70728  1.01437e-16  5.5963  7.4588e-15  
243  10.6125  1.39588e-14  1049.64  -8.18749e-14  4.68874  2.75599e-16  5.59242  7.4281e-15  
244  9.7231  8.62041e-14  1049.44  -7.86491e-14  5.51135  -3.74992e-16  5.59208  7.3949e-15  
245  10.3727  -1.07452e-16  1049.43  -6.11811e-14  6.40597  -3.92383e-17  5.59553  7.3634e-15  
246  11.3845  6.72578e-16  1049.48  -6.21126e-14  5.57515  -6.58282e-16  5.59544  7.32955e-15  
247  10.5698  2.23764e-14  1049.65  -6.12102e-14  6.43018  1.84848e-15  5.59895  7.30652e-15  
248  11.1959  -9.19514e-15  1049.79  -4.77773e-14  6.45742  -6.92876e-16  5.60254  7.27305e-15  
249  11.9953  -2.80577e-15  1049.8  -4.18462e-14  5.4593  -6.13647e-17  5.60194  7.24249e-15  
250  9.83617  2.92593e-14  1049.84  -4.12878e-14  4.63278  -1.13741e-15  5.59792  7.20772e-15  
251  11.2255  -2.12932e-14  1049.76  -4.01098e-14  5.22102  7.61425e-13  5.59636  1.03243e-14  
252  10.9965  -3.65065e-15  1049.69  -5.65555e-14  4.58887  1.69296e-16  5.59222  1.02825e-14  
253  11.1659  -4.37017e-16  1049.7  -5.76275e-14  5.54155  2.65917e-16  5.59201  1.02415e-14  
254  10.3505  -2.01673e-14  1049.63  -5.83643e-14  5.54884  -8.82229e-16  5.59183  1.01961e-14  
255  10.329  9.06063e-14  1049.78  -6.03148e-14  6.35222  -3.29535e-15  5.59492  1.01412e-14  
256  8.68088  -3.7325e-15  1049.87  -7.64369e-14  5.47508  -1.2705e-15  5.59444  1.0095e-14  
257  11.7268  -1.82599e-14  1049.83  -7.84686e-14  6.38377  -4.22765e-16  5.59762  1.00526e-14  
258  10.9698  -2.71151e-14  1049.96  -7.6319e-14  5.22475  -8.25966e-14  5.59612  9.68054e-15  
259  11.2307  -9.83867e-15  1050.14  -7.48941e-14  7.24334  -8.67557e-17  5.60271  9.64147e-15  
260  11.7574  1.41649e-14  1050.26  -7.4336e-14  7.96777  -9.39999e-15  5.61214  9.5656e-15  
261  10.9116  -4.71043e-14  1050.34  -7.60116e-14  6.4747  6.63294e-16  5.61556  9.53028e-15  
262  10.3787  5.6705e-14  1050.35  -7.4885e-14  7.35315  1.62631e-16  5.62243  9.49325e-15  
263  10.7129  -7.85728e-15  1050.43  -6.75269e-14  8.10928  -4.73088e-17  5.63222  9.45569e-15  
264  10.6309  -3.22917e-16  1050.53  -6.81525e-14  6.2633  8.8609e-16  5.63469  9.42208e-15  
265  10.0097  -2.6049e-15  1050.58  -6.90796e-14  6.40323  1.95682e-15  5.63769  9.39292e-15  
266  9.48602  -1.21539e-14  1050.65  -4.64857e-14  7.22746  1.14245e-17  5.64388  9.35642e-15  
267  11.8324  1.49366e-14  1050.81  -4.71276e-14  6.437  -2.9273e-16  5.64695  9.31902e-15  
268  10.2041  1.4678e-14  1050.86  -4.68025e-14  6.43829  -2.69319e-16  5.65001  9.282e-15  
269  10.793  1.85539e-13  1050.99  -4.87716e-14  6.48291  7.45934e-15  5.65321  9.27499e-15  
270  10.6929  1.09232e-14  1051.16  -5.01317e-14  6.18098  2.42269e-15  5.65524  9.24873e-15  
271  12.2435  -1.47851e-14  1051.33  -4.89335e-14  4.34403  1.01897e-14  5.65023  9.25233e-15  
272  9.84807  -8.22173e-14  1051.43  -5.30388e-14  6.20236  1.87153e-14  5.65233  9.28831e-15  
273  10.7994  2.02097e-16  1051.6  -6.44106e-14  5.54618  1.13124e-16  5.65193  9.25355e-15  
274  10.2978  5.23243e-15  1051.6  -6.4778e-14  6.38139  1.86848e-15  5.65468  9.22568e-15  
275  9.76418  1.97886e-14  1051.62  -6.59699e-14  8.04835  -2.11172e-15  5.66368  9.18306e-15  
276  11.1356  -9.19055e-14  1051.57  -7.92722e-14  5.51623  1.46665e-14  5.66313  9.2036e-15  
277  9.43679  -1.32072e-15  1051.52  -8.37151e-14  6.42539  5.62486e-17  5.66597  9.16947e-15  
278  11.0322  8.11044e-15  1051.56  -8.37103e-14  5.56571  -5.32573e-17  5.6656  9.13518e-15  
279  11.1248  -1.24832e-14  1051.62  -8.19025e-14  4.58509  3.35366e-15  5.6616  9.11377e-15  
280  10.3195  -5.65849e-15  1051.57  -7.36545e-14  5.53879  4.45305e-16  5.66114  9.08178e-15  
281  10.3176  2.60439e-15  1051.58  -7.35555e-14  4.55862  -8.40628e-16  5.65709  9.0453e-15  
282  10.7921  -4.92871e-14  1051.51  -7.28211e-14  2.83037  2.36616e-16  5.64674  9.01304e-15  
283  10.6084  -2.6287e-14  1051.31  -6.83788e-14  2.85605  7.32728e-16  5.63655  8.98282e-15  
284  9.98653  2.39706e-15  1051.34  -6.8278e-14  5.53698  -1.99281e-16  5.63619  8.94943e-15  
285  9.45195  2.14967e-14  1051.49  -6.94724e-14  7.16168  -6.21934e-15  5.64172  8.89447e-15  
286  10.0898  -5.37494e-14  1051.52  -6.79601e-14  6.48572  1.69183e-15  5.64476  8.86847e-15  
287  11.177  6.77443e-15  1051.66  -6.73164e-14  7.27468  1.35059e-16  5.65063  8.83705e-15  
288  10.7028  -1.23181e-14  1051.83  -6.5317e-14  7.31628  1.02358e-15  5.6566  8.80905e-15  
289  10.7954  -4.50886e-14  1052.06  -6.59171e-14  7.39424  3.90107e-16  5.6628  8.77898e-15  
290  10.779  5.67886e-14  1052.28  -7.05791e-14  4.62888  1.15304e-14  5.65912  8.78877e-15  
291  10.0486  -3.31651e-15  1052.35  -6.75386e-14  5.60027  -1.65482e-14  5.65891  8.69892e-15  
292  10.4162  4.1105e-14  1052.39  -6.63355e-14  3.76048  -7.68259e-16  5.65221  8.66547e-15  
293  10.177  -2.60732e-15  1052.57  -6.36905e-14  4.63224  5.31095e-15  5.64861  8.65366e-15  
294  11.5946  8.28332e-16  1052.63  -4.79628e-14  5.56851  8.52236e-17  5.64833  8.62359e-15  
295  11.6722  -1.49286e-14  1052.63  -4.7977e-14  4.59387  -6.3157e-16  5.64465  8.59123e-15  
296  10.1315  -1.34144e-14  1052.65  -4.56518e-14  4.7046  -3.27731e-16  5.64137  8.56016e-15  
297  10.578  5.04759e-14  1052.68  -3.9535e-14  4.69463  -2.96295e-15  5.63808  8.52014e-15  
298  10.489  5.5799e-15  1052.59  -3.41285e-14  5.56125  -3.3593e-16  5.63782  8.4895e-15  
299  10.8652  1.90212e-14  1052.56  -3.14816e-14  5.50166  1.89332e-15  5.63735  8.46676e-15  
300  10.6539  5.15142e-15  1052.51  -2.71937e-14  5.43596  2.32459e-15  5.63666  8.44565e-15  
301  10.4804  -9.88109e-16  1052.41  -2.73215e-14  5.55356  -1.00094e-16  5.63637  8.41638e-15  
302  10.6514  -1.4743e-14  1052.38  -2.71878e-14  6.4646  -2.14767e-16  5.6392  8.38692e-15  
303  12.1013  2.05981e-14  1052.55  -2.65168e-14  7.41123  1.19462e-15  5.64523  8.36246e-15  
304  10.4543  -1.00051e-13  1052.58  -3.00192e-14  6.45234  -4.73124e-15  5.64796  8.31807e-15  
305  10.9159  7.3499e-15  1052.56  -4.02636e-14  4.73062  3.86509e-17  5.64486  8.2901e-15  
306  9.61495  -2.31454e-14  1052.55  -3.82275e-14  4.70883  1.024e-16  5.64171  8.26254e-15  
307  9.23276  -1.01649e-14  1052.35  -4.08883e-14  4.71062  -1.04045e-15  5.63859  8.23132e-15  
308  9.36128  -7.23202e-15  1052.27  -3.76321e-14  4.73117  -1.86186e-17  5.63555  8.20373e-15  
309  9.84472  1.43528e-14  1052.16  -3.79572e-14  4.69185  -1.18489e-18  5.63241  8.17638e-15  
310  10.7343  1.4395e-14  1052.15  -3.79414e-14  3.75648  1.89522e-15  5.62617  8.15551e-15  
311  9.14837  -1.60469e-14  1052.03  -4.67739e-14  2.85477  9.95854e-15  5.617  8.16148e-15  
312  9.95667  -6.22215e-15  1052.05  -5.06213e-14  3.57452  5.50484e-15  5.61026  8.15271e-15  
313  10.938  7.1322e-15  1051.99  -5.19699e-14  4.4678  6.02448e-15  5.6065  8.14571e-15  
314  9.71332  -3.80389e-14  1051.9  -5.14171e-14  3.74311  1.54771e-15  5.60039  8.12408e-15  
315  11.32  -5.72722e-16  1051.72  -6.76526e-14  3.79131  4.45213e-17  5.59448  8.09767e-15  
316  10.2611  8.73162e-15  1051.65  -6.70648e-14  3.80074  -5.99192e-17  5.58863  8.0711e-15  
317  10.9686  9.07236e-15  1051.59  -6.83267e-14  2.8527  4.26885e-16  5.57975  8.04628e-15  
318  11.1505  1.61491e-14  1051.42  -6.22245e-14  3.70827  -2.03951e-14  5.57369  7.95424e-15  
319  10.7301  -1.57807e-15  1051.42  -6.69858e-14  3.7677  -2.45769e-16  5.56787  7.92779e-15  
320  10.4299  -2.67048e-14  1051.56  -6.91157e-14  3.76305  -9.31776e-16  5.56207  7.8993e-15  
321  10.7001  7.6378e-14  1051.76  -6.84215e-14  4.64818  4.31526e-15  5.55914  7.88781e-15  
322  9.62024  -2.58751e-15  1051.78  -6.95204e-14  5.51627  -1.78357e-16  5.559  7.86204e-15  
323  10.6697  9.92331e-15  1051.78  -6.8411e-14  6.43495  -3.0818e-16  5.56179  7.83602e-15  
324  9.84167  -1.55748e-14  1051.84  -6.76293e-14  5.547  -5.93098e-15  5.56174  7.79232e-15  
325  11.0091  -1.32639e-13  1051.93  -6.36993e-14  7.37254  4.49359e-15  5.56747  7.78188e-15  
326  11.1634  9.98935e-15  1052.02  -7.24105e-14  6.39561  2.55575e-16  5.57008  7.75814e-15  
51  9.25422  -1.30404e-14  1016.06  -1.7816e-13  4.69768  8.90515e-16  4.62815  8.94909e-15  
52  10.4342  -4.76384e-14  1016.61  -1.54261e-13  4.64495  8.19294e-16  4.62854  8.76002e-15  
53  10.1694  5.57447e-15  1016.74  -1.17651e-13  4.71558  -1.08369e-16  4.63052  8.55847e-15  
54  11.1663  -1.70729e-15  1017.06  -1.0806e-13  4.66808  -4.79571e-16  4.63136  8.35762e-15  
55  9.02565  -2.15898e-14  1017.71  -1.01676e-13  4.65499  -6.39298e-16  4.63187  8.16204e-15  
56  10.2666  3.84936e-14  1017.73  -8.0211e-14  5.42755  -2.29796e-14  4.6488  7.49945e-15  
57  10.6283  3.18132e-14  1017.88  -6.87806e-14  5.49878  7.04226e-17  4.66651  7.34468e-15  
58  9.57684  -3.43235e-15  1017.91  -6.76067e-14  4.68005  -1.82012e-16  4.66678  7.19107e-15  
59  9.74305  7.44939e-14  1018.11  -4.53006e-14  4.67868  4.29449e-16  4.66702  7.05584e-15  
60  10.2077  -1.10142e-14  1017.97  -5.57644e-14  5.57309  -1.48735e-16  4.68479  6.91458e-15  
61  10.4467  -1.81913e-15  1018.81  -5.58793e-14  5.56359  -6.83214e-16  4.70169  6.76846e-15  
62  10.2659  4.65241e-14  1019.29  -6.20526e-14  4.67876  9.24714e-17  4.70125  6.6425e-15  
63  10.0512  -3.1495e-14  1019.85  -7.12503e-14  5.445  -2.36386e-14  4.71503  6.08174e-15  
64  10.5358  -5.48985e-15  1020.5  -6.84859e-14  5.40805  1.0464e-15  4.72763  5.99019e-15  
65  11.2812  -1.20743e-14  1020.98  -6.32721e-14  4.68794  1.75474e-16  4.72692  5.88636e-15  
66  11.9407  2.82635e-14  1021.42  -5.8679e-14  5.54516  2.73262e-15  4.74127  5.83103e-15  
67  9.73095  -1.80504e-15  1022.61  -7.22303e-14  6.23597  5.77725e-16  4.76705  5.74045e-15  
68  10.3369  1.82009e-14  1022.69  -6.45603e-14  6.24949  -4.90572e-15  4.79217  5.56001e-15  
69  10.4546  1.97248e-14  1022.97  -6.02234e-14  6.36585  -1.67616e-15  4.8184  5.43941e-15  
70  10.3988  -1.04491e-14  1023.75  -7.53824e-14  6.12586  -3.56124e-14  4.83983  4.76643e-15  
71  10.8716  -3.17055e-15  1024.19  -9.43125e-14  3.67971  -2.10954e-16  4.82112  4.68615e-15  
72  8.91416  9.21454e-15  1024.91  -8.74065e-14  3.75351  -8.37228e-17  4.80418  4.61043e-15  
73  8.98971  -1.42564e-13  1025.02  -1.09181e-13  3.75516  8.51896e-16  4.78778  4.55171e-15  
74  10.5786  3.63317e-15  1024.8  -1.61648e-13  3.77422  -3.83891e-18  4.77219  4.48162e-15  
75  10.0053  -3.38178e-14  1025.22  -1.5295e-13  4.70417  1.33697e-16  4.77116  4.41574e-15  
76  10.5586  -2.25759e-16  1025.73  -1.59465e-13  4.71474  -7.25061e-16  4.77032  4.33901e-15  
77  9.51086  -1.58911e-13  1025.92  -1.47023e-13  4.71952  3.21941e-15  4.76957  4.32255e-15  
78  10.6047  2.15071e-15  1025.85  -1.54452e-13  4.67411  4.18726e-16  4.76819  4.26597e-15  
79  10.3779  -1.65545e-14  1026.06  -1.58031e-13  5.52275  1.91835e-15  4.77897  4.23244e-15  
80  11.1264  1.8972e-14  1025.99  -1.50313e-13  2.84594  6.05292e-16  4.75174  4.18135e-15  
81  10.5291  6.79098e-15  1025.63  -1.39178e-13  4.65414  -2.72157e-17  4.75039  4.1229e-15  
82  10.3839  -3.03362e-14  1025.62  -1.38393e-13  4.73573  9.39012e-17  4.75019  4.0677e-15  
83  11.1391  3.33597e-14  1025.49  -1.48056e-13  3.81788  2.23456e-16  4.73759  4.01576e-15  
84  10.2869  2.68139e-15  1026.04  -1.30219e-13  3.80739  2.21583e-15  4.72518  3.99176e-15  
85  10.5334  -4.44854e-15  1025.85  -1.23181e-13  3.80467  -1.66717e-16  4.71307  3.93704e-15  
86  9.95179  2.26174e-14  1025.95  -1.22377e-13  4.59477  -4.7139e-16  4.71154  3.87979e-15  
87  8.95582  7.7865e-14  1025.81  -1.04788e-13  4.66419  -2.75245e-15  4.71093  3.79476e-15  
88  9.81592  -9.70973e-15  1025.64  -9.1687e-14  4.56788  5.98427e-16  4.70912  3.7543e-15  
89  10.5597  -5.76263e-15  1025.52  -9.64367e-14  3.76252  -2.33078e-16  4.69729  3.70446e-15  
90  10.5676  -1.06221e-14  1025.39  -9.74934e-14  3.78513  -4.21172e-16  4.68602  3.65352e-15  
91  9.05908  -2.48061e-13  1025.34  -1.00898e-13  4.58504  -1.68552e-14  4.68479  3.40342e-15  
92  10.6545  1.57621e-14  1025.61  -1.04732e-13  5.51213  4.52663e-16  4.69476  3.36787e-15  
93  9.70122  5.23967e-15  1025.7  -1.08251e-13  5.34474  3.88308e-15  4.7025  3.374e-15  
94  11.3384  3.39076e-14  1026.1  -1.1097e-13  4.52346  -9.85389e-16  4.70039  3.32271e-15  
95  10.6554  -5.40123e-15  1026.39  -9.96588e-14  3.70658  6.84765e-18  4.68884  3.28416e-15  
96  10.1726  1.15778e-14  1026.72  -9.82704e-14  4.66105  -3.86212e-16  4.68852  3.24197e-15  
97  11.0416  1.963e-15  1026.57  -8.46815e-14  4.58621  8.50912e-16  4.68735  3.2148e-15  
98  9.97152  -2.60382e-13  1026.74  -6.83183e-14  3.64754  -6.59965e-15  4.67567  3.10452e-15  
99  12.4551  1.38824e-15  1027.12  -7.15407e-14  5.54808  -5.29626e-16  4.68536  3.06414e-15  
100  9.72555  4.73983e-14  1028.01  -6.91518e-14  6.99536  -1.40038e-14  4.71075  2.87658e-15  
101  10.2691  4.50973e-16  1028.51  -7.34979e-14  8.20404  3.38491e-14  4.74872  3.21324e-15  
102  10.5168  -3.96297e-15  1029.28  -7.33266e-14  8.70062  2.35347e-14  4.79121  3.43175e-15  
103  12.0225  -1.63154e-15  1029.72  -7.37336e-14  8.10716  6.49939e-17  4.82649  3.39593e-15  
104  10.3452  3.09871e-14  1029.77  -6.13082e-14  7.26525  -3.70337e-15  4.85216  3.3212e-15  
105  9.99066  -1.74139e-13  1030.19  -4.88201e-14  7.29819  3.51074e-15  4.87764  3.32318e-15  
106  9.82893  2.93852e-15  1030.77  -5.19073e-14  7.33106  2.05172e-15  4.90293  3.31007e-15  
107  11.7006  4.06233e-15  1031.72  -5.55993e-14  8.94844  -1.44131e-15  4.94421  3.26159e-15  
108  11.8259  6.84583e-14  1032.58  -6.41831e-14  9.8261  3.63693e-15  4.99353  3.26538e-15  
109  10.4909  -2.45777e-15  1033.77  -6.27652e-14  10.1845  4.28447e-14  5.04544  3.66117e-15  
110  12.306  -1.34851e-14  1035.07  -6.32516e-14  11.5331  3.3262e-15  5.10967  3.65786e-15  
111  10.3619  -8.15506e-14  1036.21  -6.42171e-14  9.96414  -1.50806e-14  5.15726  3.47415e-15  
112  10.26  3.79254e-14  1037.07  -8.8371e-14  7.39366  5.0902e-15  5.17897  3.48984e-15  
113  9.79017  -1.00776e-14  1037.94  -8.82813e-14  7.34371  1.6711e-15  5.19979  3.47235e-15  
114  10.9919  -9.38927e-15  1038.84  -8.74761e-14  8.94113  8.17288e-16  5.23542  3.44706e-15  
115  12.3181  -7.3796e-14  1039.41  -9.38767e-14  7.29947  1.68859e-15  5.25489  3.43047e-15  
116  10.0212  6.46159e-15  1039.92  -1.14348e-13  7.34535  -3.36857e-16  5.27443  3.39526e-15  
117  10.6476  -2.7496e-15  1040.39  -1.12394e-13  8.1658  7.30526e-16  5.3012  3.37059e-15  
118  10.1626  -6.64053e-14  1040.73  -1.13269e-13  7.10797  8.72852e-14  5.31778  4.14045e-15  
119  11.3073  -3.50211e-15  1041.03  -8.57976e-14  6.40785  8.07075e-17  5.32769  4.10354e-15  
120  10.7202  -1.70662e-15  1041.57  -8.68233e-14  7.37304  -3.16793e-16  5.34611  4.06372e-15  
121  10.6797  1.18886e-14  1042.25  -8.18061e-14  6.47515  1.26687e-15  5.3562  4.03875e-15  
122  10.3852  1.63146e-15  1042.62  -7.88159e-14  6.23364  1.61546e-14  5.36396  4.14597e-15  
123  10.1533  -6.07257e-15  1042.91  -7.81833e-14  5.40865  -1.54873e-16  5.36435  4.10824e-15  
124  11.3233  4.94577e-16  1042.74  -7.39926e-14  4.25824  1.41066e-15  5.35473  4.08478e-15  
125  9.07691  -2.1694e-14  1042.73  -7.46845e-14  4.42031  -1.56065e-14  5.34668  3.91503e-15  
126  9.63665  4.36e-15  1042.58  -5.4891e-14  5.24889  -5.39415e-16  5.34584  3.87696e-15  
127  10.1754  3.71786e-15  1042.25  -5.36618e-14  5.54229  -4.42463e-16  5.34751  3.84035e-15  
128  10.6652  -3.42921e-15  1042.12  -5.60592e-14  5.55776  -8.70136e-16  5.34927  3.80077e-15  
129  10.081  1.02675e-13  1042.39  -5.18651e-14  5.65846  6.42123e-16  5.35185  3.77445e-15  
130  10.2775  9.83412e-16  1042.6  -4.33152e-14  5.63406  3.90146e-17  5.35418  3.74358e-15  
131  9.70277  -7.50274e-15  1042.64  -4.55207e-14  5.56211  9.09091e-17  5.35589  3.71364e-15  
132  10.2849  3.22139e-14  1042.46  -4.10331e-14  4.65366  -1.22018e-15  5.35018  3.67352e-15  
133  9.57001  -1.79061e-15  1042.11  -6.04884e-14  3.77857  -1.61131e-17  5.3375  3.64377e-15  
134  10.0077  3.45935e-15  1042.17  -6.09186e-14  4.33705  -1.0741e-14  5.3295  3.52869e-15  
135  10.6417  7.94049e-15  1041.94  -6.13297e-14  4.47005  -1.64423e-14  5.32268  3.37019e-15  
136  10.6672  -7.41833e-14  1041.95  -6.29812e-14  4.13583  4.33585e-13  5.31333  6.75771e-15  
137  10.9295  4.66232e-15  1042.14  -7.48987e-14  4.6044  1.87277e-16  5.3078  6.70638e-15  
138  10.354  -1.88253e-15  1041.95  -7.30977e-14  3.69011  1.5052e-16  5.29526  6.65556e-15  
139  10.9819  -2.8016e-14  1041.65  -7.78797e-14  4.62718  9.6389e-16  5.29012  6.61177e-15  
140  9.27422  -6.47462e-15  1041.57  -8.67482e-14  4.63245  8.20458e-17  5.2851  6.56193e-15  
141  11.0392  -3.50164e-15  1041.64  -8.74437e-14  4.71198  4.93211e-17  5.28075  6.51259e-15  
142  9.76399  6.10292e-15  1041.68  -8.55445e-14  4.72023  3.77693e-16  5.27654  6.46646e-15  
143  9.83375  9.42032e-14  1041.51  -7.4964e-14  4.72271  4.90259e-17  5.27241  6.41857e-15  
144  8.05326  -1.6911e-14  1041.02  -9.41628e-14  5.56919  -3.13762e-16  5.27461  6.3687e-15  
145  10.2683  -1.04365e-14  1040.77  -9.60356e-14  5.52755  -2.02478e-16  5.27647  6.32039e-15  
146  9.78109  1.13289e-14  1040.71  -1.02796e-13  4.71307  2.0857e-16  5.27235  6.27577e-15  
147  9.82083  2.18597e-15  1040.84  -1.08418e-13  5.52544  1.5112e-16  5.27419  6.23139e-15  
148  10.5909  -6.64038e-15  1040.63  -1.10434e-13  5.53682  -4.23099e-16  5.27608  6.18352e-15  
149  9.78213  2.57573e-14  1040.57  -1.15219e-13  6.48061  -5.62065e-16  5.28468  6.13534e-15  
150  10.9027  4.3928e-14  1040.73  -1.23365e-13  6.52798  -4.88939e-15  5.2935  6.05715e-15  
151  9.88055  1.22399e-14  1040.79  -1.13838e-13  6.46965  3.0456e-16  5.30178  6.01663e-15  
152  10.9616  2.50716e-14  1040.71  -1.15688e-13  6.43474  1.20258e-16  5.3097  5.9754e-15  
153  10.9581  3.17906e-14  1040.75  -1.22481e-13  6.47796  8.49777e-16  5.31782  5.93981e-15  
154  9.85165  1.48206e-15  1040.87  -1.03132e-13  5.55841  -5.33424e-17  5.31948  5.89847e-15  
155  10.3515  -6.38671e-15  1040.71  -9.87162e-14  4.62242  3.67431e-17  5.3147  5.85833e-15  
156  11.0123  -1.60913e-14  1040.65  -9.56067e-14  4.64666  3.61518e-16  5.31016  5.82093e-15  
157  8.5701  5.94365e-14  1040.47  -8.52812e-14  5.55262  7.74882e-17  5.31179  5.78213e-15  
158  9.79029  8.73816e-15  1040.3  -8.77512e-14  5.52734  1.57533e-16  5.31324  5.74438e-15  
159  9.15314  -4.50018e-15  1040.1  -9.06967e-14  5.42708  2.60003e-15  5.314  5.72341e-15  
160  11.2073  3.57224e-14  1040.08  -9.33296e-14  4.56434  2.42281e-15  5.30904  5.70156e-15  
161  10.5579  1.22806e-16  1040.12  -9.96524e-14  5.54111  -2.73503e-17  5.31056  5.66387e-15  
162  10.0329  -1.59755e-15  1040.08  -1.01214e-13  6.29362  2.18176e-17  5.31699  5.62699e-15  
163  10.8995  1.93025e-14  1040.23  -1.03279e-13  5.55955  -4.38747e-16  5.31856  5.5876e-15  
164  9.04197  -2.11083e-14  1040.24  -1.11898e-13  6.42464  1.90238e-15  5.3257  5.56383e-15  
165  10.4703  -1.16379e-14  1040.32  -1.16664e-13  6.36545  -8.27775e-17  5.33236  5.52763e-15  
166  11.6689  -2.06085e-14  1040.53  -1.15303e-13  5.42904  2.66036e-16  5.33298  5.49412e-15  
167  10.6793  -1.28461e-14  1040.43  -1.17492e-13  5.55085  -2.40636e-15  5.33436  5.44411e-15  
168  10.6921  -8.24838e-16  1040.52  -9.75546e-14  4.50866  7.04636e-16  5.32917  5.41431e-15  
169  10.4447  1.24807e-14  1040.5  -9.50185e-14  4.41176  3.24086e-15  5.32343  5.40072e-15  
170  10.5829  3.2818e-15  1040.63  -8.84453e-14  4.6576  1.48772e-15  5.3193  5.37642e-15  
171  10.6544  -1.60328e-14  1040.81  -9.43317e-14  6.17464  -2.79365e-14  5.32458  5.17078e-15  
172  10.1795  -7.7088e-15  1041.05  -8.09902e-14  5.47584  -8.98509e-17  5.3255  5.13851e-15  
173  11.3106  -1.50805e-14  1041.08  -8.21678e-14  5.54135  4.22018e-16  5.32682  5.10975e-15  
174  11.3589  -3.98617e-14  1041.03  -8.03969e-14  5.44452  7.04099e-15  5.32753  5.12145e-15  
175  10.0948  -4.83737e-15  1041.19  -8.80262e-14  4.63924  -3.36689e-17  5.32339  5.0904e-15  
176  12.091  3.14893e-15  1041.29  -8.51639e-14  5.39814  1.79998e-15  5.32383  5.0707e-15  
177  11.4527  -1.02149e-14  1041.58  -8.67045e-14  5.43925  -8.51115e-16  5.32452  5.03545e-15  
178  11.1503  1.75128e-13  1041.63  -7.06249e-14  5.58559  -7.54018e-15  5.32607  4.96103e-15  
179  10.9831  -2.20696e-14  1041.67  -4.98219e-14  6.32542  2.21528e-16  5.33195  4.93316e-15  
180  11.2409  -1.35468e-15  1041.85  -4.94342e-14  6.36819  -1.48674e-15  5.33801  4.89561e-15  
181  11.1274  5.58766e-14  1042.05  -5.1556e-14  6.17307  -5.69145e-15  5.34286  4.83406e-15  
182  10.7347  -2.7863e-16  1042.32  -5.24576e-14  5.51231  -2.05357e-17  5.34384  4.806e-15  
183  10.5038  -1.11821e-14  1042.62  -5.22959e-14  6.31503  6.10405e-16  5.34942  4.78189e-15  
184  10.1432  -6.17452e-15  1042.62  -5.04036e-14  4.60695  6.24481e-16  5.34518  4.75813e-15  
185  11.3907  1.17604e-13  1042.49  -4.87935e-14  4.61367  -3.43465e-16  5.34102  4.72914e-15  
186  10.2359  4.15521e-15  1042.33  -6.74771e-14  4.64963  5.88077e-17  5.33712  4.70276e-15  
187  10.3683  -4.04978e-15  1042.26  -6.82581e-14  5.55119  3.4858e-14  5.33832  4.87217e-15  
188  10.8391  -1.08838e-15  1042.25  -6.49762e-14  5.57377  1.44427e-15  5.33963  4.85302e-15  
189  10.552  5.26294e-15  1042.33  -8.41733e-14  7.21734  2.87352e-15  5.35007  4.84202e-15  
190  10.2141  7.83581e-15  1042.34  -8.18432e-14  3.78215  -6.92236e-17  5.3414  4.81489e-15  
191  9.55232  -4.8635e-15  1042.55  -8.15693e-14  4.63023  -3.17971e-16  5.3375  4.78668e-15  
192  11.0512  2.43044e-14  1042.19  -8.26032e-14  3.78449  -1.47526e-15  5.32901  4.75247e-15  
193  10.4946  -6.22753e-16  1042.23  -8.32797e-14  3.7273  -5.04472e-16  5.3203  4.7239e-15  
194  10.9964  -1.96809e-14  1042.08  -8.47099e-14  3.78003  -8.0421e-17  5.31198  4.69793e-15  
195  9.72789  -1.97615e-14  1041.92  -8.06725e-14  2.85187  2.74077e-16  5.29875  4.67414e-15  
196  10.3739  1.92151e-15  1041.94  -8.46263e-14  3.55118  -8.98102e-17  5.28941  4.64867e-15  
197  9.72542  1.47736e-14  1041.77  -8.25861e-14  3.72521  -3.83874e-16  5.28109  4.6219e-15  
198  10.4438  7.06259e-15  1041.52  -8.47707e-14  3.73197  -1.42586e-16  5.27289  4.59669e-15  
199  9.6577  -7.82195e-14  1041.3  -9.08153e-14  3.73763  -8.37935e-15  5.26481  4.52839e-15  
200  9.81025  7.83484e-15  1041.14  -9.80834e-14  4.54983  1.85237e-15  5.26107  4.51438e-15  
201  11.305  -3.33812e-15  1041  -9.54566e-14  4.65353  9.87822e-16  5.2579  4.49602e-15  
202  10.0722  -4.74857e-14  1040.76  -9.94306e-14  3.75902  -1.77475e-16  5.25014  4.4718e-15  
203  8.94848  -3.559e-15  1040.46  -1.09749e-13  2.80948  3.70222e-17  5.23756  4.44894e-15  
204  9.57242  4.77225e-15  1040.19  -1.1157e-13  3.7557  -8.22568e-17  5.22996  4.4257e-15  
205  9.40011  -1.86216e-14  1040.04  -1.09667e-13  2.81844  -1.8102e-16  5.21765  4.4022e-15  
206  10.4122  -4.74916e-14  1039.99  -1.15082e-13  2.82033  3.80579e-16  5.20548  4.38179e-15  
207  9.9328  -4.77648e-15  1040.01  -1.26309e-13  2.83636  3.32134e-17  5.19352  4.35982e-15  
208  10.4131  -3.26174e-15  1040.08  -1.2622e-13  2.8644  -1.65201e-17  5.18181  4.33783e-15  
209  10.3771  -1.71737e-14  1040.04  -1.29447e-13  5.32976  -1.78306e-14  5.18255  4.22699e-15  
210  10.7575  3.04294e-15  1040.13  -1.34283e-13  4.62762  -2.15886e-17  5.17979  4.20585e-15  
211  9.32074  -9.67756e-15  1040.05  -1.31477e-13  4.69148  -6.39413e-17  5.17738  4.18471e-15  
212  9.88047  -2.08574e-14  1040.07  -1.31578e-13  4.69759  1.04998e-16  5.17501  4.16462e-15  
213  9.97463  2.94476e-14  1039.8  -1.38349e-13  3.80856  -1.50514e-16  5.16831  4.14346e-15  
214  9.75542  -2.36632e-15  1039.67  -1.27232e-13  4.68033  -5.70523e-16  5.16593  4.12047e-15  
215  10.5782  -1.49305e-14  1039.51  -1.25714e-13  4.57009  -2.43581e-16  5.16304  4.09929e-15  
216  10.6004  4.73475e-14  1039.33  -1.22089e-13  3.74777  -1.07063e-15  5.1562  4.07431e-15  
217  10.3521  2.95837e-15  1039.22  -1.09296e-13  2.77049  -2.15889e-16  5.14473  4.05368e-15  
218  10.1891  -7.46521e-15  1039.16  -1.08449e-13  2.79881  -2.57526e-16  5.13351  4.03306e-15  
219  9.56016  1.94862e-14  1038.97  -1.07512e-13  2.76813  -2.14648e-15  5.12225  4.00363e-15  
220  11.0753  -7.49061e-14  1038.67  -1.03789e-13  2.76373  -4.18688e-15  5.11107  3.96481e-15  
221  9.98597  4.51509e-15  1038.5  -1.07403e-13  2.859  -8.26084e-17  5.10045  3.94572e-15  
222  10.4552  -3.15982e-14  1038.28  -1.09231e-13  2.7222  -1.16729e-16  5.08928  3.92665e-15  
223  8.26427  1.03606e-14  1038.09  -1.06522e-13  3.70581  6.69442e-15  5.08281  3.93958e-15  
224  9.05616  -2.57578e-15  1037.84  -8.89606e-14  1.91931  -9.69734e-18  5.0681  3.92121e-15  
225  10.2  2.55121e-15  1037.66  -8.70085e-14  2.8676  -7.10194e-17  5.05791  3.90273e-15  
226  10.2243  2.05606e-14  1037.57  -8.68275e-14  2.84974  3.98915e-16  5.04774  3.88658e-15  
227  9.73671  -3.30671e-14  1037.5  -9.49379e-14  3.7777  -3.18831e-15  5.04191  3.85413e-15  
228  9.26357  -7.16998e-15  1037.29  -9.62289e-14  4.64471  -2.53197e-16  5.0401  3.83537e-15  
229  9.63812  2.1371e-14  1037.16  -9.83953e-14  3.75442  2.3003e-16  5.03425  3.81899e-15  
230  9.6349  -3.85744e-15  1037.07  -9.699e-14  4.49687  -2.76802e-15  5.03182  3.78918e-15  
231  10.012  1.53793e-15  1036.83  -1.10993e-13  4.53411  -9.19342e-17  5.02958  3.7717e-15  
232  10.1387  6.52234e-15  1036.77  -1.09198e-13  4.64514  2.78962e-16  5.02786  3.75604e-15  
233  10.2708  -5.67902e-14  1036.81  -1.11033e-13  4.59534  -1.00724e-15  5.02593  3.73477e-15  
234  9.38151  3.5563e-14  1036.85  -1.12622e-13  5.55899  -1.11813e-15  5.02829  3.7132e-15  
235  9.08416  -9.06376e-15  1036.83  -1.05446e-13  5.50167  -2.28539e-16  5.03039  3.69576e-15  
236  10.5812  1.31323e-14  1036.97  -1.02755e-13  4.6715  -4.21908e-16  5.02881  3.67762e-15  
237  9.84742  8.92841e-15  1037.16  -1.05049e-13  4.62137  -3.94195e-15  5.02702  3.6442e-15  
238  9.36801  7.20107e-16  1037.13  -1.11021e-13  5.61585  -8.52418e-18  5.02959  3.62825e-15  
239  10.5536  1.80884e-14  1037.04  -1.09791e-13  6.44688  -1.0005e-16  5.03575  3.61204e-15  
240  10.2644  -6.43917e-15  1037  -1.07714e-13  5.63499  -3.52785e-16  5.03835  3.59488e-15  
241  9.94015  -3.24975e-14  1037.06  -1.11615e-13  5.57683  3.24158e-15  5.04067  3.59336e-15  
242  10.4857  -4.09308e-15  1036.99  -1.06118e-13  4.73841  -1.56711e-17  5.03937  3.57787e-15  
243  9.67828  -9.51275e-15  1036.92  -1.06089e-13  5.63716  -3.72192e-16  5.04193  3.56099e-15  
244  10.7371  -1.8485e-14  1036.93  -1.06395e-13  6.51625  -5.68587e-16  5.0482  3.54341e-15  
245  11.8293  -3.90581e-17  1036.94  -1.04202e-13  5.65434  2.87411e-18  5.05077  3.52841e-15  
246  10.7888  2.156e-15  1037.07  -1.03583e-13  5.6396  -1.08626e-16  5.05325  3.51306e-15  
247  10.7503  1.1569e-14  1037.09  -1.03944e-13  5.62982  6.82221e-16  5.05568  3.50117e-15  
248  10.7023  5.94224e-14  1037.24  -9.93099e-14  6.47267  -4.09302e-15  5.06161  3.4694e-15  
249  9.67356  -1.34941e-14  1037.34  -1.01522e-13  4.57386  4.80738e-16  5.05957  3.45694e-15  
250  10.7164  -2.09869e-14  1037.45  -1.03503e-13  4.64504  -6.45009e-21  5.05785  3.4426e-15  
251  10.4947  -5.16378e-14  1037.43  -1.03957e-13  4.59472  -1.89703e-15  5.05594  3.42053e-15  
252  9.67767  5.19652e-16  1037.35  -9.62514e-14  3.70222  4.56938e-17  5.05037  3.40665e-15  
253  10.067  -1.11847e-14  1037.36  -9.58263e-14  3.66126  -5.56872e-16  5.04468  3.3904e-15  
254  9.85191  9.84179e-15  1037.42  -9.77482e-14  4.58351  1.01478e-15  5.04279  3.38071e-15  
255  11.2978  -2.83945e-14  1037.38  -9.12017e-14  3.72695  1.02196e-15  5.03744  3.37112e-15  
256  9.32174  -4.65247e-15  1037.17  -9.89633e-14  3.62889  1.90151e-16  5.03174  3.35824e-15  
257  10.679  -1.59449e-15  1036.89  -9.96859e-14  3.75799  -4.84777e-17  5.02661  3.3445e-15  
258  9.81203  -5.15047e-14  1036.76  -1.01357e-13  3.78968  -1.64197e-16  5.02164  3.33041e-15  
259  10.479  3.76088e-15  1036.62  -1.06281e-13  3.73715  2.99213e-17  5.0165  3.31721e-15  
260  9.91873  -1.82114e-15  1036.5  -1.05149e-13  3.69361  -7.03297e-17  5.01123  3.30371e-15  
261  9.53107  1.18095e-14  1036.32  -1.03821e-13  5.55813  -5.60494e-16  5.0134  3.28838e-15  
262  9.54524  -1.76821e-14  1036.34  -1.00521e-13  4.63687  -2.94729e-15  5.01191  3.26373e-15  
263  9.24187  7.59473e-15  1036.27  -1.07052e-13  4.42827  8.38438e-16  5.00961  3.25418e-15  
264  10.5169  -6.1614e-15  1036.24  -1.06091e-13  3.6311  1.6594e-15  5.00421  3.24793e-15  
265  9.74323  -3.13701e-14  1036.22  -1.1101e-13  5.31594  1.42001e-14  5.00543  3.29071e-15  
266  11.2472  1.21348e-13  1036.32  -1.03776e-13  3.64325  -7.75543e-15  5.00012  3.24773e-15  
267  10.2398  -5.06197e-15  1036.47  -1.03316e-13  4.30843  1.03654e-14  4.99744  3.27532e-15  
268  9.64151  8.58434e-15  1036.38  -1.01897e-13  3.64053  4.2796e-15  4.9922  3.2792e-15  
269  9.78268  1.24385e-13  1036.34  -9.61667e-14  4.68797  4.14269e-16  4.99103  3.26818e-15  
270  11.0798  7.14615e-15  1036.33  -1.08756e-13  7.2308  3.20175e-16  4.99962  3.25688e-15  
271  11.0325  -2.56406e-15  1036.53  -1.07406e-13  7.21925  4.97227e-16  5.00809  3.24635e-15  
272  10.0874  5.59047e-14  1036.63  -1.07473e-13  5.48119  -1.91616e-15  5.00989  3.22672e-15  
273  10.6462  -4.82829e-14  1036.6  -1.24195e-13  4.64983  -3.95846e-15  5.00852  3.1995e-15  
274  10.8957  -3.16949e-16  1036.47  -1.23987e-13  4.67919  -2.85321e-16  5.00728  3.18635e-15  
275  11.1137  -8.26328e-16  1036.51  -1.24949e-13  5.63031  3.59577e-16  5.00962  3.17573e-15  
276  11.7799  -3.08318e-14  1036.51  -1.29096e-13  5.61668  4.73295e-16  5.0119  3.1656e-15  
277  11.2927  -4.92413e-15  1036.49  -1.3209e-13  6.44487  -4.01292e-16  5.01724  3.15229e-15  
278  9.90465  2.17135e-15  1036.55  -1.31051e-13  4.63797  1.28428e-15  5.01583  3.14535e-15  
279  11.4661  2.31109e-14  1036.56  -1.29068e-13  4.50414  3.30322e-15  5.01394  3.14594e-15  
280  9.38577  -2.20756e-13  1036.59  -1.42844e-13  4.67734  -7.37499e-16  5.0127  3.13161e-15  
281  8.97671  1.61489e-14  1036.53  -1.43504e-13  4.55194  8.26791e-16  5.011  3.12313e-15  
282  9.95713  5.52927e-14  1036.6  -1.40808e-13  3.71644  9.30046e-17  5.00626  3.11203e-15  
283  10.5747  -4.08664e-14  1036.62  -1.34132e-13  2.80683  1.20418e-15  4.99823  3.10507e-15  
284  10.9817  -1.24662e-14  1036.61  -1.29542e-13  2.81377  6.81424e-16  4.99029  3.09626e-15  
285  10.5287  -3.76718e-14  1036.56  -1.29349e-13  3.72751  -2.44137e-16  4.98571  3.08415e-15  
286  9.96388  4.3749e-15  1036.44  -1.2753e-13  2.85166  -3.86368e-16  4.97801  3.07162e-15  
287  10.8515  -1.70576e-13  1036.33  -1.30606e-13  3.75477  -1.00735e-14  4.97361  3.02434e-15  
288  9.94443  -1.21081e-15  1036.36  -1.31069e-13  3.61918  -5.49482e-16  4.96876  3.01153e-15  
289  9.65765  1.35501e-14  1036.34  -1.30088e-13  2.79535  -2.15515e-14  4.96099  2.92381e-15  
290  11.4491  -6.66976e-14  1036.34  -1.28025e-13  2.85024  -6.0305e-16  4.95348  2.91125e-15  
291  10.3528  3.85056e-15  1036.2  -1.32131e-13  1.90212  -9.42428e-17  4.94266  2.9006e-15  
292  9.36224  1.31641e-15  1036.1  -1.32266e-13  3.71978  -8.05161e-16  4.93834  2.8875e-15  
293  9.59598  8.12505e-15  1036.05  -1.3028e-13  2.78998  -2.51586e-15  4.93078  2.86848e-15  
294  9.30761  2.57171e-16  1035.88  -1.35625e-13  3.71951  -3.58808e-17  4.92653  2.85829e-15  
295  10.5925  8.64881e-15  1035.76  -1.3481e-13  4.50659  5.50122e-16  4.92506  2.85021e-15  
296  9.40385  1.42519e-14  1035.57  -1.33092e-13  4.58224  -1.32376e-15  4.92386  2.83567e-15  
297  9.68987  -2.79077e-14  1035.57  -1.31416e-13  1.74899  5.25974e-14  4.91284  3.00845e-15  
298  11.8308  1.24858e-14  1035.65  -1.34061e-13  2.14841  -3.13084e-13  4.90327  1.91471e-15  
299  9.29584  -7.22698e-15  1035.76  -1.34266e-13  2.25323  2.2857e-14  4.89414  1.98692e-15  
300  10.0253  -4.48364e-15  1035.67  -1.32732e-13  1.87939  -3.80064e-16  4.88378  1.97879e-15  
301  10.5039  -5.07397e-16  1035.66  -1.35917e-13  2.72307  2.95307e-17  4.87638  1.97211e-15  
302  10.0034  2.24896e-14  1035.61  -1.35206e-13  3.67881  6.08002e-16  4.87229  1.96746e-15  
303  11.4023  2.69287e-16  1035.49  -1.33107e-13  3.60533  -3.36281e-15  4.86798  1.94933e-15  
304  10.1461  -2.53926e-14  1035.38  -1.35852e-13  3.65824  -5.43063e-15  4.86388  1.92431e-15  
305  10.3387  -3.16839e-15  1035.32  -1.39782e-13  3.67187  3.781e-16  4.85985  1.91909e-15  
306  9.02505  -3.76654e-15  1035.27  -1.40701e-13  1.86087  -5.76688e-16  4.84975  1.91069e-15  
307  9.49343  -3.69182e-14  1035.08  -1.37178e-13  1.86487  8.60744e-16  4.83974  1.90716e-15  
308  9.02959  5.33836e-15  1034.93  -1.42272e-13  1.84414  -1.34749e-17  4.82972  1.90074e-15  
309  9.10089  1.98647e-14  1034.8  -1.41792e-13  1.87732  -2.5913e-16  4.81988  1.89354e-15  
310  8.80705  -1.75425e-14  1034.6  -1.40751e-13  1.82988  -1.07911e-15  4.80994  1.88366e-15  
311  8.79196  9.7139e-14  1034.4  -1.52817e-13  1.77233  9.37954e-16  4.79989  1.88053e-15  
312  10.2506  -1.52145e-15  1034.07  -1.72175e-13  0.928418  3.01016e-17  4.78711  1.87442e-15  
313  9.2982  3.96247e-14  1033.97  -1.71756e-13  1.80691  -2.07331e-16  4.7773  1.86758e-15  
314  8.15084  -9.45255e-14  1033.68  -1.7039e-13  1.86793  -7.70776e-16  4.76777  1.85893e-15  
315  8.7798  -3.86219e-15  1033.62  -1.75353e-13  2.84795  -2.94628e-17  4.76149  1.85275e-15  
316  10.6254  4.25483e-15  1033.51  -1.74106e-13  2.85286  -2.7993e-17  4.75527  1.84663e-15  
317  9.05817  5.77891e-15  1033.48  -1.73102e-13  2.84406  -8.13679e-17  4.74907  1.84037e-15  
318  10.2146  5.4676e-14  1033.32  -1.70155e-13  3.73418  2.25859e-15  4.74579  1.84172e-15  
319  10.662  2.55188e-16  1033.18  -1.76725e-13  3.69986  -4.36046e-17  4.74241  1.83564e-15  
320  8.74773  2.9692e-14  1033.11  -1.75361e-13  4.05808  -3.55745e-14  4.74021  1.71535e-15  
321  10.774  2.93489e-14  1033.09  -1.74441e-13  3.75437  1.24977e-15  4.73705  1.71386e-15  
322  11.2676  1.68037e-15  1033.15  -1.75273e-13  4.66622  -1.42693e-17  4.73682  1.70834e-15  
323  9.5009  1.86744e-14  1033.13  -1.74447e-13  3.69235  -3.14377e-16  4.7335  1.7019e-15  
324  10.6229  -1.05157e-14  1033.11  -1.73309e-13  3.73975  -1.41575e-16  4.73034  1.69604e-15  
325  10.3929  -2.63649e-14  1033.07  -1.76436e-13  3.73244  2.01077e-15  4.72719  1.69704e-15  
326  9.92688  5.75803e-15  1032.96  -1.77577e-13  3.76026  -9.66382e-17  4.72414  1.69138e-15  
327  9.77663  3.17399e-15  1032.81  -1.76189e-13  3.74951  7.29606e-17  4.72107  1.68629e-15  
51  10.6075  -2.56805e-14  994.57  -1.99844e-13  4.62849  -4.47972e-16  3.27644  7.98005e-15  
52  10.525  -1.58058e-14  995.199  -2.15046e-13  4.70712  -1.4089e-15  3.30971  7.76171e-15  
53  10.286  6.35762e-17  995.89  -2.26166e-13  4.64544  -1.21524e-16  3.34007  7.58254e-15  
54  9.83053  1.19626e-15  996.469  -2.17132e-13  3.69811  -1.04986e-15  3.34803  7.39071e-15  
55  10.967  7.85153e-14  997.327  -2.14749e-13  3.7191  -1.12124e-16  3.35609  7.22761e-15  
56  11.417  1.85343e-13  997.944  -1.59988e-13  1.90563  7.28536e-16  3.32523  7.08933e-15  
57  10.4341  -7.87901e-15  997.896  -1.45036e-13  3.76056  -5.7017e-17  3.3343  6.94045e-15  
58  10.0855  5.65119e-14  998.036  -1.2249e-13  3.75225  -7.32604e-16  3.34283  6.78385e-15  
59  9.9488  5.62481e-15  997.786  -6.35213e-14  2.76383  1.36975e-15  3.33125  6.67557e-15  
60  10.0196  2.40501e-14  997.885  -1.22119e-13  2.80588  4.60429e-17  3.32095  6.54558e-15  
61  10.961  -9.15459e-15  998.501  -1.18747e-13  4.58675  -3.44348e-16  3.34529  6.41308e-15  
62  11.0242  -2.15897e-14  999.251  -1.16595e-13  3.72567  1.58249e-15  3.35247  6.32194e-15  
63  10.4543  -1.95665e-14  1000.3  -8.74102e-14  3.65912  -3.44975e-13  3.35815  -1.83567e-16  
64  11.6256  -2.18637e-14  1001.22  -1.01806e-13  5.29523  -5.37116e-17  3.39337  -1.81206e-16  
65  10.6663  -6.18885e-16  1002  -1.05071e-13  5.38461  -1.61849e-15  3.42892  -2.06871e-16  
66  11.1786  -7.37128e-14  1003.3  -1.22246e-13  4.68  -4.66406e-15  3.45087  -2.85068e-16  
67  10.4712  -2.94218e-14  1004.31  -1.26721e-13  6.3333  2.1693e-16  3.50057  -2.76413e-16  
68  10.1537  3.86542e-14  1006.04  -1.24705e-13  6.32501  3.26998e-16  3.54844  -2.66185e-16  
69  10.3896  -1.28276e-14  1007.88  -1.08554e-13  6.37206  -4.65355e-15  3.5955  -3.39308e-16  
70  9.90339  2.43577e-14  1008.42  -1.6733e-13  6.45094  8.34754e-15  3.64231  -1.96901e-16  
71  9.9724  -2.7823e-15  1008.99  -1.66432e-13  6.44969  4.16433e-16  3.68759  -1.87008e-16  
72  10.7494  2.43197e-14  1009.94  -1.65426e-13  8.08841  -4.94684e-17  3.75745  -1.84825e-16  
73  10.5116  5.73469e-14  1010.83  -1.62697e-13  6.4327  3.30594e-16  3.79925  -1.76772e-16  
74  10.8716  3.45589e-15  1011.6  -1.63044e-13  6.29435  7.92167e-17  3.83763  -1.72833e-16  
75  10.0111  1.27772e-15  1012.65  -1.58284e-13  6.16043  2.31678e-15  3.87283  -1.35112e-16  
76  10.8952  -4.60048e-14  1013.49  -1.52893e-13  5.39343  -2.56987e-15  3.89552  -1.71452e-16  
77  10.9375  -1.17672e-14  1014.2  -1.36935e-13  4.67249  1.01817e-14  3.90695  -1.91995e-17  
78  10.9483  1.64917e-14  1015.05  -1.28138e-13  5.51045  -1.52907e-16  3.93019  -2.11373e-17  
79  9.61291  -1.99046e-15  1015.64  -1.24213e-13  5.63405  2.52093e-13  3.95453  3.58049e-15  
80  10.9624  2.98467e-15  1016.19  -1.06273e-13  8.1387  1.64045e-14  4.01346  3.76111e-15  
81  10.5367  -5.10437e-15  1017.3  -9.58342e-14  8.01262  2.11236e-14  4.06901  4.00226e-15  
82  10.6467  -4.90294e-15  1018.48  -9.3677e-14  9.14683  4.05975e-16  4.13857  3.95299e-15  
83  11.2397  5.66892e-15  1019.67  -1.00228e-13  6.44135  -2.40871e-15  4.16968  3.86702e-15  
84  10.6565  -2.66841e-13  1020.58  -1.00207e-13  4.66963  2.42396e-15  4.17635  3.84778e-15  
85  9.99842  3.26325e-15  1020.78  -1.08347e-13  5.52204  -7.4813e-16  4.19406  3.78731e-15  
86  9.98325  -1.66407e-14  1020.99  -1.117e-13  5.51552  6.80411e-16  4.21122  3.74696e-15  
87  10.8812  -7.51333e-15  1021.63  -1.12436e-13  5.4028  -2.28522e-15  4.22649  3.66962e-15  
88  10.2301  1.73336e-16  1021.63  -8.87724e-14  5.46993  -2.15806e-16  4.24223  3.62044e-15  
89  11.1214  1.14018e-14  1022.17  -8.37247e-14  4.62699  -3.32783e-16  4.24704  3.57103e-15  
90  10.2908  -7.54508e-14  1022.28  -8.06928e-14  4.65353  5.29845e-16  4.25206  3.53348e-15  
91  9.29527  -1.34261e-13  1022.38  -1.13703e-13  3.74763  1.29382e-15  4.24591  3.50617e-15  
92  9.95649  -8.18808e-15  1022.4  -1.13335e-13  6.52511  1.32182e-16  4.27337  3.46552e-15  
93  11.241  4.21873e-14  1023.01  -1.07482e-13  6.42348  1.2088e-15  4.29897  3.43865e-15  
94  9.46563  2.38917e-14  1023.39  -1.25643e-13  6.42645  3.10191e-15  4.324  3.43469e-15  
95  11.2749  1.93349e-14  1023.72  -8.56691e-14  7.33347  1.65857e-16  4.35899  3.39668e-15  
96  10.6727  1.13857e-14  1024.21  -8.8201e-14  7.44349  1.80279e-17  4.39444  3.35785e-15  
97  10.8903  -1.96817e-14  1025  -9.44482e-14  7.32439  2.60478e-15  4.42774  3.34929e-15  
98  11.0059  9.15242e-14  1025.7  -1.09785e-13  8.2674  5.5631e-15  4.47088  3.37416e-15  
99  10.7987  1.29455e-15  1026.02  -1.06829e-13  8.31401  -2.98103e-16  4.51358  3.33336e-15  
100  9.72185  -1.49949e-14  1026.23  -1.10686e-13  6.52595  -8.06021e-17  4.5357  3.29584e-15  
101  10.7765  -3.44821e-14  1026.59  -9.05127e-14  5.57962  -1.18222e-15  4.54704  3.24717e-15  
102  9.41438  1.12553e-14  1026.75  -5.95348e-14  4.65905  -5.63413e-16  4.54825  3.20619e-15  
103  11.346  1.69081e-14  1026.86  -5.67641e-14  4.71134  2.11556e-17  4.54998  3.17231e-15  
104  9.99606  4.73767e-14  1027.08  -6.29387e-14  6.37128  -1.89826e-14  4.56915  2.9391e-15  
105  9.53057  -4.3226e-15  1027.26  -8.26025e-14  5.61822  4.19809e-17  4.58008  2.90892e-15  
106  9.41918  1.40398e-14  1027.56  -8.19166e-14  4.73388  1.08832e-16  4.58167  2.88006e-15  
107  9.54286  -1.52152e-15  1027.78  -8.61102e-14  3.78902  -4.41782e-16  4.57358  2.84616e-15  
108  9.62561  7.68424e-14  1027.86  -7.89944e-14  4.68742  1.48193e-15  4.57473  2.83238e-15  
109  9.29371  1.29757e-14  1027.62  -7.31553e-14  4.61206  6.14209e-16  4.5751  2.8102e-15  
110  10.9416  -1.53543e-14  1027.84  -7.04697e-14  4.70928  1.4972e-16  4.57643  2.78386e-15  
111  10.0642  2.88302e-14  1027.78  -6.67828e-14  4.6739  -1.01628e-15  4.57739  2.7466e-15  
112  11.3856  2.2327e-15  1027.7  -4.24393e-14  4.69859  -1.26455e-16  4.57856  2.71871e-15  
113  10.1599  -5.42236e-15  1028.04  -4.03531e-14  5.60534  -1.22468e-16  4.58844  2.69139e-15  
114  10.1764  2.68858e-14  1027.99  -4.09401e-14  6.52991  -1.14767e-16  4.60693  2.66466e-15  
115  9.13194  -1.52472e-13  1027.77  -5.6748e-14  6.53684  1.45001e-15  4.62513  2.6532e-15  
116  11.316  -4.73374e-15  1028.02  -6.36891e-14  6.52584  -1.53056e-16  4.6429  2.62698e-15  
117  9.57573  -2.80226e-14  1028.24  -6.18012e-14  5.54019  -5.89589e-15  4.65121  2.54806e-15  
118  10.2837  -6.76962e-14  1028.63  -7.52926e-14  5.51402  3.87595e-15  4.65912  2.56024e-15  
119  11.3235  -7.11816e-14  1028.86  -7.53935e-14  6.41062  -4.5931e-15  4.67504  2.49521e-15  
120  9.56689  -1.0727e-15  1029.1  -7.68718e-14  5.57895  5.97917e-17  4.68319  2.47327e-15  
121  9.85905  1.63089e-15  1029.45  -6.81269e-14  6.42914  -2.8582e-15  4.69878  2.42567e-15  
122  9.34905  -6.93314e-14  1029.68  -6.14883e-14  5.58968  3.31173e-16  4.70666  2.40713e-15  
123  10.4879  9.07179e-15  1029.58  -5.2333e-14  5.54297  -3.42103e-16  4.714  2.38302e-15  
124  10.0552  2.60685e-14  1029.81  -4.94868e-14  6.43668  -6.24903e-16  4.72898  2.35686e-15  
125  10.9745  -1.35766e-14  1029.71  -4.57866e-14  6.48996  -5.23388e-16  4.74416  2.33203e-15  
126  9.55549  7.97024e-16  1029.95  -4.41272e-14  5.61785  8.37987e-19  4.75162  2.31211e-15  
127  10.3695  1.48448e-14  1029.75  -4.22183e-14  5.6019  3.17691e-16  4.75883  2.29521e-15  
128  9.39347  -2.53852e-14  1030.01  -3.80898e-14  5.61475  2.78608e-16  4.76602  2.27826e-15  
129  10.942  8.36131e-14  1030.44  -3.86609e-14  6.38237  -5.22642e-15  4.77949  2.21572e-15  
130  10.5141  -5.04479e-15  1030.9  -3.80278e-14  6.42606  -9.564e-17  4.7931  2.19662e-15  
131  11.3681  -2.18615e-14  1031.26  -3.61428e-14  6.43119  -6.95966e-16  4.80653  2.17291e-15  
132  10.3434  1.07506e-15  1031.54  -4.17231e-14  6.4425  -3.46028e-15  4.81983  2.12711e-15  
133  9.66115  4.41304e-14  1031.48  -4.46103e-14  5.53881  5.2474e-15  4.82563  2.15227e-15  
134  10.9685  4.6956e-15  1031.53  -4.35456e-14  6.41863  7.56241e-17  4.83837  2.13566e-15  
135  11.3054  -3.34719e-14  1031.92  -3.56781e-14  6.43712  -6.36449e-16  4.85106  2.11366e-15  
136  11.6326  -1.27559e-13  1032.11  -4.72751e-14  6.46383  3.97683e-15  4.86376  2.12833e-15  
137  10.9423  5.97801e-15  1032.54  -3.33766e-14  6.47623  2.86815e-16  4.87636  2.11394e-15  
138  11.6931  6.13022e-15  1032.89  -2.87217e-14  7.21464  -1.78268e-15  4.89448  2.08374e-15  
139  10.7712  -3.25587e-14  1032.94  -2.43209e-14  6.3067  2.3846e-15  4.90534  2.08605e-15  
140  9.58006  1.40923e-14  1033.17  -4.27606e-15  5.57754  -3.79808e-15  4.91048  2.04114e-15  
141  11.333  8.49211e-15  1033.38  -2.33406e-15  5.61509  -2.76672e-16  4.91581  2.02358e-15  
142  9.76789  7.1073e-16  1033.53  -6.74344e-15  5.40547  -8.59792e-15  4.9195  1.94372e-15  
143  10.7017  3.24299e-14  1033.62  -9.78342e-15  7.34601  1.84938e-15  4.9376  1.94301e-15  
144  10.675  -5.14876e-15  1033.71  1.89164e-14  6.40757  4.64668e-16  4.94849  1.93206e-15  
145  10.504  -3.39203e-16  1033.92  1.84187e-14  6.39988  -8.14218e-16  4.95916  1.91187e-15  
146  9.32688  5.65475e-14  1034  1.98356e-14  6.36259  7.72427e-16  4.96941  1.90355e-15  
147  9.56014  -2.65212e-15  1034.17  1.70962e-14  6.4156  3.63066e-17  4.97989  1.89002e-15  
148  10.5314  -1.2391e-14  1034.27  1.67724e-14  7.22687  1.60533e-16  4.99605  1.87758e-15  
149  10.5982  -3.10462e-14  1034.55  9.43088e-15  6.32522  -4.9116e-15  5.00555  1.82908e-15  
150  9.85548  -1.08196e-13  1034.48  1.10716e-14  4.64262  -5.90832e-15  5.00297  1.77421e-15  
151  12.3363  2.1076e-14  1034.49  9.08153e-15  5.50273  -3.34365e-17  5.00649  1.76148e-15  
152  10.4359  -2.19683e-14  1034.58  4.85784e-15  4.58923  -1.5731e-15  5.00358  1.73816e-15  
153  9.90591  4.48991e-14  1034.71  1.00653e-14  5.55045  5.62861e-14  5.00737  2.11696e-15  
154  10.9522  8.79018e-16  1034.72  8.12779e-15  6.42961  -1.23499e-16  5.01718  2.10151e-15  
155  9.56999  4.00893e-15  1034.73  6.86481e-15  5.99934  1.75467e-15  5.02391  2.09914e-15  
156  9.95404  7.6422e-15  1034.6  9.32958e-15  5.52317  -1.16633e-16  5.0273  2.08406e-15  
157  9.17347  2.80038e-15  1034.26  1.15781e-14  5.60782  -1.00297e-15  5.03123  2.06321e-15  
158  9.25524  -5.81696e-15  1034.06  2.49435e-14  5.62245  1.00597e-16  5.0352  2.05003e-15  
159  10.8514  2.08631e-15  1034  2.5214e-14  5.57086  7.90746e-17  5.03877  2.03689e-15  
160  10.2345  2.13534e-14  1034.16  2.41932e-14  4.64388  -4.5216e-16  5.03615  2.02041e-15  
161  9.79146  1.40543e-15  1034.07  9.82041e-15  4.35997  -6.9955e-18  5.0317  2.00707e-15  
162  11.3981  1.22433e-14  1033.94  1.21669e-14  3.66241  -7.80857e-16  5.02275  1.98885e-15  
163  10.3049  2.05574e-14  1033.86  1.54822e-14  3.70038  1.07801e-15  5.01417  1.98294e-15  
164  8.57434  -6.83905e-14  1033.79  2.94525e-14  4.60909  -2.13127e-15  5.01155  1.95639e-15  
165  10.5715  4.95893e-15  1033.68  2.71918e-14  5.38962  -1.77645e-16  5.01398  1.94271e-15  
166  9.2972  1.61753e-14  1033.56  3.24435e-14  4.54375  -5.00439e-16  5.01098  1.92715e-15  
167  10.2001  7.1288e-15  1033.58  3.25906e-14  5.55876  -1.14644e-15  5.01445  1.9077e-15  
168  10.9443  7.4062e-16  1033.71  4.95524e-14  5.50746  -1.1157e-16  5.01755  1.895e-15  
169  10.3215  7.34545e-15  1033.76  5.00583e-14  5.51116  -1.59431e-16  5.02063  1.88216e-15  
170  10.2302  1.3541e-15  1034.1  4.85415e-14  4.63661  -1.60401e-15  5.01825  1.86051e-15  
171  10.7325  -8.91637e-14  1034.28  4.53296e-14  4.66069  3.57705e-15  5.01604  1.8711e-15  
172  10.6323  -1.71726e-15  1034.38  5.8289e-14  4.63629  -2.03502e-16  5.01371  1.85837e-15  
173  10.0273  -8.26222e-16  1034.8  5.87249e-14  5.47484  -8.42598e-16  5.01652  1.8419e-15  
174  10.4978  -1.00284e-13  1035.01  4.96849e-14  5.55589  1.16067e-15  5.01979  1.83778e-15  
175  9.99967  3.37921e-15  1035.04  4.26267e-14  5.61321  -4.42584e-17  5.02337  1.82644e-15  
176  10.8026  1.74162e-14  1034.98  4.34202e-14  5.49093  -1.56492e-15  5.02617  1.80613e-15  
177  9.47223  -1.59287e-15  1034.85  4.36712e-14  5.38985  -1.4799e-14  5.02833  1.70729e-15  
178  10.8558  4.31342e-14  1034.81  4.13279e-14  4.74462  -1.02091e-15  5.02665  1.69115e-15  
179  10.3219  7.88602e-15  1034.57  3.15719e-14  3.80571  1.79087e-21  5.01947  1.6812e-15  
180  9.93294  -1.76551e-14  1034.65  3.21889e-14  4.68034  1.17571e-16  5.01749  1.67206e-15  
181  10.4924  4.44936e-14  1034.45  2.94774e-14  3.76959  -1.21565e-14  5.01023  1.59166e-15  
182  11.0658  1.48224e-13  1034.45  3.71877e-14  4.5451  -7.87925e-14  5.00754  1.12701e-15  
183  9.4033  6.49366e-15  1034.29  3.70166e-14  4.70197  -3.9007e-17  5.00579  1.12031e-15  
184  11.8709  -5.25507e-15  1034.28  3.60799e-14  3.71196  -9.40561e-16  4.99839  1.10853e-15  
185  10.455  3.66699e-14  1034.44  4.19346e-14  5.57522  -9.48045e-16  5.00167  1.09685e-15  
186  9.25811  -1.53408e-14  1034.34  4.90291e-14  5.60094  -4.00324e-17  5.00506  1.09042e-15  
187  10.227  -2.24696e-14  1034.2  4.80956e-14  3.76432  -2.02662e-16  4.99809  1.08316e-15  
188  8.67513  9.88657e-15  1034.2  4.98566e-14  3.77851  -3.28715e-16  4.99127  1.07527e-15  
189  11.6933  1.41305e-15  1034.31  4.99214e-14  4.64782  -6.97362e-17  4.98937  1.06891e-15  
190  9.84562  1.69177e-14  1034.33  5.04119e-14  4.71276  4.48418e-17  4.98784  1.06325e-15  
191  8.88794  2.16565e-14  1034.33  4.99242e-14  4.67456  2.51619e-17  4.98612  1.05755e-15  
192  10.1219  6.09163e-15  1034.2  4.77671e-14  4.69896  2.33838e-15  4.98455  1.06455e-15  
193  10.396  1.37503e-14  1034.15  3.16073e-14  4.69424  -4.41397e-18  4.98297  1.05874e-15  
194  10.5212  4.23967e-16  1034.2  3.37155e-14  5.43102  5.69794e-16  4.98539  1.05609e-15  
195  9.36284  -6.40684e-14  1034.11  2.85539e-14  4.66652  -3.23292e-16  4.98368  1.04868e-15  
196  9.39828  -8.08585e-16  1034.03  1.02608e-14  3.73224  2.58678e-17  4.97698  1.04321e-15  
197  9.26642  -1.969e-14  1033.92  8.6791e-15  4.54786  -1.3149e-15  4.9747  1.03067e-15  
198  10.9446  -2.45241e-15  1033.8  9.32289e-15  4.71039  8.39457e-17  4.9733  1.02566e-15  
199  10.8527  6.41526e-14  1034.02  1.36845e-14  4.6898  -1.05945e-14  4.97181  9.64498e-16  
200  10.5066  1.76662e-16  1034.1  -1.32224e-15  4.67542  2.44263e-16  4.97026  9.60727e-16  
201  11.9266  1.21503e-14  1034.2  -1.06072e-15  4.65823  4.56604e-16  4.96863  9.58101e-16  
202  10.801  -1.46479e-14  1034.33  -3.24238e-15  5.58561  -5.11758e-16  4.97183  9.50485e-16  
203  9.73761  -9.08502e-16  1034.52  1.50638e-15  5.56781  -6.33963e-17  4.9749  9.45259e-16  
204  10.688  -2.20489e-14  1034.4  -2.2525e-16  4.68142  1.90883e-16  4.9734  9.4139e-16  
205  9.93526  1.35392e-14  1034.56  9.71211e-16  4.72669  -3.09921e-16  4.97214  9.35006e-16  
206  10.3224  -1.90388e-13  1034.66  -1.4858e-14  4.7263  -5.82209e-16  4.97089  9.27305e-16  
207  10.8267  -1.62631e-14  1034.55  -2.1233e-14  4.65628  -1.61547e-16  4.9693  9.21805e-16  
208  9.54983  -3.33517e-14  1034.47  -2.33993e-14  5.49872  1.21688e-15  4.97196  9.23288e-16  
209  9.34172  -9.03622e-14  1034.47  -2.93878e-14  2.8472  -2.94109e-16  4.96134  9.17201e-16  
210  9.04971  -2.92421e-15  1034.24  -4.9382e-14  3.75606  2.79534e-17  4.95534  9.12777e-16  
211  10.3338  -1.52966e-14  1034.25  -5.01911e-14  4.69579  -5.27488e-16  4.95406  9.05647e-16  
212  10.2601  -3.61069e-14  1034.22  -5.1959e-14  4.73529  -2.50152e-16  4.95298  8.99953e-16  
213  10.4906  -4.55194e-15  1034  -5.01031e-14  3.79757  -1.40372e-15  4.94732  8.88661e-16  
214  8.33133  4.38636e-16  1033.91  -6.2294e-14  3.804  -4.60883e-17  4.94174  8.84101e-16  
215  9.55972  1.84154e-14  1033.67  -6.22507e-14  3.81705  -1.07221e-16  4.93628  8.79289e-16  
216  9.73751  -1.09116e-14  1033.49  -6.45709e-14  4.68977  5.3313e-16  4.93509  8.77617e-16  
217  10.8248  -9.49277e-14  1033.37  -5.18549e-14  4.64641  -4.11682e-15  4.9337  8.53605e-16  
218  9.63426  8.82506e-15  1033.32  -5.20135e-14  4.63105  -1.23994e-15  4.93225  8.43588e-16  
219  9.28233  -3.70515e-16  1033.29  -4.82886e-14  3.76662  -6.60979e-16  4.9267  8.36423e-16  
220  9.46837  1.68217e-14  1033.23  -4.29012e-14  4.66125  -4.46635e-15  4.92544  8.11292e-16  
221  11.2591  -7.33316e-15  1033.37  -3.60031e-14  3.77402  1.24148e-16  4.92001  8.0805e-16  
222  10.839  -9.74506e-15  1033.36  -3.87595e-14  5.57585  8.77482e-16  4.92309  8.08376e-16  
223  9.81008  3.18202e-15  1033.36  -4.2944e-14  6.2724  4.82442e-15  4.9294  8.27143e-16  
224  10.3004  -1.33857e-13  1033.48  -3.058e-14  5.43642  -2.6755e-13  4.93176  -4.21123e-16  
225  11.2932  9.38523e-15  1033.6  -3.03162e-14  4.63264  4.11071e-16  4.93037  -4.17271e-16  
226  10.0495  4.9922e-14  1033.82  -2.96339e-14  4.56438  -1.90694e-15  4.92868  -4.24135e-16  
227  9.75714  3.49944e-14  1033.86  -2.44292e-14  5.41906  -3.99649e-15  4.93093  -4.40522e-16  
228  9.44583  5.88851e-15  1033.98  -2.59037e-14  4.40514  9.65699e-15  4.92853  -3.94415e-16  
229  9.90297  8.86911e-16  1034.07  -2.67006e-14  7.11686  5.41236e-15  4.93848  -3.6802e-16  
230  10.9175  1.3475e-14  1034.1  -2.66686e-14  5.46237  1.32893e-15  4.94085  -3.60342e-16  
231  10.391  -4.24712e-16  1034.35  -4.12949e-14  8.25275  -1.36918e-17  4.95577  -3.5878e-16  
232  10.1452  -5.21361e-15  1034.6  -4.04107e-14  7.31543  2.88838e-16  4.96635  -3.55876e-16  
233  11.1809  8.86622e-15  1034.74  -4.13261e-14  6.47597  -8.46108e-16  4.97309  -3.58065e-16  
234  11.8653  -3.24917e-14  1034.95  -2.48587e-14  8.21099  -6.63275e-16  4.98748  -3.59421e-16  
235  11.0959  -8.03913e-15  1035.19  -3.57558e-14  7.22355  -1.71268e-16  4.99737  -3.58589e-16  
236  10.8525  -1.47105e-15  1035.53  -3.4194e-14  7.2705  -9.93998e-17  5.00739  -3.57447e-16  
237  10.8999  3.24107e-15  1035.83  -3.10078e-14  8.45713  1.05423e-13  5.02252  1.06501e-16  
238  10.379  -3.11976e-16  1036.12  -3.88665e-14  8.94195  -7.77217e-16  5.03963  1.02642e-16  
239  10.017  -2.30182e-15  1036.25  -3.72829e-14  8.15752  -1.23705e-16  5.05319  1.01658e-16  
240  8.70498  2.34742e-14  1036.53  -3.49866e-14  7.3379  4.80465e-16  5.06308  1.03298e-16  
241  10.2825  -3.48335e-14  1036.68  -3.73644e-14  7.28305  -2.68808e-15  5.07265  9.1266e-17  
242  9.83699  9.9793e-15  1036.85  -4.90861e-14  6.46154  2.54107e-16  5.07861  9.19649e-17  
243  10.5365  -1.95819e-14  1036.83  -4.84332e-14  6.44122  5.7745e-16  5.08443  9.40396e-17  
244  10.3342  -1.17542e-14  1036.86  -5.02456e-14  6.45145  9.54556e-16  5.09025  9.77014e-17  
245  10.7285  5.94772e-14  1036.95  -5.32599e-14  6.03978  -1.03612e-13  5.09427  -3.41745e-16  
246  10.4819  2.30605e-15  1037.01  -5.41481e-14  5.49115  -2.1261e-16  5.09595  -3.41201e-16  
247  11.2646  -6.89357e-15  1037.03  -5.11557e-14  6.13355  -2.55095e-15  5.10031  -3.50485e-16  
248  9.94105  1.00699e-13  1037.25  -4.81979e-14  5.5106  -3.86689e-15  5.10202  -3.65198e-16  
249  11.1949  7.54067e-15  1037.3  -5.3592e-14  6.39772  3.19742e-16  5.10742  -3.62344e-16  
250  9.66023  -9.01202e-15  1037.43  -5.28289e-14  6.453  -8.95313e-17  5.11301  -3.61212e-16  
251  10.5314  6.22565e-15  1037.51  -5.24206e-14  6.46504  4.99377e-17  5.11859  -3.59513e-16  
252  10.4141  1.33364e-15  1037.51  -5.64517e-14  6.40851  1.29978e-16  5.1239  -3.57499e-16  
253  10.0102  -3.15259e-15  1037.57  -5.69709e-14  6.28111  -1.73301e-15  5.12864  -3.63136e-16  
254  9.94418  -2.45344e-14  1037.68  -5.87794e-14  6.37198  3.09242e-15  5.13372  -3.49032e-16  
255  11.4437  -1.60055e-14  1037.73  -6.95539e-14  7.34379  -1.92984e-15  5.1427  -3.55458e-16  
256  10.3866  -8.68652e-15  1037.83  -6.46533e-14  6.4743  -6.05704e-17  5.14809  -3.54264e-16  
257  10.6567  1.56607e-14  1037.98  -6.43149e-14  7.22191  3.28376e-15  5.15646  -3.39595e-16  
258  10.3946  2.31489e-14  1038.12  -6.48886e-14  6.41318  -2.39611e-15  5.1615  -3.47854e-16  
259  11.893  2.07475e-15  1038.22  -5.70208e-14  6.28432  8.46081e-16  5.166  -3.43078e-16  
260  9.74394  -6.68585e-16  1038.39  -5.62207e-14  6.47797  -1.18587e-16  5.17122  -3.42184e-16  
261  9.84224  -1.47976e-14  1038.39  -5.57948e-14  6.51402  -2.33392e-16  5.17655  -3.41752e-16  
262  11.1316  3.25709e-14  1038.45  -5.71641e-14  5.45463  7.03894e-15  5.17765  -3.12579e-16  
263  10.279  1.23668e-15  1038.47  -5.681e-14  4.65002  -4.5018e-17  5.17557  -3.11526e-16  
264  9.41407  9.62606e-16  1038.43  -5.63535e-14  6.36261  2.27482e-15  5.18023  -3.01383e-16  
265  10.668  1.53476e-14  1038.41  -5.27925e-14  5.54639  1.29426e-15  5.18166  -2.9515e-16  
266  9.36177  6.29085e-17  1038.48  -4.53373e-14  6.34661  -1.5718e-16  5.18619  -2.94613e-16  
267  10.3291  6.16128e-15  1038.6  -4.41389e-14  6.4302  3.21265e-16  5.19101  -2.92226e-16  
268  9.29726  -2.38453e-14  1038.63  -4.31589e-14  4.65052  -3.67311e-16  5.18893  -2.92516e-16  
269  10.0621  -6.82092e-14  1038.7  -4.94627e-14  4.69028  -4.82411e-15  5.18701  -3.09945e-16  
270  11.6443  -7.30124e-15  1038.78  -6.15464e-14  4.69851  -3.64981e-17  5.18514  -3.08898e-16  
271  10.3605  3.0007e-14  1038.82  -6.12733e-14  4.6616  -3.26181e-16  5.18314  -3.08964e-16  
272  9.24129  2.28504e-14  1038.8  -5.90461e-14  4.69294  1.36501e-15  5.18127  -3.02599e-16  
273  9.224  -4.43975e-14  1038.75  -6.28698e-14  4.68868  1.85384e-16  5.17941  -3.0075e-16  
274  9.78858  -1.15834e-14  1038.69  -6.41657e-14  5.4788  7.90379e-16  5.18054  -2.96633e-16  
275  10.0728  -6.9336e-15  1038.61  -6.59171e-14  5.52182  1.04942e-15  5.18182  -2.91573e-16  
276  11.7531  -2.52507e-14  1038.62  -6.00835e-14  5.56717  -6.85709e-16  5.18326  -2.93049e-16  
277  10.3779  4.60988e-15  1038.58  -4.70483e-14  5.4929  -5.1033e-16  5.18442  -2.93859e-16  
278  10.512  -7.92653e-15  1038.6  -4.63574e-14  4.67372  -2.53605e-16  5.18252  -2.9371e-16  
279  9.75888  2.15241e-14  1038.52  -4.46326e-14  5.49777  -2.32152e-15  5.18369  -3.0122e-16  
280  10.1861  1.13323e-13  1038.31  -2.57604e-14  3.75501  3.399e-15  5.17842  -2.87566e-16  
281  11.3124  1.34684e-14  1038.45  -2.30621e-14  6.36696  -8.0527e-16  5.18279  -2.8947e-16  
282  11.0314  2.49419e-14  1038.55  -2.26573e-14  7.22036  1.47633e-15  5.19025  -2.83001e-16  
283  10.1447  3.14683e-14  1038.71  -2.0811e-14  7.24638  -3.28088e-15  5.19775  -2.93943e-16  
284  10.6737  -4.43681e-15  1038.86  -1.77444e-14  6.41819  -4.98191e-16  5.20219  -2.94685e-16  
285  9.72985  2.10494e-14  1038.76  -1.76254e-14  6.45397  -6.27551e-17  5.20673  -2.93845e-16  
286  9.51094  -1.09136e-14  1038.9  -1.71752e-14  6.40394  7.11878e-16  5.21105  -2.90214e-16  
287  10.5093  6.97961e-14  1038.87  -5.89755e-15  6.50281  2.10122e-15  5.2157  -2.81612e-16  
288  11.1696  3.744e-15  1038.89  -4.6735e-15  6.34136  -1.16993e-16  5.21973  -2.81022e-16  
289  10.3816  1.87577e-14  1038.81  -4.65815e-15  3.7416  -6.24043e-17  5.21445  -2.80241e-16  
290  10.2976  -2.25339e-14  1038.83  -1.53871e-15  6.29666  1.98045e-15  5.2183  -2.72196e-16  
291  10.4901  -6.52679e-15  1038.9  6.62393e-15  5.46467  -4.06331e-16  5.21918  -2.72672e-16  
292  10.1928  1.40297e-14  1039.09  6.671e-15  6.42063  3.98781e-16  5.22342  -2.70299e-16  
293  9.90704  -1.55448e-14  1039.15  5.0517e-15  6.30189  -9.72142e-15  5.22722  -3.03578e-16  
294  11.7972  -2.84008e-15  1039.29  1.50321e-14  6.44127  4.76905e-15  5.23148  -2.85779e-16  
295  10.1286  8.25027e-15  1039.52  1.41203e-14  6.11219  -4.33671e-15  5.23456  -2.99943e-16  
296  11.1095  2.32517e-14  1039.67  1.35683e-14  6.28747  -2.78955e-15  5.23823  -3.08618e-16  
297  11.4213  1.61646e-13  1039.95  1.77835e-14  6.87959  -1.50337e-13  5.24393  -8.2955e-16  
298  10.2905  6.92372e-15  1040.2  1.6667e-14  5.59587  -1.50324e-16  5.24514  -8.272e-16  
299  10.6121  5.3522e-16  1040.37  1.61388e-14  4.6422  -3.34845e-17  5.24307  -8.24463e-16  
300  10.6589  -9.92686e-15  1040.53  1.63309e-14  5.63939  -3.50957e-16  5.24443  -8.22836e-16  
301  9.89475  1.02307e-13  1040.65  2.83398e-14  5.58794  4.864e-15  5.2456  -8.03361e-16  
302  10.527  -2.9383e-15  1040.61  2.79978e-14  5.18619  -1.0834e-14  5.2454  -8.37595e-16  
303  9.96999  -4.05886e-14  1040.66  3.11847e-14  5.32789  -2.93734e-15  5.24568  -8.44737e-16  
304  9.44384  -1.24717e-13  1040.75  2.41918e-14  5.07419  2.32483e-13  5.2451  -5.37939e-17  
305  10.6905  -8.66301e-15  1040.8  2.79057e-14  4.51283  -1.70393e-16  5.24263  -5.41879e-17  
306  10.0043  -8.10099e-15  1040.88  2.56667e-14  4.39881  2.1492e-15  5.23979  -4.6769e-17  
307  11.3296  8.25244e-14  1040.96  2.65878e-14  6.18951  -1.17544e-15  5.24297  -5.05565e-17  
308  11.5843  -3.14546e-14  1041.14  2.69121e-14  6.38558  -1.10343e-14  5.24679  -8.72916e-17  
309  10.3264  -1.74121e-14  1041.19  2.64782e-14  5.52196  4.80271e-16  5.24771  -8.53997e-17  
310  10.2308  -2.49458e-14  1041.26  2.69294e-14  5.55155  -6.9771e-16  5.24872  -8.7434e-17  
311  10.6192  -3.54838e-14  1041.18  2.33422e-14  3.77788  1.11121e-15  5.24385  -8.34649e-17  
312  9.72569  -4.57025e-15  1041.14  2.03454e-14  3.73834  -7.31911e-17  5.23888  -8.3431e-17  
313  11.1595  9.98542e-15  1041.1  1.94468e-14  3.64882  -1.39001e-16  5.23365  -8.36138e-17  
314  9.37626  -7.37676e-14  1041.08  2.11755e-14  4.44659  1.54007e-15  5.23107  -7.82903e-17  
315  9.88821  -7.93793e-14  1041.16  3.05432e-14  4.52895  1.77065e-15  5.22878  -7.2248e-17  
316  9.84814  1.02075e-14  1041.23  3.09814e-14  4.27466  -7.81458e-15  5.22567  -9.74673e-17  
317  9.36281  -6.71926e-15  1041.29  3.09325e-14  3.55604  -2.23253e-15  5.22025  -1.04399e-16  
318  10.3833  -5.90591e-15  1041.22  2.65879e-14  5.09134  5.77504e-13  5.21983  1.76488e-15  
319  10.2286  1.01376e-14  1041.23  1.48134e-14  5.58908  -7.0041e-17  5.22102  1.75896e-15  
320  9.8111  1.30093e-14  1041.26  1.69652e-14  4.67494  -3.04376e-16  5.21927  1.75233e-15  
321  10.2935  -5.02818e-15  1041.17  1.92475e-14  5.63686  -5.68411e-16  5.2206  1.74489e-15  
322  10.5365  3.88985e-15  1041.07  1.77835e-14  5.595  -3.79812e-18  5.2218  1.7393e-15  
323  10.7126  -3.43009e-15  1041.02  1.77333e-14  5.5432  -1.68529e-16  5.22282  1.73323e-15  
324  10.5644  -3.75188e-17  1040.97  2.04147e-14  4.59817  -1.70878e-15  5.22084  1.7223e-15  
325  10.5592  -9.78603e-14  1040.9  2.38112e-14  5.52656  1.61671e-15  5.22181  1.72197e-15  
326  10.2433  8.63523e-15  1040.82  1.42899e-14  5.60816  -4.08746e-16  5.22303  1.71525e-15  
51  10.05  -1.42233e-14  1019.27  -2.82212e-13  5.64392  -2.95557e-16  4.8167  -7.4136e-16  
52  9.78179  -9.96662e-14  1018.93  -2.70198e-13  5.63963  -1.12468e-15  4.83584  -7.50275e-16  
53  9.1921  -9.12695e-15  1018.53  -2.20702e-13  4.66583  -3.57188e-17  4.83197  -7.34035e-16  
54  9.74281  2.93982e-14  1018.42  -2.01465e-13  4.65311  3.64907e-16  4.828  -7.09614e-16  
55  9.88368  3.82884e-15  1018.51  -1.98917e-13  5.58372  -1.34079e-15  4.84443  -7.23335e-16  
56  10.1626  1.35564e-15  1018.94  -1.04223e-13  4.69593  7.50769e-17  4.84127  -7.06348e-16  
57  10.5029  2.47308e-15  1020.17  -1.01976e-13  5.52827  -7.76024e-17  4.85558  -6.93249e-16  
58  10.2558  2.53162e-16  1021.22  -9.20812e-14  7.08684  -2.21958e-14  4.90112  -1.13208e-15  
59  11.3062  -1.6208e-13  1022.77  -1.13273e-13  7.34367  6.35808e-16  4.94997  -1.09672e-15  
60  10.0125  -6.46992e-15  1023.24  -1.80995e-13  7.3064  2.6647e-16  4.99617  -1.06999e-15  
61  11.0735  -1.05564e-14  1023.98  -1.81621e-13  8.21998  4.42281e-16  5.05817  -1.04091e-15  
62  10.7681  -1.19677e-13  1025.21  -1.75454e-13  8.13882  5.35514e-15  5.11629  -9.20227e-16  
63  9.51022  5.68384e-15  1026.48  -1.43805e-13  7.16637  1.9747e-16  5.15426  -8.99528e-16  
64  10.3358  1.86522e-15  1027.19  -1.39975e-13  6.3896  1.7817e-16  5.17672  -8.79934e-16  
65  11.8254  -1.37648e-14  1028.05  -1.3827e-13  5.2873  8.61321e-15  5.17869  -7.10413e-16  
66  11.0624  -2.43167e-14  1028.4  -1.50765e-13  4.61719  -9.933e-16  5.16884  -7.15376e-16  
67  11.525  -2.03803e-14  1029.16  -1.63057e-13  5.43569  -4.90208e-16  5.17344  -7.11494e-16  
68  12.1716  -9.57196e-15  1030.01  -1.6843e-13  5.46584  6.59398e-16  5.1784  -6.88259e-16  
69  9.18584  5.10517e-14  1030.21  -1.68411e-13  4.47014  -5.66616e-15  5.16659  -7.71224e-16  
70  10.4257  7.49525e-16  1029.64  -8.44638e-14  5.49435  -1.1298e-16  5.17197  -7.60433e-16  
71  10.0009  -4.06107e-16  1029.85  -8.48251e-14  7.25164  1.11829e-16  5.20551  -7.46364e-16  
72  10.4841  1.42125e-14  1030.28  -8.42172e-14  5.57195  -1.31174e-16  5.21133  -7.36599e-16  
73  11.3506  4.80603e-14  1030.75  -8.34927e-14  5.48758  -1.03155e-14  5.21564  -8.86269e-16  
74  11.2247  -1.14357e-14  1030.97  -9.88911e-14  5.49077  -6.96142e-16  5.21988  -8.83344e-16  
75  10.5592  -1.10279e-14  1031.1  -9.9969e-14  4.58854  -4.02316e-16  5.21031  -8.76056e-16  
76  10.4497  1.02858e-13  1031.16  -9.77368e-14  3.72667  -2.56627e-15  5.18817  -9.01283e-16  
77  10.2724  -8.18386e-16  1030.77  -1.11136e-13  3.706  2.90035e-17  5.16637  -8.87602e-16  
78  9.7108  5.83883e-15  1030.9  -1.0788e-13  2.82091  6.69745e-17  5.13238  -8.73768e-16  
79  11.6286  4.46199e-15  1030.8  -1.02093e-13  4.56141  -2.7339e-15  5.12422  -9.00341e-16  
80  9.79954  4.79661e-14  1030.64  -8.42147e-14  3.68965  -2.8286e-15  5.10402  -9.275e-16  
81  8.5557  -4.75238e-15  1030.62  -1.13353e-14  2.83215  1.18386e-17  5.07246  -9.14453e-16  
82  11.0579  -9.33248e-15  1030.85  -6.59625e-15  2.81553  -2.97522e-16  5.04155  -9.06002e-16  
83  10.2686  1.37226e-14  1030.98  -1.04741e-14  2.78341  -1.6878e-14  5.01103  -1.12184e-15  
84  9.5436  9.90225e-16  1030.85  1.67266e-14  2.82812  7.4948e-17  4.98193  -1.10588e-15  
85  11.0798  -4.34014e-15  1030.86  1.89772e-14  3.7676  -5.43584e-17  4.96595  -1.09205e-15  
86  9.92154  -1.62429e-14  1030.48  1.98451e-14  4.62817  8.87752e-16  4.96156  -1.06633e-15  
87  9.37772  1.06759e-13  1030.34  1.78165e-14  4.57643  3.94793e-15  4.95662  -1.00205e-15  
88  10.4715  -5.08943e-15  1030.3  2.78383e-14  4.55392  6.45323e-17  4.95153  -9.88548e-16  
89  11.0721  1.60457e-14  1030.41  2.68946e-14  4.46289  4.69249e-15  4.94542  -9.17535e-16  
90  10.3784  2.31232e-15  1030.64  1.41153e-14  4.44452  -1.06676e-14  4.93923  -1.03791e-15  
91  10.6987  2.11155e-15  1030.68  1.19606e-14  4.42472  5.61515e-17  4.93296  -1.02456e-15  
92  10.9766  -3.27976e-15  1030.86  1.56719e-14  5.52237  1.59692e-16  4.94006  -1.0103e-15  
93  10.2107  -9.98364e-15  1031.06  6.32041e-15  6.29142  2.7722e-15  4.95615  -9.65266e-16  
94  10.013  -1.7722e-14  1031.18  9.9435e-15  5.60222  -8.63519e-16  4.96375  -9.64069e-16  
95  10.2282  8.59288e-15  1031.19  1.5124e-14  6.15925  -9.24987e-15  4.97765  -1.06042e-15  
96  10.512  1.16683e-15  1031.09  1.59094e-14  5.61407  1.43622e-17  4.98497  -1.04806e-15  
97  10.2414  5.22121e-14  1031.44  3.92025e-14  6.29297  -4.41134e-14  4.99983  -1.53744e-15  
98  9.8669  -7.17119e-15  1031.6  4.5708e-14  5.53666  -2.14061e-16  5.00586  -1.52257e-15  
99  11.0856  -2.62432e-14  1031.74  4.72435e-14  5.58403  9.44679e-17  5.01228  -1.5046e-15  
100  10.5168  1.28378e-14  1032.28  4.38036e-14  6.4261  -3.49995e-15  5.02782  -1.52653e-15  
101  10.4922  -9.07118e-14  1032.95  4.2889e-14  5.60284  2.46493e-15  5.03407  -1.48315e-15  
102  9.91452  5.11771e-15  1033.33  1.73094e-14  6.36853  1.14973e-15  5.04842  -1.45484e-15  
103  9.87092  -2.37473e-14  1033.17  1.20817e-14  7.19661  -7.41883e-17  5.07127  -1.44015e-15  
104  10.268  6.17042e-14  1033.05  1.4789e-14  6.33777  -2.45591e-15  5.08461  -1.45084e-15  
105  10.819  -2.07097e-15  1033.37  -5.89561e-15  6.32786  -3.96009e-17  5.09756  -1.43614e-15  
106  9.96124  -3.50076e-15  1033.5  -5.86717e-15  6.29195  2.85609e-15  5.10987  -1.39189e-15  
107  12.5914  -1.34502e-14  1033.84  -6.20087e-15  5.91536  -4.86182e-14  5.11809  -1.87379e-15  
108  11.7765  -2.44308e-14  1034.35  -2.52409e-14  7.24442  3.53455e-15  5.13957  -1.81916e-15  
109  10.911  -3.25412e-15  1034.88  -1.45776e-14  5.62652  4.23943e-17  5.14444  -1.80055e-15  
110  10.2239  8.23189e-16  1035.19  -9.36514e-15  6.30318  -1.90785e-14  5.15591  -1.97162e-15  
111  10.1282  5.85068e-14  1035.95  -1.05405e-14  6.36028  1.10814e-15  5.16772  -1.94142e-15  
112  11.1174  -4.74305e-16  1036.13  1.48121e-14  4.70248  9.27099e-17  5.1632  -1.92167e-15  
113  9.48132  -1.24409e-14  1036.18  1.19913e-14  5.53343  -9.77452e-17  5.16676  -1.90414e-15  
114  9.46243  3.35259e-15  1036.22  1.41815e-14  5.55898  1.33175e-15  5.17049  -1.87332e-15  
115  10.4493  -6.63929e-14  1036.37  -1.44549e-14  5.46604  8.5281e-15  5.17328  -1.77519e-15  
116  10.3014  -2.63147e-15  1036.46  -1.85119e-14  6.24415  -1.19242e-15  5.18329  -1.76974e-15  
117  10.2019  1.28684e-14  1036.51  -2.15145e-14  7.13538  -3.90036e-15  5.20137  -1.78947e-15  
118  10.2316  -3.13034e-14  1036.94  -3.17551e-14  6.35236  -3.08623e-15  5.21193  -1.80137e-15  
119  9.86054  -5.2972e-15  1037.28  -3.38296e-14  6.41422  2.11228e-16  5.22286  -1.78307e-15  
120  10.2834  -1.22887e-14  1037.4  -3.16811e-14  6.32851  6.35456e-17  5.23282  -1.76644e-15  
121  9.71612  -1.80173e-14  1037.6  -3.65939e-14  8.02502  3.88317e-14  5.25775  -1.40395e-15  
122  12.2533  -1.02186e-13  1038.06  -4.63062e-14  6.37377  4.8624e-15  5.26762  -1.3485e-15  
123  10.691  8.05265e-15  1038.56  -4.79946e-14  6.39662  -6.50758e-16  5.27753  -1.34238e-15  
124  10.7645  -1.89977e-15  1038.92  -5.3308e-14  5.56316  -8.34445e-16  5.28001  -1.33796e-15  
125  10.5427  5.18085e-14  1039.15  -5.37494e-14  7.13444  -3.79499e-14  5.296  -1.65358e-15  
126  10.3752  1.30287e-15  1039.35  -5.94999e-14  5.60058  4.79901e-18  5.2986  -1.63941e-15  
127  10.6924  1.60987e-14  1039.32  -5.7135e-14  6.52014  -2.83077e-16  5.30895  -1.62791e-15  
128  9.17154  2.24572e-14  1039.33  -6.11152e-14  7.2434  -3.20506e-15  5.32521  -1.64117e-15  
129  9.67566  -5.37891e-14  1039.39  -5.85975e-14  6.41174  -1.44743e-15  5.33426  -1.63955e-15  
130  10.4203  -1.5302e-14  1039.81  -6.24585e-14  5.52639  -3.3914e-16  5.33585  -1.6288e-15  
131  11.047  6.54145e-16  1039.93  -6.13736e-14  7.17046  -4.71796e-15  5.35089  -1.65413e-15  
132  10.2665  2.73093e-14  1039.94  -6.5514e-14  6.41829  -8.84187e-18  5.35957  -1.64075e-15  
133  12.2012  -2.59032e-15  1039.97  -4.42696e-14  5.53517  -5.72733e-17  5.36098  -1.62798e-15  
134  10.065  -2.37618e-14  1039.9  -4.44868e-14  5.4156  1.22736e-15  5.36142  -1.60514e-15  
135  11.1225  1.16417e-14  1040.09  -4.25351e-14  3.74363  -4.64084e-16  5.34858  -1.59608e-15  
136  10.2895  -6.49816e-14  1040.1  -4.19286e-14  3.55845  7.28161e-14  5.33448  -1.01016e-15  
137  10.3312  -7.17067e-15  1040.26  -4.84873e-14  3.76379  -5.07217e-17  5.32221  -1.00266e-15  
138  9.41962  2.767e-14  1040.34  -4.86594e-14  5.51966  -1.56576e-15  5.32374  -1.00703e-15  
139  10.0557  5.7218e-14  1040.39  -4.18017e-14  4.63755  -2.94869e-15  5.31847  -1.02196e-15  
140  9.47276  -3.24965e-15  1040.48  -5.7048e-14  4.58558  -3.28386e-16  5.31287  -1.01667e-15  
141  9.56526  1.41688e-14  1040.4  -5.73373e-14  4.65911  -4.52167e-17  5.30792  -1.00931e-15  
142  10.7695  -1.9775e-14  1040.62  -5.70114e-14  4.57001  2.46832e-15  5.30237  -9.83162e-16  
143  10.9239  -7.50016e-14  1040.7  -6.96605e-14  4.61301  -2.26117e-15  5.29723  -9.92699e-16  
144  10.7371  -1.10809e-14  1040.99  -6.8265e-14  4.61753  2.90574e-16  5.29219  -9.83193e-16  
145  10.01  1.28591e-14  1041.52  -6.68049e-14  5.54837  4.12476e-16  5.29407  -9.72931e-16  
146  9.82724  1.84109e-14  1041.76  -6.29353e-14  5.44603  -3.08071e-16  5.29518  -9.68078e-16  
147  8.88347  -2.78287e-15  1041.81  -4.07367e-14  5.48391  -3.01375e-17  5.29655  -9.61281e-16  
148  9.74558  4.3902e-15  1041.68  -3.98154e-14  6.37211  7.05308e-15  5.30429  -9.03624e-16  
149  11.1135  -1.34597e-14  1041.98  -3.67363e-14  6.49598  5.95835e-16  5.3128  -8.92914e-16  
150  10.7143  1.75058e-13  1042.03  -2.42382e-14  6.49547  4.81438e-16  5.32119  -8.83166e-16  
151  11.2278  -3.40948e-15  1042.23  -9.91224e-15  5.53549  4.34851e-17  5.3227  -8.76641e-16  
152  10.1988  -1.81004e-14  1042.14  -1.1284e-14  5.49278  9.46567e-16  5.32389  -8.63891e-16  
153  8.83742  -4.07791e-14  1042.02  -9.13747e-15  5.44806  8.93156e-15  5.32475  -7.95867e-16  
154  10.2666  -4.57865e-15  1041.92  6.04829e-15  4.71116  4.12774e-17  5.32052  -7.90094e-16  
155  10.1679  1.05311e-14  1041.83  7.0372e-15  4.69572  1.69547e-16  5.31624  -7.83521e-16  
156  10.3173  7.32731e-15  1041.77  4.50852e-15  5.49142  9.66727e-16  5.31743  -7.71614e-16  
157  10.0417  -1.02712e-13  1041.8  4.5419e-15  6.16926  2.49075e-13  5.32319  9.1654e-16  
158  11.0941  -3.39402e-15  1042.16  7.32047e-15  8.25299  4.97701e-17  5.34285  9.10722e-16  
159  11.6236  1.91742e-14  1042.65  5.98062e-15  7.2578  1.26036e-15  5.35561  9.13053e-16  
160  10.959  -3.82484e-14  1043.13  2.39882e-15  7.36131  3.82514e-15  5.3689  9.32339e-16  
161  10.8462  -2.6808e-15  1043.51  7.07075e-15  5.3526  6.63972e-17  5.36879  9.26642e-16  
162  11.1741  -4.11319e-15  1043.78  6.27525e-15  5.21973  2.36352e-15  5.36782  9.36033e-16  
163  10.6215  1.06085e-14  1044.03  4.12866e-15  6.24805  -1.4237e-14  5.37353  8.37507e-16  
164  11.4462  -7.78973e-14  1044.26  1.47161e-14  4.62867  -1.1194e-15  5.36873  8.24882e-16  
165  9.3673  1.57159e-16  1044.43  1.44317e-14  5.45547  -9.83599e-16  5.36928  8.13289e-16  
166  10.4693  6.0738e-15  1044.49  1.21364e-14  6.30299  8.99852e-16  5.37523  8.1384e-16  
167  9.90329  7.47344e-14  1044.74  1.08066e-14  5.60474  2.38301e-16  5.37668  8.10198e-16  
168  11.1688  3.42532e-15  1044.88  -1.33834e-15  7.15788  4.25398e-17  5.38788  8.0537e-16  
169  10.0321  1.04662e-14  1044.99  1.96085e-16  6.40918  2.89767e-15  5.39427  8.18446e-16  
170  11.0135  -5.58916e-15  1045.32  1.95077e-15  5.42837  3.57785e-15  5.39448  8.35586e-16  
171  11.5095  -8.84618e-15  1045.69  -3.1809e-15  7.95636  -2.51303e-13  5.41029  -7.20823e-16  
172  10.9034  -5.49155e-15  1046.32  -7.07354e-15  8.04945  -8.64402e-16  5.42648  -7.21704e-16  
173  11.1101  4.24602e-14  1046.67  -6.62457e-15  8.14819  1.44176e-15  5.44308  -7.08512e-16  
174  10.6525  -4.9786e-14  1046.81  -1.1205e-14  5.65934  -2.05556e-16  5.44439  -7.05464e-16  
175  9.9918  -5.77216e-15  1047.04  -2.23785e-15  6.44208  3.46883e-16  5.4504  -6.99125e-16  
176  10.4853  8.00961e-15  1047.14  -2.49279e-15  5.57561  3.87812e-16  5.45115  -6.92616e-16  
177  12.1192  8.88714e-15  1047.17  -8.91546e-15  5.5397  -1.38792e-15  5.45168  -6.96755e-16  
178  10.303  -6.06045e-14  1047.28  -1.83123e-14  6.41351  -2.01886e-14  5.45737  -8.12091e-16  
179  10.2093  -1.54881e-15  1047.42  -1.69034e-14  5.52791  1.01363e-16  5.45778  -8.06718e-16  
180  9.73297  -3.58238e-15  1047.42  -1.85823e-14  4.6562  4.28265e-16  5.4531  -7.99496e-16  
181  9.90152  -2.91551e-14  1047.18  -2.17035e-14  3.95758  -1.59114e-13  5.4444  -1.71993e-15  
182  10.0615  8.51814e-15  1046.79  -4.51923e-14  4.61816  -5.97162e-16  5.43963  -1.71344e-15  
183  10.3276  -1.68722e-14  1046.79  -4.52567e-14  4.69495  -4.74224e-16  5.43535  -1.70631e-15  
184  9.84175  -7.23938e-14  1046.75  -4.65164e-14  3.77298  1.40908e-16  5.42585  -1.69576e-15  
185  10.0955  8.76498e-14  1046.42  -5.71705e-14  3.78005  -2.47193e-15  5.4165  -1.70017e-15  
186  10.0883  -1.35496e-15  1046.3  -6.18084e-14  3.77318  -2.41148e-16  5.40721  -1.69193e-15  
187  10.3075  -1.78273e-14  1046.14  -6.42002e-14  4.6811  2.98545e-16  5.40313  -1.68074e-15  
188  10.212  5.85092e-14  1045.98  -6.55059e-14  5.60031  8.15111e-16  5.40423  -1.6668e-15  
189  10.0838  1.93989e-16  1046.04  -7.49262e-14  5.53326  -1.19827e-16  5.40495  -1.65821e-15  
190  9.38966  -1.58107e-14  1046.03  -7.48485e-14  4.67591  7.34853e-17  5.40092  -1.64864e-15  
191  9.38688  -1.10818e-14  1046.08  -7.00666e-14  5.5021  -9.27883e-16  5.40148  -1.64468e-15  
192  11.2203  -7.38136e-14  1046.02  -7.97986e-14  4.68192  8.69126e-16  5.39755  -1.63094e-15  
193  10.3206  1.06285e-14  1046.15  -8.2841e-14  4.70139  -1.62481e-16  5.39376  -1.62296e-15  
194  10.1177  -4.81984e-15  1046.02  -8.16111e-14  4.69689  -5.77152e-16  5.39  -1.61731e-15  
195  10.7373  3.30722e-14  1045.89  -7.34592e-14  4.68578  3.61139e-16  5.38621  -1.60667e-15  
196  11.4477  5.59446e-15  1045.92  -7.11116e-14  5.61161  4.04298e-17  5.38742  -1.59786e-15  
197  10.2945  2.87131e-15  1045.99  -6.79245e-14  5.58661  2.55785e-16  5.38848  -1.588e-15  
198  10.9155  6.22319e-14  1045.99  -6.13051e-14  5.57343  1.06652e-15  5.38945  -1.57396e-15  
199  10.6758  -2.39809e-14  1045.82  -5.72415e-14  5.52899  2.40702e-14  5.39019  -1.43899e-15  
200  11.1294  5.81504e-15  1045.85  -5.74705e-14  6.42608  5.92457e-16  5.39561  -1.42835e-15  
201  10.3259  -2.22071e-14  1045.77  -5.82257e-14  5.46151  -1.12219e-15  5.39596  -1.42676e-15  
202  10.172  1.51173e-14  1045.71  -5.88004e-14  6.26751  1.49437e-14  5.40047  -1.34194e-15  
203  11.3346  8.74441e-17  1045.86  -6.63584e-14  5.58906  6.18212e-17  5.40144  -1.3347e-15  
204  11.4811  -7.90853e-15  1046.01  -6.5933e-14  5.59211  1.45147e-16  5.40242  -1.32711e-15  
205  11.4362  -3.90602e-14  1046.05  -6.71401e-14  5.55623  1.9975e-15  5.40321  -1.31015e-15  
206  9.21025  1.73587e-13  1045.99  -6.71112e-14  5.49063  4.4291e-15  5.40365  -1.28102e-15  
207  8.91671  -1.90677e-14  1045.86  -6.49098e-14  5.50965  -5.90224e-16  5.40418  -1.27753e-15  
208  11.979  -8.49285e-15  1045.64  -6.45939e-14  5.53893  -5.22945e-16  5.40486  -1.27374e-15  
209  11.7111  1.93834e-14  1045.61  -6.72375e-14  5.5053  -1.50569e-16  5.40536  -1.26812e-15  
210  10.2929  -1.31358e-14  1045.64  -4.61045e-14  6.37998  3.78083e-16  5.41021  -1.25993e-15  
211  11.2047  -1.34066e-14  1045.85  -4.57573e-14  7.56277  4.00816e-15  5.42087  -1.23385e-15  
212  11.4018  -1.53376e-14  1046.09  -4.68351e-14  5.33475  -6.09053e-15  5.42044  -1.25778e-15  
213  10.1557  -2.0897e-13  1046.05  -5.2724e-14  6.44776  -3.73671e-15  5.42548  -1.26993e-15  
214  10.6444  5.90307e-17  1045.97  -5.90209e-14  5.42794  1.1299e-15  5.42549  -1.25822e-15  
215  9.99713  -1.83775e-14  1045.95  -5.72289e-14  2.85005  -2.42591e-16  5.41299  -1.25329e-15  
216  10.5186  -2.22555e-14  1045.94  -5.45436e-14  4.66013  -3.53922e-16  5.40935  -1.24895e-15  
217  11.0687  -6.82447e-15  1045.87  -6.69863e-14  4.6921  -9.3423e-18  5.40591  -1.24299e-15  
218  9.66365  -2.18546e-15  1046  -6.5024e-14  4.70734  -2.19295e-16  5.40256  -1.23809e-15  
219  10.687  4.9131e-14  1045.87  -6.23167e-14  4.69175  -2.17271e-17  5.39918  -1.2323e-15  
220  10.0748  7.10378e-14  1045.99  -6.72581e-14  4.69594  -2.23695e-15  5.39584  -1.23706e-15  
221  9.93166  1.89076e-14  1045.93  -5.93438e-14  4.66804  -3.45084e-16  5.39241  -1.23285e-15  
222  10.8188  2.59393e-15  1045.89  -5.9554e-14  4.64713  8.75467e-16  5.38891  -1.22295e-15  
223  9.81269  -1.93629e-14  1045.88  -6.2323e-14  5.57459  1.43938e-15  5.38978  -1.21051e-15  
224  10.1548  -2.58888e-15  1045.73  -7.14906e-14  5.58295  1.00368e-16  5.39068  -1.20441e-15  
225  10.0025  2.98896e-14  1045.58  -6.95355e-14  5.58295  -6.91867e-16  5.39157  -1.20204e-15  
226  10.1428  3.34288e-15  1045.48  -6.97415e-14  4.69199  5.87206e-16  5.38835  -1.1938e-15  
227  12.2107  1.48254e-13  1045.29  -6.09835e-14  5.59138  7.98182e-16  5.38928  -1.18466e-15  
228  10.759  6.26451e-15  1045.32  -6.46271e-14  5.56812  3.74997e-16  5.39009  -1.17754e-15  
229  10.3914  -2.89803e-14  1045.4  -6.53892e-14  4.61469  -5.79688e-16  5.38657  -1.17482e-15  
230  10.6609  -2.7607e-14  1045.33  -6.68583e-14  3.76202  1.13987e-15  5.37922  -1.16434e-15  
231  9.51334  2.05983e-15  1045.23  -7.39157e-14  2.85171  3.91155e-17  5.36783  -1.15892e-15  
232  10.3404  1.80852e-14  1044.99  -7.22033e-14  3.63905  -1.17336e-15  5.36008  -1.15899e-15  
233  9.61776  2.12954e-14  1045.02  -7.24744e-14  3.64945  3.30692e-15  5.35244  -1.13905e-15  
234  9.34659  2.18542e-13  1044.9  -7.67571e-14  2.75811  8.57012e-15  5.34091  -1.0959e-15  
235  10.4655  1.57814e-14  1044.71  -7.67614e-14  2.78845  -3.15067e-16  5.32962  -1.09244e-15  
236  10.9591  8.5775e-15  1044.46  -7.57445e-14  2.8391  2.27001e-16  5.31865  -1.08663e-15  
237  8.99644  -3.27926e-14  1044.32  -8.05645e-14  2.85758  3.41993e-17  5.30785  -1.08172e-15  
238  8.87147  -8.10154e-15  1044.15  -9.22168e-14  3.72747  2.6471e-16  5.30095  -1.07584e-15  
239  9.8793  2.49894e-14  1044.18  -9.25997e-14  3.75586  3.16919e-16  5.29423  -1.06978e-15  
240  8.59468  -1.68378e-14  1044.03  -9.34625e-14  3.65748  4.80928e-15  5.28715  -1.04433e-15  
241  9.06545  1.8113e-14  1043.84  -9.38424e-14  3.70901  -4.76466e-16  5.28035  -1.04188e-15  
242  9.50718  -1.15568e-14  1043.66  -9.48703e-14  4.09993  1.53297e-14  5.27528  -9.71619e-16  
243  10.2757  -1.38369e-15  1043.49  -9.51295e-14  5.34624  -3.37003e-15  5.27558  -9.81868e-16  
244  10.1611  -1.2995e-13  1043.51  -1.00989e-13  5.11978  7.47088e-14  5.27492  -6.5978e-16  
245  10.3838  -1.28708e-15  1043.63  -1.09825e-13  5.51143  1.53498e-16  5.27592  -6.56334e-16  
246  10.2315  -4.43826e-15  1043.63  -1.08332e-13  6.22736  1.85678e-15  5.27994  -6.4573e-16  
247  10.2424  1.60167e-15  1043.72  -1.0634e-13  4.61264  5.59395e-15  5.27713  -6.19513e-16  
248  11.6067  -1.81923e-14  1043.67  -1.08658e-13  5.51632  -1.97182e-14  5.27813  -6.99424e-16  
249  9.95438  3.33552e-15  1043.76  -1.04923e-13  5.68076  7.34803e-15  5.27981  -6.65893e-16  
250  11.4255  -4.871e-16  1043.88  -1.03353e-13  6.47756  -8.48588e-16  5.28478  -6.66651e-16  
251  10.5718  -5.90098e-14  1044.01  -1.06022e-13  4.62251  -1.3747e-15  5.28205  -6.69577e-16  
252  10.3436  -1.05986e-14  1043.85  -1.06697e-13  6.3888  -2.84294e-17  5.2866  -6.66939e-16  
253  9.87902  -1.03251e-14  1043.96  -1.0516e-13  4.83833  6.10624e-14  5.28476  -4.13949e-16  
254  8.97715  2.508e-14  1044.11  -1.05436e-13  6.33303  3.31063e-15  5.28904  -3.98747e-16  
255  9.89657  3.17613e-14  1044.13  -8.86212e-14  6.41374  -3.32359e-15  5.29361  -4.10637e-16  
256  10.747  1.01638e-14  1044.11  -8.27501e-14  7.2508  2.51111e-15  5.30154  -3.98808e-16  
257  9.75317  -2.53421e-15  1044.18  -8.02911e-14  6.47449  7.98618e-17  5.30627  -3.96878e-16  
258  9.43925  -1.02968e-14  1044.24  -8.19883e-14  6.48637  -1.32384e-15  5.31101  -4.006e-16  
259  9.78317  1.167e-15  1044.18  -7.21208e-14  6.43457  -6.18631e-16  5.3155  -4.01472e-16  
260  10.273  2.54575e-14  1044.12  -7.13946e-14  5.66191  3.31304e-16  5.31688  -3.98553e-16  
261  10.9526  -1.72285e-14  1044.17  -6.8519e-14  5.61237  -9.32051e-17  5.31805  -3.97341e-16  
262  9.99048  -2.15454e-13  1044.25  -7.02706e-14  5.63034  1.45396e-15  5.31929  -3.90024e-16  
263  11.6946  -1.9711e-16  1044.18  -7.72091e-14  6.47548  1.12964e-16  5.32384  -3.88044e-16  
264  8.9959  -3.74669e-14  1044.28  -7.47754e-14  6.48704  -1.1173e-16  5.3284  -3.8696e-16  
265  9.76928  7.56388e-14  1044.27  -7.80209e-14  5.58518  -9.34773e-16  5.3294  -3.891e-16  
266  10.9989  2.83023e-15  1044.29  -7.74582e-14  3.8004  3.92093e-17  5.32345  -3.87433e-16  
267  9.65267  5.77106e-16  1044.26  -7.69492e-14  4.6935  2.16166e-16  5.32101  -3.85094e-16  
268  10.2209  -8.94651e-15  1044.14  -7.56512e-14  3.75868  -1.81085e-17  5.31498  -3.83677e-16  
269  10.2854  1.57962e-13  1044.02  -7.58177e-14  3.77721  -5.27564e-15  5.30907  -4.02492e-16  
270  10.0778  7.11532e-15  1043.93  -7.67256e-14  4.7156  1.21189e-16  5.30679  -4.00486e-16  
271  9.79367  -1.7488e-14  1043.77  -7.57518e-14  4.65398  2.49543e-16  5.3043  -3.98005e-16  
272  10.5259  5.43742e-14  1043.66  -7.18319e-14  4.68564  4.92932e-16  5.30195  -3.94617e-16  
273  10.0965  -2.29963e-15  1043.67  -7.63277e-14  5.49208  -2.03525e-16  5.30267  -3.93893e-16  
274  11.287  3.90179e-15  1043.69  -7.56718e-14  6.17064  -2.46242e-14  5.30594  -4.85328e-16  
275  10.3331  -2.36784e-14  1043.83  -7.52812e-14  4.66311  -4.10292e-15  5.30353  -4.98928e-16  
276  10.8628  1.89886e-13  1043.74  -7.41184e-14  5.46442  2.00738e-15  5.30413  -4.89541e-16  
277  11.3645  -1.45354e-14  1043.79  -6.58804e-14  5.48202  1.64108e-16  5.30479  -4.87102e-16  
278  10.3764  -5.10488e-15  1043.81  -6.83348e-14  5.56161  -7.5362e-16  5.30575  -4.88093e-16  
279  10.0781  3.86379e-14  1043.81  -6.68731e-14  4.71358  -1.57524e-15  5.30356  -4.9212e-16  
280  10.9763  1.16857e-15  1043.83  -7.40613e-14  5.62152  2.14496e-17  5.30473  -4.90225e-16  
281  9.92811  -1.48433e-14  1043.77  -7.36398e-14  4.72239  -7.32507e-18  5.30259  -4.88449e-16  
282  10.2138  2.13001e-14  1043.73  -7.23842e-14  5.41836  6.68526e-15  5.30301  -4.62172e-16  
283  9.48932  -1.1168e-15  1043.73  -6.92169e-14  5.07462  7.4271e-14  5.30218  -1.89423e-16  
284  10.2302  -2.01394e-15  1043.8  -7.85346e-14  4.70087  -1.93342e-16  5.29999  -1.89437e-16  
285  10.7277  5.98241e-15  1043.76  -7.84733e-14  5.4674  -4.14374e-15  5.3006  -2.03764e-16  
286  11.8401  -5.43228e-15  1043.78  -8.1479e-14  5.53346  3.12289e-15  5.30144  -1.91755e-16  
287  9.91917  -1.36757e-16  1043.79  -8.9759e-14  5.19814  -2.32174e-15  5.30107  -1.99417e-16  
288  10.2689  6.49911e-15  1043.76  -8.84871e-14  3.74499  4.19634e-16  5.29549  -1.97198e-16  
289  10.0881  1.67718e-14  1043.7  -8.87116e-14  3.77828  -2.3856e-16  5.29007  -1.97346e-16  
290  9.1993  -3.05977e-15  1043.77  -9.30849e-14  3.70976  5.4601e-15  5.28445  -1.77212e-16  
291  11.0138  3.71195e-15  1043.75  -8.49247e-14  5.5292  -2.6896e-16  5.28532  -1.77538e-16  
292  11.4391  3.01136e-14  1043.74  -8.20895e-14  5.57612  4.65331e-16  5.28634  -1.75266e-16  
293  9.13494  -7.46667e-14  1043.69  -7.88836e-14  6.40733  -1.10508e-16  5.29029  -1.75038e-16  
294  10.4114  -1.00432e-14  1043.67  -9.34186e-14  6.45936  1.15029e-16  5.29439  -1.7402e-16  
295  9.41822  8.98553e-15  1043.71  -9.27872e-14  7.34011  1.3923e-16  5.30154  -1.72925e-16  
296  9.98572  -3.6337e-14  1043.79  -9.47618e-14  7.2864  -5.62954e-16  5.30846  -1.74284e-16  
297  9.65767  1.80836e-13  1043.84  -9.5394e-14  5.46451  -2.21639e-14  5.309  -2.50637e-16  
298  11.1268  -4.53622e-15  1043.98  -8.96139e-14  7.05891  2.22833e-15  5.31506  -2.42059e-16  
299  10.668  -6.30007e-15  1044.14  -8.99043e-14  7.25806  -1.17375e-15  5.32176  -2.45272e-16  
300  11.253  4.41295e-14  1044.28  -8.42783e-14  7.3136  2.09323e-16  5.3286  -2.4371e-16  
301  10.1846  2.81392e-15  1044.43  -8.66948e-14  6.83884  6.05808e-14  5.33377  -3.54066e-17  
302  9.43918  5.72184e-15  1044.48  -8.59269e-14  5.55871  -2.51406e-17  5.33454  -3.53715e-17  
303  10.1655  -2.96319e-14  1044.52  -8.50791e-14  5.63589  -6.2047e-16  5.33557  -3.73616e-17  
304  10.3117  -8.7353e-14  1044.58  -8.06847e-14  5.56787  -3.50178e-15  5.33635  -4.91054e-17  
305  10.8655  -3.83343e-15  1044.61  -7.47664e-14  5.588  9.64865e-17  5.3372  -4.86136e-17  
306  10.5987  -2.8204e-14  1044.67  -7.55006e-14  5.59093  3.7829e-16  5.33806  -4.71762e-17  
307  11.0635  1.03247e-13  1044.6  -7.02893e-14  5.60408  8.13583e-17  5.33895  -4.67448e-17  
308  10.0888  2.11973e-15  1044.52  -7.3554e-14  5.42191  -4.68495e-16  5.33923  -4.81554e-17  
309  10.4967  -3.70543e-15  1044.45  -7.23257e-14  4.39342  5.16449e-15  5.33608  -3.07799e-17  
310  10.833  1.45405e-14  1044.42  -7.14468e-14  3.59059  -6.22365e-15  5.33028  -5.13542e-17  
311  10.6809  7.66807e-14  1044.5  -7.06963e-14  4.54904  4.98539e-15  5.32769  -3.46763e-17  
312  10.6553  2.67282e-14  1044.48  -6.83799e-14  3.61163  2.97891e-16  5.32203  -3.35787e-17  
313  9.4364  -3.6494e-14  1044.37  -7.00477e-14  5.35442  -3.67912e-16  5.32213  -3.46785e-17  
314  11.4546  -1.93623e-14  1044.34  -6.88956e-14  5.43955  -9.30155e-15  5.32252  -6.50617e-17  
315  10.5776  1.03885e-14  1044.34  -6.50586e-14  6.01654  -5.94442e-15  5.32479  -8.42752e-17  
316  10.1578  2.37926e-14  1044.45  -6.34232e-14  5.52666  3.47312e-16  5.32544  -8.28694e-17  
317  9.10254  -4.45992e-15  1044.52  -6.15944e-14  5.47662  -3.5114e-15  5.32594  -9.4001e-17  
318  10.769  -1.85e-13  1044.44  -6.15138e-14  5.5343  -6.74242e-15  5.32661  -1.15517e-16  
319  9.98591  1.49373e-14  1044.36  -6.26862e-14  4.61658  4.089e-17  5.32432  -1.15012e-16  
320  9.9681  4.44888e-15  1044.45  -5.92045e-14  6.37493  9.05244e-16  5.3277  -1.11732e-16  
321  10.554  4.41706e-15  1044.55  -5.76092e-14  6.49552  -5.00053e-16  5.33144  -1.12976e-16  
322  10.421  6.39385e-15  1044.51  -5.01051e-14  6.50396  -1.30494e-16  5.33519  -1.13032e-16  
323  9.00294  4.25907e-15  1044.53  -5.05879e-14  8.25188  6.74123e-16  5.34447  -1.10526e-16  
324  10.0744  9.37149e-15  1044.58  -4.92192e-14  5.57352  -7.61255e-16  5.3452  -1.12591e-16  
325  9.80518  -3.36736e-14  1044.57  -4.48664e-14  6.39917  -2.43709e-15  5.34854  -1.19947e-16  
326  11.1635  1.98323e-14  1044.56  -4.12684e-14  5.53255  8.58724e-17  5.34912  -1.19298e-16  
327  11.5648  -3.38538e-14  1044.54  -4.1305e-14  6.29076  -6.30507e-16  5.35208  -1.20906e-16  
51  9.59015  1.73574e-14  982.89  1.10049e-13  5.62895  -1.03969e-16  3.25319  -1.12422e-15  
52  10.0567  -2.304e-14  984.208  1.04276e-13  6.49554  1.36451e-15  3.32859  -1.06634e-15  
53  10.7404  5.91148e-15  985.382  1.51679e-13  5.57875  -2.19484e-17  3.37973  -1.0426e-15  
54  11.1772  1.85889e-14  986.705  1.52726e-13  6.44972  -1.65118e-15  3.44796  -1.05613e-15  
55  10.0823  7.55273e-14  987.99  1.51761e-13  6.50649  -5.85761e-16  3.51445  -1.0459e-15  
56  9.94456  -1.44975e-13  990.005  1.65068e-13  6.53261  -1.96317e-16  3.57866  -1.02783e-15  
57  10.0701  9.6238e-15  991.297  1.5963e-13  6.37534  -3.06474e-15  3.63693  -1.07026e-15  
58  10.3044  -3.7249e-15  992.583  1.51986e-13  6.36705  3.55366e-16  3.69264  -1.04117e-15  
59  10.6457  1.04025e-13  994.48  1.40107e-13  5.58315  1.65554e-15  3.73045  -9.87234e-16  
60  11.5962  -4.35842e-15  996.077  2.00127e-13  6.15748  -1.51236e-14  3.77804  -1.26442e-15  
61  10.8108  -4.01324e-15  997.455  1.99116e-13  4.73378  -4.73284e-16  3.79642  -1.2492e-15  
62  10.3094  -5.62133e-14  998.58  1.73649e-13  4.67847  3.41842e-15  3.81306  -1.16114e-15  
63  9.68835  1.5111e-14  1000.35  1.77563e-13  5.47934  -1.26504e-14  3.84392  -1.3739e-15  
64  11.2852  4.72023e-16  1001.8  1.73071e-13  4.53883  7.57395e-16  3.85656  -1.33515e-15  
65  9.58208  -3.2039e-14  1003.37  1.75244e-13  5.45369  4.28544e-16  3.88508  -1.30365e-15  
66  10.3666  -4.30355e-14  1004.92  1.71915e-13  5.51098  2.26766e-15  3.9136  -1.241e-15  
67  10.4284  8.74085e-15  1006.39  1.42466e-13  5.47426  2.26872e-16  3.94051  -1.21569e-15  
68  10.7415  1.0872e-14  1007.76  1.33379e-13  5.34506  -7.33208e-15  3.96431  -1.31936e-15  
69  9.93448  7.56179e-14  1008.34  1.15887e-13  5.49198  1.63114e-15  3.98977  -1.27018e-15  
70  10.1178  2.73573e-13  1008.51  1.39618e-13  5.47367  5.34257e-15  4.0141  -1.16178e-15  
71  10.4829  3.73538e-15  1008.74  1.46951e-13  6.93158  -3.51451e-15  4.06116  -1.19973e-15  
72  10.0104  1.41049e-14  1009.51  1.49953e-13  5.58309  1.81357e-15  4.08532  -1.1519e-15  
73  9.45647  1.28094e-13  1009.91  1.61722e-13  5.62326  -1.04086e-15  4.10935  -1.15016e-15  
74  12.0331  5.54177e-15  1011.06  2.36766e-13  7.4087  3.65682e-14  4.1601  -5.69879e-16  
75  10.7459  4.04791e-15  1012.23  2.37311e-13  7.3164  -6.89444e-16  4.20793  -5.7169e-16  
76  8.72924  -6.3276e-14  1013  2.31218e-13  6.50655  -4.7439e-17  4.24224  -5.63866e-16  
77  9.26228  -1.09872e-13  1013.94  1.90287e-13  7.35568  4.54329e-15  4.28802  -4.88761e-16  
78  10.6707  -5.08893e-15  1014.62  1.83439e-13  7.32354  2.07491e-16  4.33201  -4.7867e-16  
79  10.943  1.69104e-14  1015.8  1.81252e-13  7.07392  -3.56905e-14  4.37118  -9.81697e-16  
80  10.6373  4.24642e-14  1016.43  1.94763e-13  5.26004  3.81333e-14  4.3837  -4.30781e-16  
81  11.708  -1.21957e-14  1017.35  2.15594e-13  4.63828  -1.67188e-15  4.38724  -4.48018e-16  
82  9.95166  -7.47841e-15  1017.77  2.1843e-13  4.68002  6.05292e-17  4.39125  -4.41052e-16  
83  9.88357  -1.71125e-14  1017.75  2.16899e-13  4.63044  3.66208e-15  4.39448  -3.85604e-16  
84  9.43222  -1.89974e-13  1018.03  2.49862e-13  3.63916  -1.80825e-15  4.38441  -4.04572e-16  
85  10.8202  -5.91477e-15  1018.28  2.36444e-13  6.4042  -8.92565e-16  4.41099  -4.10993e-16  
86  10.9373  -9.88208e-15  1018.94  2.29808e-13  5.48592  1.25879e-16  4.42495  -4.04021e-16  
87  9.96471  9.46372e-14  1019.27  2.33389e-13  6.2975  -1.12678e-14  4.44895  -5.433e-16  
88  11.2168  -3.69007e-15  1019.82  2.29566e-13  6.30959  4.7989e-16  4.47251  -5.30348e-16  
89  10.5392  2.03917e-15  1020.69  2.29663e-13  7.13041  -1.4184e-15  4.50573  -5.41449e-16  
90  11.8024  -7.96206e-14  1021.56  2.18142e-13  7.12365  -3.72328e-15  4.53805  -5.80731e-16  
91  12.1571  2.01514e-13  1022.51  2.03152e-13  7.02511  2.78046e-13  4.56838  2.81715e-15  
92  10.3771  -6.54249e-16  1023.17  2.03933e-13  5.49085  -3.85402e-16  4.57949  2.77857e-15  
93  10.7219  2.14462e-14  1023.87  2.02844e-13  5.60975  4.45538e-17  4.59176  2.74602e-15  
94  10.3626  1.22692e-14  1024.26  1.93729e-13  5.50171  1.39513e-15  4.60247  2.73013e-15  
95  10.1307  -9.07974e-15  1024.51  1.765e-13  4.66653  1.50998e-16  4.60321  2.70014e-15  
96  10.8521  1.33346e-14  1025.21  1.77751e-13  3.68037  2.63175e-16  4.5926  2.67213e-15  
97  10.9578  -8.71802e-15  1025.69  1.81974e-13  5.47068  9.81313e-16  4.60258  2.65291e-15  
98  9.66832  -2.0758e-14  1026.37  1.70718e-13  6.33645  -2.14551e-14  4.62206  2.38204e-15  
99  10.4898  5.49589e-15  1027.19  1.72218e-13  4.16781  -2.1192e-14  4.61702  2.1201e-15  
100  11.4744  -1.78763e-14  1027.89  1.69174e-13  5.30709  -3.01715e-15  4.6246  2.06365e-15  
101  10.7003  -2.07088e-13  1028.15  1.29147e-13  5.4486  6.28335e-15  4.63356  2.10952e-15  
102  11.6416  -5.34881e-15  1028.65  1.36624e-13  4.54339  5.89783e-17  4.63259  2.08747e-15  
103  10.8307  4.35413e-15  1028.77  1.3956e-13  4.5844  9.15285e-16  4.63207  2.075e-15  
104  10.7153  -1.86755e-14  1028.94  1.34186e-13  4.5969  1.5335e-15  4.6317  2.0693e-15  
105  9.38518  -5.19011e-16  1029.46  1.72116e-13  5.5047  -1.13429e-16  4.6408  2.04656e-15  
106  9.8225  1.50989e-14  1029.54  1.71765e-13  5.51541  -4.41495e-16  4.64981  2.02091e-15  
107  11.2684  -1.21252e-14  1029.69  1.70706e-13  6.32483  -1.00292e-15  4.66691  1.99006e-15  
108  11.2694  5.17134e-15  1030.26  1.59213e-13  4.48458  -1.35939e-14  4.66506  1.83264e-15  
109  9.89016  2.04867e-15  1030.67  1.78663e-13  6.78728  4.26769e-14  4.68629  2.24108e-15  
110  10.6655  5.80408e-15  1031.13  1.75246e-13  5.45904  1.0529e-14  4.69394  2.32314e-15  
111  10.4303  -4.14716e-14  1031.49  1.80614e-13  4.59493  -2.20577e-15  4.69297  2.27874e-15  
112  11.0324  -2.34932e-15  1032.2  2.01607e-13  6.48521  -2.66703e-17  4.71037  2.25636e-15  
113  10.3544  -6.48695e-15  1032.51  1.98452e-13  5.59067  3.29573e-16  4.71883  2.23783e-15  
114  11.3986  -1.13492e-14  1032.79  1.95916e-13  5.59793  4.44416e-16  4.7272  2.22075e-15  
115  10.3697  -8.39731e-14  1033.02  1.94209e-13  5.61455  7.18953e-16  4.73557  2.20658e-15  
116  10.2366  3.38898e-15  1033.29  2.04751e-13  5.56631  -1.74825e-16  4.74334  2.18433e-15  
117  10.4683  2.2245e-14  1033.38  2.04342e-13  5.54273  -7.44348e-16  4.75074  2.15721e-15  
118  10.8197  -1.95292e-14  1033.49  1.96052e-13  5.52117  -2.08785e-15  4.75781  2.11826e-15  
119  10.0858  3.33698e-15  1033.53  1.83551e-13  5.43312  -5.94341e-16  4.76395  2.0936e-15  
120  9.86287  -8.59022e-15  1033.55  1.78659e-13  5.6075  -2.42913e-16  4.77155  2.07256e-15  
121  9.23221  -1.77142e-14  1033.4  1.71085e-13  4.69391  2.31904e-16  4.77085  2.05612e-15  
122  8.81815  3.19362e-14  1033.14  1.63727e-13  5.60147  2.37921e-15  4.7782  2.05898e-15  
123  9.91784  4.41262e-16  1032.84  1.66843e-13  4.69356  -7.26136e-17  4.77746  2.04028e-15  
124  8.8194  3.04956e-15  1032.83  1.60893e-13  4.65913  8.16534e-17  4.77643  2.02325e-15  
125  10.1123  -1.30387e-14  1032.63  1.52672e-13  4.72753  -9.87712e-14  4.77601  1.15433e-15  
126  10.2956  5.06695e-15  1032.76  1.59429e-13  5.55227  -1.59546e-16  4.78265  1.1431e-15  
127  10.5922  7.16513e-15  1032.92  1.5935e-13  4.67252  -6.4145e-16  4.78171  1.12798e-15  
128  10.0185  -1.16973e-14  1033.32  1.61738e-13  5.44664  3.61512e-15  4.7873  1.14888e-15  
129  12.1862  -7.14419e-14  1033.87  1.52687e-13  7.30022  -1.11088e-12  4.80824  -8.11801e-15  
130  11.2754  2.00245e-15  1034.82  1.56014e-13  5.46205  -2.45126e-16  4.81364  -8.05295e-15  
131  9.38139  -7.65236e-15  1035.1  1.55918e-13  7.03516  2.73266e-15  4.83185  -7.96454e-15  
132  8.85604  -3.51288e-14  1035.38  1.52209e-13  4.65468  -1.00812e-15  4.83041  -7.90799e-15  
133  11.1053  -1.58883e-15  1035.81  1.62841e-13  7.23002  -3.55082e-16  4.84977  -7.84708e-15  
134  11.485  -1.83111e-14  1036.43  1.60273e-13  7.30842  1.56182e-15  4.86943  -7.7718e-15  
135  10.6219  1.99851e-14  1036.65  1.59191e-13  6.45841  -1.19427e-15  4.88205  -7.7196e-15  
136  10.3701  -2.02759e-14  1037.04  1.64501e-13  6.41875  -3.35219e-15  4.89415  -7.68521e-15  
137  10.6958  3.07338e-15  1037.33  1.64267e-13  6.35686  -9.89814e-16  4.90557  -7.63291e-15  
138  10.003  1.8201e-14  1037.59  1.65629e-13  6.387  -2.13146e-15  4.91706  -7.59026e-15  
139  11.0074  -2.96169e-14  1037.55  1.63444e-13  5.45446  -2.39614e-15  4.92119  -7.5503e-15  
140  9.76805  -6.18316e-15  1037.5  1.51038e-13  4.58639  -2.46129e-17  4.91863  -7.49286e-15  
141  11.3215  -2.20281e-15  1037.38  1.48288e-13  5.54521  2.57762e-16  4.92338  -7.43414e-15  
142  9.86439  4.5665e-14  1037.48  1.51539e-13  5.50396  -1.33239e-15  4.92775  -7.38826e-15  
143  10.0045  1.36721e-13  1037.39  1.69297e-13  4.64012  8.73189e-15  4.9256  -7.26796e-15  
144  9.11423  5.93202e-16  1037.26  1.46764e-13  4.54004  1.79838e-16  4.92274  -7.21279e-15  
145  10.1953  3.64054e-14  1036.97  1.47148e-13  4.66227  -1.05197e-16  4.92083  -7.16053e-15  
146  10.3289  1.80642e-14  1037.03  1.48339e-13  4.662  -8.25638e-16  4.91894  -7.11429e-15  
147  11.2339  -1.49331e-15  1036.76  1.55055e-13  3.76372  3.16489e-17  4.91057  -7.06251e-15  
148  10.5507  1.7913e-14  1036.75  1.55335e-13  3.68817  3.41256e-16  4.90177  -7.00924e-15  
149  10.6613  -2.75784e-14  1036.56  1.55363e-13  4.58576  1.52132e-16  4.89952  -6.95809e-15  
150  10.3291  7.15354e-14  1036.73  1.56263e-13  5.51059  -7.74858e-13  4.90385  -1.24042e-14  
151  9.86704  1.48427e-16  1036.77  1.78427e-13  6.22434  -6.59559e-15  4.91315  -1.23633e-14  
152  10.7373  5.28954e-15  1036.81  1.77555e-13  6.44953  3.92464e-16  4.92389  -1.22741e-14  
153  8.9426  -2.24676e-14  1036.82  1.78126e-13  6.38399  3.02535e-15  4.93403  -1.21678e-14  
154  11.4403  -4.32425e-15  1036.71  1.56551e-13  5.50785  5.02444e-17  4.93799  -1.20836e-14  
155  9.71626  1.42741e-14  1036.9  1.54692e-13  5.44855  -1.29324e-15  4.94149  -1.20097e-14  
156  10.0725  2.11763e-14  1037.02  1.51919e-13  5.5046  -1.00545e-15  4.94532  -1.19348e-14  
157  11.2226  1.11854e-13  1037.19  1.4433e-13  6.4167  -1.23986e-16  4.95526  -1.1855e-14  
158  10.3322  1.4774e-14  1037.27  1.34526e-13  5.4706  -2.95314e-16  4.95872  -1.17774e-14  
159  9.85547  -1.97581e-14  1037.57  1.33804e-13  6.1503  5.86897e-16  4.96666  -1.1695e-14  
160  10.12  -9.8825e-14  1037.73  1.32922e-13  5.37407  -7.45515e-16  4.96936  -1.16225e-14  
161  10.9913  6.06994e-15  1037.89  1.4446e-13  4.56532  1.20918e-16  4.9667  -1.15452e-14  
162  9.73734  1.17032e-14  1037.75  1.44726e-13  5.37035  1.36302e-16  4.96934  -1.14689e-14  
163  9.00808  4.51989e-15  1037.7  1.44476e-13  4.51843  -3.06552e-15  4.96641  -1.14143e-14  
164  10.2151  -9.87406e-14  1037.78  1.38995e-13  4.4686  -4.07603e-14  4.9632  -1.16036e-14  
165  10.0073  1.05773e-14  1037.57  1.34746e-13  3.75418  3.21759e-16  4.95545  -1.15272e-14  
166  11.3973  -1.68934e-14  1037.56  1.33172e-13  3.76409  4.36224e-17  4.94786  -1.14535e-14  
167  9.52341  -2.12501e-14  1037.61  1.32428e-13  3.78502  -5.77537e-16  4.9405  -1.13847e-14  
168  10.3132  6.29807e-15  1037.43  1.35363e-13  3.79443  -1.77593e-17  4.9333  -1.13132e-14  
169  9.89427  -9.79127e-15  1037.16  1.33613e-13  4.59203  3.52439e-16  4.93116  -1.12403e-14  
170  10.6622  -4.78233e-15  1037.03  1.3156e-13  3.79188  -1.92289e-16  4.92409  -1.11716e-14  
171  9.1592  -1.00344e-14  1036.84  1.35539e-13  4.47163  7.73683e-15  4.92129  -1.10549e-14  
172  8.97786  -2.07568e-15  1036.74  1.34019e-13  3.75206  -2.66602e-16  4.91412  -1.09887e-14  
173  11.1236  1.08e-14  1036.64  1.34577e-13  3.78196  2.2405e-16  4.90722  -1.09204e-14  
174  9.42974  4.94681e-14  1036.34  1.40398e-13  3.72643  9.70294e-16  4.90006  -1.08483e-14  
175  10.1836  -4.69879e-15  1036.1  1.32909e-13  4.61564  -6.11114e-17  4.89835  -1.07833e-14  
176  11.3455  -1.04151e-14  1036.03  1.32255e-13  4.6468  3.35854e-17  4.89684  -1.07185e-14  
177  9.50976  5.05372e-15  1036.05  1.28891e-13  4.67246  -6.18696e-18  4.89551  -1.06548e-14  
178  8.78379  -7.08619e-14  1036.08  1.29785e-13  4.6788  -4.10296e-17  4.89422  -1.0592e-14  
179  9.71635  4.31546e-15  1035.77  1.41821e-13  4.62876  3.27655e-16  4.89266  -1.05277e-14  
180  8.82221  7.23109e-15  1035.63  1.42118e-13  4.59798  -8.00148e-17  4.89094  -1.04666e-14  
181  9.97186  -2.74076e-14  1035.57  1.43926e-13  4.63774  -1.38642e-15  4.88947  -1.04138e-14  
182  10.409  9.43591e-16  1035.5  1.60089e-13  4.6481  1.35819e-19  4.88807  -1.03537e-14  
183  9.8589  -2.03422e-14  1035.66  1.57752e-13  4.55078  -9.7025e-17  4.88613  -1.02947e-14  
184  10.0798  6.28759e-15  1035.63  1.5407e-13  3.68233  1.13472e-15  4.87925  -1.02294e-14  
185  10.8169  1.00693e-13  1035.67  1.43452e-13  3.67839  9.47131e-15  4.87243  -1.01175e-14  
186  9.76728  -2.49337e-15  1035.72  1.36941e-13  3.76143  1.54003e-16  4.86615  -1.00594e-14  
187  10.9109  -8.62111e-15  1035.59  1.34826e-13  5.49423  6.86797e-16  4.86968  -9.99906e-15  
188  9.83152  -1.41587e-14  1035.49  1.35274e-13  4.58661  2.61656e-15  4.8681  -9.92858e-15  
189  10.0739  -1.41322e-15  1035.46  1.22884e-13  6.01258  1.34512e-15  4.87446  -9.86595e-15  
190  9.89561  -1.81541e-14  1035.48  1.20573e-13  5.51992  6.12783e-16  4.87802  -9.80805e-15  
191  10.995  1.60927e-17  1035.46  1.23249e-13  4.65145  7.75562e-16  4.87678  -9.7499e-15  
192  10.1154  -7.59375e-14  1035.58  1.18807e-13  5.53237  -1.13308e-14  4.88036  -9.75854e-15  
193  10.4416  4.50475e-15  1035.6  1.04034e-13  5.37888  -1.16414e-15  4.88307  -9.71183e-15  
194  10.0028  -3.8422e-15  1035.52  1.03511e-13  6.25511  6.81282e-15  4.89049  -9.62251e-15  
195  10.0931  1.60521e-14  1035.43  1.03152e-13  4.69055  1.32708e-17  4.88941  -9.5707e-15  
196  11.0711  1.65491e-15  1035.55  9.04858e-14  5.56992  -7.05526e-17  4.89305  -9.5199e-15  
197  11.3109  2.56991e-14  1035.58  9.0766e-14  4.65592  2.77758e-16  4.89179  -9.46778e-15  
198  9.92353  -1.71607e-14  1035.79  8.93269e-14  3.76401  -3.78143e-16  4.88582  -9.41969e-15  
199  10.1257  -1.68586e-13  1035.87  9.01609e-14  5.4295  -1.79399e-14  4.88869  -9.46453e-15  
200  10.1148  -9.36672e-15  1035.99  7.41297e-14  5.57092  -2.91804e-16  4.89226  -9.41651e-15  
201  10.8051  9.89129e-15  1036.11  7.45703e-14  6.47558  -2.50486e-16  4.9005  -9.36877e-15  
202  9.97434  7.4022e-14  1036.28  7.70225e-14  6.44279  2.9345e-15  4.90849  -9.30502e-15  
203  9.43828  7.92119e-15  1036.33  6.55138e-14  6.36098  1.67797e-16  4.91598  -9.25619e-15  
204  11.189  -1.1576e-14  1036.34  6.60443e-14  6.3708  6.12939e-16  4.92344  -9.20558e-15  
205  10.4339  2.76561e-14  1036.51  6.79656e-14  5.64529  1.21827e-13  4.92713  -8.53705e-15  
206  10.7376  6.88111e-14  1036.61  6.52405e-14  6.21683  -8.98661e-14  4.93367  -8.94989e-15  
207  10.1614  -2.95046e-16  1036.68  6.41203e-14  4.64598  -1.89111e-16  4.93222  -8.90564e-15  
208  8.50424  -9.73907e-15  1036.64  6.36043e-14  5.43121  -1.49394e-15  4.93473  -8.86839e-15  
209  10.4061  4.77587e-14  1036.67  6.61329e-14  4.64861  3.56951e-15  4.9333  -8.80621e-15  
210  10.9153  8.1502e-15  1036.67  8.38145e-14  4.53808  -6.2779e-16  4.93133  -8.76552e-15  
211  10.243  2.16241e-14  1036.67  8.35475e-14  4.66831  -5.72087e-16  4.93003  -8.72496e-15  
212  9.88473  -2.49412e-16  1036.64  8.09504e-14  4.66931  -4.55382e-15  4.92874  -8.70441e-15  
213  8.16419  -4.41546e-14  1036.51  8.47666e-14  4.67204  6.63393e-16  4.92749  -8.65849e-15  
214  10.5736  7.48617e-15  1036.34  8.1033e-14  4.68751  1.57519e-16  4.92631  -8.61548e-15  
215  10.0379  -1.06426e-14  1036.22  8.04319e-14  3.75266  1.35566e-18  4.92062  -8.57365e-15  
216  9.92206  -2.13582e-14  1036.06  7.3222e-14  3.75221  8.86539e-16  4.91497  -8.52795e-15  
217  9.94937  1.22173e-15  1035.94  4.2418e-14  3.70254  -8.98598e-17  4.90914  -8.48738e-15  
218  10.4827  2.02667e-14  1035.86  4.1747e-14  4.68155  -1.66668e-16  4.90805  -8.44757e-15  
219  9.90122  3.97624e-14  1035.81  4.31703e-14  2.84854  1.98077e-16  4.89825  -8.4064e-15  
220  10.7236  -2.68685e-14  1035.75  4.22261e-14  3.71539  3.63439e-15  4.89264  -8.34934e-15  
221  10.6891  -7.75497e-15  1035.62  2.80327e-14  3.69375  -1.6052e-16  4.88699  -8.31071e-15  
222  9.60865  3.41786e-15  1035.45  2.48881e-14  2.75988  5.29735e-16  4.877  -8.26921e-15  
223  8.77411  -3.86292e-14  1035.35  2.65825e-14  5.27127  -5.76704e-14  4.87884  -8.50005e-15  
224  10.4267  1.16581e-15  1035.3  1.74236e-14  5.23285  -9.25097e-16  4.88049  -8.46482e-15  
225  9.93844  2.49381e-14  1035.31  1.82038e-14  5.24082  1.00978e-15  4.88216  -8.42096e-15  
226  9.96496  -1.16765e-14  1035.39  1.85544e-14  6.36788  -1.11953e-15  4.889  -8.38731e-15  
227  9.84366  -1.94099e-14  1035.58  1.12812e-14  7.14217  2.45696e-14  4.89934  -8.23613e-15  
228  10.7921  -2.57118e-16  1035.73  1.2912e-14  7.22973  -6.66089e-16  4.90998  -8.20156e-15  
229  9.58075  -3.77608e-15  1035.76  1.11406e-14  7.30928  -4.61558e-16  4.92089  -8.16638e-15  
230  9.23158  6.26072e-14  1036.03  1.22796e-14  6.4101  -4.21159e-15  4.92762  -8.14849e-15  
231  9.54263  1.40734e-15  1036.21  2.33222e-14  6.33633  2.02315e-16  4.93397  -8.11087e-15  
232  10.871  1.85299e-14  1036.32  2.34436e-14  5.46048  -4.92722e-16  4.93633  -8.07671e-15  
233  9.54445  -2.97857e-15  1036.46  2.5729e-14  6.36657  4.45938e-15  4.94272  -8.02074e-15  
234  9.79005  -2.18824e-13  1036.56  2.72336e-14  6.41833  4.1263e-15  4.94927  -7.96676e-15  
235  10.8438  -1.0817e-14  1036.72  1.36218e-14  6.47643  -2.18175e-16  4.95603  -7.93247e-15  
236  9.88104  3.61099e-16  1036.84  1.51247e-14  6.4973  4.66446e-16  4.96282  -7.89547e-15  
237  9.88052  -4.27079e-14  1036.97  1.54165e-14  6.48221  2.29503e-15  4.96949  -7.85078e-15  
238  10.3491  -4.58691e-15  1037.11  8.75663e-15  5.55803  -4.06458e-17  4.97206  -7.81667e-15  
239  10.1094  4.46376e-15  1037.2  1.03155e-14  6.36612  -6.32046e-16  4.97812  -7.78543e-15  
240  10.7379  2.08989e-14  1037.41  1.11733e-14  7.31255  -9.9348e-16  4.98822  -7.75603e-15  
241  10.6236  1.00114e-13  1037.48  1.43321e-14  6.48801  2.94401e-15  4.99469  -7.70991e-15  
242  10.032  1.43535e-14  1037.56  1.98095e-14  6.45529  2.83306e-16  5.00096  -7.6756e-15  
243  12.193  4.11085e-14  1037.65  1.98317e-14  7.24236  5.47045e-16  5.01053  -7.64047e-15  
244  11.0835  -3.72951e-14  1037.66  2.19663e-14  5.59944  4.46516e-16  5.01304  -7.60605e-15  
245  11.3406  -1.21399e-15  1037.7  3.43949e-14  6.39873  -2.56759e-16  5.01891  -7.57491e-15  
246  10.6269  -2.08242e-14  1037.96  3.38366e-14  6.38334  5.68241e-16  5.02467  -7.54055e-15  
247  10.2335  -4.08203e-15  1037.95  3.28811e-14  6.09133  -1.19167e-14  5.02915  -7.55894e-15  
248  11.0448  2.7489e-14  1037.96  3.03723e-14  6.39287  -4.76567e-16  5.03486  -7.52931e-15  
249  11.0283  -3.93208e-15  1037.98  3.504e-14  6.39311  -4.89369e-17  5.04052  -7.49814e-15  
250  11.8413  -7.87536e-15  1038.1  3.33144e-14  6.51129  5.5257e-16  5.04662  -7.46473e-15  
251  10.5885  2.50184e-14  1038.35  3.19247e-14  7.41253  8.26275e-16  5.0564  -7.43047e-15  
252  10.3416  4.62581e-14  1038.5  2.09443e-14  7.3608  -1.32181e-15  5.06588  -7.40533e-15  
253  8.85654  1.43146e-14  1038.67  2.10971e-14  7.34773  6.03261e-16  5.07523  -7.37251e-15  
254  10.6357  1.78354e-14  1038.8  2.02938e-14  6.49307  -2.41387e-16  5.08102  -7.3434e-15  
255  10.9968  -8.01992e-14  1039.03  1.86279e-14  7.08309  -3.72166e-15  5.08916  -7.32868e-15  
256  11.8323  1.30651e-14  1039.2  2.4061e-14  4.69061  -2.56851e-17  5.08754  -7.29912e-15  
257  11.0463  6.55553e-15  1039.4  2.35553e-14  4.39789  1.15663e-13  5.08476  -6.8033e-15  
258  10.888  -1.29703e-14  1039.58  2.25707e-14  7.31345  -1.61071e-15  5.09371  -6.78245e-15  
259  10.8919  4.96816e-15  1039.71  1.80384e-14  7.36464  2.40193e-17  5.1028  -6.75522e-15  
260  10.8963  -7.81253e-15  1039.81  1.88278e-14  5.5812  -2.73614e-16  5.1047  -6.7294e-15  
261  11.0416  1.08875e-14  1040  1.85181e-14  6.44032  4.72358e-15  5.11  -6.68395e-15  
262  11.2194  -6.30389e-14  1040.05  1.21081e-14  6.43793  7.01487e-15  5.11525  -6.6298e-15  
263  10.5916  1.27679e-14  1040.37  1.23119e-14  6.42951  2.4511e-16  5.12043  -6.60274e-15  
264  9.46264  2.21426e-14  1040.52  1.37818e-14  6.19506  -1.19612e-14  5.12464  -6.62375e-15  
265  10.024  -3.0861e-14  1040.65  1.60313e-14  6.37197  -3.26394e-15  5.12951  -6.61063e-15  
266  10.9083  2.01443e-15  1040.79  2.90675e-14  7.26914  -1.71197e-16  5.13784  -6.58557e-15  
267  10.1538  -9.03162e-15  1041.03  2.94979e-14  8.1621  9.20251e-18  5.14956  -6.56001e-15  
268  10.6366  2.99126e-14  1041.43  2.88028e-14  8.26676  6.89096e-16  5.16159  -6.53202e-15  
269  10.6947  -2.69576e-14  1041.75  2.83285e-14  9.12299  1.77754e-15  5.17683  -6.50006e-15  
270  10.9272  -2.20246e-15  1041.98  2.95098e-14  8.22392  3.49849e-17  5.18851  -6.47502e-15  
271  11.0285  -2.79167e-14  1042.33  2.80016e-14  8.2493  -5.09834e-16  5.20019  -6.45225e-15  
272  10.1165  7.76814e-15  1042.42  2.62229e-14  7.99528  -1.49906e-14  5.21082  -6.48472e-15  
273  11.6854  -4.85754e-15  1042.71  3.05594e-14  7.43031  4.10878e-17  5.21922  -6.46e-15  
274  11.5731  1.57284e-15  1042.87  3.11026e-14  7.96643  3.64881e-15  5.22959  -6.42185e-15  
275  11.0481  3.03374e-14  1043.13  3.13386e-14  7.28629  1.51938e-15  5.23732  -6.392e-15  
276  10.7324  1.06456e-14  1043.24  4.27717e-14  6.00117  8.11286e-14  5.24018  -6.06421e-15  
277  10.3498  1.27847e-15  1043.44  5.74566e-14  5.56863  2.01179e-16  5.24141  -6.04083e-15  
278  9.7406  1.88063e-14  1043.64  5.7302e-14  7.31351  1.61662e-15  5.24911  -6.01236e-15  
279  10.6066  -6.54046e-14  1043.79  4.82686e-14  7.38169  -6.21598e-15  5.25701  -6.01312e-15  
280  11.1567  -1.77806e-15  1044.11  3.66032e-14  6.48194  -7.41668e-17  5.26153  -5.9912e-15  
281  10.8071  -1.18873e-14  1044.13  3.47574e-14  7.19434  4.27257e-15  5.26864  -5.95347e-15  
282  12.3564  2.11396e-14  1044.32  3.5298e-14  8.04794  3.66525e-15  5.27882  -5.91823e-15  
283  11.7279  3.09465e-15  1044.64  2.75368e-14  9.14876  5.02082e-15  5.29294  -5.87831e-15  
284  11.146  -3.39434e-15  1045.02  2.06945e-14  9.11526  -1.5775e-17  5.30684  -5.85699e-15  
285  10.3792  1.29878e-14  1045.05  2.10006e-14  6.44105  -3.11671e-16  5.31095  -5.8369e-15  
286  11.1419  -1.40191e-14  1045.01  2.21614e-14  6.4421  6.80001e-15  5.31503  -5.79128e-15  
287  9.65036  -5.11305e-16  1045.02  1.66242e-14  6.36528  2.47146e-16  5.31881  -5.76956e-15  
288  11.5827  -1.88084e-14  1045.06  1.61931e-14  4.68748  -1.79651e-16  5.31655  -5.74952e-15  
289  10.6013  1.70254e-14  1045.04  1.57204e-14  4.66527  9.72307e-16  5.31422  -5.72552e-15  
290  10.3711  -2.28412e-13  1044.98  4.85358e-15  5.54248  -9.84036e-16  5.31503  -5.70864e-15  
291  10.9611  6.26516e-15  1044.99  5.8553e-15  6.43764  4.44846e-16  5.31901  -5.68682e-15  
292  11.0872  -1.31249e-14  1045.07  6.62674e-15  5.59467  1.80367e-16  5.31999  -5.66609e-15  
293  10.8858  -3.4712e-14  1045.15  8.71584e-15  6.36082  3.67485e-15  5.32365  -5.6332e-15  
294  10.7719  -6.69466e-15  1045.19  -1.45954e-17  6.42306  1.20769e-16  5.32751  -5.61301e-15  
295  11.811  -5.58254e-15  1045.33  -1.45376e-15  6.47111  1.95022e-16  5.33151  -5.5927e-15  
296  10.3056  1.88025e-14  1045.34  -1.17029e-15  5.52792  -1.69089e-15  5.33219  -5.57911e-15  
297  10.3693  5.00225e-14  1045.24  4.39151e-15  6.36992  -2.13172e-14  5.3358  -5.63375e-15  
298  8.8835  -2.23882e-14  1045.15  1.36329e-14  5.57968  1.90481e-16  5.33664  -5.6136e-15  
299  10.8702  5.76584e-15  1045.09  1.34209e-14  5.43796  -4.7856e-15  5.33699  -5.61075e-15  
300  10.5402  -8.87323e-14  1045.04  1.26236e-14  5.53882  4.93079e-16  5.33768  -5.58977e-15  
301  9.24594  -7.68682e-15  1044.85  6.39478e-15  5.53294  1.71145e-16  5.33835  -5.57004e-15  
302  10.2297  -2.06545e-15  1044.75  7.08781e-15  5.59873  1.43829e-16  5.33924  -5.55054e-15  
303  9.52  -8.51348e-15  1044.83  6.9434e-15  5.58069  -5.09577e-16  5.34006  -5.53339e-15  
304  10.7312  7.46811e-14  1044.79  8.25346e-15  5.60986  -4.04838e-15  5.34098  -5.52836e-15  
305  11.7427  -1.68294e-14  1044.78  2.53932e-15  5.5826  7.83448e-17  5.34179  -5.50942e-15  
306  10.8881  5.8745e-15  1044.96  3.17271e-15  5.60222  -6.09825e-17  5.34267  -5.49107e-15  
307  10.1425  -3.06744e-14  1045.06  1.6699e-15  5.57419  3.55067e-16  5.34345  -5.47146e-15  
308  10.777  1.74639e-15  1045.09  7.30767e-16  5.60489  1.46487e-17  5.34432  -5.45311e-15  
309  11.3282  1.98736e-14  1045.06  1.7294e-15  5.54954  -3.04661e-16  5.34501  -5.43595e-15  
310  10.0807  -2.04749e-15  1045.05  4.16763e-15  4.65404  -3.00242e-16  5.34271  -5.41888e-15  
311  10.2433  -4.70708e-14  1045.14  1.27751e-14  6.02001  1.14019e-13  5.34495  -5.02339e-15  
312  11.2703  5.03382e-15  1045.32  1.44142e-14  6.39113  -4.83098e-16  5.34841  -5.00841e-15  
313  10.0911  3.0867e-15  1045.41  1.37249e-14  7.17058  4.48147e-15  5.3544  -4.97719e-15  
314  11.3195  -4.30381e-14  1045.61  9.76296e-15  8.12007  -1.21859e-15  5.36347  -4.96487e-15  
315  11.0977  -4.07642e-15  1045.81  1.01803e-14  8.08975  3.40536e-16  5.37238  -4.94753e-15  
316  11.8368  -6.44655e-15  1045.9  9.50629e-15  5.58032  -7.05952e-17  5.37305  -4.93164e-15  
317  10.5157  2.36193e-14  1046.12  1.25011e-14  6.41262  -5.43538e-15  5.37643  -4.93328e-15  
318  11.0369  4.8271e-14  1046.17  1.12522e-14  8.02774  -4.08433e-14  5.38501  -5.04949e-15  
319  9.50208  1.7343e-14  1046.31  9.0741e-15  7.18699  -1.84185e-16  5.39082  -5.0338e-15  
320  10.3337  -2.35619e-14  1046.38  6.62813e-15  6.37295  -2.9066e-15  5.39398  -5.02696e-15  
321  9.58968  -2.45035e-14  1046.47  4.44718e-15  8.31907  -1.25213e-15  5.40336  -5.01486e-15  
322  11.4045  -1.08166e-14  1046.69  -1.37978e-15  7.40741  4.50315e-17  5.40976  -4.99869e-15  
323  11.5476  -3.24643e-15  1046.94  -1.87645e-15  9.1117  -1.39692e-15  5.42155  -4.98722e-15  
324  11.3617  -5.4367e-16  1047.07  -1.42813e-15  8.03561  -8.27846e-15  5.42985  -4.99767e-15  
325  10.192  -1.00465e-13  1047.18  -7.1209e-15  8.21609  -1.26794e-14  5.43866  -5.02198e-15  
326  9.85897  4.8404e-15  1047.22  -8.66649e-15  8.22609  4.94444e-16  5.44746  -5.00458e-15  
327  11.4953  2.26842e-14  1047.42  -6.66883e-15  8.91299  9.2074e-16  5.45835  -4.98595e-15  
51  11.0025  2.85432e-14  979.491  8.16137e-14  4.70469  -8.59777e-17  3.06202  1.16317e-15  
52  9.73845  7.5388e-14  981.552  1.11091e-13  5.63026  -3.54343e-15  3.12175  1.05371e-15  
53  10.6032  3.58353e-15  982.873  1.09564e-13  5.63033  4.16678e-17  3.17876  1.03071e-15  
54  10.3804  -2.18434e-15  985.18  1.16211e-13  5.57216  6.47214e-17  3.23195  1.00924e-15  
55  9.81399  2.18813e-14  986.345  9.90715e-14  5.55834  8.13405e-16  3.28252  1.00499e-15  
56  10.2232  -2.18285e-13  987.096  5.47599e-14  3.75034  -1.0321e-14  3.29248  7.64009e-16  
57  12.2764  -8.91791e-15  988.81  4.7406e-14  5.51314  9.71841e-16  3.33874  7.68338e-16  
58  10.5051  2.44184e-15  990.421  3.94835e-14  5.51981  -1.98178e-15  3.38325  7.12213e-16  
59  11.108  -1.87448e-14  990.776  1.7774e-14  4.67814  4.3502e-15  3.40915  7.84973e-16  
60  10.5403  -5.02561e-15  991.582  -3.18132e-15  5.94563  4.38182e-14  3.45889  1.62876e-15  
61  10.2444  -4.15566e-15  993.083  -4.44627e-15  5.54762  7.7408e-16  3.49905  1.61233e-15  
62  11.6175  -2.96387e-14  994.003  -1.05817e-14  3.72615  1.05568e-15  3.50334  1.60182e-15  
63  11.0658  -1.09368e-13  994.511  4.68855e-14  4.63917  -2.18838e-15  3.52437  1.53163e-15  
64  9.9231  1.53892e-14  995.436  6.40425e-14  3.78226  -2.7245e-17  3.52906  1.50329e-15  
65  8.50418  -2.60306e-14  995.374  6.17498e-14  3.78438  -2.20511e-16  3.53362  1.47251e-15  
66  9.94219  -5.5379e-14  995.487  4.50128e-14  3.73014  5.63607e-15  3.53707  1.54555e-15  
67  9.80994  7.46859e-15  996.07  9.29778e-14  3.73611  -1.86434e-16  3.5405  1.51569e-15  
68  10.3668  4.58542e-15  996.185  9.30532e-14  3.63624  -7.81788e-16  3.54212  1.47675e-15  
69  10.3397  -3.5797e-14  996.906  7.34848e-14  4.59449  1.20453e-15  3.55966  1.47222e-15  
70  8.82817  -1.4031e-13  997.461  2.70885e-14  2.8725  1.68628e-16  3.5484  1.45084e-15  
71  9.30274  2.06732e-16  997.278  1.25444e-14  1.9091  -6.00091e-17  3.52196  1.42648e-15  
72  10.0957  -1.23815e-14  998.039  1.95366e-14  1.92548  -7.31635e-17  3.49662  1.40267e-15  
73  12.1016  -6.42569e-16  997.924  -5.46919e-15  2.85688  -7.32622e-15  3.48662  1.26628e-15  
74  9.69908  -6.33808e-15  998.008  -3.86339e-14  3.75539  7.8031e-17  3.49075  1.248e-15  
75  10.2953  1.34488e-14  998.198  -3.46291e-14  6.38801  2.75579e-15  3.53465  1.27085e-15  
76  10.6177  1.34447e-14  998.951  -4.21687e-14  5.45125  -7.23649e-15  3.56326  1.14387e-15  
77  10.8206  1.54839e-15  999.467  -9.09108e-14  6.18938  4.35092e-13  3.60188  7.52546e-15  
78  10.0251  1.6453e-14  1000.43  -9.2733e-14  6.45766  1.35115e-16  3.64327  7.41836e-15  
79  10.9677  -5.4941e-15  1001.21  -8.84768e-14  6.39245  3.48222e-15  3.68254  7.36213e-15  
80  10.7637  -2.57949e-14  1002.12  -8.55448e-14  7.39052  -6.32424e-16  3.73476  7.24953e-15  
81  11.7301  -1.33908e-14  1003.17  -8.74924e-14  6.5251  4.34092e-17  3.77352  7.14944e-15  
82  9.42204  -2.36549e-15  1003.71  -9.09124e-14  5.58278  8.77302e-16  3.7983  7.06352e-15  
83  10.8162  3.0725e-14  1003.81  -8.43403e-14  5.64412  1.09941e-13  3.82325  8.45375e-15  
84  9.80712  -3.63824e-14  1004.52  -1.42921e-13  5.58182  -1.38845e-15  3.8467  8.32252e-15  
85  10.9963  3.11131e-15  1005.03  -1.28897e-13  4.63377  -1.03822e-16  3.85705  8.21165e-15  
86  9.64835  1.27784e-14  1005.23  -1.3007e-13  3.68777  1.08448e-15  3.85485  8.11909e-15  
87  10.6227  -4.60447e-14  1006.18  -1.28057e-13  3.71137  1.93684e-15  3.85301  8.03983e-15  
88  10.4427  6.45165e-15  1006.95  -1.15221e-13  3.79467  3.82338e-16  3.85227  7.9429e-15  
89  10.1811  -1.40261e-15  1007.35  -1.14167e-13  3.78936  -3.86148e-16  3.85149  7.83879e-15  
90  10.6103  -5.12701e-14  1007.7  -1.01511e-13  4.92583  -4.51574e-13  3.86475  2.16702e-15  
91  10.4806  -1.14118e-13  1008.35  -3.17203e-14  4.6659  -3.39761e-15  3.87452  2.09916e-15  
92  10.8259  2.49612e-15  1008.73  -5.27502e-14  4.67855  2.56514e-17  3.88421  2.07418e-15  
93  11.5237  2.22425e-14  1008.96  -5.20823e-14  4.69666  9.53986e-17  3.89388  2.05062e-15  
94  9.30117  1.70121e-13  1008.9  -3.36204e-14  4.69567  3.42206e-16  3.90331  2.03052e-15  
95  10.9763  4.73551e-15  1009.27  6.53557e-15  4.69368  -3.97551e-17  3.9125  2.00645e-15  
96  10.8351  3.25589e-15  1009.55  6.37354e-15  4.6737  -1.61753e-16  3.92125  1.98153e-15  
97  10.7331  -5.35083e-14  1010.04  4.91292e-15  4.68964  3.60502e-16  3.92999  1.96311e-15  
98  9.07639  3.73187e-14  1010.39  1.87424e-14  4.67693  -3.60054e-15  3.93838  1.90059e-15  
99  10.5024  3.69501e-15  1010.77  2.33645e-14  4.68285  -5.03926e-17  3.94665  1.87892e-15  
100  10.5406  4.22634e-14  1011.24  2.46934e-14  5.29687  2.11862e-14  3.96149  2.09108e-15  
101  11.0192  8.60772e-14  1011.46  3.54643e-14  5.53831  2.73192e-15  3.97863  2.09805e-15  
102  10.2749  -4.0598e-15  1011.89  2.97398e-14  5.5376  2.0958e-16  3.99539  2.07774e-15  
103  10.8875  1.11305e-15  1012.49  3.76354e-14  5.57409  2.03458e-16  4.01218  2.0578e-15  
104  10.7964  2.37101e-14  1012.99  3.45136e-14  5.51559  1.21717e-15  4.02801  2.04896e-15  
105  11.3327  1.59183e-13  1013.67  3.29491e-14  6.1752  -3.03679e-14  4.05038  1.71128e-15  
106  9.36921  7.08217e-15  1013.99  3.22794e-14  5.53159  1.51953e-16  4.06565  1.6952e-15  
107  10.7722  -2.77149e-14  1014.46  3.27665e-14  4.63952  1.35863e-13  4.0715  3.06426e-15  
108  9.74984  4.25901e-14  1014.79  3.74814e-14  4.6007  -1.59219e-17  4.07685  3.03315e-15  
109  9.96793  8.06562e-15  1014.7  4.40848e-14  4.65594  -3.82699e-18  4.08264  3.00278e-15  
110  11.2033  1.11914e-14  1014.93  4.48577e-14  5.55654  2.85341e-16  4.09723  2.97587e-15  
111  10.5065  1.56954e-15  1015.14  4.37684e-14  6.38172  -4.23461e-15  4.11963  2.90518e-15  
112  10.7075  -2.01644e-14  1015.7  4.12846e-14  6.33445  6.3499e-15  4.14113  2.93862e-15  
113  11.3966  -3.15923e-15  1015.9  4.31583e-14  6.4119  -5.43013e-16  4.16297  2.90515e-15  
114  9.1712  5.27444e-15  1015.95  3.95518e-14  6.48294  -1.81928e-16  4.18506  2.87575e-15  
115  9.97897  1.53484e-13  1016.41  3.19478e-14  5.59834  1.16343e-15  4.19839  2.85959e-15  
116  8.98571  -4.31321e-15  1017.12  1.97067e-14  6.5071  3.29835e-17  4.21997  2.83318e-15  
117  8.93156  2.05438e-15  1017.23  2.38205e-14  6.51554  -6.61643e-16  4.24123  2.80082e-15  
118  10.8005  -2.90081e-14  1017.51  2.14764e-14  4.72732  1.14557e-16  4.24569  2.77617e-15  
119  10.2587  8.61238e-14  1017.46  7.17782e-14  4.7477  -2.62561e-16  4.25025  2.74855e-15  
120  10.3816  1.97835e-14  1017.62  7.54684e-14  4.7529  -3.69198e-19  4.25478  2.72378e-15  
121  10.1157  3.34545e-14  1017.6  7.64037e-14  4.74444  1.70807e-16  4.25915  2.70099e-15  
122  9.46121  3.98279e-14  1017.54  6.37434e-14  4.73327  -1.57422e-15  4.26335  2.66315e-15  
123  9.89217  -1.24228e-14  1017.62  5.19894e-14  4.71087  1.21028e-16  4.26727  2.64085e-15  
124  11.164  4.42184e-16  1017.68  4.84438e-14  4.65516  3.36999e-16  4.27064  2.62082e-15  
125  10.2325  -3.7328e-14  1017.69  5.42077e-14  3.81156  -2.86178e-16  4.26669  2.59576e-15  
126  10.7119  -1.39146e-13  1017.87  6.12324e-14  4.70447  8.1804e-16  4.27043  2.58057e-15  
127  10.3279  3.56309e-15  1018.02  5.81335e-14  4.70312  -6.69035e-18  4.2741  2.55864e-15  
128  10.1379  -9.53467e-15  1018.2  5.93119e-14  4.69287  3.61132e-16  4.27761  2.54017e-15  
129  9.77642  4.44433e-14  1017.94  7.25949e-14  4.68044  1.70582e-16  4.28097  2.52043e-15  
130  12.1346  5.07096e-15  1017.78  6.57843e-14  4.67873  -2.71187e-16  4.28426  2.49736e-15  
131  11.415  -2.50574e-15  1018.24  6.63872e-14  3.78922  -2.44354e-16  4.2802  2.47488e-15  
132  10.5121  -1.27794e-15  1018.29  7.34559e-14  4.73607  3.77448e-16  4.28391  2.45783e-15  
133  9.87099  -2.05719e-13  1018.45  4.91095e-14  4.64179  9.10782e-15  4.28679  2.51146e-15  
134  11.1245  1.24244e-14  1018.57  3.99461e-14  5.5645  4.87032e-16  4.29701  2.49526e-15  
135  10.4589  5.32062e-15  1018.62  3.80583e-14  5.55517  -1.37713e-16  4.307  2.47437e-15  
136  10.5211  -7.52059e-14  1018.63  3.06687e-14  5.53891  3.29375e-15  4.3167  2.48082e-15  
137  11.1431  1.00131e-14  1019.04  1.27676e-14  5.34986  3.76375e-16  4.32477  2.46438e-15  
138  10.5962  4.89143e-15  1019.72  1.1753e-14  5.35757  1.03058e-14  4.33278  2.52516e-15  
139  11.8292  -2.96035e-14  1020.24  5.6866e-15  4.73245  4.47172e-16  4.33585  2.50918e-15  
140  10.1425  -5.49767e-14  1020.53  1.26126e-14  5.58597  8.77061e-15  4.3454  2.55698e-15  
141  9.95061  -2.02735e-14  1020.55  8.62718e-15  5.50488  -8.17547e-16  4.35418  2.53141e-15  
142  9.82579  1.64087e-14  1020.66  6.46209e-15  6.43869  -9.71933e-16  4.36985  2.50507e-15  
143  10.8625  -3.05611e-14  1021.04  5.60269e-15  7.23885  1.09861e-15  4.39126  2.49458e-15  
144  8.95856  -2.25651e-15  1021.23  2.57213e-14  7.34806  2.78518e-17  4.41317  2.4763e-15  
145  9.05352  1.79058e-14  1021.44  2.5988e-14  7.24309  2.20685e-16  4.43397  2.45972e-15  
146  10.4794  -2.29433e-15  1021.96  3.18696e-14  6.34183  8.47991e-15  4.4479  2.50366e-15  
147  10.6015  -2.6902e-14  1022.3  1.71974e-14  5.55958  -9.03526e-15  4.45595  2.42005e-15  
148  9.95859  -1.95069e-15  1022.65  2.09957e-14  4.61873  -1.06963e-16  4.45713  2.40187e-15  
149  10.3401  4.07684e-14  1023.03  2.05827e-14  5.53378  -2.40913e-15  4.46482  2.3675e-15  
150  10.2965  -3.61233e-14  1023.09  2.91168e-14  5.53143  -4.91769e-15  4.47238  2.31583e-15  
151  9.94483  1.3297e-14  1023.35  3.23376e-14  3.76479  -4.66669e-17  4.4674  2.2992e-15  
152  8.84773  -9.06788e-16  1023.43  3.3275e-14  3.89836  2.40032e-13  4.46342  3.96166e-15  
153  10.0583  -2.19289e-14  1023.5  4.01555e-14  4.52219  -8.04451e-15  4.46383  3.87828e-15  
154  10.7746  -9.08915e-14  1023.59  5.21975e-14  2.87644  -1.21735e-15  4.45288  3.84314e-15  
155  10.4108  8.37599e-16  1023.55  5.92223e-14  3.76865  -3.61602e-17  4.44819  3.81657e-15  
156  10.5536  -1.10398e-14  1023.67  5.53205e-14  4.67579  3.5742e-16  4.44974  3.79304e-15  
157  9.07593  -6.34721e-14  1023.78  6.13972e-14  4.42118  5.22898e-14  4.44955  4.12072e-15  
158  11.1768  -1.08839e-14  1024.02  5.47111e-14  3.75366  -3.62221e-16  4.44488  4.09063e-15  
159  9.99212  1.41308e-14  1024.07  5.23667e-14  3.71217  1.13761e-15  4.43999  4.07095e-15  
160  10.5614  2.37647e-14  1024.46  5.00884e-14  6.29993  -3.27576e-15  4.45231  4.02229e-15  
161  10.1663  1.85068e-13  1024.74  4.2842e-14  6.48343  -3.15278e-15  4.46567  3.97509e-15  
162  10.9543  2.50102e-15  1025.09  5.01202e-14  5.57567  -1.8677e-17  4.47293  3.94899e-15  
163  11.1717  3.51592e-14  1025.36  5.1066e-14  5.49977  3.51383e-16  4.4796  3.92563e-15  
164  10.6939  -3.97041e-14  1025.5  4.42172e-14  5.60743  -4.4202e-16  4.48687  3.89745e-15  
165  10.6346  -5.24376e-16  1025.75  5.04352e-14  4.71427  -1.20623e-16  4.48833  3.87169e-15  
166  8.65386  -7.53929e-15  1025.87  5.12677e-14  2.85292  -8.44658e-18  4.47791  3.84698e-15  
167  11.2566  -2.8819e-16  1025.9  5.1301e-14  3.76319  1.28046e-15  4.47339  3.83073e-15  
168  10.4387  -2.67586e-13  1026.02  4.20576e-14  3.70892  -2.47046e-13  4.46858  2.25289e-15  
169  10.5636  1.32898e-14  1026.22  2.93702e-14  5.47163  8.62247e-16  4.47485  2.2442e-15  
170  9.60493  -1.62618e-15  1026.6  2.65449e-14  4.60922  -2.07237e-15  4.47569  2.21739e-15  
171  9.68452  4.25734e-14  1026.72  2.21893e-14  5.49971  -4.42817e-15  4.48201  2.17637e-15  
172  10.6612  -5.16406e-16  1026.81  2.34118e-14  5.52027  1.2231e-16  4.48838  2.16377e-15  
173  10.7062  1.02459e-14  1026.92  2.44494e-14  5.54165  5.82878e-16  4.4948  2.15413e-15  
174  10.9649  2.08194e-14  1027.04  3.81421e-14  6.48343  1.7542e-14  4.50685  2.24739e-15  
175  10.1273  1.31672e-13  1027.32  4.11868e-14  5.38666  1.03318e-15  4.51215  2.24007e-15  
176  10.6885  1.10145e-14  1027.41  4.30709e-14  4.62816  -1.41424e-16  4.51285  2.22581e-15  
177  9.99633  1.39474e-14  1027.47  4.37323e-14  4.5175  -1.38832e-15  4.51287  2.2043e-15  
178  9.19021  1.91796e-14  1027.48  4.47587e-14  4.67746  1.05854e-15  4.51385  2.19752e-15  
179  9.74915  -1.55766e-14  1027.7  2.64077e-14  4.63612  -1.14071e-16  4.51457  2.18392e-15  
180  10.5511  -4.9358e-15  1027.9  2.39976e-14  4.67149  1.03129e-16  4.51548  2.17175e-15  
181  9.97916  -1.10007e-13  1028.14  2.43198e-14  5.31036  -8.17864e-15  4.52011  2.11158e-15  
182  10.457  -1.23423e-13  1028.42  7.70731e-15  5.48174  -1.14054e-14  4.52566  2.03344e-15  
183  11.0157  -4.17561e-16  1028.49  6.91211e-15  7.2544  -1.69578e-16  4.54135  2.02078e-15  
184  9.35089  -2.63096e-14  1028.74  3.91077e-15  6.35456  -2.62943e-15  4.55171  1.99421e-15  
185  10.7645  4.53707e-14  1028.8  5.51999e-15  5.46837  3.33238e-15  4.55692  2.00181e-15  
186  9.10294  -1.041e-14  1029.04  -1.4206e-14  4.61744  3.68794e-16  4.55726  1.99259e-15  
187  11.0236  3.66811e-14  1029  -1.50517e-14  3.69806  1.22253e-15  4.55243  1.98826e-15  
188  9.14581  4.4528e-15  1028.89  -1.48266e-14  1.91506  -1.07918e-16  4.5377  1.97655e-15  
189  7.75101  2.25272e-16  1028.87  -1.83819e-14  1.94084  6.99279e-18  4.52327  1.96561e-15  
190  10.123  1.12527e-14  1028.79  -1.89228e-14  2.78283  -2.37325e-16  4.51365  1.95344e-15  
191  11.2077  -6.95322e-15  1028.62  -2.02689e-14  0.968704  8.15114e-18  4.49418  1.94275e-15  
192  10.7228  -2.74815e-14  1028.33  -9.87085e-16  1.91396  1.04532e-15  4.48008  1.93785e-15  
193  10.4992  1.02104e-14  1027.98  1.14124e-14  0.934457  -1.97801e-16  4.46081  1.92624e-15  
194  9.34818  -2.81648e-15  1027.8  1.46404e-14  0.94951  7.33486e-17  4.44183  1.91622e-15  
195  9.71774  6.80351e-14  1027.59  2.18623e-14  2.79771  4.56317e-16  4.43299  1.90837e-15  
196  9.18542  -4.0111e-16  1027.41  7.09544e-15  0.937486  9.72798e-17  4.4143  1.89869e-15  
197  10.2352  1.25218e-14  1027.19  7.80194e-15  2.78939  1.15385e-16  4.40565  1.8892e-15  
198  11.2635  7.872e-15  1027.2  7.23818e-15  3.69116  -1.05511e-15  4.40187  1.87363e-15  
199  10.2917  8.16496e-14  1027.28  1.00417e-14  3.68153  -1.23822e-14  4.39808  1.79859e-15  
200  10.2517  -4.30839e-16  1027.28  -2.24396e-15  3.30711  -2.84618e-14  4.39237  1.64016e-15  
201  9.98095  -3.00613e-15  1027.17  -5.72671e-15  2.80493  2.12485e-17  4.3841  1.63173e-15  
202  10.1168  -6.74406e-14  1027.23  -7.72794e-15  2.74995  -2.49263e-15  4.37563  1.61036e-15  
203  8.39627  -4.01111e-15  1027.3  -2.60028e-14  2.83667  1.04312e-17  4.3677  1.60211e-15  
204  9.84201  -1.06326e-14  1026.95  -2.57546e-14  2.83229  -1.2366e-16  4.35983  1.59326e-15  
205  9.35169  5.32551e-15  1026.77  -2.71384e-14  2.8373  -9.55425e-16  4.35206  1.58026e-15  
206  9.75436  9.58936e-14  1026.8  -2.79673e-14  4.58056  6.28416e-16  4.35322  1.57543e-15  
207  9.32862  2.78773e-15  1026.92  -4.14474e-14  4.60421  -2.01233e-16  4.35449  1.56646e-15  
208  8.86368  4.83688e-15  1026.94  -3.99985e-14  5.36303  1.96367e-15  4.35955  1.56845e-15  
209  10.8775  8.38759e-15  1027.05  -4.10684e-14  4.59558  -2.82363e-15  4.36074  1.54649e-15  
210  9.30037  -1.551e-15  1027.08  -3.56524e-14  3.76723  -2.09821e-17  4.35778  1.53869e-15  
211  8.78048  -6.76506e-15  1027.08  -3.58074e-14  4.01299  -5.96977e-14  4.35608  1.23554e-15  
212  10.9057  5.24397e-15  1027.17  -3.17117e-14  4.66199  5.2141e-16  4.35758  1.23202e-15  
213  9.54639  -4.95069e-14  1027.22  -3.50624e-14  5.61853  4.03882e-15  4.36376  1.24578e-15  
214  10.0421  1.62111e-14  1027.13  -3.55824e-14  5.51891  4.64899e-17  4.3694  1.23993e-15  
215  10.243  -1.59499e-14  1027.33  -3.73343e-14  5.51134  3.12896e-16  4.37494  1.23543e-15  
216  11.4804  7.80785e-14  1027.51  -3.36187e-14  4.68064  1.751e-15  4.37642  1.23792e-15  
217  10.4493  4.9967e-15  1027.65  -3.37911e-14  5.5699  -1.67571e-17  4.38216  1.23189e-15  
218  10.0937  2.54726e-14  1027.76  -3.37883e-14  4.62901  2.62633e-16  4.38334  1.22725e-15  
219  10.001  1.88112e-14  1027.89  -3.32888e-14  6.22222  -2.56364e-15  4.39209  1.2092e-15  
220  10.1804  -2.56336e-14  1028.04  -4.05142e-14  5.56568  1.35324e-15  4.39766  1.20988e-15  
221  10.8171  -1.07337e-14  1028.23  -5.77455e-14  5.51171  -5.48566e-16  4.40291  1.20159e-15  
222  11.1113  -2.14058e-14  1028.47  -5.75771e-14  7.10269  -6.38027e-15  4.41559  1.16599e-15  
223  11.2579  -6.34546e-14  1028.57  -5.96083e-14  4.69887  -5.60944e-16  4.41691  1.15792e-15  
224  10.7216  -3.48366e-15  1028.63  -5.83131e-14  6.06024  -4.67623e-15  4.42455  1.13079e-15  
225  10.9161  -1.09217e-14  1028.74  -5.8202e-14  5.55307  2.47739e-16  4.42978  1.1267e-15  
226  11.0163  2.46124e-14  1028.85  -5.54887e-14  6.46712  1.57485e-15  4.43917  1.12877e-15  
227  10.4351  2.20046e-13  1029.1  -4.46808e-14  6.41946  -1.13071e-14  4.44825  1.07172e-15  
228  10.811  -6.7987e-15  1029.4  -4.38685e-14  7.28419  1.15451e-17  4.4612  1.06688e-15  
229  11.4136  -4.3798e-15  1029.8  -4.28818e-14  7.41444  -1.07143e-16  4.47462  1.06154e-15  
230  11.2286  5.41514e-14  1029.98  -4.27725e-14  6.32089  4.24517e-15  4.48298  1.07595e-15  
231  10.9911  9.73712e-16  1030.16  -4.22061e-14  6.16285  -3.20308e-16  4.49054  1.06966e-15  
232  10.5555  7.0603e-15  1030.21  -4.25137e-14  4.65038  3.3069e-15  4.49126  1.07969e-15  
233  11.8132  -7.80788e-15  1030.18  -4.16441e-14  4.79951  -2.34489e-13  4.49264  2.80468e-17  
234  10.8964  -6.7408e-14  1030.28  -4.52617e-14  6.37626  -3.68783e-14  4.50101  -1.35981e-16  
235  9.62625  1.27822e-14  1030.45  -4.78989e-14  7.13004  3.3302e-15  4.51264  -1.20644e-16  
236  10.4955  4.28361e-15  1030.54  -4.86468e-14  5.58891  9.62473e-16  4.51738  -1.15873e-16  
237  10.4727  -1.3023e-14  1030.62  -4.88592e-14  6.25427  1.97128e-15  4.525  -1.06719e-16  
238  10.8599  8.54003e-16  1030.83  -6.85093e-14  5.58046  -1.03111e-16  4.52961  -1.06703e-16  
239  10.02  4.65523e-15  1030.98  -6.96272e-14  5.3177  -5.7993e-16  4.53304  -1.0876e-16  
240  9.58164  2.27727e-14  1031.12  -7.08137e-14  6.36269  6.06533e-15  4.54096  -8.20328e-17  
241  9.4991  2.16918e-14  1031.46  -6.44612e-14  6.40542  5.3744e-15  4.54899  -5.85137e-17  
242  10.1115  1.29398e-15  1031.68  -5.40948e-14  6.44417  -2.06504e-16  4.55713  -5.91488e-17  
243  11.0583  -1.33125e-14  1031.83  -5.38599e-14  6.27446  1.26886e-15  4.56447  -5.34736e-17  
244  11.5255  -3.45392e-14  1031.95  -5.57024e-14  7.21004  1.58191e-15  4.57572  -4.65145e-17  
245  10.6997  -5.50583e-16  1032.23  -4.48299e-14  6.9414  -4.65129e-15  4.58575  -6.60262e-17  
246  10.6578  -6.54255e-15  1032.35  -4.52973e-14  7.04477  -8.87922e-15  4.59612  -1.03213e-16  
247  9.54358  3.90853e-15  1032.47  -4.63617e-14  6.41546  -1.80255e-15  4.60377  -1.10353e-16  
248  10.788  -3.99058e-14  1032.63  -4.26152e-14  8.12441  1.33819e-14  4.6185  -5.39e-17  
249  12.1636  -9.69388e-15  1032.88  -3.69726e-14  8.9933  4.81202e-16  4.63673  -5.16704e-17  
250  10.5093  4.26563e-15  1033.16  -3.84345e-14  7.37886  3.21494e-15  4.64811  -3.8116e-17  
251  10.675  5.54292e-16  1033.46  -3.71242e-14  7.38554  -1.26606e-16  4.65942  -3.84817e-17  
252  10.6929  -3.6909e-15  1033.74  -3.24849e-14  6.83542  -4.09982e-15  4.66837  -5.5195e-17  
253  10.7524  2.72622e-14  1033.98  -3.11284e-14  7.96007  4.01627e-15  4.68186  -3.85087e-17  
254  10.8106  1.73947e-14  1034.25  -3.03132e-14  7.34713  8.43355e-16  4.69274  -3.49092e-17  
255  12.0551  -3.39673e-14  1034.39  -2.72024e-14  8.1382  -3.77061e-15  4.70675  -5.0095e-17  
256  11.3249  -1.00886e-14  1034.71  -3.4907e-14  7.80042  -2.25985e-14  4.71927  -1.41384e-16  
257  12.3141  2.82213e-15  1035.09  -3.51128e-14  8.15565  1.09383e-15  4.73313  -1.36403e-16  
258  11.0935  -5.30986e-14  1035.46  -3.46199e-14  8.96235  -4.18531e-15  4.75011  -1.52664e-16  
259  11.4982  4.7844e-15  1035.83  -3.58699e-14  7.35845  -1.40108e-16  4.76055  -1.52614e-16  
260  11.9242  1.6243e-15  1036.14  -3.64214e-14  8.09747  -8.20036e-15  4.77384  -1.84676e-16  
261  11.5138  5.51998e-14  1036.46  -3.50303e-14  7.34786  1.59832e-15  4.78406  -1.77601e-16  
262  10.7869  -6.95928e-14  1036.7  -3.85934e-14  8.87028  -7.78572e-15  4.80021  -2.07673e-16  
263  11.5689  -9.4313e-15  1037.01  -4.83114e-14  8.08175  -3.98486e-16  4.81313  -2.08424e-16  
264  10.9109  1.53997e-14  1037.33  -4.98567e-14  8.07165  1.46457e-15  4.8259  -2.01863e-16  
265  10.4782  -1.66953e-14  1037.48  -4.93676e-14  6.3488  5.61388e-15  4.83185  -1.79145e-16  
266  10.681  1.4473e-15  1037.84  -4.71021e-14  7.28934  -1.57285e-16  4.84142  -1.7906e-16  
267  10.555  3.45544e-16  1038.05  -4.63314e-14  8.72875  -8.47971e-15  4.85648  -2.11233e-16  
268  9.96996  1.34988e-14  1038.33  -4.58413e-14  8.19281  -2.7903e-15  4.86936  -2.21191e-16  
269  11.7962  1.41089e-14  1038.54  -4.87835e-14  8.12674  2.34426e-14  4.88189  -1.30177e-16  
270  10.9792  -1.15199e-14  1038.79  -3.89265e-14  7.30745  -4.23495e-16  4.89119  -1.313e-16  
271  11.8472  -2.3049e-16  1038.9  -3.90586e-14  7.2239  -2.13298e-15  4.90009  -1.3894e-16  
272  11.446  5.97691e-15  1039.23  -3.86016e-14  7.19165  5.17555e-15  4.9088  -1.18733e-16  
273  11.6209  -1.78811e-15  1039.55  -4.12289e-14  7.90848  9.70402e-17  4.92017  -1.17916e-16  
274  11.8351  -1.34121e-14  1039.73  -4.05961e-14  6.45216  -1.33885e-16  4.92595  -1.17976e-16  
275  11.7391  1.74748e-14  1040.1  -4.17693e-14  7.37395  3.29166e-16  4.93515  -1.16295e-16  
276  10.9872  4.01289e-15  1040.43  -4.2963e-14  8.08547  -7.06589e-14  4.94695  -3.805e-16  
277  10.4078  -6.40555e-15  1040.75  -4.60329e-14  9.90053  4.10482e-16  4.96543  -3.77548e-16  
278  9.48053  -1.38628e-14  1040.97  -4.60743e-14  8.18203  -3.77666e-16  4.97739  -3.77549e-16  
279  10.9179  1.7638e-14  1041.15  -4.49368e-14  8.31425  2.86344e-16  4.98975  -3.7509e-16  
280  11.6895  9.79642e-15  1041.45  -5.56448e-14  7.35302  1.27628e-16  4.99847  -3.73235e-16  
281  11.7381  -1.7976e-14  1041.72  -5.44775e-14  8.73809  -6.46444e-14  5.01222  -6.09526e-16  
282  9.7216  -3.39482e-15  1042  -5.66062e-14  8.24032  -6.41726e-17  5.02404  -6.07528e-16  
283  9.60032  2.7578e-15  1042.14  -6.84047e-14  7.31891  4.81662e-15  5.03242  -5.87732e-16  
284  11.7139  -1.54164e-16  1042.19  -7.46786e-14  7.31369  -9.08266e-17  5.04071  -5.85925e-16  
285  11.4932  -1.66606e-14  1042.42  -7.57133e-14  7.43421  2.16296e-16  5.04939  -5.83019e-16  
286  10.0657  -6.32989e-14  1042.61  -8.00174e-14  5.46023  -1.25645e-14  5.05087  -6.26273e-16  
287  10.5013  -1.25077e-14  1042.83  -8.43369e-14  7.26439  -9.80156e-17  5.05883  -6.24373e-16  
288  11.2748  -1.15117e-14  1042.91  -8.50453e-14  7.3219  8.73299e-16  5.06694  -6.19005e-16  
289  11.3876  -3.29532e-16  1043.12  -8.45309e-14  7.34629  5.46348e-16  5.07508  -6.14843e-16  
290  10.8825  8.64929e-14  1043.34  -7.859e-14  7.35012  -7.07354e-15  5.08318  -6.37828e-16  
291  11.6361  -7.75465e-15  1043.62  -6.60799e-14  7.41738  1.91039e-16  5.09146  -6.34888e-16  
292  11.678  1.06011e-14  1043.79  -6.53987e-14  7.42097  6.6074e-16  5.09969  -6.3031e-16  
293  11.2934  5.66847e-14  1043.97  -6.41453e-14  8.27123  6.75693e-16  5.11085  -6.25712e-16  
294  11.3169  -1.23796e-14  1044.07  -5.58523e-14  7.3694  9.68199e-17  5.11878  -6.23176e-16  
295  10.8481  1.39005e-14  1044.21  -5.57823e-14  7.24927  2.47757e-15  5.12623  -6.12335e-16  
296  11.106  1.67148e-15  1044.27  -5.82903e-14  7.24393  -1.78066e-15  5.13361  -6.16405e-16  
297  11.5859  -6.71266e-14  1044.38  -5.87598e-14  5.41909  4.3696e-14  5.1346  -4.62543e-16  
298  11.293  -7.55987e-15  1044.47  -5.94422e-14  6.42236  -2.6199e-16  5.13905  -4.61849e-16  
299  11.3485  2.04136e-14  1044.71  -5.83858e-14  8.2628  -7.84584e-16  5.14983  -4.62962e-16  
300  12.0687  2.68599e-14  1044.89  -5.7906e-14  7.2795  -2.32045e-15  5.15714  -4.69345e-16  
301  10.9268  -6.98727e-15  1044.98  -5.87994e-14  6.35593  -1.47811e-16  5.16125  -4.68244e-16  
302  11.1853  -5.32549e-15  1045.12  -5.80616e-14  7.21046  -1.26039e-14  5.16824  -5.09662e-16  
303  11.3121  -2.40929e-14  1045.26  -5.64489e-14  6.34381  -2.51082e-16  5.17224  -5.08783e-16  
304  11.5386  -1.25494e-14  1045.43  -6.04837e-14  7.81428  -7.07694e-14  5.1812  -7.46954e-16  
305  10.7107  -5.83168e-15  1045.5  -5.65036e-14  7.32537  -3.7445e-16  5.18844  -7.45696e-16  
306  9.9225  -3.46627e-15  1045.6  -5.6681e-14  6.35578  -8.90185e-17  5.19237  -7.43485e-16  
307  10.6358  -7.71475e-14  1045.73  -5.43284e-14  5.54376  -9.03698e-16  5.19355  -7.44023e-16  
308  11.2438  3.38128e-15  1045.89  -3.7324e-14  7.93182  6.34613e-16  5.20271  -7.39412e-16  
309  9.56578  -8.73602e-15  1046.09  -3.65293e-14  7.39907  1.92065e-16  5.21003  -7.36307e-16  
310  11.2138  1.54586e-14  1046.17  -3.68959e-14  7.39807  -3.96094e-16  5.2173  -7.35177e-16  
311  9.98195  1.12965e-14  1046.27  -2.97163e-14  7.3959  -1.6517e-15  5.22451  -7.38211e-16  
312  11.7685  4.13473e-15  1046.48  -2.78369e-14  7.27983  3.44071e-16  5.2313  -7.3464e-16  
313  9.81365  1.32422e-16  1046.47  -2.84203e-14  6.41677  -4.88389e-16  5.2352  -7.3383e-16  
314  10.3298  3.07497e-14  1046.47  -2.50321e-14  5.37319  -2.24554e-15  5.23565  -7.38786e-16  
315  10.2142  2.53967e-15  1046.43  -3.08765e-14  4.7143  1.22738e-17  5.23395  -7.36331e-16  
316  11.2025  -1.26779e-14  1046.43  -2.9821e-14  4.70394  8.59265e-17  5.23222  -7.33653e-16  
317  10.246  -1.4724e-14  1046.53  -2.85698e-14  4.65369  3.98856e-16  5.23034  -7.29976e-16  
318  10.9518  2.43659e-14  1046.43  -2.22789e-14  4.61821  3.22601e-15  5.22836  -7.17174e-16  
319  11.3312  -4.66543e-15  1046.38  -1.71795e-14  4.70909  1.30713e-16  5.22669  -7.14438e-16  
320  10.3591  -2.77136e-14  1046.37  -1.71904e-14  4.65286  -2.68775e-16  5.22484  -7.13005e-16  
321  9.41816  9.9554e-14  1046.36  -1.45144e-14  5.4156  -5.88152e-14  5.22545  -8.99231e-16  
322  11.7623  4.75025e-15  1046.35  -1.40781e-14  4.64825  -9.91253e-18  5.22361  -8.96389e-16  
323  11.0771  -1.34361e-14  1046.38  -1.4091e-14  4.61822  3.7438e-16  5.22168  -8.92342e-16  
324  10.2295  9.90233e-15  1046.25  -1.38841e-14  2.87584  -2.52839e-17  5.21423  -8.8959e-16  
325  9.89576  2.68114e-14  1046.21  -1.45555e-14  2.85278  3.20388e-16  5.20676  -8.85761e-16  
326  11.6282  5.51559e-16  1046.14  -1.60414e-14  1.88692  1.21084e-16  5.19629  -8.82584e-16  
327  9.78944  -6.07659e-15  1045.99  -1.61927e-14  2.74906  5.49508e-16  5.18859  -8.78081e-16  
51  8.50643  4.47802e-14  998.388  1.49824e-13  1.91098  2.22083e-16  3.49378  3.27667e-14  
52  9.94834  5.47035e-14  997.262  1.36068e-13  2.74509  -7.32085e-15  3.47637  3.18345e-14  
53  9.19881  7.46756e-15  996.587  7.46565e-14  1.91488  -1.0663e-17  3.44088  3.11107e-14  
54  9.63662  -1.13317e-14  995.598  6.78766e-14  2.80524  1.16249e-16  3.42676  3.04219e-14  
55  9.12925  -2.82015e-14  995.443  6.84808e-14  2.79876  -6.31668e-16  3.41311  2.97469e-14  
56  8.30608  1.49786e-13  995.34  3.50286e-14  0.946666  -6.96049e-16  3.36063  2.90991e-14  
57  9.58217  -1.05844e-14  995.396  3.72996e-14  1.84678  -1.52226e-15  3.32909  2.84612e-14  
58  9.11192  1.19889e-14  995.273  3.55664e-14  2.82069  -7.63153e-16  3.31872  2.78648e-14  
59  10.4573  -6.24785e-15  995.748  2.71558e-14  4.56531  7.05404e-15  3.34365  2.74486e-14  
60  9.70037  -9.93603e-15  997.92  1.9249e-14  6.46787  2.34231e-16  3.40491  2.6915e-14  
61  10.323  -9.04142e-17  999.792  1.23406e-14  7.03058  2.88011e-15  3.47463  2.64527e-14  
62  11.049  4.73549e-14  1001.37  1.99664e-14  6.27048  5.55949e-15  3.52738  2.60585e-14  
63  10.6712  -1.0447e-13  1002.69  -1.32598e-14  7.1177  1.99465e-14  3.59387  2.59453e-14  
64  9.70133  -3.3515e-15  1003.94  -1.55938e-14  6.86911  -3.47269e-14  3.65342  2.48422e-14  
65  11.3423  -2.60876e-14  1005.46  -1.24866e-14  6.33224  3.06494e-15  3.70126  2.44533e-14  
66  10.1849  -3.9596e-14  1005.81  -5.17591e-14  6.99221  2.77367e-14  3.75899  2.45109e-14  
67  10.2308  6.53407e-15  1006.93  -6.46685e-14  5.45652  1.56508e-16  3.78826  2.4091e-14  
68  9.87265  1.99933e-14  1007.98  -6.3216e-14  5.38376  -6.54728e-16  3.8153  2.36716e-14  
69  10.3196  4.51471e-15  1009.23  -4.03592e-14  6.20368  4.4741e-15  3.85511  2.33517e-14  
70  11.5265  1.86821e-13  1011.01  3.44108e-14  6.43894  7.14648e-15  3.89747  2.3086e-14  
71  9.98477  3.93392e-15  1012.21  3.68685e-14  7.22316  -2.25923e-15  3.95111  2.26772e-14  
72  9.81766  1.4025e-14  1013.17  4.49411e-14  7.25444  9.8169e-16  4.00354  2.23328e-14  
73  10.7654  -7.47406e-15  1014.69  5.76416e-14  7.3884  -1.32931e-15  4.05643  2.19631e-14  
74  10.4513  -1.91615e-15  1015.8  6.03805e-14  7.33263  5.97587e-16  4.10683  2.16344e-14  
75  11.2988  -9.07753e-15  1016.31  5.48449e-14  7.3294  -2.37647e-17  4.15566  2.13063e-14  
76  9.80733  -3.35362e-14  1017.29  4.79708e-14  6.44681  5.92125e-15  4.18986  2.10766e-14  
77  9.6473  -3.61296e-13  1018.14  2.22895e-14  6.4021  -9.29698e-16  4.22239  2.0753e-14  
78  10.874  1.61771e-14  1018.41  1.37075e-14  5.56095  -3.70477e-16  4.24179  2.04469e-14  
79  9.75681  2.29563e-14  1019.27  2.05988e-14  5.55373  -2.97575e-15  4.26053  2.01123e-14  
80  10.5781  -5.48826e-14  1019.58  5.33448e-15  5.51296  -3.86349e-14  4.27817  1.92848e-14  
81  10.753  3.59306e-15  1020.49  -6.10725e-14  6.30712  8.7138e-16  4.30635  1.90291e-14  
82  10.2628  2.01251e-14  1021.13  -6.14719e-14  6.41155  -5.78915e-16  4.33519  1.87605e-14  
83  9.88974  -1.29857e-15  1021.57  -5.26965e-14  6.45765  -4.01265e-16  4.36387  1.85015e-14  
84  9.95296  1.60018e-13  1022.05  -2.17796e-14  5.47174  5.16949e-15  4.37864  1.83238e-14  
85  10.11  -4.37341e-15  1022.53  -1.37553e-14  5.54071  3.21576e-16  4.39393  1.80869e-14  
86  10.6847  5.29311e-16  1023.23  -1.0202e-14  5.45187  -4.43289e-16  4.40767  1.78463e-14  
87  11.1202  1.20293e-13  1023.55  -5.64128e-15  3.76949  -1.65206e-15  4.39949  1.75963e-14  
88  9.6038  -6.62914e-15  1023.46  1.6263e-14  2.86504  5.22651e-18  4.38007  1.73736e-14  
89  10.0253  5.79985e-15  1022.76  1.87436e-14  2.8413  1.97594e-16  4.36083  1.71589e-14  
90  9.95289  -1.38208e-14  1022.68  1.203e-14  2.88471  2.87185e-16  4.34261  1.69506e-14  
91  10.0687  1.8651e-13  1022.2  -5.34983e-14  2.87891  1.5748e-15  4.32476  1.67631e-14  
92  10.5825  8.65113e-16  1022.16  -5.00203e-14  3.74023  -4.53814e-17  4.31772  1.65606e-14  
93  9.71222  -7.89478e-15  1021.83  -5.16838e-14  3.77864  -3.56754e-16  4.3113  1.63592e-14  
94  10.6849  2.66865e-14  1021.94  -5.30781e-14  3.78497  1.13284e-15  4.30511  1.61801e-14  
95  9.95149  -1.20957e-15  1022.11  -4.36396e-14  3.76491  2.99245e-17  4.29882  1.59923e-14  
96  10.448  -1.45932e-14  1022.1  -4.27e-14  4.64548  1.10688e-15  4.30281  1.58212e-14  
97  10.2216  -2.29585e-14  1022.25  -4.05254e-14  3.76648  -1.14036e-15  4.29671  1.56284e-14  
98  9.837  -1.02735e-15  1022.73  -1.18402e-13  3.71639  2.94503e-17  4.29019  1.54532e-14  
99  10.884  -7.31071e-15  1023.08  -1.15619e-13  4.52118  -8.96576e-20  4.29276  1.52815e-14  
100  10.9151  -1.72318e-14  1022.97  -1.11398e-13  2.76652  3.71787e-16  4.27599  1.51176e-14  
101  10.6383  -6.25146e-14  1022.99  -1.25334e-13  3.737  2.61231e-15  4.27013  1.49817e-14  
102  9.81035  -9.91333e-15  1022.92  -9.8893e-14  3.75964  -2.54601e-16  4.26464  1.48179e-14  
103  10.5055  2.20661e-14  1022.74  -1.00034e-13  2.87894  -6.49481e-17  4.2499  1.46595e-14  
104  9.13485  4.69546e-14  1022.72  -9.80665e-14  3.77476  -1.52742e-15  4.2449  1.44891e-14  
105  8.7311  1.24247e-13  1022.59  -9.06812e-14  4.67479  -3.90537e-15  4.24938  1.42975e-14  
106  9.62742  -1.66251e-14  1022.51  -8.73735e-14  3.76343  7.14073e-16  4.24437  1.41575e-14  
107  9.75842  -7.45941e-15  1022.16  -9.51231e-14  3.80605  7.44098e-16  4.23989  1.40206e-14  
108  10.7554  -3.27559e-14  1021.96  -9.76825e-14  3.7596  -1.36337e-15  4.23504  1.38652e-14  
109  8.77096  -2.838e-15  1021.92  -1.0643e-13  3.7978  -4.26026e-17  4.23067  1.37262e-14  
110  11.0762  5.88357e-15  1021.64  -1.01335e-13  3.58174  -2.3459e-15  4.22424  1.3567e-14  
111  9.6343  7.7679e-15  1021.51  -9.69899e-14  2.86747  6.216e-16  4.21094  1.34401e-14  
112  8.85413  -3.06174e-14  1021.42  -7.63046e-14  3.66407  -7.34814e-17  4.20563  1.33089e-14  
113  9.89282  -9.84671e-15  1021.18  -7.3734e-14  3.71525  2.9732e-17  4.20092  1.31812e-14  
114  9.80872  2.51638e-14  1021.05  -6.97867e-14  2.83277  2.4365e-17  4.18789  1.30559e-14  
115  9.93428  -7.65811e-14  1020.85  -7.92753e-14  3.54124  1.93446e-14  4.18179  1.31152e-14  
116  9.27091  -1.16891e-14  1020.39  -8.72923e-14  4.61279  1.43628e-16  4.18582  1.2994e-14  
117  9.78295  -7.89085e-15  1020.54  -8.52485e-14  4.67461  2.93491e-16  4.19034  1.28764e-14  
118  10.264  -8.46573e-15  1020.72  -8.24172e-14  4.6418  5.66211e-16  4.19448  1.27635e-14  
119  9.51099  -3.16001e-13  1020.75  -1.02357e-13  5.43904  -1.06705e-14  4.2058  1.25504e-14  
120  9.56467  -1.27327e-14  1021.12  -1.09772e-13  5.47391  1.33415e-15  4.21722  1.24494e-14  
121  10.5378  -1.10632e-14  1021.4  -1.10462e-13  6.39444  -2.39348e-15  4.23666  1.23169e-14  
122  9.36989  -5.72217e-15  1021.68  -1.03467e-13  6.27515  4.8046e-13  4.2547  1.64597e-14  
123  9.53044  5.6314e-15  1021.76  -1.19703e-13  7.28142  -1.41846e-16  4.28125  1.63141e-14  
124  10.1571  -4.39677e-14  1021.88  -1.17928e-13  6.49273  -3.65287e-16  4.30048  1.61691e-14  
125  9.26392  -2.32e-14  1022.19  -1.16443e-13  6.51691  -1.34794e-15  4.31959  1.60181e-14  
126  11.0892  2.38359e-14  1022.36  -1.44219e-13  6.49769  -8.30455e-16  4.3382  1.5874e-14  
127  11.3331  2.48829e-15  1022.76  -1.41375e-13  6.53591  9.17048e-17  4.35683  1.57403e-14  
128  9.57928  2.29106e-14  1023.12  -1.44195e-13  6.53658  -8.65994e-16  4.37515  1.56008e-14  
129  10.3884  3.45122e-14  1023.46  -1.41558e-13  6.47972  7.28648e-15  4.39268  1.55315e-14  
130  11.3308  -2.90901e-15  1023.89  -1.25046e-13  5.74016  -9.14443e-14  4.40382  1.46474e-14  
131  9.72164  3.44064e-14  1024.29  -1.25121e-13  7.08796  1.41699e-14  4.42582  1.46435e-14  
132  10.6401  2.75156e-14  1024.43  -1.25073e-13  7.33519  -2.72557e-15  4.44948  1.45022e-14  
133  11.0561  2.286e-15  1024.56  -9.85711e-14  7.40413  -3.25201e-18  4.4733  1.43853e-14  
134  12.2273  -1.27313e-14  1024.78  -9.88801e-14  7.39628  2.00538e-17  4.49669  1.42703e-14  
135  10.2039  3.04655e-14  1025.2  -1.0144e-13  7.30617  1.71092e-16  4.51898  1.41584e-14  
136  11.3774  7.69192e-14  1025.69  -1.01715e-13  8.2545  2.89585e-15  4.5484  1.40698e-14  
137  10.7061  -1.43213e-14  1026.14  -9.41847e-14  8.16856  7.10472e-16  4.57668  1.39654e-14  
138  9.67456  2.30282e-15  1026.71  -9.73381e-14  8.12957  5.35377e-16  4.60422  1.38613e-14  
139  9.76018  3.99864e-14  1027.07  -9.68859e-14  8.19604  -2.3031e-16  4.63185  1.37529e-14  
140  10.72  -1.82308e-15  1027.48  -7.75457e-14  8.13244  1.72335e-17  4.65857  1.3648e-14  
141  10.6685  -1.05035e-14  1027.87  -7.76654e-14  8.2179  -9.16608e-17  4.68554  1.35439e-14  
142  10.6946  -1.56795e-15  1028.41  -7.78835e-14  8.94864  8.11455e-16  4.71759  1.34482e-14  
143  10.7169  2.93007e-14  1029.07  -7.8269e-14  9.02954  -7.4063e-15  4.74977  1.32926e-14  
144  11.6218  1.16e-14  1029.71  -5.92588e-14  9.07831  -2.43531e-16  4.78183  1.31923e-14  
145  11.5036  2.41764e-14  1030.31  -5.5673e-14  7.32838  8.41052e-16  4.80056  1.31015e-14  
146  11.5198  -1.29613e-13  1030.91  -5.16094e-14  8.27629  -3.07207e-15  4.82593  1.29834e-14  
147  11.1611  -4.22002e-15  1031.42  -6.43559e-14  9.0942  -1.24414e-17  4.85686  1.28893e-14  
148  11.3315  -2.90551e-14  1032  -6.4006e-14  9.1724  -3.3165e-16  4.88791  1.27942e-14  
149  11.6614  -1.59891e-14  1032.38  -6.77361e-14  8.90064  -5.69777e-15  4.91657  1.26621e-14  
150  11.1085  5.84616e-14  1033  -7.21821e-14  8.25309  -3.85474e-14  4.94023  1.22989e-14  
151  11.1331  -1.07564e-14  1033.68  -7.0856e-14  7.40823  2.19556e-16  4.95761  1.22138e-14  
152  11.219  1.03226e-14  1034.26  -6.81315e-14  8.63429  5.18764e-14  4.98332  1.24912e-14  
153  10.2121  3.42625e-14  1034.7  -7.05338e-14  8.90407  -5.43885e-15  5.01055  1.23667e-14  
154  10.0161  -3.28441e-15  1035.31  -7.11311e-14  9.08613  1.82389e-17  5.03866  1.22815e-14  
155  10.5534  -6.46387e-16  1035.84  -7.23983e-14  8.82107  -3.57854e-15  5.06456  1.21729e-14  
156  12.4613  -5.08346e-15  1036.26  -7.20314e-14  8.10742  2.99386e-15  5.08526  1.21104e-14  
157  10.0882  -1.47262e-13  1036.93  -7.38191e-14  8.16855  6.56604e-15  5.1061  1.2073e-14  
158  11.1774  -1.72757e-15  1037.21  -9.4581e-14  8.01114  1.34448e-15  5.12559  1.2001e-14  
159  11.0788  -2.05674e-14  1037.59  -9.26909e-14  7.27815  -1.50406e-16  5.13994  1.192e-14  
160  11.7313  -2.08063e-14  1037.81  -9.29056e-14  7.29488  2.57497e-16  5.15422  1.18427e-14  
161  10.8958  2.82123e-15  1038.12  -8.32668e-14  7.2559  1.7221e-16  5.16804  1.17659e-14  
162  10.2522  -6.49022e-15  1038.39  -8.40255e-14  6.55751  9.90898e-17  5.17712  1.16897e-14  
163  11.2539  2.14841e-15  1038.58  -8.76724e-14  4.71656  -6.12711e-17  5.17413  1.16134e-14  
164  10.3347  -5.35943e-14  1038.89  -8.95884e-14  7.36578  1.08607e-14  5.18827  1.16085e-14  
165  9.58108  -5.37952e-15  1038.98  -9.46214e-14  6.54923  -4.75604e-18  5.197  1.15341e-14  
166  11.2421  9.15492e-15  1039.11  -9.58912e-14  6.57392  -4.9148e-17  5.20577  1.14603e-14  
167  10.1909  -5.05244e-15  1039.25  -9.08467e-14  6.4629  -2.53595e-15  5.21372  1.13717e-14  
168  10.6044  -6.24948e-15  1039.39  -1.01825e-13  7.33495  2.73915e-16  5.22706  1.13019e-14  
169  10.8396  9.13897e-15  1039.62  -1.00622e-13  7.40023  -1.22173e-16  5.24065  1.12305e-14  
170  11.04  4.21154e-14  1039.88  -1.02213e-13  7.21786  4.76002e-15  5.25293  1.11903e-14  
171  11.7625  -5.22417e-14  1040.12  -1.03936e-13  7.25352  -7.31481e-15  5.26528  1.10761e-14  
172  11.2936  2.87664e-15  1040.54  -9.79864e-14  6.36781  -1.16473e-15  5.27204  1.1001e-14  
173  10.164  1.3656e-14  1040.62  -9.57152e-14  6.07706  5.78714e-15  5.27695  1.09692e-14  
174  10.2049  -3.17447e-14  1040.74  -9.03565e-14  5.47996  -6.66771e-16  5.27818  1.08987e-14  
175  10.3356  4.5967e-16  1040.74  -1.06297e-13  6.36775  -1.06287e-16  5.28474  1.08324e-14  
176  9.8596  1.64419e-14  1040.76  -1.05719e-13  5.45816  -1.14008e-15  5.28578  1.07607e-14  
177  10.6741  -2.40279e-14  1040.89  -1.02838e-13  4.70829  -2.74231e-16  5.28234  1.0695e-14  
178  10.0715  -2.39452e-14  1040.62  -9.35784e-14  4.71312  -9.88558e-16  5.27898  1.06259e-14  
179  11.9777  8.35279e-15  1040.54  -9.91568e-14  3.80732  -8.73508e-17  5.27032  1.05629e-14  
180  10.8562  5.47493e-15  1040.57  -9.76181e-14  3.80494  1.12738e-16  5.26175  1.05018e-14  
181  9.66849  -5.53054e-14  1040.52  -1.0139e-13  3.76292  2.30434e-16  5.25304  1.0442e-14  
182  9.61923  -1.68424e-15  1040.46  -1.19824e-13  3.78259  2.07486e-17  5.24454  1.03818e-14  
183  10.148  4.13652e-15  1040.68  -1.20047e-13  5.16397  -1.58767e-14  5.24407  1.02309e-14  
184  10.7758  -2.1182e-14  1040.87  -1.20491e-13  5.58382  -1.28719e-15  5.24601  1.01651e-14  
185  11.2061  -1.90062e-14  1041.04  -1.23907e-13  6.21997  -9.19839e-14  5.25155  9.58468e-15  
186  8.86115  1.35841e-14  1041.1  -1.27047e-13  4.55442  -2.89368e-15  5.24761  9.51418e-15  
187  9.91093  -9.93702e-15  1041.17  -1.28573e-13  3.68829  -4.42145e-16  5.23885  9.45825e-15  
188  10.1319  -5.3085e-14  1041.04  -1.25295e-13  5.58562  9.35476e-16  5.24079  9.41063e-15  
189  9.24621  1.46805e-15  1041.22  -1.46689e-13  6.42727  -1.80503e-16  5.24738  9.35735e-15  
190  11.9823  -3.33038e-15  1041.35  -1.46401e-13  7.26834  5.27524e-14  5.25854  9.5971e-15  
191  10.2957  2.95093e-14  1041.56  -1.46739e-13  6.36884  6.36769e-15  5.26464  9.57936e-15  
192  10.1684  -4.91649e-14  1041.74  -1.39755e-13  6.47737  -1.92246e-15  5.27127  9.5165e-15  
193  10.0322  4.9568e-15  1041.96  -1.47564e-13  6.31112  -1.51797e-16  5.27692  9.46396e-15  
194  10.9266  -1.4124e-14  1042.2  -1.48953e-13  6.53237  -5.48034e-17  5.28371  9.41251e-15  
195  11.9349  -3.44571e-14  1042.59  -1.44171e-13  7.35482  9.44058e-16  5.29484  9.36698e-15  
196  9.78406  5.75428e-15  1042.69  -1.33852e-13  7.15961  2.9502e-16  5.30482  9.31846e-15  
197  10.571  -9.39569e-15  1042.99  -1.32244e-13  6.3545  1.94306e-15  5.3104  9.27923e-15  
198  10.7117  -5.70954e-14  1043.31  -1.33508e-13  6.15467  2.71652e-15  5.31487  9.24451e-15  
199  10.1975  -1.61351e-14  1043.38  -1.30635e-13  8.07966  4.60011e-15  5.32942  9.22007e-15  
200  10.7265  -1.29735e-15  1043.52  -1.23216e-13  7.31102  1.40965e-16  5.33979  9.17253e-15  
201  11.0328  3.06814e-14  1043.86  -1.20662e-13  7.93277  4.66879e-15  5.3533  9.14907e-15  
202  9.52374  -4.09004e-14  1044.4  -1.2396e-13  7.25823  1.27902e-15  5.36317  9.1083e-15  
203  11.478  -2.15806e-15  1044.43  -1.09305e-13  7.26842  -3.14209e-17  5.37299  9.06118e-15  
204  10.6965  -1.55917e-16  1044.71  -1.06807e-13  6.50153  1.77965e-17  5.37878  9.01481e-15  
205  10.1925  1.21326e-14  1044.93  -1.07735e-13  7.35557  -9.33206e-16  5.38886  8.96405e-15  
206  12.1441  3.72562e-14  1045.12  -1.06506e-13  6.41247  -7.70941e-13  5.39406  5.00514e-15  
207  10.5057  3.22981e-15  1045.27  -1.05395e-13  6.54507  1.00361e-16  5.39987  4.98037e-15  
208  10.3553  -5.71995e-15  1045.4  -1.07375e-13  6.50833  2.46823e-16  5.40544  4.95659e-15  
209  9.65951  1.03372e-13  1045.49  -1.08019e-13  6.4806  1.67018e-15  5.41082  4.94015e-15  
210  9.53955  6.93033e-15  1045.39  -1.16913e-13  6.34599  8.22511e-18  5.41547  4.91562e-15  
211  9.45068  -6.76994e-15  1045.42  -1.14654e-13  6.38071  1.26192e-15  5.42025  4.89753e-15  
212  10.1319  1.85731e-14  1045.52  -1.11179e-13  5.61212  -1.44531e-15  5.42119  4.86628e-15  
213  10.9304  -2.1841e-13  1045.44  -1.07864e-13  5.58298  -4.09064e-15  5.42199  4.82238e-15  
214  9.78382  -1.39229e-15  1045.54  -9.09358e-14  5.4935  -5.76579e-17  5.42234  4.79857e-15  
215  9.23101  -2.4187e-14  1045.53  -9.21291e-14  3.79524  7.03796e-17  5.41444  4.77562e-15  
216  10.1396  2.47952e-14  1045.4  -8.86376e-14  4.65599  9.33486e-16  5.41077  4.75706e-15  
217  9.22617  4.8783e-15  1045.2  -7.11822e-14  4.68896  -6.11767e-17  5.4073  4.73389e-15  
218  10.1866  1.95018e-14  1045.13  -7.19299e-14  5.37173  -9.58254e-16  5.40713  4.70666e-15  
219  10.0458  2.10975e-14  1044.93  -7.22855e-14  2.8588  1.18768e-16  5.395  4.68481e-15  
220  10.0488  -5.07687e-14  1044.86  -6.95366e-14  3.7093  -2.12017e-15  5.38701  4.65256e-15  
221  10.3858  -1.27856e-14  1044.68  -6.33649e-14  2.86132  1.54554e-16  5.37509  4.63134e-15  
222  8.81649  1.86909e-14  1044.51  -6.51283e-14  2.84301  7.75888e-17  5.36321  4.60997e-15  
223  9.20515  2.94586e-14  1044.21  -6.81284e-14  2.84604  1.2347e-15  5.35144  4.59419e-15  
224  9.77235  1.88589e-16  1043.96  -7.80147e-14  3.77018  6.07335e-17  5.34409  4.57311e-15  
225  9.73962  4.915e-15  1043.66  -7.78555e-14  3.74755  -1.45012e-16  5.3367  4.55126e-15  
226  10.8419  -2.02661e-14  1043.47  -7.86564e-14  2.82074  4.34849e-15  5.3251  4.55033e-15  
227  10.0021  -1.72721e-13  1043.31  -8.0009e-14  2.78736  1.45303e-15  5.31346  4.53612e-15  
228  9.65519  1.28036e-15  1043  -8.07269e-14  3.7797  -5.05453e-17  5.30646  4.51518e-15  
229  10.2909  1.82237e-14  1042.88  -8.11674e-14  3.71392  -3.80543e-16  5.29922  4.49292e-15  
230  10.1964  1.3282e-15  1042.69  -7.80897e-14  3.65652  -2.54837e-15  5.29179  4.46106e-15  
231  10.2542  1.8406e-15  1042.57  -6.33591e-14  3.64449  1.22679e-16  5.28437  4.44152e-15  
232  10.1184  -2.38377e-14  1042.37  -6.28376e-14  3.60136  -3.74282e-16  5.27682  4.41993e-15  
233  9.20501  2.72334e-16  1042.29  -6.48289e-14  2.81365  3.31535e-17  5.26582  4.40034e-15  
234  10.0322  -1.37041e-14  1042.1  -6.91435e-14  2.82434  6.32564e-16  5.25497  4.3836e-15  
235  9.76062  -6.25722e-15  1041.85  -6.30609e-14  2.85031  1.61837e-16  5.24433  4.36492e-15  
236  11.0629  -1.35099e-14  1041.66  -6.3414e-14  2.85025  6.13363e-17  5.23379  4.34596e-15  
237  9.48626  1.01613e-14  1041.5  -6.44153e-14  2.98249  3.53527e-14  5.22391  4.48195e-15  
238  11.6964  -1.66762e-15  1041.32  -5.22583e-14  3.54831  6.55873e-17  5.2166  4.46267e-15  
239  9.5411  -1.39925e-15  1041.13  -5.21636e-14  2.83457  -4.38725e-15  5.20624  4.42419e-15  
240  10.6545  -2.8436e-14  1040.75  -5.16016e-14  2.81205  1.25832e-15  5.19587  4.41048e-15  
241  9.22157  3.49426e-14  1040.35  -5.12353e-14  3.72076  -1.36428e-15  5.18952  4.38559e-15  
242  9.30132  -1.63016e-14  1040.26  -5.74611e-14  3.56836  8.4992e-18  5.18256  4.36681e-15  
243  10.291  -2.05106e-14  1040.1  -5.76986e-14  2.78557  2.6808e-16  5.17231  4.34929e-15  
244  10.0153  -5.31185e-14  1039.86  -6.45758e-14  2.66167  7.15929e-15  5.16163  4.36125e-15  
245  9.87339  7.23219e-16  1039.69  -6.23421e-14  2.80978  2.26505e-17  5.15167  4.34286e-15  
246  10.28  -1.09016e-14  1039.6  -6.29578e-14  3.31511  -2.34592e-13  5.14392  3.3347e-15  
247  9.94011  -1.00156e-14  1039.58  -6.60152e-14  4.56895  7.63106e-16  5.1415  3.32389e-15  
248  10.1401  1.7935e-14  1039.54  -6.33749e-14  4.61495  -2.92385e-16  5.1393  3.30876e-15  
249  11.7005  -6.76761e-15  1039.55  -5.92436e-14  5.48189  1.21581e-16  5.14072  3.29548e-15  
250  10.4151  5.71286e-15  1039.68  -6.01881e-14  4.69343  3.18699e-16  5.13887  3.28313e-15  
251  10.1783  3.09086e-14  1039.76  -5.98847e-14  4.62644  -4.73447e-15  5.13675  3.25e-15  
252  12.2767  5.89358e-15  1039.71  -5.17658e-14  3.76959  7.87336e-18  5.13113  3.23666e-15  
253  10.6837  1.81864e-15  1039.8  -5.09111e-14  5.56166  -5.23992e-16  5.13289  3.22125e-15  
254  11.0649  -4.62132e-15  1039.75  -5.13191e-14  6.38877  1.50644e-16  5.13802  3.20871e-15  
255  10.5372  2.03424e-14  1039.91  -5.27508e-14  6.29011  -4.19563e-15  5.1427  3.17862e-15  
256  9.45341  -3.26731e-15  1040.04  -4.9694e-14  7.2308  -2.81201e-17  5.15115  3.16563e-15  
257  11.0864  1.36713e-14  1040.14  -4.87357e-14  7.21235  5.43208e-16  5.15946  3.15506e-15  
258  11.0988  2.55806e-14  1040.23  -4.89983e-14  6.47671  -6.05993e-16  5.16475  3.13995e-15  
259  9.94294  5.24016e-15  1040.29  -3.4625e-14  7.34333  -9.62154e-17  5.17347  3.12701e-15  
260  10.0579  -9.99106e-15  1040.4  -3.44919e-14  7.35934  2.81934e-16  5.18218  3.11567e-15  
261  9.95951  4.02374e-14  1040.52  -3.36193e-14  6.48906  -2.81678e-16  5.18736  3.10219e-15  
262  10.1091  -7.15546e-15  1040.66  -3.40938e-14  6.99466  7.83386e-13  5.19451  6.18632e-15  
263  9.30906  -3.46975e-15  1040.62  -3.60426e-14  6.4526  -1.09869e-16  5.19946  6.16153e-15  
264  10.4206  -2.98966e-14  1040.68  -3.57703e-14  6.36664  -3.21775e-15  5.20404  6.12475e-15  
265  10.1753  -7.66429e-14  1040.75  -3.88702e-14  5.5133  -9.21095e-16  5.20525  6.09723e-15  
266  11.3103  5.78319e-17  1040.74  -4.24442e-14  4.69164  -3.44066e-17  5.20325  6.07337e-15  
267  11.3518  -4.75886e-15  1040.62  -4.18502e-14  4.67625  -8.78373e-16  5.2012  6.04642e-15  
268  10.3918  -1.43722e-14  1040.51  -4.143e-14  4.70983  7.59522e-16  5.19931  6.02601e-15  
269  9.72838  8.59484e-14  1040.36  -4.35318e-14  3.79317  3.0481e-15  5.1939  6.01456e-15  
270  10.2748  -3.79575e-15  1040.28  -3.60086e-14  3.79552  -1.29189e-16  5.18854  5.99102e-15  
271  11.7063  -9.24314e-15  1040.22  -3.7237e-14  3.7972  1.03801e-17  5.18323  5.96819e-15  
272  11.9406  -1.3188e-14  1040.27  -4.32216e-14  3.76582  1.35148e-15  5.17784  5.95064e-15  
273  8.28448  7.66025e-15  1040.23  -3.8624e-14  3.71914  4.75281e-18  5.17232  5.92811e-15  
274  9.29446  -2.10605e-14  1040.19  -3.8312e-14  4.66632  -1.21913e-16  5.17041  5.90528e-15  
275  9.12568  4.01844e-16  1039.98  -3.82808e-14  4.70852  6.20341e-16  5.16867  5.88542e-15  
276  10.3986  3.5712e-14  1039.93  -3.73284e-14  4.6254  1.67228e-14  5.16663  5.92601e-15  
277  10.3192  -1.31479e-15  1039.96  -3.40843e-14  4.66562  2.25754e-16  5.16477  5.90474e-15  
278  10.9835  7.43687e-15  1039.9  -3.43237e-14  5.62928  -2.06618e-16  5.16649  5.88202e-15  
279  10.4833  -4.31204e-14  1039.85  -3.59598e-14  5.5908  -1.14873e-15  5.16806  5.85598e-15  
280  10.8419  1.83879e-15  1039.79  -3.89346e-14  4.70248  3.21641e-17  5.16635  5.83449e-15  
281  9.3952  -1.10289e-14  1039.72  -3.82752e-14  5.63674  1.88465e-16  5.16808  5.81373e-15  
282  9.88104  1.44244e-14  1039.64  -3.77287e-14  5.5967  2.34868e-16  5.16965  5.79329e-15  
283  10.1951  -1.20195e-14  1039.66  -3.73197e-14  5.60047  1.16586e-15  5.17122  5.77641e-15  
284  8.6444  -1.96382e-14  1039.59  -4.10789e-14  5.59153  -1.94927e-16  5.17275  5.75469e-15  
285  10.4552  2.17575e-14  1039.59  -4.25551e-14  5.58609  -2.72078e-16  5.17424  5.73286e-15  
286  11.5699  -3.70204e-14  1039.58  -4.2525e-14  4.65761  -1.11062e-15  5.17238  5.70815e-15  
287  9.49509  5.80536e-15  1039.55  -4.2583e-14  5.45141  -2.76619e-17  5.17338  5.68752e-15  
288  10.4636  8.85002e-15  1039.48  -4.21384e-14  5.55342  -1.76324e-16  5.17474  5.6665e-15  
289  11.4656  -2.3235e-14  1039.52  -4.31035e-14  5.45852  -1.69078e-15  5.17576  5.64022e-15  
290  9.72391  -9.96169e-14  1039.51  -4.1307e-14  4.5626  3.96457e-15  5.17358  5.63426e-15  
291  11.6494  -3.87336e-15  1039.68  -3.817e-14  4.70115  7.00515e-17  5.1719  5.61453e-15  
292  10.0644  3.88974e-14  1039.56  -3.83674e-14  5.54173  -1.92085e-15  5.17321  5.5879e-15  
293  10.0316  -2.30273e-14  1039.58  -3.6976e-14  5.4837  -9.64929e-16  5.1743  5.56483e-15  
294  10.0254  -8.63276e-16  1039.65  -3.52666e-14  5.41832  4.672e-16  5.17516  5.54694e-15  
295  10.1926  -2.32055e-14  1039.68  -3.60801e-14  4.59594  -5.86277e-16  5.17313  5.5255e-15  
296  11.0028  -2.43514e-14  1039.63  -3.76976e-14  5.31411  -2.34534e-14  5.17362  5.42453e-15  
297  10.4587  -6.54376e-16  1039.68  -3.50336e-14  4.68214  -3.96314e-15  5.17192  5.39193e-15  
298  10.9941  1.14836e-14  1039.73  -3.96238e-14  5.43542  -9.79715e-16  5.17283  5.36988e-15  
299  11.2113  -1.05307e-14  1039.92  -3.87558e-14  6.41625  7.19873e-16  5.17712  5.35385e-15  
300  10.0506  1.75489e-14  1040.14  -3.83427e-14  5.57739  2.28888e-15  5.17849  5.34332e-15  
301  11.1005  1.36951e-15  1040.29  -5.2e-14  7.13823  3.40067e-18  5.1852  5.32503e-15  
302  11.6014  -5.83393e-15  1040.56  -5.14369e-14  6.44074  6.86671e-16  5.18949  5.3092e-15  
303  10.7336  2.52737e-14  1040.7  -5.22927e-14  6.44429  -7.5845e-16  5.19376  5.28856e-15  
304  10.5481  5.04671e-14  1040.86  -4.44909e-14  6.3697  -2.2967e-15  5.19774  5.26285e-15  
305  11.4379  -7.45087e-15  1041.02  -3.99935e-14  6.23702  1.1958e-15  5.20125  5.24911e-15  
306  10.5558  6.91038e-15  1041.08  -4.12134e-14  7.26797  -7.26842e-17  5.20821  5.23119e-15  
307  10.2661  -1.05521e-13  1041.11  -3.73818e-14  7.31071  -1.82868e-15  5.21527  5.2075e-15  
308  10.2804  -8.40702e-17  1041.17  -3.7514e-14  6.3524  1.39118e-17  5.21907  5.19013e-15  
309  10.2516  -1.07032e-14  1041.37  -3.77295e-14  6.37474  -6.1588e-15  5.22292  5.1523e-15  
310  10.5352  -3.17593e-14  1041.39  -3.66864e-14  6.38013  -4.27849e-16  5.22677  5.13376e-15  
311  10.4332  5.8864e-14  1041.4  -3.33893e-14  5.60511  2.48596e-15  5.22802  5.12499e-15  
312  11.3898  -4.23669e-15  1041.28  -2.32193e-14  5.56922  4.48112e-16  5.22915  5.10956e-15  
313  10.5387  2.70426e-14  1041.35  -2.36702e-14  6.36529  -1.53319e-15  5.23288  5.08771e-15  
314  10.6366  -4.8498e-14  1041.42  -2.26549e-14  5.46181  1.39643e-14  5.23363  5.11681e-15  
315  11.9258  1.20855e-14  1041.5  -2.02907e-14  5.56789  1.28964e-16  5.23473  5.10051e-15  
316  10.4098  -1.77702e-14  1041.66  -2.13811e-14  7.38334  1.45549e-16  5.24172  5.08437e-15  
317  11.2807  5.52477e-14  1041.78  -2.19414e-14  7.37902  1.03268e-16  5.24866  5.0682e-15  
318  10.7943  -7.15419e-14  1041.79  -2.75194e-14  8.29507  -1.53646e-15  5.25852  5.04682e-15  
319  10.2009  8.46096e-15  1041.98  -2.41885e-14  8.1862  -2.01351e-16  5.26797  5.02989e-15  
320  9.74842  1.46465e-14  1042.05  -2.30523e-14  7.29558  2.39608e-16  5.27449  5.01449e-15  
321  10.597  -6.60679e-14  1042.24  -1.82817e-14  8.13538  -1.60858e-14  5.28366  4.94686e-15  
322  10.6422  -1.40212e-14  1042.39  -2.04139e-14  7.36267  1.69276e-16  5.2903  4.9316e-15  
323  10.0751  -4.91664e-15  1042.38  -2.18229e-14  6.50515  9.82324e-17  5.29417  4.9162e-15  
324  10.3176  -2.43993e-14  1042.42  -2.11665e-14  7.35393  -1.72248e-15  5.30071  4.89513e-15  
325  10.6036  3.08437e-14  1042.46  -1.40065e-14  7.20927  5.59314e-14  5.30675  5.05664e-15  
326  10.5074  -5.30639e-15  1042.55  -1.27026e-14  5.57894  2.74001e-16  5.3076  5.04155e-15  
51  11.1511  1.67631e-14  1015.34  3.59876e-13  4.68125  4.23499e-16  4.95368  -6.07401e-15  
52  10.7985  -2.86421e-15  1016.31  3.57138e-13  5.45903  6.77217e-15  4.96543  -5.77527e-15  
53  10.6712  -8.55101e-15  1017.39  3.04164e-13  4.67154  1.14535e-16  4.95875  -5.64141e-15  
54  10.2205  2.3917e-14  1018.47  2.98369e-13  4.6145  4.02524e-17  4.9511  -5.51515e-15  
55  9.97359  -5.26504e-14  1019.56  2.92364e-13  5.40213  -4.70039e-15  4.9609  -5.49744e-15  
56  10.7214  -5.82866e-14  1020.94  2.87477e-13  6.44579  -3.17442e-16  4.9925  -5.38722e-15  
57  10.6817  -7.77184e-15  1022.59  2.81382e-13  7.23712  1.26087e-15  5.03926  -5.24872e-15  
58  11.6031  -9.66962e-15  1023.86  2.93948e-13  7.24341  6.90672e-15  5.08424  -5.00065e-15  
59  10.3817  5.61457e-16  1025.88  2.82437e-13  9.00373  -9.82614e-15  5.16263  -5.09716e-15  
60  10.5435  1.31437e-14  1027.27  2.47323e-13  8.17817  -1.20953e-16  5.22176  -4.99959e-15  
61  11.4951  6.15702e-15  1028.65  2.43884e-13  7.33364  1.81269e-16  5.26237  -4.89996e-15  
62  11.325  9.68425e-15  1029.25  2.43217e-13  7.28083  1.37342e-15  5.30046  -4.78159e-15  
63  10.3472  -6.32669e-14  1029.65  2.26893e-13  6.44614  1.45353e-14  5.32167  -4.42387e-15  
64  10.4844  2.55163e-14  1029.8  2.34011e-13  4.68637  2.68564e-16  5.31012  -4.33855e-15  
65  9.41558  3.22421e-15  1029.89  2.30379e-13  4.66874  -1.99665e-15  5.29867  -4.29673e-15  
66  10.0333  2.39989e-14  1029.83  2.37178e-13  4.72839  1.65238e-15  5.28867  -4.19236e-15  
67  10.2706  4.02396e-15  1029.77  2.42023e-13  4.71439  -1.54315e-17  5.27876  -4.12035e-15  
68  9.49665  -1.3789e-14  1029.89  2.39144e-13  4.71827  1.44248e-17  5.26926  -4.05027e-15  
69  9.57396  3.04442e-14  1029.63  2.45997e-13  3.74439  1.46019e-15  5.24385  -3.95842e-15  
70  10.7891  1.62704e-13  1029.62  3.29079e-13  2.85021  -4.84337e-16  5.20461  -3.90147e-15  
71  10.5639  -1.78804e-14  1030.08  3.25893e-13  4.54808  8.13248e-16  5.19402  -3.82543e-15  
72  9.43175  -2.76792e-14  1029.63  3.26548e-13  3.66922  1.22368e-15  5.16982  -3.74528e-15  
73  9.80243  -3.43364e-14  1029.17  3.3232e-13  3.73152  2.05255e-15  5.14734  -3.65469e-15  
74  10.0204  1.09465e-16  1029.16  2.70923e-13  4.5315  -7.22595e-16  5.13787  -3.60958e-15  
75  9.00733  -1.76518e-14  1028.44  2.6524e-13  4.59243  -3.65472e-16  5.12961  -3.56043e-15  
76  8.7965  -4.9075e-14  1028.1  2.55393e-13  4.60236  3.31844e-16  5.12174  -3.50234e-15  
77  9.64594  -1.89321e-13  1027.94  2.35908e-13  4.59265  -3.85562e-15  5.11396  -3.50753e-15  
78  9.74119  6.52054e-16  1028.8  2.19571e-13  4.57074  -5.35855e-16  5.10608  -3.46446e-15  
79  10.7207  -4.09714e-15  1029.6  2.16521e-13  4.48534  -1.23896e-15  5.09722  -3.43267e-15  
80  11.1855  7.32186e-14  1030.08  2.04792e-13  5.17213  2.10017e-14  5.09827  -3.08853e-15  
81  9.86895  4.29637e-15  1030.58  2.28214e-13  4.54278  5.13426e-16  5.09056  -3.0385e-15  
82  11.1442  -6.64556e-15  1030.86  2.17207e-13  6.34922  -8.96029e-16  5.1078  -3.00915e-15  
83  11.3965  -3.78135e-14  1031.25  2.08247e-13  5.61527  1.41862e-15  5.11465  -2.94931e-15  
84  10.3359  -2.95993e-13  1031.34  1.56616e-13  4.64685  1.47809e-15  5.10842  -2.89028e-15  
85  9.81968  6.995e-15  1031.4  1.48312e-13  2.79577  -1.6336e-16  5.07799  -2.8544e-15  
86  9.38842  -3.84201e-15  1031.05  1.43186e-13  2.77218  4.78838e-15  5.04804  -2.75514e-15  
87  9.09794  1.23812e-14  1030.51  1.64512e-13  2.86237  6.7784e-17  5.02002  -2.71895e-15  
88  9.23001  -4.46881e-15  1030.04  1.75182e-13  1.901  7.48958e-17  4.98054  -2.68359e-15  
89  9.22715  4.46176e-15  1029.35  1.67135e-13  2.85215  2.32328e-16  4.95393  -2.64714e-15  
90  10.7545  1.7685e-14  1028.92  1.61096e-13  3.71899  9.84005e-16  4.93869  -2.60231e-15  
91  9.51965  -7.47936e-14  1029.03  1.635e-13  4.54279  5.07079e-14  4.93386  -1.95219e-15  
92  10.7048  7.90421e-15  1029.07  1.52821e-13  3.73008  1.07343e-17  4.91936  -1.92854e-15  
93  11.4616  -5.72375e-15  1028.86  1.5201e-13  3.68065  2.89979e-15  4.90461  -1.87106e-15  
94  11.4322  2.33988e-14  1028.83  1.60595e-13  2.84115  -9.97279e-16  4.88033  -1.86078e-15  
95  9.88222  -6.79624e-15  1028.66  1.75146e-13  2.78036  5.11376e-17  4.85592  -1.83855e-15  
96  10.4306  3.51835e-14  1029.26  1.76116e-13  3.77204  8.18411e-17  4.84346  -1.81647e-15  
97  9.59057  5.87627e-14  1029.4  1.76311e-13  3.74586  8.9384e-16  4.83099  -1.78567e-15  
98  10.9444  -8.63433e-14  1029.62  1.19935e-13  3.70197  1.32538e-14  4.8183  -1.61669e-15  
99  10.4661  -1.06095e-14  1029.69  1.18136e-13  3.64915  -3.63298e-16  4.80531  -1.60276e-15  
100  10.4379  -1.63983e-14  1029.84  1.1717e-13  4.21494  1.76039e-15  4.79882  -1.56581e-15  
101  10.3164  -6.72856e-14  1029.78  1.25501e-13  1.79336  -1.06651e-16  4.76615  -1.54995e-15  
102  9.34337  -2.72433e-15  1029.39  1.17422e-13  2.4837  -1.11185e-14  4.74161  -1.65283e-15  
103  8.79717  -9.05371e-15  1029.04  1.14578e-13  1.91314  2.1893e-16  4.71152  -1.63292e-15  
104  10.4262  -1.00837e-14  1028.57  1.14355e-13  1.91645  4.27855e-16  4.6821  -1.61123e-15  
105  7.70487  -3.71426e-14  1028.6  1.15468e-13  4.59693  -1.1587e-14  4.68121  -1.71514e-15  
106  9.25839  6.27636e-16  1028.35  1.08376e-13  3.69117  -2.22558e-16  4.67101  -1.69976e-15  
107  10.4686  4.54797e-14  1028.38  1.04196e-13  3.68103  6.47765e-16  4.6609  -1.6758e-15  
108  10.0328  -3.82325e-14  1028.39  1.00077e-13  4.33624  -1.37495e-14  4.65762  -1.79776e-15  
109  11.1408  -5.51282e-16  1028.19  1.07099e-13  6.18213  -1.18648e-16  4.67287  -1.78097e-15  
110  10.6601  -2.0929e-15  1028.61  1.07478e-13  5.02141  -7.86429e-14  4.67632  -2.54198e-15  
111  10.5059  1.20035e-14  1029.05  1.10682e-13  6.90565  7.96848e-15  4.69818  -2.43893e-15  
112  11.0336  -1.60609e-13  1029.2  1.54269e-13  6.0969  4.2115e-14  4.71176  -2.00637e-15  
113  10.8566  -1.20735e-15  1029.65  1.38836e-13  5.50381  -1.79964e-16  4.71937  -1.98881e-15  
114  11.6852  -1.8583e-14  1029.87  1.28567e-13  5.54739  8.43344e-16  4.72726  -1.96184e-15  
115  9.62668  1.03542e-15  1030.27  1.24217e-13  6.12783  5.77203e-15  4.74047  -1.88887e-15  
116  10.4175  -5.45913e-16  1030.7  8.48318e-14  5.55695  -1.86262e-16  4.7481  -1.87296e-15  
117  10.3564  -1.33443e-14  1030.93  8.33877e-14  6.14715  -8.9834e-15  4.76106  -1.9388e-15  
118  8.50972  4.21138e-14  1030.6  8.92357e-14  5.31555  6.50706e-15  4.76614  -1.86131e-15  
119  10.9077  -1.47618e-14  1030.82  6.64337e-14  5.47503  4.41186e-15  4.77259  -1.80429e-15  
120  9.60638  7.72791e-15  1031.28  6.94833e-14  5.41718  9.02508e-16  4.77839  -1.7799e-15  
121  10.8592  -2.93638e-15  1031.7  6.89176e-14  5.48131  -4.26273e-16  4.78467  -1.76781e-15  
122  9.9858  1.8117e-14  1031.81  5.56054e-14  6.43409  4.44603e-15  4.79927  -1.71282e-15  
123  11.044  2.53212e-15  1031.94  7.22236e-14  6.18733  1.86225e-15  4.81144  -1.68146e-15  
124  9.74836  -9.37909e-15  1032.06  6.70973e-14  7.33842  1.14322e-15  4.83342  -1.6569e-15  
125  10.0331  2.7888e-14  1032.49  7.49485e-14  7.15122  5.56434e-15  4.8534  -1.59465e-15  
126  9.78531  -4.60207e-14  1032.73  6.80072e-14  6.50436  -5.61953e-15  4.86751  -1.62905e-15  
127  10.4081  -1.45103e-14  1033.02  6.25695e-14  5.60701  -2.32907e-16  4.87378  -1.61722e-15  
128  10.0793  3.86061e-14  1033.06  6.94528e-14  6.49371  -1.36016e-15  4.88739  -1.61506e-15  
129  10.9684  -2.46146e-14  1033.15  7.74123e-14  7.24129  -3.5182e-14  4.907  -1.89478e-15  
130  12.046  1.52407e-14  1033.55  5.66067e-14  7.21221  2.08278e-16  4.92606  -1.8774e-15  
131  11.8403  7.77821e-15  1034.09  5.41603e-14  7.08803  -4.39261e-15  4.94378  -1.89802e-15  
132  10.6954  -5.42769e-14  1034.73  5.61533e-14  5.55223  -5.59084e-16  4.94872  -1.88713e-15  
133  9.92948  -1.1388e-13  1034.83  4.09651e-14  6.40959  -2.71236e-15  4.9605  -1.89379e-15  
134  9.77272  1.84361e-14  1034.75  3.42407e-14  7.2046  7.84026e-16  4.97846  -1.87237e-15  
135  11.1433  2.42158e-14  1035.08  3.57543e-14  5.43912  -3.18318e-15  4.98211  -1.88277e-15  
136  10.0936  8.29652e-14  1035.51  2.80377e-14  5.44478  -2.73629e-15  4.98576  -1.88949e-15  
137  10.2412  -7.38083e-15  1035.46  3.27477e-14  4.63647  -1.08187e-16  4.98303  -1.87557e-15  
138  9.99517  1.02723e-14  1035.45  3.5176e-14  3.58418  3.04203e-15  4.97218  -1.83745e-15  
139  9.43339  -1.91452e-15  1035.46  3.41569e-14  4.3009  -6.49343e-15  4.96702  -1.87327e-15  
140  9.50568  -8.90889e-14  1035.24  2.10566e-14  4.11357  2.1876e-13  4.96051  -1.89045e-16  
141  10.0083  8.2728e-15  1034.99  1.82196e-14  3.60563  -4.90916e-16  4.95024  -1.91332e-16  
142  9.62982  2.25991e-14  1034.77  1.85739e-14  3.59538  3.53349e-15  4.94005  -1.63325e-16  
143  10.3238  -1.2682e-13  1034.99  1.59369e-14  3.72987  8.99827e-16  4.93102  -1.55391e-16  
144  11.1057  -1.30109e-14  1035.06  2.0737e-14  4.55793  3.2862e-16  4.92826  -1.51806e-16  
145  9.89039  -8.01118e-15  1034.93  2.16759e-14  3.67658  -1.49071e-15  4.91906  -1.61651e-16  
146  10.5558  5.57549e-15  1034.49  1.87345e-14  3.73531  2.98471e-15  4.91042  -1.38685e-16  
147  9.98461  1.73297e-14  1034.45  1.48521e-14  4.33371  -4.0602e-14  4.90624  -4.31898e-16  
148  10.2343  -5.35482e-15  1034.32  1.8275e-14  4.61248  3.88671e-16  4.90412  -4.25994e-16  
149  10.1317  -1.11743e-14  1034.51  1.48665e-14  3.78116  -3.16904e-16  4.8961  -4.25215e-16  
150  10.8528  -4.70952e-14  1034.55  1.10763e-14  3.78149  -1.66798e-15  4.8882  -4.34029e-16  
151  10.4232  3.49057e-15  1034.67  2.55654e-14  3.71776  3.61676e-16  4.87995  -4.28425e-16  
152  11.2719  5.56855e-16  1034.79  2.70705e-14  4.69972  -1.04935e-16  4.87869  -4.26163e-16  
153  10.1123  -3.14007e-14  1035  2.81484e-14  4.59405  -1.69231e-15  4.87672  -4.34956e-16  
154  10.64  9.96846e-14  1035.34  3.15082e-14  6.38043  -8.55275e-15  4.88709  -4.90941e-16  
155  11.1336  -1.16277e-14  1035.6  3.11519e-14  6.43116  -9.88139e-17  4.89766  -4.88255e-16  
156  9.93856  8.36436e-15  1035.72  3.18179e-14  7.27102  -1.53313e-15  4.91381  -4.95363e-16  
157  10.8862  -7.15524e-14  1035.83  2.52377e-14  7.31977  -2.1823e-15  4.93007  -5.06761e-16  
158  10.0531  -2.62665e-15  1035.82  2.76557e-14  6.40606  -3.09936e-16  4.93997  -5.0544e-16  
159  11.0003  2.18878e-14  1036.02  2.50372e-14  6.34617  9.35258e-17  4.94935  -5.01447e-16  
160  9.92274  -1.70692e-14  1036.22  2.06143e-14  4.63776  -7.25697e-16  4.94728  -5.02932e-16  
161  10.8228  1.31841e-15  1036.1  1.69775e-14  5.57108  5.91208e-17  4.95139  -4.99234e-16  
162  9.65445  1.29712e-14  1036.33  1.60565e-14  5.57232  -2.34809e-16  4.95544  -4.97506e-16  
163  9.77176  4.79303e-14  1036.38  1.53065e-14  5.42893  2.64278e-15  4.95852  -4.77115e-16  
164  10.8842  2.23927e-14  1036.62  1.02314e-14  5.3953  2.61779e-14  4.96134  -3.05147e-16  
165  10.0458  8.9548e-16  1036.78  3.24618e-14  6.17566  1.60639e-15  4.96912  -2.92894e-16  
166  10.2429  -1.19897e-14  1037.13  3.53372e-14  6.21509  9.21241e-16  4.97706  -2.8516e-16  
167  9.56699  -3.86885e-15  1037.17  3.07164e-14  6.20376  3.54405e-15  4.98482  -2.60925e-16  
168  9.24678  -8.9868e-16  1037.21  2.433e-14  6.26975  3.09371e-16  4.9929  -2.57338e-16  
169  10.1066  4.04137e-15  1037.41  2.50742e-14  5.54479  -9.08759e-16  4.99635  -2.61409e-16  
170  10.7581  -7.43668e-15  1037.62  2.41565e-14  5.54499  -2.38587e-16  4.99976  -2.61268e-16  
171  10.4584  9.14616e-15  1037.76  2.21189e-14  5.45674  -3.43498e-15  5.00258  -2.80858e-16  
172  10.437  3.16666e-15  1037.91  2.79016e-14  4.48181  -2.0036e-15  4.99939  -2.91427e-16  
173  11.1243  3.20969e-14  1037.82  2.58762e-14  5.47467  3.87338e-16  5.00228  -2.87289e-16  
174  11.6035  4.09829e-14  1037.95  3.01041e-14  5.37913  5.17015e-15  5.00457  -2.54213e-16  
175  10.2534  -6.03931e-16  1037.88  1.37478e-14  4.38929  2.99616e-17  5.00086  -2.52501e-16  
176  10.4553  1.10751e-14  1037.88  1.37364e-14  4.57742  -3.24314e-16  4.99833  -2.52931e-16  
177  10.2877  1.47863e-14  1038.09  1.38996e-14  4.59891  1.52453e-15  4.99595  -2.42351e-16  
178  9.37855  -1.04711e-14  1037.96  2.55238e-14  3.70429  -1.36087e-15  4.98831  -2.4897e-16  
179  10.9466  -2.06734e-14  1037.99  2.40953e-14  5.29873  -2.74611e-15  4.99013  -2.63659e-16  
180  9.31358  7.01161e-15  1038.07  2.56534e-14  5.39412  5.74222e-16  4.99249  -2.58759e-16  
181  10.4496  -8.01895e-15  1038.21  2.33693e-14  4.41216  -1.42835e-14  4.98912  -3.40298e-16  
182  9.77698  -1.83772e-16  1038.19  2.49426e-14  4.5125  1.07615e-16  4.98636  -3.37709e-16  
183  11.0302  -1.26301e-14  1038.26  2.56213e-14  4.57793  5.05007e-16  4.98402  -3.32865e-16  
184  10.2517  -7.55757e-15  1038.41  2.39771e-14  5.32884  -7.10237e-16  4.98599  -3.35022e-16  
185  11.0974  -3.66813e-14  1038.38  2.64411e-14  3.72583  2.68099e-13  4.97883  1.19017e-15  
186  9.95716  8.14684e-15  1038.37  2.37588e-14  4.6497  -2.80877e-14  4.97697  1.02476e-15  
187  10.4735  -2.12956e-14  1038.39  2.02933e-14  3.65373  -9.94841e-16  4.96953  1.01341e-15  
188  9.84695  -4.03683e-14  1038.3  1.72301e-14  2.79966  -5.20544e-16  4.95741  1.00484e-15  
189  10.6343  -3.23812e-15  1038.15  1.84617e-14  2.79202  -1.19646e-17  4.94538  9.99195e-16  
190  11.0027  1.66556e-14  1038.09  1.80053e-14  2.74356  4.32978e-16  4.93322  9.96066e-16  
191  10.4513  7.51764e-15  1037.89  1.47031e-14  3.67324  2.58987e-15  4.92629  1.00482e-15  
192  9.87937  -6.47084e-14  1037.82  2.83885e-17  3.72379  4.51848e-15  4.91972  1.02402e-15  
193  9.51246  1.18906e-14  1037.8  -4.14313e-15  3.71951  4.08614e-17  4.9132  1.01868e-15  
194  9.57495  -5.553e-15  1037.64  -4.98982e-15  3.72904  -8.6269e-17  4.9068  1.01271e-15  
195  9.13694  -2.84369e-14  1037.45  -6.78292e-15  3.74922  4.02575e-16  4.90058  1.00943e-15  
196  9.54863  -4.74544e-14  1037.37  -1.92126e-14  3.71593  -6.24395e-15  4.89424  9.70639e-16  
197  9.60124  2.54056e-15  1037.24  -1.94173e-14  3.7139  2.0598e-16  4.88796  9.66572e-16  
198  10.6457  -6.49981e-15  1037.24  -1.97695e-14  4.58452  -6.40621e-16  4.88636  9.58068e-16  
199  9.98983  2.11435e-14  1037.44  -9.92096e-15  5.33558  -4.26498e-14  4.88872  7.28554e-16  
200  10.9122  2.98776e-16  1037.4  -1.57609e-15  5.43817  -4.86312e-16  4.8916  7.22193e-16  
201  10.1593  2.30483e-15  1037.24  -1.67164e-15  4.6707  3.23205e-16  4.89045  7.20115e-16  
202  8.62078  1.43051e-15  1037.21  -4.87711e-15  4.66699  2.52043e-16  4.88929  7.1769e-16  
203  9.00602  1.29111e-13  1036.95  -1.00047e-14  3.78618  3.88187e-15  4.8836  7.34e-16  
204  11.0722  1.41415e-14  1036.81  -7.74142e-15  3.79297  1.17736e-17  4.87801  7.30296e-16  
205  9.21666  2.52109e-14  1036.67  -7.0093e-15  3.79619  -3.59465e-17  4.87249  7.26387e-16  
206  10.9862  3.23902e-14  1036.61  -6.02155e-15  4.53051  -4.87926e-14  4.87076  4.75021e-16  
207  9.72096  -5.31833e-15  1036.51  -1.06544e-14  4.63024  -3.6506e-16  4.86954  4.70778e-16  
208  10.4755  -2.08023e-14  1036.4  -8.85061e-15  4.62964  2.41939e-16  4.86833  4.69628e-16  
209  11.6194  -2.95243e-15  1036.18  -1.2115e-14  3.73135  6.79416e-16  4.86265  4.70677e-16  
210  10.5417  -4.75202e-14  1036.14  -2.34704e-14  3.73748  2.74872e-15  4.85705  4.82011e-16  
211  9.9172  -2.18553e-15  1036.01  -2.16718e-14  3.78736  -1.54069e-17  4.85176  4.79548e-16  
212  11.1788  6.93151e-15  1035.96  -2.20673e-14  5.50156  9.59133e-16  4.85496  4.81911e-16  
213  10.2812  -4.17091e-14  1036  -1.89332e-14  5.40278  1.75903e-14  4.85764  5.65776e-16  
214  10.4602  6.31038e-15  1035.99  -1.60468e-14  4.64739  3.08253e-16  4.85662  5.6452e-16  
215  9.8942  5.51083e-15  1035.97  -1.45332e-14  5.54387  1.65707e-16  4.85995  5.62584e-16  
216  11.2871  -2.78201e-14  1036.03  -1.32273e-14  5.52727  -2.01322e-15  4.86318  5.5014e-16  
217  9.59038  2.97638e-14  1035.83  -1.16965e-14  5.50413  -4.86714e-14  4.86626  3.13498e-16  
218  11.361  3.38442e-16  1035.88  -1.22644e-14  5.52061  3.98507e-16  4.86939  3.13905e-16  
219  10.1114  -1.8316e-14  1036.09  -1.31465e-14  6.41976  1.00444e-16  4.87677  3.12888e-16  
220  9.2109  1.30524e-14  1036.18  -1.70852e-14  5.5428  6.87819e-17  4.87993  3.11732e-16  
221  9.08119  -1.18019e-15  1036.14  -1.67528e-14  6.45712  -1.17908e-16  4.88737  3.09705e-16  
222  11.1909  2.27691e-14  1036.07  -1.54138e-14  5.53392  1.52169e-16  4.8904  3.08965e-16  
223  10.028  3.85153e-14  1036.11  -1.42795e-14  5.63872  -8.20149e-16  4.8939  3.03689e-16  
224  10.1929  -3.39503e-15  1036.2  -1.89658e-14  6.5082  -2.12386e-14  4.90141  2.03492e-16  
225  10.4792  -4.84986e-15  1036.24  -2.46822e-14  6.51805  -7.13161e-17  4.90889  2.0222e-16  
226  10.1335  -4.7066e-15  1036.36  -2.5256e-14  6.47994  1.17208e-16  4.91613  2.01828e-16  
227  10.2624  -2.71889e-14  1036.29  -2.43031e-14  7.3587  -2.9953e-15  4.92734  1.87163e-16  
228  11.3342  -7.97951e-15  1036.39  -2.97324e-14  6.51863  -3.45071e-18  4.9346  1.86292e-16  
229  9.95053  2.08269e-15  1036.6  -3.03959e-14  5.58899  -1.9092e-18  4.93758  1.85437e-16  
230  9.90102  -1.01132e-14  1036.9  -3.58179e-14  7.26839  -3.08864e-15  4.94813  1.70622e-16  
231  12.0871  5.47667e-14  1037.03  -4.51245e-14  7.44234  3.93875e-15  4.95936  1.87595e-16  
232  10.7334  -1.30442e-14  1037.33  -4.80727e-14  8.30382  3.41053e-17  4.97436  1.86907e-16  
233  11.5674  -2.36751e-14  1037.63  -4.62572e-14  9.66259  4.0512e-15  4.99529  2.04158e-16  
234  11.1005  1.5487e-13  1037.95  -4.66571e-14  8.08028  -3.76956e-15  5.009  1.86497e-16  
235  11.1448  8.2531e-15  1038.24  -4.64822e-14  9.02319  -2.31498e-16  5.02676  1.84648e-16  
236  11.0711  -2.63733e-15  1038.54  -4.68248e-14  7.206  -1.70734e-15  5.03636  1.76313e-16  
237  11.1033  -2.09015e-14  1038.84  -4.74144e-14  8.98796  6.44984e-15  5.05369  2.03829e-16  
238  10.0074  -5.43703e-14  1039.21  -3.86965e-14  8.0701  1.32464e-13  5.06686  7.81384e-16  
239  9.38543  -2.46495e-15  1039.43  -3.87081e-14  7.38555  5.66477e-16  5.07695  7.80449e-16  
240  10.7133  1.58886e-14  1039.57  -3.99029e-14  5.288  8.69004e-15  5.07786  8.1469e-16  
241  10.3962  1.4121e-13  1039.81  -3.82686e-14  5.57243  2.62008e-15  5.07999  8.22472e-16  
242  9.65265  -2.11202e-14  1039.83  -3.0721e-14  7.41145  -3.22176e-17  5.09  8.18804e-16  
243  9.82167  1.36887e-14  1039.99  -3.10101e-14  6.45066  -1.42621e-16  5.09581  8.14695e-16  
244  10.9044  -3.55719e-14  1040.17  -3.06359e-14  5.48362  -8.61751e-16  5.09746  8.07561e-16  
245  10.527  3.03512e-16  1040.28  -2.63176e-14  6.355  6.58074e-15  5.10279  8.32024e-16  
246  9.54706  3.40641e-15  1040.2  -2.17636e-14  5.56762  2.25489e-16  5.10475  8.29465e-16  
247  10.9609  2.69443e-15  1040.27  -2.04761e-14  5.56466  3.08913e-16  5.10668  8.27278e-16  
248  9.38979  -7.1187e-14  1040.42  -2.24601e-14  5.34938  -1.36325e-13  5.1077  2.5342e-16  
249  12.4512  -6.18515e-15  1040.5  -2.15619e-14  6.42664  -4.84354e-17  5.1132  2.52162e-16  
250  10.2792  4.78626e-15  1040.59  -2.22943e-14  5.44343  -2.00339e-15  5.11457  2.42803e-16  
251  10.7037  3.96063e-15  1040.59  -2.19318e-14  6.9763  -2.5409e-14  5.12226  1.36804e-16  
252  11.5123  -7.1339e-14  1040.6  -3.18209e-14  4.68545  2.17496e-15  5.12046  1.45191e-16  
253  11.2219  -1.04e-14  1040.81  -3.08633e-14  6.52633  -1.549e-16  5.12622  1.43961e-16  
254  10.2616  -2.51276e-14  1040.93  -2.94669e-14  5.5839  -1.41055e-16  5.12809  1.42798e-16  
255  9.84838  -7.77362e-14  1040.96  -2.33396e-14  5.53803  -4.27323e-15  5.12976  1.24847e-16  
256  10.2726  1.27232e-14  1041.11  -2.63071e-14  6.31162  -7.09508e-16  5.13454  1.21469e-16  
257  10.2448  -2.50021e-14  1041.34  -2.55308e-14  5.50991  -2.80499e-16  5.13606  1.19848e-16  
258  10.6035  3.04426e-14  1041.61  -2.86937e-14  5.57857  -8.35773e-15  5.13783  8.58014e-17  
259  9.09257  1.49345e-13  1041.71  -3.94918e-14  6.27485  4.77608e-15  5.14238  1.04563e-16  
260  11.022  -2.43841e-14  1041.74  -3.85861e-14  5.40181  8.86938e-16  5.14342  1.0768e-16  
261  11.5481  -2.18649e-14  1041.95  -3.95481e-14  8.18807  -1.7626e-13  5.1555  -5.92191e-16  
262  10.0064  6.03951e-14  1042.16  -3.49663e-14  7.33256  9.38391e-15  5.1641  -5.5276e-16  
263  11.7915  5.66881e-15  1042.3  -3.40449e-14  7.206  3.72164e-15  5.17214  -5.35932e-16  
264  10.2839  -3.15217e-14  1042.43  -3.3731e-14  7.20234  1.56759e-15  5.1801  -5.27683e-16  
265  9.19103  -2.06891e-16  1042.53  -3.529e-14  6.28955  3.16747e-13  5.18444  7.11672e-16  
266  10.6392  1.92913e-13  1042.82  -4.33126e-14  6.70598  1.04822e-12  5.19036  4.78759e-15  
267  12.1726  6.90665e-15  1043.2  -4.23647e-14  8.13341  -4.33485e-16  5.20176  4.76736e-15  
268  10.2858  -6.5283e-15  1043.47  -4.21687e-14  6.44668  3.16777e-16  5.20657  4.75017e-15  
269  10.7289  -6.79041e-14  1043.67  -4.53044e-14  7.3861  7.82496e-15  5.21495  4.762e-15  
270  11.1399  2.05233e-15  1043.68  -4.57082e-14  8.14244  3.55139e-16  5.22617  4.74511e-15  
271  10.8844  -9.97149e-15  1043.72  -4.66469e-14  6.23688  9.19649e-15  5.23003  4.7621e-15  
272  11.9684  2.44083e-14  1043.81  -4.71542e-14  5.3333  -9.26767e-15  5.23042  4.70876e-15  
273  9.56581  7.12821e-16  1043.88  -4.14624e-14  4.49671  -3.2939e-16  5.22764  4.68967e-15  
274  10.0119  -1.88415e-14  1043.8  -4.149e-14  5.47401  7.91162e-17  5.22857  4.67228e-15  
275  9.12873  -2.93767e-14  1043.81  -4.22959e-14  5.45921  -8.39556e-16  5.22944  4.65155e-15  
276  9.35368  -2.48933e-15  1043.65  -4.51044e-14  5.55599  -9.74179e-16  5.23066  4.63048e-15  
277  11.4058  -3.78871e-15  1043.6  -4.65648e-14  5.30706  2.21517e-15  5.23095  4.62147e-15  
278  8.75821  -1.03645e-14  1043.59  -4.46696e-14  5.4441  2.15685e-15  5.23174  4.61231e-15  
279  10.7245  1.95796e-15  1043.53  -4.25883e-14  5.50227  1.68172e-15  5.23274  4.60146e-15  
280  9.72471  9.44926e-14  1043.46  -4.73129e-14  5.61073  -3.75511e-16  5.23413  4.58309e-15  
281  9.75925  -1.22714e-14  1043.29  -4.67004e-14  5.6028  -9.81741e-17  5.23549  4.56588e-15  
282  10.6809  1.81428e-14  1043.3  -4.63467e-14  4.70343  2.68355e-16  5.23354  4.55014e-15  
283  10.9816  -1.7254e-15  1043.35  -4.66248e-14  4.66568  2.74676e-15  5.23147  4.54356e-15  
284  10.1974  9.20181e-15  1043.25  -4.88074e-14  4.68153  1.06829e-16  5.22947  4.52742e-15  
285  9.2928  4.65302e-15  1043.24  -4.83266e-14  4.68952  4.58659e-17  5.22751  4.51119e-15  
286  11.159  -3.60734e-14  1043.24  -4.84268e-14  4.69461  1.51084e-15  5.22559  4.50035e-15  
287  10.3625  -5.56524e-14  1043.33  -4.81377e-14  4.69103  -1.04133e-16  5.22367  4.48379e-15  
288  10.6205  -1.12267e-14  1043.34  -4.58907e-14  5.57311  2.6052e-17  5.22492  4.46781e-15  
289  9.97996  1.31451e-14  1043.36  -4.5459e-14  6.49185  -6.84609e-16  5.22944  4.44941e-15  
290  10.3539  2.78983e-14  1043.33  -4.60813e-14  6.4741  7.40654e-16  5.23387  4.43621e-15  
291  10.2032  1.47006e-16  1043.35  -5.3767e-14  6.482  -2.66946e-16  5.2383  4.41954e-15  
292  10.2608  -6.89623e-15  1043.35  -5.49046e-14  6.40674  5.92759e-17  5.24243  4.40413e-15  
293  11.0714  -3.83404e-14  1043.34  -5.69722e-14  6.29526  1.70514e-14  5.24613  4.44866e-15  
294  10.2149  1.76572e-13  1043.35  -6.27127e-14  6.4792  3.19642e-15  5.25046  4.44427e-15  
295  10.6797  8.77594e-15  1043.42  -5.85904e-14  6.39111  -1.59221e-15  5.25445  4.42316e-15  
296  10.4762  -2.61817e-14  1043.6  -5.87294e-14  8.2803  1.33339e-16  5.26499  4.40821e-15  
297  10.4828  4.86965e-14  1043.9  -5.38348e-14  8.84238  1.38682e-13  5.27741  4.87444e-15  
298  10.988  2.45169e-15  1044.14  -5.40384e-14  9.05701  2.60843e-16  5.29049  4.85848e-15  
299  11.811  -1.87933e-14  1044.3  -5.47266e-14  8.25187  4.29093e-16  5.3007  4.8432e-15  
300  10.3292  -8.34688e-17  1044.47  -5.40672e-14  8.25809  6.29174e-16  5.31087  4.82872e-15  
301  10.6369  5.37956e-14  1044.72  -4.87891e-14  8.83514  -9.15927e-14  5.32294  4.49851e-15  
302  10.0489  -2.61294e-15  1044.89  -4.5927e-14  7.15183  -1.15517e-15  5.32918  4.47922e-15  
303  10.1097  -3.72428e-14  1044.85  -4.53067e-14  7.17799  -3.32028e-16  5.33547  4.46285e-15  
304  10.9294  7.91323e-14  1044.91  -4.2678e-14  7.03322  -2.16995e-14  5.34122  4.37417e-15  
305  10.8973  -2.91168e-15  1044.97  -3.58168e-14  6.30682  3.73248e-16  5.34448  4.36065e-15  
306  10.8837  8.01377e-15  1045.16  -3.57338e-14  6.3908  -1.43059e-15  5.34801  4.34115e-15  
307  10.0901  1.68684e-14  1045.26  -3.47372e-14  7.26995  9.08066e-15  5.35446  4.35705e-15  
308  11.1269  1.14198e-14  1045.46  -2.86856e-14  8.0609  -1.15366e-14  5.36351  4.3039e-15  
309  10.1071  -1.47274e-14  1045.63  -2.69696e-14  8.02012  2.32008e-16  5.37236  4.29032e-15  
310  10.6686  1.1142e-14  1045.81  -2.65169e-14  8.85248  1.946e-15  5.38392  4.28254e-15  
311  10.4528  4.37739e-14  1046.02  -2.46759e-14  6.29715  2.33534e-15  5.38695  4.27609e-15  
312  10.9234  1.66285e-15  1046.27  -6.02562e-15  6.70094  9.50374e-15  5.39129  4.29334e-15  
313  9.83324  -1.81762e-14  1046.56  -6.01443e-15  6.36187  -5.75822e-16  5.39448  4.27732e-15  
314  11.3438  4.54159e-14  1046.75  -7.46312e-15  6.32519  -9.69586e-15  5.39753  4.23151e-15  
315  11.3321  1.17163e-14  1046.99  -1.11612e-14  5.54765  -4.32181e-16  5.39802  4.21627e-15  
316  9.20667  -6.92314e-15  1046.99  -1.24778e-14  6.32466  -1.56161e-16  5.40104  4.20203e-15  
317  10.5174  2.23759e-14  1047.02  -1.03819e-14  5.62006  -3.87088e-15  5.40175  4.17582e-15  
318  9.34061  -6.08319e-14  1047.02  -4.95266e-15  6.27635  6.74724e-15  5.40458  4.18414e-15  
319  10.0701  4.71704e-15  1047.05  -4.99442e-15  5.54988  -1.5567e-17  5.40505  4.17059e-15  
320  9.71834  -9.16023e-15  1047.09  -3.76861e-15  5.457  3.63334e-15  5.40522  4.16886e-15  
321  10.3477  4.34921e-15  1047.11  -4.33288e-15  5.51508  -1.87234e-15  5.40557  4.1495e-15  
322  12.0222  1.06688e-13  1047.06  -4.48497e-15  6.41882  2.11323e-15  5.40881  4.143e-15  
323  10.6338  -2.77056e-15  1047.08  -5.79023e-15  6.3678  -5.67123e-16  5.41186  4.12799e-15  
324  10.8867  -1.89801e-15  1047.07  -5.32832e-15  6.42441  -7.98672e-16  5.41507  4.11235e-15  
52  10.2474  -2.35303e-14  9.88099  2.26291e-16  5.48695  -1.50347e-15  0.275633  -3.7343e-18  0  0  0  0
54  11.5786  -5.14968e-15  9.91666  2.40892e-16  5.50434  1.29957e-15  0.288124  2.34257e-18  0  0  0  0
56  10.8062  4.46518e-16  9.92939  2.75725e-16  5.46788  1.12476e-15  0.29937  7.13096e-18  0  0  0  0
58  10.5383  -2.59329e-14  9.92389  7.7692e-17  5.5241  2.05864e-16  0.309913  7.69161e-18  0  0  0  0
60  9.50375  1.54777e-14  9.92871  3.49706e-16  3.68778  -8.57769e-16  0.312268  3.95287e-18  0  0  0  0
62  9.68677  -5.01464e-15  9.91525  5.49671e-16  2.73814  -4.42452e-16  0.310789  2.0991e-18  0  0  0  0
64  9.41282  -6.47289e-16  9.92831  5.80818e-16  3.69109  2.14304e-17  0.312949  2.10072e-18  0  0  0  0
66  9.45658  -4.21092e-15  9.92948  8.46222e-16  4.56798  2.231e-15  0.318086  9.99355e-18  0  0  0  0
68  10.746  1.40486e-14  9.93311  6.88786e-16  4.5796  -9.05778e-16  0.322909  6.52557e-18  0  0  0  0
70  11.0364  1.44098e-14  9.95679  9.2011e-16  5.57583  1.40446e-15  0.330732  1.09896e-17  0  0  0  0
72  10.3253  -5.75421e-15  9.96661  9.53618e-16  5.57537  4.67459e-16  0.338048  1.2143e-17  0  0  0  0
74  9.51335  1.1736e-14  9.97347  9.46268e-16  4.67184  5.59993e-16  0.342084  1.35135e-17  0  0  0  0
76  10.1173  5.072e-15  9.97202  8.72912e-16  3.78355  6.30091e-17  0.343183  1.3295e-17  0  0  0  0
78  10.7817  9.40802e-15  9.98546  9.52095e-16  4.56531  5.98801e-16  0.346517  1.46651e-17  0  0  0  0
80  9.73562  9.88916e-15  9.99071  9.42623e-16  4.69197  -4.79024e-17  0.350022  1.41093e-17  0  0  0  0
82  10.5063  -8.91848e-15  10.0031  9.06942e-16  6.23017  -4.41843e-15  0.357605  1.44391e-18  0  0  0  0
84  10.1078  7.12653e-15  10.0109  9.85084e-16  6.40538  5.62261e-17  0.365252  1.55685e-18  0  0  0  0
86  11.3506  -2.56579e-14  10.0348  9.00021e-16  5.55515  3.3286e-16  0.370259  2.39182e-18  0  0  0  0
88  9.72265  2.64364e-14  10.0358  8.44542e-16  5.32708  3.01692e-15  0.374424  1.00662e-17  0  0  0  0
90  10.7742  -2.37968e-14  10.0504  6.55471e-16  3.74559  -2.52788e-17  0.374427  9.75134e-18  0  0  0  0
92  9.43149  3.94021e-15  10.0369  6.92159e-16  1.91328  1.211e-16  0.369962  9.80887e-18  0  0  0  0
94  9.59844  1.5226e-14  10.0303  7.46327e-16  1.9277  2.63262e-17  0.365743  9.638e-18  0  0  0  0
96  9.7365  4.69156e-15  10.0225  7.01388e-16  2.83142  -8.24083e-17  0.363822  9.22222e-18  0  0  0  0
98  11.2807  -1.40001e-14  10.0207  4.72281e-16  4.6576  -6.68414e-17  0.366139  8.86071e-18  0  0  0  0
100  10.1542  1.27936e-14  10.0234  6.00592e-16  3.69196  -2.70403e-16  0.366206  8.06291e-18  0  0  0  0
102  10.7151  3.22824e-15  10.0262  6.00813e-16  5.35141  1.82058e-15  0.369879  1.18454e-17  0  0  0  0
104  9.12134  -1.52918e-14  10.0359  5.45934e-16  4.62107  -9.09122e-15  0.371841  -7.74963e-18  0  0  0  0
106  9.91106  1.48179e-14  10.038  6.28714e-16  4.73722  -1.57457e-17  0.373964  -7.62098e-18  0  0  0  0
108  9.42815  -1.78098e-14  10.0331  5.51303e-16  4.71594  -1.77196e-17  0.375956  -7.50161e-18  0  0  0  0
110  9.43544  2.25319e-14  10.0272  5.33298e-16  5.58035  -2.62927e-16  0.379598  -7.87743e-18  0  0  0  0
112  10.7534  4.46621e-14  10.0371  6.8975e-16  5.45432  3.23549e-16  0.382849  -7.08856e-18  0  0  0  0
114  9.57559  -6.7321e-15  10.04  6.50922e-16  5.52158  -1.00085e-15  0.386105  -8.87696e-18  0  0  0  0
116  10.7042  -1.30308e-14  10.041  6.32483e-16  6.16681  4.65496e-15  0.390456  7.34743e-20  0  0  0  0
118  9.57095  -1.15925e-14  10.0441  5.78321e-16  6.39264  -1.25596e-16  0.395063  -1.60472e-19  0  0  0  0
120  10.4196  -2.32854e-15  10.055  5.36593e-16  6.42149  -1.87217e-16  0.399556  -4.97949e-19  0  0  0  0
122  9.45027  -3.41092e-15  10.0617  4.79844e-16  4.61884  9.08578e-17  0.400669  -3.26811e-19  0  0  0  0
124  11.2379  1.2971e-14  10.0621  5.90829e-16  4.63791  -4.13304e-16  0.401776  -1.04617e-18  0  0  0  0
126  10.4887  -1.16388e-14  10.0665  5.99314e-16  6.44661  -1.73924e-16  0.405964  -1.328e-18  0  0  0  0
128  9.49349  1.91571e-14  10.0696  7.43594e-16  7.2737  2.86398e-16  0.411412  -8.20075e-19  0  0  0  0
130  11.0601  -1.33079e-15  10.0749  7.36422e-16  6.34403  1.50909e-15  0.415128  1.70874e-18  0  0  0  0
132  9.89046  -1.142e-14  10.0768  6.43692e-16  5.41502  3.65701e-15  0.4172  7.67583e-18  0  0  0  0
134  9.90066  -2.37046e-14  10.0711  -3.03139e-16  4.52695  4.90235e-15  0.417772  1.5459e-17  0  0  0  0
136  8.62816  1.79287e-14  10.071  -4.15208e-16  4.47725  7.7438e-15  0.418248  2.75054e-17  0  0  0  0
138  10.8634  3.38168e-14  10.072  -3.25739e-15  5.40448  -5.27641e-14  0.420157  -5.53683e-17  0  0  0  0
140  9.92397  -6.46673e-13  10.0715  -1.57561e-15  5.38218  -3.43595e-14  0.421973  -1.07377e-16  0  0  0  0
142  9.69715  -4.20046e-13  10.0745  -1.4273e-14  5.41266  -1.83486e-13  0.423781  -3.83759e-16  0  0  0  0
144  10.1994  1.05287e-12  10.0818  -1.34922e-14  3.72878  -2.57146e-13  0.423021  -7.6183e-16  0  0  0  0
146  10.9745  8.03169e-13  10.0809  -3.3636e-16  3.77664  1.06834e-12  0.422354  8.20463e-16  0  0  0  0
148  8.29525  -1.31047e-12  10.0768  1.77075e-14  2.86169  5.67277e-14  0.42038  8.90787e-16  0  0  0  0
150  9.58946  -2.92699e-12  10.0772  6.02645e-14  1.90037  -8.6574e-14  0.41709  7.54384e-16  0  0  0  0
152  9.51126  -8.86514e-12  10.0741  -2.89945e-14  1.91592  -5.38839e-14  0.413914  6.67866e-16  0  0  0  0
154  9.58004  3.65011e-12  10.0792  9.98288e-15  1.86609  -1.41833e-12  0.410757  -1.31131e-15  0  0  0  0
52  11.2626  -3.53121e-15  9.95601  6.62806e-16  4.64465  6.64245e-16  0.339295  -8.69859e-17  0  0  0  0
54  9.74776  -5.10884e-15  9.94906  5.32661e-16  4.25537  -9.87111e-16  0.343215  -8.75189e-17  0  0  0  0
56  10.212  1.03312e-15  9.95623  4.18223e-16  3.70916  3.04988e-17  0.344419  -8.35811e-17  0  0  0  0
58  10.1575  -4.75587e-15  9.96097  1.36416e-16  5.50336  -2.05447e-16  0.352999  -8.09546e-17  0  0  0  0
60  11.1921  -1.12924e-14  9.98495  3.80721e-16  5.4859  -1.32178e-15  0.360823  -8.30035e-17  0  0  0  0
62  10.3808  -4.28612e-15  10.0103  3.69962e-16  3.89246  3.42628e-14  0.361916  5.1969e-17  0  0  0  0
64  10.5072  1.16994e-14  10.0389  4.2964e-16  6.31377  9.53348e-16  0.371896  5.35751e-17  0  0  0  0
66  10.5464  -4.99434e-15  10.0562  3.85016e-16  6.04629  3.50795e-14  0.380208  1.76946e-16  0  0  0  0
68  9.97823  6.24585e-15  10.063  2.52461e-16  6.38826  1.26859e-15  0.389126  1.75218e-16  0  0  0  0
70  11.0138  9.59889e-15  10.0677  1.95861e-16  5.43365  -1.86753e-16  0.394267  1.68755e-16  0  0  0  0
72  10.5106  -2.42742e-14  10.0816  1.92451e-16  4.70182  -3.51203e-16  0.396716  1.62179e-16  0  0  0  0
74  10.159  2.06957e-14  10.0681  4.13141e-16  4.64837  5.26184e-16  0.398845  1.58755e-16  0  0  0  0
76  9.99546  -5.15884e-15  10.0737  4.37118e-16  5.59571  3.77903e-16  0.403715  1.55089e-16  0  0  0  0
78  11.2655  4.56088e-15  10.0882  4.38483e-16  7.12669  7.81382e-15  0.412802  1.7351e-16  0  0  0  0
80  10.8805  -1.57412e-15  10.0868  5.27795e-16  5.49527  -7.27062e-16  0.416708  1.66475e-16  0  0  0  0
82  11.0592  1.94582e-15  10.1017  5.87906e-16  6.04824  1.51147e-15  0.421934  1.66049e-16  0  0  0  0
84  10.289  4.99233e-15  10.103  4.57781e-16  4.58991  -4.54303e-14  0.422935  3.87768e-17  0  0  0  0
86  8.74052  -8.3885e-15  10.1116  4.51594e-16  5.44407  -6.85252e-16  0.426132  3.59531e-17  0  0  0  0
88  11.0585  5.6279e-15  10.1119  4.64336e-16  5.52644  7.21894e-16  0.429376  3.68822e-17  0  0  0  0
90  9.88167  2.10056e-15  10.1152  4.3706e-16  5.57991  2.74948e-17  0.432591  3.60289e-17  0  0  0  0
92  9.97234  1.16544e-14  10.1144  4.13709e-16  3.62238  -6.13969e-17  0.430875  3.50004e-17  0  0  0  0
94  10.3206  -2.0974e-14  10.1068  2.57356e-16  2.79835  -3.47019e-16  0.427279  3.33408e-17  0  0  0  0
96  9.90505  8.0819e-15  10.098  2.83341e-16  4.70841  1.46733e-16  0.428292  3.29067e-17  0  0  0  0
98  10.9707  1.06577e-14  10.0936  3.02458e-16  5.58347  4.95032e-16  0.431248  3.32839e-17  0  0  0  0
100  10.6609  8.83968e-15  10.1106  3.46282e-16  8.08614  -2.00067e-15  0.439634  2.80983e-17  0  0  0  0
102  11.6663  -7.13683e-15  10.1272  2.004e-16  9.76989  -6.8541e-15  0.451316  1.25873e-17  0  0  0  0
104  9.88497  -1.31481e-14  10.1447  4.38004e-17  8.95299  -8.07708e-16  0.460762  1.0601e-17  0  0  0  0
106  10.0811  1.63165e-14  10.1604  6.79452e-17  7.20158  -1.12766e-14  0.466166  -1.31128e-17  0  0  0  0
108  10.9796  1.46316e-15  10.1738  1.63069e-16  8.00188  2.24435e-14  0.472983  3.29578e-17  0  0  0  0
110  9.93225  2.76163e-15  10.1859  2.72142e-16  7.02828  5.47985e-16  0.47758  3.33946e-17  0  0  0  0
112  11.8229  -1.48052e-15  10.2006  2.49259e-16  5.47425  -2.03652e-16  0.478949  3.23405e-17  0  0  0  0
114  10.0714  -2.53074e-15  10.2035  6.52218e-17  6.48721  -1.24167e-16  0.482214  3.14798e-17  0  0  0  0
116  9.72099  2.7342e-14  10.2108  1.55807e-16  5.52405  -6.17619e-16  0.483538  2.97205e-17  0  0  0  0
118  11.3383  -2.61147e-15  10.2102  2.11995e-17  5.59154  -2.58963e-17  0.484939  2.91222e-17  0  0  0  0
120  9.4115  -9.85297e-15  10.2097  5.97678e-18  6.35841  -8.0728e-16  0.487682  2.71249e-17  0  0  0  0
122  9.83553  -8.65007e-15  10.2066  1.14736e-18  5.56491  -4.36586e-17  0.488911  2.65626e-17  0  0  0  0
124  11.0148  2.3791e-14  10.2091  -3.19573e-17  3.76801  6.74909e-16  0.486944  2.72806e-17  0  0  0  0
126  10.8657  -1.69137e-15  10.206  -6.81513e-17  5.29617  7.12001e-16  0.48768  2.80379e-17  0  0  0  0
128  9.52593  -1.2033e-14  10.2059  -5.1769e-17  4.70025  -9.2422e-17  0.487381  2.7406e-17  0  0  0  0
130  10.2901  4.11183e-15  10.2042  -1.47903e-16  5.37889  -1.72795e-15  0.488223  2.40693e-17  0  0  0  0
132  11.194  -9.62675e-15  10.205  -1.42598e-16  4.22473  2.2593e-14  0.487145  6.07124e-17  0  0  0  0
134  9.44771  -1.1473e-16  10.2021  -6.5676e-17  3.7143  -2.44112e-17  0.485278  5.96938e-17  0  0  0  0
136  10.272  -1.64741e-14  10.2  -6.27822e-18  5.59224  -7.27257e-17  0.486452  5.86308e-17  0  0  0  0
138  9.91539  -6.15864e-15  10.1991  1.03134e-16  4.68528  7.45662e-16  0.486172  5.88798e-17  0  0  0  0
140  10.1288  -8.11699e-15  10.1988  9.83183e-17  4.56781  8.4631e-16  0.48572  5.9276e-17  0  0  0  0
142  10.4971  -1.19269e-15  10.199  1.43929e-16  2.7565  1.06356e-16  0.482537  5.8539e-17  0  0  0  0
144  10.642  2.02099e-14  10.2002  1.48346e-16  3.66403  1.11649e-16  0.480804  5.78319e-17  0  0  0  0
146  10.3194  -1.46532e-14  10.1961  4.67238e-17  2.82567  1.96519e-16  0.477888  5.72705e-17  0  0  0  0
148  10.1073  1.00273e-15  10.1859  4.79532e-17  2.83534  -2.50401e-16  0.475072  5.60776e-17  0  0  0  0
150  9.68408  1.30936e-14  10.1831  4.42544e-18  3.77828  -2.20277e-18  0.473682  5.52733e-17  0  0  0  0
152  9.07796  -3.32106e-15  10.182  -2.78696e-17  3.76854  -4.62959e-16  0.472319  5.38428e-17  0  0  0  0
154  10.1305  1.25822e-14  10.1818  -3.82233e-17  6.38198  -1.79218e-15  0.474623  5.06058e-17  0  0  0  0
156  10.467  2.52959e-15  10.185  -6.12226e-17  6.37315  -4.52759e-16  0.476851  4.92924e-17  0  0  0  0
158  10.4374  8.86387e-15  10.1848  -2.47002e-17  5.4807  -8.52753e-15  0.477814  3.71026e-17  0  0  0  0
160  10.0408  -4.53085e-15  10.1872  -7.52418e-17  4.66982  8.20341e-17  0.477669  3.67172e-17  0  0  0  0
162  10.5755  7.13003e-15  10.1866  -2.18438e-17  4.68513  1.31711e-16  0.477549  3.64074e-17  0  0  0  0
164  9.38162  -8.26285e-15  10.1918  -6.31859e-17  5.56923  1.69181e-17  0.47858  3.59566e-17  0  0  0  0
166  10.7326  -9.37153e-15  10.1963  -1.08823e-16  4.63162  -6.00152e-17  0.478382  3.54186e-17  0  0  0  0
168  10.8042  9.26059e-15  10.1988  -8.51141e-17  6.42763  8.90835e-16  0.480463  3.60979e-17  0  0  0  0
170  10.9111  1.0448e-14  10.2056  -9.28801e-17  7.21556  7.55205e-16  0.483476  3.65907e-17  0  0  0  0
172  12.4881  2.98587e-14  10.2141  -3.70467e-17  6.46359  1.1784e-16  0.485487  3.62845e-17  0  0  0  0
174  10.878  4.73494e-15  10.217  -1.39278e-17  5.50486  4.6931e-16  0.48628  3.64143e-17  0  0  0  0
176  10.8762  -1.9439e-14  10.222  -9.37204e-17  6.29812  3.28832e-15  0.488009  3.99374e-17  0  0  0  0
178  9.99731  4.38625e-15  10.2241  -3.91607e-17  5.46011  -3.31244e-17  0.4887  3.94225e-17  0  0  0  0
180  12.0003  3.55909e-15  10.2323  -7.52993e-17  7.05382  -2.53429e-14  0.491249  9.14351e-18  0  0  0  0
182  9.91132  -1.87197e-14  10.2388  -9.84757e-17  6.10672  4.08455e-15  0.492638  1.37867e-17  0  0  0  0
184  11.3663  6.31285e-15  10.242  -6.80475e-17  4.38767  -8.84492e-15  0.492018  3.46162e-18  0  0  0  0
186  11.3276  1.15064e-14  10.2407  -4.65309e-17  5.3767  -5.00008e-16  0.492537  2.85409e-18  0  0  0  0
188  11.1279  -1.59973e-14  10.2414  -2.51879e-17  1.89719  8.28175e-18  0.489135  2.83133e-18  0  0  0  0
190  10.799  -5.26675e-15  10.2359  -2.78229e-17  1.92018  1.90626e-17  0.485833  2.82105e-18  0  0  0  0
192  10.9832  -3.06612e-15  10.2327  -8.37441e-17  1.91902  -1.0211e-17  0.482603  2.77883e-18  0  0  0  0
194  9.98389  -6.80424e-15  10.2309  -5.32234e-17  2.82831  -4.32585e-17  0.480432  2.70161e-18  0  0  0  0
196  10.8577  3.78183e-15  10.2272  -3.47753e-17  3.73116  3.21683e-17  0.479278  2.70715e-18  0  0  0  0
198  10.0701  -2.34924e-14  10.2232  -1.05322e-16  1.7777  7.45259e-16  0.47607  3.47118e-18  0  0  0  0
200  9.97787  9.46037e-16  10.2203  -1.65831e-17  2.78136  -6.38828e-16  0.473987  2.76219e-18  0  0  0  0
202  10.4376  1.05039e-14  10.2169  4.25981e-17  2.82854  1.03239e-17  0.471996  2.74417e-18  0  0  0  0
204  9.85782  1.47804e-14  10.2174  -1.49314e-17  4.69444  -5.55033e-17  0.47197  2.65866e-18  0  0  0  0
206  11.6339  3.01371e-15  10.2153  -8.6846e-17  5.51475  -1.3351e-16  0.472781  2.49529e-18  0  0  0  0
208  9.4287  -2.12171e-15  10.2132  -1.57677e-16  5.50384  -5.61624e-16  0.473565  1.90279e-18  0  0  0  0
210  9.34341  -1.60938e-15  10.209  -1.98375e-16  6.31431  6.67658e-16  0.475143  2.55142e-18  0  0  0  0
212  11.1286  -1.47278e-15  10.2117  -2.11841e-16  6.4327  2.04494e-16  0.476808  2.72863e-18  0  0  0  0
214  11.3034  -1.40213e-14  10.2191  -2.67047e-16  6.49918  -1.57717e-16  0.478505  2.54725e-18  0  0  0  0
216  11.5892  -1.88912e-15  10.2239  -2.82783e-16  7.25969  7.8692e-16  0.480908  3.28652e-18  0  0  0  0
218  9.64893  6.42018e-15  10.2264  -3.02603e-16  7.30393  2.76779e-16  0.483307  3.52106e-18  0  0  0  0
220  9.76373  -1.04985e-14  10.2305  -3.86799e-16  7.14328  1.56393e-15  0.485507  4.97698e-18  0  0  0  0
222  10.8328  9.16604e-15  10.2312  -3.25888e-16  5.56954  3.96895e-17  0.486181  4.96747e-18  0  0  0  0
224  8.92611  1.86572e-14  10.2315  -2.94327e-16  6.33109  3.45815e-15  0.487554  8.15296e-18  0  0  0  0
226  11.1176  -2.22157e-14  10.2332  -2.97005e-16  6.45322  2.30719e-16  0.489015  8.2911e-18  0  0  0  0
228  10.8469  -6.9625e-15  10.2339  -3.46608e-16  7.35871  -4.77155e-17  0.49128  8.17126e-18  0  0  0  0
230  10.6806  -1.27581e-14  10.2333  -3.53883e-16  7.06148  -9.52385e-15  0.493233  -5.61076e-19  0  0  0  0
232  10.7508  -7.36124e-15  10.2341  -4.04693e-16  7.18315  -2.87707e-15  0.495261  -3.14797e-18  0  0  0  0
234  10.7983  1.26437e-14  10.2343  -3.89034e-16  7.17618  3.46306e-16  0.497246  -2.81067e-18  0  0  0  0
236  10.0398  -7.99943e-15  10.2349  -3.80789e-16  6.4281  2.30051e-17  0.498534  -2.76543e-18  0  0  0  0
238  12.255  -2.68315e-15  10.2397  -4.21112e-16  7.27207  1.49525e-16  0.50054  -2.61001e-18  0  0  0  0
240  11.4571  -8.72446e-16  10.2465  -3.77731e-16  7.3385  7.36074e-16  0.502569  -1.94725e-18  0  0  0  0
242  11.9024  -3.85629e-15  10.2505  -3.46615e-16  8.07224  1.19362e-15  0.505195  -9.01487e-19  0  0  0  0
244  11.0341  -3.33416e-15  10.2539  -3.89481e-16  7.28059  1.18659e-15  0.5071  1.20397e-19  0  0  0  0
246  10.1882  8.07e-16  10.2555  -3.60316e-16  7.2973  1.85618e-16  0.508987  2.7668e-19  0  0  0  0
248  10.2362  -1.77636e-14  10.2569  -3.86115e-16  7.35141  -2.47513e-16  0.510887  6.63613e-20  0  0  0  0
250  10.8899  1.63661e-15  10.2602  -4.14361e-16  8.10058  3.21569e-16  0.51338  3.33782e-19  0  0  0  0
252  9.68768  -1.91485e-14  10.2648  -4.54861e-16  9.09555  9.43429e-16  0.516655  1.11072e-18  0  0  0  0
254  9.44637  2.93849e-15  10.2703  -4.45672e-16  9.0579  3.165e-16  0.519844  1.36104e-18  0  0  0  0
256  10.5859  2.24674e-14  10.2751  -4.46907e-16  7.22478  3.29479e-16  0.521492  1.61784e-18  0  0  0  0
258  10.9761  3.95691e-15  10.2824  -4.23927e-16  8.29146  1.74109e-16  0.523973  1.74521e-18  0  0  0  0
260  11.2022  -5.54336e-15  10.2864  -4.2521e-16  9.10521  1.36924e-16  0.527065  1.84078e-18  0  0  0  0
262  10.7112  -7.04813e-15  10.2924  -4.12661e-16  8.99477  -1.48543e-15  0.530021  6.47265e-19  0  0  0  0
264  11.784  -1.3342e-14  10.2994  -4.36512e-16  9.15609  1.71223e-17  0.533057  6.5565e-19  0  0  0  0
266  10.5891  -9.12933e-15  10.3027  -4.19993e-16  6.46178  -1.27444e-13  0.533941  -9.89154e-17  0  0  0  0
268  11.6241  2.71765e-15  10.31  -3.24752e-16  8.30671  8.71427e-16  0.536241  -9.74731e-17  0  0  0  0
270  9.89206  -7.48953e-15  10.3126  -2.99632e-16  8.14229  8.32525e-16  0.538379  -9.60829e-17  0  0  0  0
272  9.41061  1.42492e-15  10.3157  -2.95162e-16  8.86161  -2.37745e-15  0.541034  -9.71643e-17  0  0  0  0
274  11.5831  -3.94183e-16  10.3212  -2.75984e-16  8.0291  -1.21546e-15  0.543018  -9.7349e-17  0  0  0  0
276  10.6373  -8.08214e-15  10.325  -2.5231e-16  8.15676  -8.76924e-16  0.545068  -9.72764e-17  0  0  0  0
278  9.77722  -9.0778e-15  10.3267  -2.9844e-16  7.32346  -4.85333e-16  0.546466  -9.69126e-17  0  0  0  0
280  9.1448  1.76564e-14  10.3284  -2.82406e-16  7.22597  -1.99195e-15  0.54777  -9.76703e-17  0  0  0  0
282  12.9324  -9.98208e-15  10.3324  -2.84842e-16  6.45738  -7.97305e-15  0.548491  -1.02815e-16  0  0  0  0
284  10.3726  1.05025e-14  10.3324  -2.29531e-16  4.62455  -8.03493e-18  0.547863  -1.0207e-16  0  0  0  0
286  10.0003  2.12451e-14  10.3361  -1.56775e-16  5.53563  2.93098e-15  0.547904  -9.92065e-17  0  0  0  0
288  9.84284  -2.38247e-14  10.3356  -1.99727e-16  6.3857  9.78836e-16  0.548556  -9.77886e-17  0  0  0  0
290  11.4199  4.25941e-15  10.3382  -1.60812e-16  5.39601  -2.56638e-15  0.548492  -9.89232e-17  0  0  0  0
292  10.9356  4.17833e-16  10.3379  -1.57829e-16  4.5519  -2.21139e-16  0.547831  -9.83785e-17  0  0  0  0
294  10.0297  -2.0913e-15  10.3371  -1.29968e-16  3.80505  -1.94423e-17  0.546652  -9.76994e-17  0  0  0  0
296  11.0284  1.60284e-15  10.3345  -1.43389e-16  3.75387  -5.76246e-16  0.545455  -9.74191e-17  0  0  0  0
298  10.2298  1.12967e-14  10.3322  -1.26269e-16  3.11287  -3.10759e-13  0.543828  -3.12548e-16  0  0  0  0
300  10.0226  -1.14006e-14  10.3323  -1.13364e-16  3.71203  -2.23107e-16  0.542638  -3.10546e-16  0  0  0  0
302  10.5689  3.6355e-15  10.3308  -9.86682e-17  5.47075  -1.33787e-15  0.542668  -3.09335e-16  0  0  0  0
304  11.0654  3.28833e-15  10.33  -1.6155e-16  4.52006  -6.0935e-16  0.542051  -3.07646e-16  0  0  0  0
306  10.6978  -1.08414e-14  10.3316  -2.13134e-16  2.86774  6.29372e-16  0.540327  -3.05142e-16  0  0  0  0
308  10.0788  -2.77166e-14  10.3299  -2.30005e-16  5.40383  1.25607e-15  0.540327  -3.02251e-16  0  0  0  0
310  10.1926  1.01306e-14  10.329  -2.23174e-16  4.56762  2.23698e-15  0.53977  -2.98744e-16  0  0  0  0
312  10.5947  -6.24217e-15  10.3284  -2.26117e-16  3.72943  -1.46901e-17  0.538665  -2.96776e-16  0  0  0  0
314  10.9935  6.77963e-15  10.3294  -2.25588e-16  6.45942  2.2384e-16  0.539371  -2.94676e-16  0  0  0  0
316  10.4442  1.17204e-14  10.3297  -2.21846e-16  4.62274  1.22159e-15  0.538867  -2.91952e-16  0  0  0  0
318  9.65872  -1.58836e-14  10.3275  -2.58111e-16  3.69588  -6.50788e-16  0.537768  -2.90478e-16  0  0  0  0
320  10.3048  5.51042e-15  10.3249  -2.78719e-16  4.61536  1.47262e-16  0.537276  -2.88509e-16  0  0  0  0
322  10.3599  1.95266e-14  10.3263  -2.62114e-16  6.30953  2.95391e-16  0.537876  -2.86471e-16  0  0  0  0
324  11.8728  -1.31577e-14  10.3268  -2.90993e-16  3.76392  4.38421e-16  0.536848  -2.84367e-16  0  0  0  0
326  9.69457  -1.02349e-14  10.3279  -3.0391e-16  5.59706  1.23713e-16  0.536993  -2.82489e-16  0  0  0  0
328  10.9561  4.71548e-15  10.3258  -2.93143e-16  4.56869  -1.31541e-15  0.536489  -2.81539e-16  0  0  0  0
330  10.1695  1.03277e-14  10.3229  -3.01646e-16  4.61921  8.81874e-17  0.536023  -2.79724e-16  0  0  0  0
332  10.3331  1.91433e-15  10.3238  -3.00933e-16  3.59161  -2.50077e-14  0.534924  -2.9352e-16  0  0  0  0
334  9.8644  3.54717e-15  10.3219  -3.35803e-16  2.78386  -6.43383e-17  0.53334  -2.91748e-16  0  0  0  0
336  10.4977  3.32191e-15  10.3169  -3.23656e-16  2.80651  5.97668e-17  0.53179  -2.89921e-16  0  0  0  0
338  10.2279  1.87001e-15  10.311  -3.19733e-16  1.90413  5.58286e-17  0.529709  -2.88119e-16  0  0  0  0
340  9.95527  1.03518e-14  10.3076  -3.23592e-16  2.59887  -2.27804e-15  0.528073  -2.87754e-16  0  0  0  0
342  10.8965  -1.73372e-14  10.3062  -3.13247e-16  2.7326  -4.8763e-16  0.526538  -2.86314e-16  0  0  0  0
344  9.62764  1.2851e-14  10.3053  -2.81674e-16  2.75213  -7.96373e-16  0.525033  -2.85076e-16  0  0  0  0
52  10.1815  -2.14713e-14  10.2134  9.45763e-17  4.3964  3.69564e-14  0.434291  1.82678e-16  0  0  0  0
54  10.4372  -1.97303e-14  10.2193  -1.55897e-16  3.73672  -1.25733e-16  0.431535  1.73803e-16  0  0  0  0
56  9.58779  1.12035e-14  10.2278  -2.34974e-16  2.80868  9.75052e-15  0.424985  2.0864e-16  0  0  0  0
58  10.3271  -2.33729e-14  10.2193  -1.71912e-16  3.75185  -2.47405e-16  0.42291  1.98916e-16  0  0  0  0
60  10.2293  -3.27134e-15  10.212  -8.50199e-17  4.62819  -8.69661e-16  0.424506  1.87481e-16  0  0  0  0
62  10.496  5.52748e-15  10.212  1.02174e-16  3.72412  1.17995e-16  0.422502  1.80724e-16  0  0  0  0
64  11.6675  1.1647e-14  10.2014  2.36635e-16  4.67198  -6.11434e-19  0.424158  1.74028e-16  0  0  0  0
66  10.5026  4.37283e-15  10.2084  2.59335e-16  7.13854  8.78998e-16  0.434504  1.70952e-16  0  0  0  0
68  9.85488  -1.45483e-14  10.2138  2.97743e-16  6.30703  -6.36031e-16  0.44127  1.62864e-16  0  0  0  0
70  10.6931  3.11456e-14  10.218  4.26769e-16  5.37935  -1.95466e-15  0.444492  1.5092e-16  0  0  0  0
72  10.194  5.89835e-16  10.2261  2.72865e-16  4.67114  1.15529e-16  0.445221  1.46424e-16  0  0  0  0
74  10.3227  -4.55625e-15  10.2321  3.35176e-16  5.54247  -2.11046e-16  0.448629  1.41189e-16  0  0  0  0
76  9.96605  3.82258e-14  10.2402  5.75896e-16  5.51508  -4.99914e-16  0.451746  1.35395e-16  0  0  0  0
78  10.1292  1.132e-14  10.236  5.31811e-16  6.40018  -1.28693e-15  0.457283  1.27628e-16  0  0  0  0
80  10.6252  -1.99204e-15  10.2376  4.35021e-16  6.3762  -4.65652e-17  0.462436  1.23848e-16  0  0  0  0
82  12.3136  -9.07387e-15  10.26  2.71431e-16  7.01306  1.28632e-14  0.469071  1.56139e-16  0  0  0  0
84  10.5585  -1.45425e-14  10.2826  2.45672e-16  7.30472  -2.06115e-16  0.476136  1.51362e-16  0  0  0  0
86  10.653  1.43829e-14  10.3009  1.49739e-16  6.51144  5.39481e-14  0.480742  2.89348e-16  0  0  0  0
88  9.96827  1.72988e-15  10.3017  1.17907e-16  6.46456  2.85209e-16  0.484991  2.8266e-16  0  0  0  0
90  9.70369  4.18854e-15  10.307  1.26246e-16  6.41663  5.346e-16  0.488907  2.7693e-16  0  0  0  0
92  10.5437  -3.19916e-14  10.3136  1.6502e-16  5.3346  1.47546e-15  0.489994  2.73774e-16  0  0  0  0
94  9.9075  -1.36678e-14  10.309  1.23983e-16  6.53323  -7.14093e-17  0.493883  2.67086e-16  0  0  0  0
96  11.8104  -3.28684e-15  10.3253  1.12508e-16  7.38349  7.51907e-18  0.499568  2.60892e-16  0  0  0  0
98  10.7021  6.88483e-15  10.3298  2.62262e-16  6.49107  -2.19813e-16  0.502967  2.54463e-16  0  0  0  0
100  10.868  -2.0666e-15  10.3348  1.66793e-16  7.22311  4.68257e-17  0.507841  2.48912e-16  0  0  0  0
102  11.8172  2.94384e-15  10.3392  4.91784e-17  7.01916  -6.19908e-15  0.51206  2.30025e-16  0  0  0  0
104  11.253  -4.41414e-15  10.359  1.01585e-16  5.55328  -1.47745e-14  0.512981  1.93696e-16  0  0  0  0
106  9.80171  -2.08363e-14  10.3503  -1.54413e-16  5.5702  7.91599e-16  0.513898  1.91309e-16  0  0  0  0
108  11.1699  9.81362e-15  10.3429  -5.36804e-17  6.16068  4.89598e-16  0.515983  1.88404e-16  0  0  0  0
110  9.13675  1.26579e-14  10.3463  -1.19512e-16  5.45235  -5.14369e-17  0.516568  1.84533e-16  0  0  0  0
112  9.93691  1.95611e-14  10.3402  -6.61868e-17  5.58177  -4.08578e-17  0.517384  1.80835e-16  0  0  0  0
114  11.3514  1.25597e-15  10.3376  -3.67794e-17  5.54661  1.33601e-16  0.518101  1.77614e-16  0  0  0  0
116  9.88516  -4.32676e-15  10.3339  -1.18761e-17  6.48848  3.23477e-16  0.520568  1.74873e-16  0  0  0  0
118  9.55493  -4.37254e-15  10.3384  -6.23098e-17  6.51613  -1.69327e-16  0.522995  1.71321e-16  0  0  0  0
120  10.7843  6.41005e-15  10.3401  -5.5879e-17  6.45781  -8.31851e-16  0.525227  1.66694e-16  0  0  0  0
122  10.7875  1.10609e-14  10.3449  -3.04475e-17  6.48392  -4.89125e-16  0.527427  1.62844e-16  0  0  0  0
124  10.5014  -7.74138e-15  10.3499  -4.32325e-17  6.52719  -6.80096e-17  0.529625  1.59868e-16  0  0  0  0
126  9.66042  -3.01473e-14  10.3447  -3.73011e-17  5.60071  -1.3407e-16  0.53015  1.5688e-16  0  0  0  0
128  11.1643  1.61457e-14  10.3409  5.40189e-17  7.08642  -3.78062e-15  0.533175  1.47813e-16  0  0  0  0
130  10.7939  -1.86541e-14  10.3455  1.42062e-17  7.36249  -2.82972e-17  0.536559  1.45303e-16  0  0  0  0
132  11.5256  1.19247e-15  10.3484  -4.18659e-19  7.24053  1.64546e-15  0.539633  1.45618e-16  0  0  0  0
134  10.9945  8.37725e-15  10.3482  7.49852e-17  5.75523  6.28849e-13  0.540212  1.15754e-15  0  0  0  0
136  9.86891  -6.27139e-15  10.3487  2.45759e-17  7.63975  -1.4829e-14  0.543764  1.11563e-15  0  0  0  0
138  9.76465  -1.30155e-14  10.3498  -1.14304e-17  6.21211  -1.1006e-14  0.544974  1.081e-15  0  0  0  0
140  10.3185  1.12359e-14  10.3548  1.63423e-17  7.21406  6.92798e-16  0.547688  1.06544e-15  0  0  0  0
142  11.4521  -1.87896e-15  10.3616  5.01319e-17  5.54427  -9.22815e-16  0.54779  1.0479e-15  0  0  0  0
144  10.7715  -1.52724e-14  10.3631  9.40324e-17  5.45217  -5.38562e-16  0.547752  1.03145e-15  0  0  0  0
146  10.4036  1.14983e-14  10.3673  1.26455e-16  6.78139  -1.38414e-14  0.549669  9.95928e-16  0  0  0  0
148  9.56344  -1.52925e-14  10.3668  1.78221e-17  8.20233  4.6002e-15  0.553591  9.88161e-16  0  0  0  0
150  9.70973  -8.84083e-15  10.3651  1.13613e-17  5.52618  -3.60665e-16  0.553577  9.7353e-16  0  0  0  0
152  10.4477  3.55909e-15  10.3585  2.86088e-17  6.49876  -1.14608e-16  0.554933  9.59657e-16  0  0  0  0
154  11.3493  -3.44405e-15  10.365  8.91437e-17  6.5086  1.55648e-16  0.556265  9.46544e-16  0  0  0  0
156  9.73303  -9.13356e-17  10.3613  1.17101e-16  6.46148  -5.77737e-16  0.557497  9.32786e-16  0  0  0  0
158  10.4169  2.76335e-15  10.3612  7.33175e-17  6.45432  6.02729e-16  0.558685  9.20996e-16  0  0  0  0
160  9.30831  1.2288e-14  10.3597  7.11781e-17  6.30492  1.16658e-15  0.559642  9.10271e-16  0  0  0  0
162  10.2603  3.28174e-14  10.3611  1.16773e-16  6.26972  -7.47719e-16  0.560528  8.9731e-16  0  0  0  0
164  10.2912  -6.13964e-16  10.3604  9.7019e-17  8.03349  2.68104e-15  0.563682  8.89139e-16  0  0  0  0
166  11.8646  -1.61238e-14  10.3704  9.29455e-17  8.06606  4.60103e-16  0.566796  8.78329e-16  0  0  0  0
168  11.108  -1.39723e-14  10.3789  -1.42579e-16  7.99479  -7.10765e-16  0.569742  8.66311e-16  0  0  0  0
170  10.6887  -3.50613e-15  10.3853  -1.19739e-16  7.18894  -2.64297e-15  0.571606  8.52179e-16  0  0  0  0
172  9.36972  -7.37627e-15  10.3794  -1.1736e-16  2.8435  1.58334e-17  0.56806  8.41678e-16  0  0  0  0
174  9.84317  4.38455e-15  10.3709  -1.8592e-16  2.81671  4.2274e-16  0.564567  8.31929e-16  0  0  0  0
176  10.3888  -2.45743e-15  10.3649  -2.12743e-16  2.85777  6.86632e-17  0.561208  8.21988e-16  0  0  0  0
178  9.74069  7.93332e-15  10.3612  -2.09152e-16  4.51118  4.24412e-16  0.559898  8.12708e-16  0  0  0  0
180  9.85965  -9.91558e-15  10.3563  -2.26997e-16  4.4666  -1.67226e-16  0.558565  8.0295e-16  0  0  0  0
182  10.6026  -1.7844e-14  10.358  -2.71085e-16  4.54626  -2.7854e-16  0.557357  7.93289e-16  0  0  0  0
184  10.4395  7.93527e-15  10.3599  -2.83425e-16  3.59036  1.51726e-16  0.555077  7.84346e-16  0  0  0  0
186  9.46335  5.72339e-15  10.3576  -2.63847e-16  3.65579  -7.52452e-17  0.552924  7.75347e-16  0  0  0  0
188  9.88047  -2.16089e-15  10.3524  -2.4485e-16  5.40232  1.65072e-15  0.552781  7.6849e-16  0  0  0  0
190  9.16647  9.90914e-15  10.3475  -1.74702e-16  4.4621  5.06566e-15  0.551597  7.6558e-16  0  0  0  0
192  10.7763  2.31336e-14  10.3438  -1.56451e-16  4.40263  -6.80563e-15  0.550374  7.49688e-16  0  0  0  0
194  11.2266  5.19827e-15  10.3466  -1.44781e-16  3.74299  5.95994e-16  0.54846  7.42187e-16  0  0  0  0
196  10.9255  -2.23001e-14  10.3452  -1.40593e-16  3.67789  5.91121e-16  0.546517  7.34842e-16  0  0  0  0
198  9.54232  -5.68327e-15  10.3423  -1.82727e-16  3.56594  -8.24896e-15  0.544497  7.18249e-16  0  0  0  0
200  10.5524  1.56035e-14  10.3372  -1.55846e-16  1.8635  3.95055e-17  0.540727  7.1073e-16  0  0  0  0
202  8.75994  1.08475e-14  10.3348  -1.04845e-16  1.9275  3.40144e-17  0.537102  7.03362e-16  0  0  0  0
204  9.69707  1.1638e-14  10.3271  -1.01049e-16  2.74411  1.97784e-15  0.534394  6.9815e-16  0  0  0  0
206  9.66927  1.97641e-15  10.3239  -1.2147e-16  3.76396  -8.10763e-17  0.532782  6.90943e-16  0  0  0  0
208  10.5023  -2.67698e-14  10.3189  -1.72785e-16  3.79157  -8.41568e-17  0.53123  6.83879e-16  0  0  0  0
210  10.0685  4.42126e-15  10.3158  -1.4089e-16  3.74169  -1.65089e-16  0.529659  6.76875e-16  0  0  0  0
212  11.3372  -1.11114e-14  10.3145  -1.44237e-16  3.76766  8.62838e-17  0.528145  6.70259e-16  0  0  0  0
214  10.7267  -1.10041e-14  10.3101  -1.90078e-16  3.73985  -1.02935e-16  0.526634  6.63587e-16  0  0  0  0
216  9.29212  1.99756e-14  10.309  -1.06772e-16  4.68134  1.82284e-16  0.526066  6.57321e-16  0  0  0  0
218  10.7892  -2.40206e-14  10.3123  -1.59656e-16  5.59216  6.91576e-17  0.526385  6.51067e-16  0  0  0  0
220  11.1692  2.91506e-15  10.3144  -1.516e-16  4.63742  -7.29513e-16  0.525788  6.44172e-16  0  0  0  0
222  11.4379  -6.0046e-15  10.3149  -2.25526e-16  4.71289  2.29217e-16  0.525274  6.38311e-16  0  0  0  0
224  10.7041  1.13079e-14  10.3173  -2.46195e-16  6.34121  2.42355e-15  0.526291  6.34611e-16  0  0  0  0
226  11.2172  -1.61646e-14  10.3187  -2.2206e-16  7.35729  1.58343e-15  0.528231  6.30201e-16  0  0  0  0
228  11  -9.71302e-15  10.322  -2.27707e-16  8.19855  2.1052e-15  0.530906  6.2635e-16  0  0  0  0
230  11.8519  -9.36486e-15  10.3264  -2.68321e-16  9.00703  -2.66656e-16  0.534268  6.20414e-16  0  0  0  0
232  9.98435  5.50381e-15  10.3324  -2.49011e-16  8.9594  1.22647e-17  0.537526  6.14836e-16  0  0  0  0
234  11.3253  -3.84668e-15  10.3378  -2.95611e-16  7.01708  8.27673e-16  0.538992  6.10085e-16  0  0  0  0
236  10.5753  1.85879e-14  10.3389  -2.71051e-16  4.61699  -1.38091e-16  0.538308  6.04564e-16  0  0  0  0
238  10.897  -4.57308e-15  10.3435  -2.50989e-16  9.07637  -1.14856e-15  0.541548  5.98253e-16  0  0  0  0
240  11.3478  -1.00801e-14  10.348  -2.50973e-16  8.192  1.34078e-16  0.543962  5.93168e-16  0  0  0  0
242  10.6572  -1.272e-14  10.3523  -2.37258e-16  8.2341  8.3504e-16  0.546371  5.88774e-16  0  0  0  0
244  10.5816  3.88523e-14  10.3542  -2.30493e-16  7.34913  -9.25203e-16  0.547983  5.82951e-16  0  0  0  0
246  9.7863  1.25156e-14  10.3567  -2.11145e-16  6.4396  4.35222e-16  0.548796  5.78379e-16  0  0  0  0
248  8.83999  -6.574e-15  10.3552  -2.32511e-16  6.3629  8.3246e-16  0.549531  5.74219e-16  0  0  0  0
250  9.71772  5.74899e-16  10.3513  -2.58286e-16  6.37985  -8.65413e-16  0.550268  5.68712e-16  0  0  0  0
252  10.5794  1.99298e-14  10.3539  -2.36586e-16  3.60999  -6.88277e-16  0.548704  5.63443e-16  0  0  0  0
254  8.67761  -1.80468e-14  10.3514  -2.534e-16  4.7576  -1.032e-13  0.548106  4.74235e-16  0  0  0  0
256  9.68642  -4.81676e-17  10.3482  -2.32749e-16  4.5538  -5.48681e-16  0.547352  4.69933e-16  0  0  0  0
258  9.55192  3.60093e-16  10.3457  -2.13235e-16  4.50647  1.35726e-15  0.546572  4.67238e-16  0  0  0  0
260  9.71657  8.69187e-15  10.344  -1.67333e-16  3.70672  9.45599e-16  0.545165  4.64256e-16  0  0  0  0
262  9.93517  -1.70218e-14  10.3376  -1.63702e-16  3.75883  -5.31195e-17  0.543822  4.6053e-16  0  0  0  0
264  9.53138  -8.0639e-15  10.3343  -1.86021e-16  4.68563  2.49849e-16  0.543229  4.571e-16  0  0  0  0
266  10.4607  3.42029e-15  10.3318  -1.99152e-16  4.67112  1.46479e-16  0.542634  4.53643e-16  0  0  0  0
268  9.39667  2.25027e-14  10.329  -2.15843e-16  4.60137  1.94598e-15  0.541995  4.51635e-16  0  0  0  0
270  9.18763  -6.23203e-15  10.3232  -2.16579e-16  3.74896  6.17758e-16  0.54071  4.48636e-16  0  0  0  0
272  10.5933  2.14312e-14  10.3183  -2.15176e-16  3.62901  1.17603e-15  0.539352  4.46109e-16  0  0  0  0
274  8.59302  2.00325e-14  10.3148  -2.30664e-16  3.70639  8.8609e-16  0.538074  4.43401e-16  0  0  0  0
276  9.64938  -1.76601e-14  10.3122  -2.70067e-16  3.79443  -9.95391e-17  0.536881  4.39992e-16  0  0  0  0
278  9.13942  -1.1332e-14  10.3082  -2.38303e-16  2.84016  -1.20431e-16  0.534994  4.36619e-16  0  0  0  0
280  10.1531  -7.73321e-15  10.305  -2.36678e-16  2.83492  -7.24366e-17  0.533131  4.33331e-16  0  0  0  0
282  9.84722  1.28501e-14  10.304  -2.66407e-16  3.54827  4.57712e-15  0.53182  4.3351e-16  0  0  0  0
284  8.95861  -1.06567e-14  10.2996  -2.8354e-16  1.84191  2.2772e-16  0.529283  4.30512e-16  0  0  0  0
286  10.9248  7.5573e-15  10.2984  -3.22792e-16  2.71521  3.35616e-16  0.527415  4.27636e-16  0  0  0  0
288  9.5665  -7.64601e-15  10.298  -3.5523e-16  3.66177  5.09354e-16  0.526255  4.24926e-16  0  0  0  0
290  10.3345  3.75823e-15  10.296  -3.14105e-16  4.649  -2.36835e-16  0.525817  4.21721e-16  0  0  0  0
292  9.94743  -3.92833e-15  10.2935  -3.40449e-16  5.59215  1.96763e-16  0.526054  4.1887e-16  0  0  0  0
294  9.56825  -9.59393e-15  10.2926  -3.05777e-16  5.51523  6.94892e-17  0.526233  4.15969e-16  0  0  0  0
296  10.5484  -9.0373e-15  10.2934  -3.41147e-16  5.45871  4.99996e-16  0.52637  4.1341e-16  0  0  0  0
298  9.94565  2.12994e-14  10.2939  -3.18267e-16  2.81429  9.52107e-17  0.524669  4.10605e-16  0  0  0  0
300  9.80075  -6.06199e-15  10.2908  -3.43208e-16  3.77982  -1.31445e-16  0.523658  4.07683e-16  0  0  0  0
302  9.47114  -1.51354e-14  10.2891  -3.74556e-16  3.68268  -9.45483e-17  0.522593  4.04826e-16  0  0  0  0
304  11.0155  2.4164e-15  10.2893  -3.7892e-16  1.84189  -1.16029e-16  0.520291  4.01993e-16  0  0  0  0
306  10.5984  7.63988e-15  10.2886  -3.65062e-16  3.5913  -1.59738e-14  0.519202  3.88484e-16  0  0  0  0
308  10.0725  -4.4421e-15  10.2886  -3.93373e-16  4.40273  -2.67454e-15  0.518673  3.84081e-16  0  0  0  0
310  11.4499  -2.7108e-15  10.2894  -3.93029e-16  6.42765  -5.36877e-16  0.5195  3.81163e-16  0  0  0  0
312  11.3604  -1.50922e-15  10.2893  -3.67038e-16  6.47138  -3.02979e-16  0.520345  3.78438e-16  0  0  0  0
314  10.2398  -1.04186e-14  10.2884  -3.87479e-16  5.60329  -2.9273e-16  0.520608  3.75756e-16  0  0  0  0
316  8.94997  -6.07777e-15  10.2896  -4.24606e-16  5.61056  2.72651e-16  0.520873  3.73478e-16  0  0  0  0
318  10.4564  -3.32514e-15  10.2914  -4.36699e-16  5.58196  8.38886e-16  0.521115  3.71597e-16  0  0  0  0
320  10.492  -1.239e-14  10.2896  -4.55635e-16  5.54503  3.85152e-17  0.52133  3.69225e-16  0  0  0  0
322  8.71031  3.52828e-15  10.2882  -4.50915e-16  5.50889  -1.03033e-15  0.52152  3.66198e-16  0  0  0  0
324  9.3999  -1.60331e-14  10.2866  -4.75571e-16  4.66206  -1.80972e-16  0.521168  3.6375e-16  0  0  0  0
326  10.3711  6.58806e-15  10.2885  -4.73978e-16  4.68703  -3.97554e-18  0.520836  3.61445e-16  0  0  0  0
328  9.04991  9.37182e-15  10.2869  -4.52151e-16  4.66052  -5.50139e-16  0.520491  3.58826e-16  0  0  0  0
330  9.44325  1.61319e-14  10.2873  -4.51334e-16  5.4257  9.0668e-16  0.520629  3.5715e-16  0  0  0  0
332  9.41761  1.55409e-14  10.2891  -3.96516e-16  4.60201  7.65927e-16  0.520254  3.55407e-16  0  0  0  0
334  10.308  2.80837e-14  10.2865  -3.6406e-16  4.58514  -1.08799e-16  0.519873  3.53146e-16  0  0  0  0
336  10.0748  1.59875e-15  10.2875  -3.38893e-16  3.32221  -1.80322e-14  0.518721  3.39917e-16  0  0  0  0
338  9.28072  2.3033e-16  10.2865  -3.27468e-16  2.7503  -3.70967e-16  0.517235  3.37618e-16  0  0  0  0
340  8.79097  -7.7695e-15  10.2842  -3.13941e-16  3.72579  5.35212e-16  0.516359  3.35896e-16  0  0  0  0
342  9.44703  7.66101e-15  10.2829  -2.94705e-16  4.62483  6.42755e-16  0.516034  3.3426e-16  0  0  0  0
344  9.35224  -1.68432e-14  10.2816  -3.0897e-16  5.44699  2.94187e-16  0.516206  3.32435e-16  0  0  0  0
52  9.26373  -2.1856e-15  10.0162  1.35639e-15  4.61434  -7.35712e-18  0.340959  2.57628e-16  0  0  0  0
54  10.9624  1.16076e-14  10.0426  1.37032e-15  7.2785  6.57145e-16  0.358545  2.48905e-16  0  0  0  0
56  11.2482  1.15932e-14  10.08  1.18037e-15  7.31273  -6.05352e-16  0.37475  2.35451e-16  0  0  0  0
58  9.97113  2.7575e-15  10.0907  1.45385e-15  6.45406  9.34003e-16  0.386028  2.29532e-16  0  0  0  0
60  10.0583  -7.46161e-15  10.1138  1.35361e-15  7.2552  -2.64952e-16  0.399607  2.19291e-16  0  0  0  0
62  11.4093  -6.14437e-15  10.1337  1.19396e-15  6.16071  3.94184e-16  0.407933  2.12373e-16  0  0  0  0
64  9.74301  1.42399e-14  10.1301  1.12346e-15  6.48689  2.44555e-16  0.41685  2.05413e-16  0  0  0  0
66  9.4109  4.36886e-14  10.1285  1.1656e-15  6.43422  3.44035e-16  0.424942  1.99305e-16  0  0  0  0
68  9.55145  -1.52721e-14  10.1273  9.88925e-16  3.62712  -9.50199e-16  0.422796  1.89156e-16  0  0  0  0
70  10.3282  -2.31018e-15  10.1334  8.44183e-16  2.97465  -1.09875e-14  0.418618  1.46226e-16  0  0  0  0
72  11.5051  1.0967e-14  10.1283  1.06607e-15  3.50247  -8.59097e-16  0.416412  1.38738e-16  0  0  0  0
74  10.6598  6.85347e-15  10.1327  1.07146e-15  4.53624  -6.53315e-16  0.417575  1.3236e-16  0  0  0  0
76  11.3334  3.07874e-16  10.1292  1.02049e-15  5.57406  5.46567e-16  0.421813  1.30006e-16  0  0  0  0
78  10.4116  -2.72823e-15  10.1269  8.78711e-16  4.61602  -2.93103e-16  0.422983  1.2532e-16  0  0  0  0
80  10.8629  -1.00989e-14  10.1332  7.60862e-16  2.61472  6.1753e-16  0.418368  1.23504e-16  0  0  0  0
82  10.6537  3.74917e-15  10.1264  6.77537e-16  3.3778  1.36908e-14  0.41613  1.58103e-16  0  0  0  0
84  8.88026  -2.38973e-15  10.1173  5.39192e-16  5.25478  -1.0652e-14  0.419085  1.25041e-16  0  0  0  0
86  10.8381  -2.48676e-15  10.1115  5.16386e-16  5.53775  -1.1911e-16  0.42263  1.21437e-16  0  0  0  0
88  9.25701  -1.21737e-14  10.1025  5.32881e-16  5.50843  5.82859e-16  0.425917  1.19818e-16  0  0  0  0
90  9.79209  7.87504e-15  10.1045  7.48761e-16  3.74634  -8.49592e-17  0.424635  1.1661e-16  0  0  0  0
92  10.9931  -2.15229e-14  10.1062  5.05405e-16  4.61405  1.02134e-15  0.425532  1.16257e-16  0  0  0  0
94  10.1946  -2.05896e-14  10.1137  4.44071e-16  5.39831  -1.72713e-15  0.428253  1.09377e-16  0  0  0  0
96  12.0726  -9.63225e-15  10.1164  2.98976e-16  3.73071  3.62187e-15  0.42697  1.15256e-16  0  0  0  0
98  10.3882  2.93928e-14  10.1237  4.09531e-16  4.68074  2.87755e-18  0.427904  1.12643e-16  0  0  0  0
100  9.70657  -4.04208e-15  10.1306  5.2097e-16  5.38009  3.54904e-16  0.430351  1.10928e-16  0  0  0  0
102  9.5968  2.71298e-15  10.1318  6.29804e-16  3.616  2.68658e-16  0.428856  1.09101e-16  0  0  0  0
104  10.9952  -1.73352e-14  10.1424  6.24849e-16  3.75274  -5.48041e-17  0.427716  1.06663e-16  0  0  0  0
106  10.5785  -1.72299e-14  10.151  6.57102e-16  3.7835  4.18826e-17  0.426688  1.04528e-16  0  0  0  0
108  11.0195  -5.31973e-15  10.1506  5.89684e-16  4.60381  -3.05654e-16  0.427375  1.01771e-16  0  0  0  0
110  10.7888  4.50633e-16  10.1585  6.05376e-16  4.60753  2.72926e-16  0.428043  1.00282e-16  0  0  0  0
112  9.4339  -9.07217e-15  10.1585  6.71581e-16  4.70203  -3.79133e-17  0.42887  9.8241e-17  0  0  0  0
114  10.657  -1.52489e-14  10.1597  7.12782e-16  4.6377  6.67643e-16  0.429541  9.76357e-17  0  0  0  0
116  10.27  2.40696e-14  10.1566  7.63142e-16  4.56954  3.76616e-16  0.430058  9.65041e-17  0  0  0  0
118  11.111  2.68904e-15  10.1605  8.29413e-16  3.78123  1.2525e-16  0.429096  9.49489e-17  0  0  0  0
120  10.3488  -8.87915e-15  10.1626  8.51893e-16  4.6874  -4.48974e-16  0.429817  9.24063e-17  0  0  0  0
122  9.58732  2.06387e-14  10.1638  9.57889e-16  5.50505  -1.36358e-16  0.431972  9.05127e-17  0  0  0  0
124  9.66137  -1.28638e-14  10.1589  9.0521e-16  5.29956  -7.31243e-15  0.433691  7.60959e-17  0  0  0  0
126  10.5657  9.88748e-16  10.1632  1.05627e-15  4.61846  -4.75991e-16  0.434177  7.39632e-17  0  0  0  0
128  10.9424  1.60972e-14  10.1579  1.03815e-15  4.68366  9.93705e-17  0.434756  7.2878e-17  0  0  0  0
130  9.27712  -3.82284e-15  10.1518  1.06557e-15  4.7055  -2.1247e-16  0.435353  7.13093e-17  0  0  0  0
132  9.53428  -5.23274e-15  10.1553  1.04149e-15  4.70029  -7.18468e-17  0.435921  7.00225e-17  0  0  0  0
134  9.50616  -2.26636e-14  10.165  1.03332e-15  8.85054  -4.00911e-16  0.443165  6.82465e-17  0  0  0  0
136  11.4322  2.58178e-14  10.1789  1.16295e-15  6.42665  7.49642e-17  0.446332  6.72822e-17  0  0  0  0
138  9.63684  1.43191e-14  10.1886  1.22927e-15  7.19272  -2.52261e-15  0.450597  6.22893e-17  0  0  0  0
140  11.2922  1.46192e-14  10.1963  1.21972e-15  6.6399  -5.986e-14  0.45388  -3.07612e-17  0  0  0  0
142  11.6519  1.30731e-14  10.2057  1.2592e-15  6.4022  2.28008e-16  0.456703  -2.99497e-17  0  0  0  0
144  11.2023  9.46175e-15  10.2131  1.24822e-15  6.39206  -1.86854e-15  0.459427  -3.22915e-17  0  0  0  0
146  10.713  3.2597e-15  10.2178  1.232e-15  6.37913  1.23636e-15  0.462052  -2.99985e-17  0  0  0  0
148  8.33998  7.4812e-15  10.2171  1.21958e-15  6.45603  -2.55105e-16  0.464712  -2.99334e-17  0  0  0  0
150  10.984  -3.34443e-15  10.2193  1.21477e-15  6.4696  2.25488e-16  0.467315  -2.91837e-17  0  0  0  0
152  10.9479  2.12723e-15  10.2187  1.17504e-15  5.60557  -1.14252e-16  0.468629  -2.89336e-17  0  0  0  0
154  10.2264  -6.03676e-16  10.2261  1.12131e-15  5.57113  -1.67139e-16  0.469858  -2.87638e-17  0  0  0  0
156  9.81941  1.00192e-14  10.2314  1.23008e-15  6.51145  -2.4294e-14  0.472341  -6.16493e-17  0  0  0  0
158  9.93651  -1.56814e-14  10.2307  1.23499e-15  5.40385  3.76108e-16  0.47326  -6.0308e-17  0  0  0  0
160  10.4102  6.62123e-16  10.2309  1.22432e-15  5.51558  3.39641e-16  0.474304  -5.9051e-17  0  0  0  0
162  9.86995  1.49374e-14  10.2363  1.17864e-15  4.7115  1.18865e-16  0.474263  -5.81176e-17  0  0  0  0
164  9.87224  1.98107e-14  10.2342  1.26621e-15  5.49899  -1.74474e-15  0.475245  -5.96287e-17  0  0  0  0
166  10.9245  -6.76533e-15  10.2399  1.25716e-15  5.56071  -2.47372e-17  0.476281  -5.8896e-17  0  0  0  0
168  9.77527  -1.44699e-14  10.2401  1.25935e-15  6.31975  -1.15981e-15  0.478252  -5.96186e-17  0  0  0  0
170  10.4396  5.8172e-15  10.2461  1.23436e-15  6.18036  -2.50834e-15  0.479999  -6.20088e-17  0  0  0  0
172  9.93785  3.67182e-14  10.2522  1.33146e-15  5.62124  1.08497e-16  0.481013  -6.11093e-17  0  0  0  0
174  9.56887  -7.59707e-15  10.2558  1.29377e-15  6.45177  9.29567e-16  0.483015  -5.92304e-17  0  0  0  0
176  10.6933  -1.32242e-14  10.2639  1.22529e-15  5.4307  6.12632e-16  0.483739  -5.77787e-17  0  0  0  0
178  10.1765  -1.007e-14  10.2699  1.13933e-15  5.55438  -8.84493e-16  0.484592  -5.81438e-17  0  0  0  0
180  10.8708  -3.07326e-15  10.2738  1.10716e-15  7.18247  4.16241e-15  0.487341  -5.25628e-17  0  0  0  0
182  10.8867  -3.24735e-15  10.2807  1.0689e-15  8.13189  -1.20914e-15  0.49113  -5.33576e-17  0  0  0  0
184  10.3804  -1.66929e-14  10.2872  1.04962e-15  9.14499  -6.79034e-17  0.495997  -5.28224e-17  0  0  0  0
186  10.3793  -1.27948e-15  10.2956  9.61083e-16  8.18093  2.69536e-16  0.499657  -5.19158e-17  0  0  0  0
188  10.195  3.91289e-15  10.2996  9.84382e-16  7.31615  -1.15005e-15  0.502263  -5.26247e-17  0  0  0  0
190  9.0712  -2.47072e-14  10.3062  9.24059e-16  6.44537  7.64341e-16  0.503844  -5.11907e-17  0  0  0  0
192  10.123  -2.27585e-14  10.3041  9.36897e-16  6.36377  7.04924e-15  0.5053  -4.28818e-17  0  0  0  0
194  11.2081  -1.28707e-14  10.3078  9.5078e-16  8.19595  -1.2871e-15  0.508717  -4.38147e-17  0  0  0  0
196  11.3396  -2.43171e-16  10.3122  9.19738e-16  6.92251  1.22731e-14  0.51069  -3.01467e-17  0  0  0  0
198  11.0531  -3.71082e-15  10.3152  8.82139e-16  6.40195  9.76572e-16  0.512068  -2.87871e-17  0  0  0  0
200  10.4273  1.43691e-14  10.3192  8.7828e-16  5.55843  -2.31943e-16  0.512529  -2.87282e-17  0  0  0  0
202  10.3345  -1.28982e-14  10.3185  8.42873e-16  6.37411  4.41746e-16  0.513829  -2.79688e-17  0  0  0  0
204  11.2501  1.13928e-15  10.3226  8.59436e-16  6.26787  1.39023e-15  0.514994  -2.62473e-17  0  0  0  0
206  10.2128  2.47101e-14  10.3222  8.67767e-16  5.43971  -2.69378e-16  0.51529  -2.62543e-17  0  0  0  0
208  9.75321  7.95474e-15  10.3215  8.90536e-16  5.43591  -5.46656e-16  0.515575  -2.65413e-17  0  0  0  0
210  9.67713  -2.7564e-16  10.3223  9.09489e-16  5.34942  -2.81908e-15  0.515769  -2.90949e-17  0  0  0  0
212  10.2861  7.08926e-15  10.3236  8.92028e-16  5.55773  1.08695e-16  0.516165  -2.86993e-17  0  0  0  0
214  10.9469  3.3572e-15  10.3226  9.0323e-16  5.51206  1.41351e-15  0.516509  -2.70321e-17  0  0  0  0
216  10.1371  -1.66554e-15  10.3247  8.63103e-16  5.4922  3.8877e-17  0.516826  -2.67319e-17  0  0  0  0
218  11.2618  2.05484e-15  10.3263  7.55852e-16  5.55557  8.39685e-16  0.517199  -2.56675e-17  0  0  0  0
220  11.4016  1.54177e-14  10.3275  7.06967e-16  5.52484  1.38044e-16  0.517535  -2.52916e-17  0  0  0  0
222  9.81048  4.59751e-15  10.3283  7.36492e-16  5.502  9.91627e-16  0.517843  -2.41175e-17  0  0  0  0
224  10.5231  6.64875e-15  10.3318  7.55983e-16  7.3126  1.36019e-16  0.519838  -2.37649e-17  0  0  0  0
226  11.2726  -1.97669e-14  10.3389  7.34182e-16  7.96939  1.23071e-14  0.522403  -1.21494e-17  0  0  0  0
228  11.0694  8.78884e-16  10.3432  6.89959e-16  6.43708  -2.86758e-16  0.523516  -1.2301e-17  0  0  0  0
230  10.5004  -1.04768e-14  10.346  7.43449e-16  8.01301  -1.87902e-15  0.526041  -1.38974e-17  0  0  0  0
232  11.4235  1.31494e-14  10.3537  7.32456e-16  7.3086  -1.83059e-16  0.527887  -1.39371e-17  0  0  0  0
234  10.2545  1.61544e-14  10.3556  6.83127e-16  7.26747  -6.28236e-16  0.529662  -1.43736e-17  0  0  0  0
236  10.1626  5.25218e-15  10.3592  6.61892e-16  7.2846  3.85915e-16  0.531421  -1.39049e-17  0  0  0  0
238  11.3682  -8.67725e-15  10.3597  6.18152e-16  6.41897  -3.0197e-16  0.532391  -1.40478e-17  0  0  0  0
240  10.2024  5.84457e-15  10.3582  6.21172e-16  5.4957  1.24728e-16  0.53254  -1.38172e-17  0  0  0  0
242  9.99201  -4.41715e-14  10.3598  5.55609e-16  4.6737  -7.36193e-16  0.531978  -1.43327e-17  0  0  0  0
244  8.9291  -8.21194e-15  10.3541  5.98827e-16  3.73507  2.24141e-16  0.530624  -1.40186e-17  0  0  0  0
246  8.48951  -4.01972e-15  10.3527  6.05467e-16  2.80717  5.24178e-16  0.528506  -1.34556e-17  0  0  0  0
248  11.4579  -9.87177e-15  10.3542  6.24256e-16  4.54925  1.09673e-15  0.527888  -1.24209e-17  0  0  0  0
250  9.20359  -2.19904e-14  10.3533  6.45178e-16  4.69475  -3.37535e-16  0.527401  -1.25987e-17  0  0  0  0
252  9.83137  2.89496e-16  10.3506  6.19887e-16  1.91986  -4.54706e-17  0.524629  -1.25322e-17  0  0  0  0
254  9.41336  -1.73883e-14  10.3478  5.90249e-16  3.7513  -1.1027e-16  0.523403  -1.25198e-17  0  0  0  0
256  10.842  5.24378e-15  10.3483  5.94215e-16  5.53423  1.77705e-16  0.523647  -1.22736e-17  0  0  0  0
258  10.6726  -1.15646e-14  10.3481  5.73959e-16  5.56784  -4.32499e-17  0.523915  -1.22095e-17  0  0  0  0
260  11.1679  1.45411e-14  10.35  6.09516e-16  5.53398  1.21383e-16  0.52415  -1.20147e-17  0  0  0  0
262  8.76129  -8.70751e-15  10.3489  5.94734e-16  6.3846  -2.49316e-16  0.525058  -1.21172e-17  0  0  0  0
264  11.8805  -4.23065e-15  10.3516  6.20503e-16  4.55929  -2.13283e-15  0.524513  -1.37012e-17  0  0  0  0
266  10.7411  -1.41991e-14  10.3523  6.24451e-16  4.66694  -9.58748e-16  0.524062  -1.43432e-17  0  0  0  0
268  10.942  5.769e-15  10.3529  5.81923e-16  5.57928  -2.79331e-17  0.524324  -1.42536e-17  0  0  0  0
270  9.90336  7.27088e-15  10.3512  6.09073e-16  5.62996  -1.7794e-16  0.524622  -1.42809e-17  0  0  0  0
272  11.1279  -6.00136e-15  10.3537  5.8683e-16  7.35506  -5.96672e-16  0.526231  -1.46273e-17  0  0  0  0
274  9.73116  1.96147e-15  10.3551  6.41694e-16  4.58736  1.17237e-15  0.52572  -1.36284e-17  0  0  0  0
276  10.8963  -2.34155e-15  10.3532  6.08895e-16  5.29015  3.2168e-15  0.525745  -1.11072e-17  0  0  0  0
278  10.2285  1.98385e-14  10.3529  5.9539e-16  5.22036  -1.72244e-15  0.525717  -1.23097e-17  0  0  0  0
280  10.3725  3.92086e-15  10.3501  5.46443e-16  3.73681  4.11172e-17  0.524591  -1.21881e-17  0  0  0  0
282  9.98896  1.28507e-14  10.3479  5.34442e-16  5.35601  5.6243e-15  0.524672  -7.96297e-18  0  0  0  0
284  10.3031  -1.00981e-14  10.3475  5.41057e-16  5.62488  -7.49248e-17  0.524948  -7.95954e-18  0  0  0  0
286  11.7539  -1.03186e-14  10.3468  5.34619e-16  5.61368  3.51093e-16  0.525212  -7.64744e-18  0  0  0  0
288  10.7394  2.78205e-15  10.348  5.24561e-16  4.64956  -9.79068e-17  0.524778  -7.66286e-18  0  0  0  0
290  9.06824  7.59126e-16  10.3464  5.15181e-16  5.4977  -5.77293e-16  0.524957  -8.02048e-18  0  0  0  0
292  11.6606  1.0967e-14  10.3484  5.36084e-16  7.31195  -1.14671e-15  0.52642  -8.77687e-18  0  0  0  0
294  10.9493  -5.22298e-15  10.3532  5.27264e-16  6.4693  -1.36878e-15  0.527268  -9.67899e-18  0  0  0  0
296  11.0783  -4.09795e-15  10.3533  5.43899e-16  7.34949  -1.31667e-16  0.528721  -9.70338e-18  0  0  0  0
298  10.0716  -1.663e-14  10.3551  5.00834e-16  7.33949  -2.74532e-15  0.530146  -1.15425e-17  0  0  0  0
300  11.1481  -3.81065e-15  10.3553  5.12925e-16  7.37525  -1.25792e-15  0.531576  -1.23304e-17  0  0  0  0
302  10.1691  -1.89497e-14  10.3559  5.13624e-16  7.25866  1.66108e-15  0.532907  -1.11082e-17  0  0  0  0
304  11.28  -2.78109e-15  10.3588  5.37761e-16  7.38583  -2.00053e-16  0.534306  -1.11687e-17  0  0  0  0
306  11.352  5.00785e-15  10.3632  5.32058e-16  7.13346  4.59252e-15  0.535516  -7.99023e-18  0  0  0  0
308  11.3556  -1.34305e-14  10.3674  5.14159e-16  6.31011  1.93266e-16  0.536157  -7.80689e-18  0  0  0  0
310  11.2816  -1.60732e-14  10.3688  5.06782e-16  7.40826  -5.05369e-16  0.537521  -8.09176e-18  0  0  0  0
312  11.0003  -3.16729e-15  10.3714  5.00464e-16  7.39639  -8.00585e-16  0.53886  -8.56836e-18  0  0  0  0
314  11.7105  -1.03157e-14  10.3765  4.67275e-16  8.99119  1.83804e-16  0.54123  -8.39106e-18  0  0  0  0
316  12.3094  -1.58482e-14  10.3768  4.67889e-16  8.1736  9.22716e-17  0.543034  -8.27591e-18  0  0  0  0
318  11.2283  2.15798e-15  10.3789  4.75525e-16  7.38863  -8.84059e-17  0.544306  -8.27958e-18  0  0  0  0
320  12.1446  1.22808e-14  10.3839  5.00135e-16  7.19487  -3.15104e-16  0.545436  -8.42946e-18  0  0  0  0
322  10.4899  -7.72361e-15  10.3851  5.22079e-16  5.56634  -8.50696e-17  0.545508  -8.42995e-18  0  0  0  0
324  11.0834  7.67352e-15  10.3838  5.604e-16  3.76107  6.12304e-16  0.544429  -7.98626e-18  0  0  0  0
326  9.86558  2.43726e-14  10.3833  5.57806e-16  4.76528  -4.35918e-14  0.543999  -3.55255e-17  0  0  0  0
328  10.1208  -3.29788e-15  10.3822  5.91837e-16  2.862  -2.88129e-18  0.542378  -3.53038e-17  0  0  0  0
330  11.1901  1.90347e-14  10.3833  5.87945e-16  4.42748  4.47827e-16  0.541755  -3.48033e-17  0  0  0  0
332  10.7365  -3.29655e-15  10.3791  5.77863e-16  3.79697  1.73725e-17  0.540749  -3.45763e-17  0  0  0  0
334  11.0276  -5.6606e-15  10.38  5.49879e-16  3.78442  -2.36192e-16  0.539747  -3.45087e-17  0  0  0  0
336  10.3497  9.89582e-15  10.3795  5.34738e-16  4.54508  -5.56787e-16  0.539224  -3.46386e-17  0  0  0  0
338  9.39762  -2.74106e-14  10.3794  5.2556e-16  4.51931  -3.54558e-15  0.538692  -3.65893e-17  0  0  0  0
340  9.33339  1.2477e-14  10.3762  5.61225e-16  5.07222  -1.28103e-15  0.538501  -3.71439e-17  0  0  0  0
342  9.24268  -9.75128e-16  10.3749  5.1807e-16  3.70624  -4.6823e-17  0.53749  -3.69484e-17  0  0  0  0
344  8.95346  8.55132e-15  10.3734  4.67737e-16  4.63222  -1.59287e-14  0.537045  -4.62653e-17  0  0  0  0
52  8.23162  -3.73925e-14  9.98783  -8.74493e-16  3.62465  1.15303e-15  0.312191  -7.75449e-15  0  0  0  0
54  9.3349  2.04936e-14  9.98016  -2.6928e-15  2.84276  -1.14489e-14  0.310922  -7.45405e-15  0  0  0  0
56  8.78881  6.53826e-14  9.98229  -2.93788e-15  3.72919  -1.75348e-14  0.313618  -7.2062e-15  0  0  0  0
58  10.436  7.86838e-14  10.0015  3.08447e-15  3.77183  -1.48824e-14  0.316266  -6.96795e-15  0  0  0  0
60  10.4024  2.95775e-13  10.0197  1.91535e-14  2.85455  -4.24367e-14  0.315034  -6.85898e-15  0  0  0  0
62  10.2417  1.37509e-12  10.0155  8.05803e-14  3.71602  4.91951e-11  0.317209  1.82617e-13  0  0  0  0
64  11.7448  4.35947e-12  10.0166  2.02139e-13  3.62365  -5.33825e-12  0.318882  1.56082e-13  0  0  0  0
66  8.93567  1.2235e-12  10.0166  1.51256e-13  0.909841  -2.99937e-12  0.310743  1.39795e-13  0  0  0  0
68  9.39065  3.20723e-13  10.0014  4.32274e-14  1.81164  1.79207e-12  0.306274  1.41154e-13  0  0  0  0
70  10.2431  1.36649e-11  9.99326  -1.44572e-13  3.73089  2.17626e-12  0.308501  1.43704e-13  0  0  0  0
52  10.5376  2.85033e-15  10.0688  -9.70359e-16  9.59364  7.81151e-16  0.433084  -2.40666e-17  0  0  0  0
54  10.2553  9.02641e-15  10.1005  -1.15474e-15  8.8106  -3.33004e-15  0.453447  -3.81093e-17  0  0  0  0
56  10.9516  1.57808e-14  10.1353  -9.67523e-16  7.30266  5.819e-16  0.465483  -3.39223e-17  0  0  0  0
58  9.51743  -1.25757e-14  10.1603  -7.97738e-16  7.17306  1.05816e-15  0.475975  -2.80999e-17  0  0  0  0
60  10.6414  -1.20706e-14  10.1672  -8.00779e-16  7.21092  2.31695e-16  0.48578  -2.60491e-17  0  0  0  0
62  9.69758  -9.35929e-15  10.1853  -4.57918e-16  8.03882  1.21895e-15  0.498015  -2.0359e-17  0  0  0  0
64  11.0559  8.18491e-15  10.195  -3.66614e-16  7.12221  -4.82403e-15  0.505948  -3.74717e-17  0  0  0  0
66  11.5366  -5.16863e-15  10.2061  -6.01642e-16  7.21754  -9.55839e-16  0.513655  -3.95471e-17  0  0  0  0
68  10.7041  1.02194e-14  10.2129  -5.14067e-16  6.33173  -7.94342e-16  0.517777  -4.09226e-17  0  0  0  0
70  10.8646  6.83625e-15  10.2247  -4.49869e-16  6.41464  4.24075e-16  0.5219  -3.81449e-17  0  0  0  0
72  10.0412  1.08018e-14  10.2307  -5.40716e-16  6.51776  2.07512e-16  0.526089  -3.6245e-17  0  0  0  0
74  10.5822  -3.94203e-14  10.2348  -6.80353e-16  6.26442  -9.43338e-16  0.529225  -3.80603e-17  0  0  0  0
76  10.1648  1.32239e-15  10.2432  -5.93681e-16  4.66862  -4.57033e-17  0.527335  -3.70454e-17  0  0  0  0
78  9.02969  -3.78938e-15  10.2345  -4.57496e-16  5.46684  -5.71806e-16  0.527905  -3.76377e-17  0  0  0  0
80  10.6802  -2.82341e-16  10.2342  -4.82439e-16  4.59139  -3.08599e-16  0.52594  -3.7444e-17  0  0  0  0
82  10.4104  6.76202e-15  10.2427  -5.24904e-16  4.60654  -5.63938e-16  0.524126  -3.79704e-17  0  0  0  0
84  9.85129  -1.29514e-16  10.2529  -4.73168e-16  4.51529  7.52983e-17  0.522164  -3.67407e-17  0  0  0  0
86  10.4589  1.29963e-14  10.2496  -3.60938e-16  5.43439  3.11583e-15  0.522724  -2.75742e-17  0  0  0  0
88  10.4099  -3.84251e-15  10.2467  -4.00296e-16  4.58254  5.2129e-16  0.521071  -2.55306e-17  0  0  0  0
90  8.91905  -3.59126e-15  10.2366  -3.01396e-16  2.825  1.4719e-15  0.515107  -2.12125e-17  0  0  0  0
92  10.5937  -6.23646e-15  10.2277  -1.18898e-16  5.36199  6.46972e-16  0.515621  -1.91172e-17  0  0  0  0
94  10.3922  1.07427e-14  10.2312  -2.35755e-16  4.57142  2.29485e-15  0.514229  -1.31981e-17  0  0  0  0
96  10.5659  1.89814e-15  10.2419  -4.30414e-16  6.44894  6.13738e-16  0.517268  -1.14639e-17  0  0  0  0
98  10.4028  -8.35504e-16  10.2514  -3.3169e-16  5.55531  -2.42824e-16  0.518137  -1.17552e-17  0  0  0  0
100  11.3333  1.48086e-14  10.2687  -2.62817e-16  5.47257  -9.44911e-16  0.518784  -1.35938e-17  0  0  0  0
102  9.87328  -4.18118e-16  10.2708  -2.61319e-16  3.65169  -1.54234e-16  0.515445  -1.36335e-17  0  0  0  0
104  10.4021  -2.15586e-14  10.2665  -2.42924e-16  4.60855  1.60875e-16  0.514283  -1.30012e-17  0  0  0  0
106  10.0908  -9.33708e-15  10.2563  -2.31068e-16  4.63186  1.91078e-16  0.513219  -1.23323e-17  0  0  0  0
108  10.8358  1.19109e-15  10.2493  -2.14219e-16  3.79789  3.76705e-17  0.510496  -1.20037e-17  0  0  0  0
110  10.7367  -2.30853e-14  10.2476  -3.17492e-16  3.7482  -2.2597e-17  0.507782  -1.18088e-17  0  0  0  0
112  10.5137  1.18045e-15  10.2359  -3.10499e-16  2.77348  -1.41296e-16  0.503264  -1.18543e-17  0  0  0  0
114  9.45623  -5.47915e-15  10.2392  -3.48689e-16  2.84285  1.3683e-16  0.499053  -1.13632e-17  0  0  0  0
116  8.42794  -3.66483e-16  10.225  -3.07691e-16  3.56624  -4.00702e-15  0.496365  -1.87092e-17  0  0  0  0
118  9.51339  6.08034e-15  10.2171  -4.12661e-16  2.83947  6.80825e-16  0.492432  -1.7102e-17  0  0  0  0
120  10.7071  1.36833e-14  10.2138  -3.84852e-16  3.69692  -3.86905e-16  0.4902  -1.74945e-17  0  0  0  0
122  9.96233  6.68171e-15  10.2169  -3.88872e-16  4.68361  -2.64889e-16  0.48981  -1.76551e-17  0  0  0  0
124  10.7489  -1.81667e-14  10.2229  -3.00898e-16  5.49806  3.29264e-16  0.490863  -1.67677e-17  0  0  0  0
126  11.1281  2.15645e-14  10.2245  -3.34479e-16  2.72067  1.29495e-17  0.48709  -1.64563e-17  0  0  0  0
128  10.1206  -2.30051e-14  10.2214  -3.38648e-16  4.65171  -7.64952e-16  0.486719  -1.74739e-17  0  0  0  0
130  10.316  2.04441e-14  10.2281  1.28596e-16  3.72037  -2.75916e-15  0.484807  -2.17813e-17  0  0  0  0
132  10.3427  -6.08985e-14  10.2317  6.08952e-17  4.67869  1.41714e-15  0.48453  -1.9101e-17  0  0  0  0
134  10.3734  -3.72764e-14  10.2312  5.56861e-16  4.67121  -8.95159e-16  0.484249  -2.02367e-17  0  0  0  0
136  9.55241  -2.64821e-14  10.2289  1.36186e-15  4.45638  -2.80843e-14  0.483636  -6.44938e-17  0  0  0  0
138  10.4468  -4.10577e-14  10.2339  2.00498e-15  5.1552  -2.96768e-12  0.484134  -4.70049e-15  0  0  0  0
140  9.20052  4.6951e-15  10.2302  2.35732e-15  5.40452  -4.31629e-15  0.485001  -4.63482e-15  0  0  0  0
142  10.105  -6.8083e-13  10.2311  4.91373e-17  4.53697  -3.3014e-13  0.484526  -5.06481e-15  0  0  0  0
144  10.003  -7.38846e-14  10.2262  -3.77382e-16  3.79112  -1.85194e-15  0.482953  -4.99198e-15  0  0  0  0
146  10.5621  -3.6211e-13  10.2221  -5.07512e-16  4.7169  4.98947e-14  0.482787  -4.84519e-15  0  0  0  0
148  9.64915  1.93568e-13  10.2225  -2.47608e-14  3.76214  -8.62069e-16  0.481243  -4.77622e-15  0  0  0  0
150  10.1512  -4.19884e-13  10.2175  -1.61003e-14  5.45539  -3.53117e-13  0.482161  -5.21244e-15  0  0  0  0
152  10.4925  4.57056e-12  10.2216  9.49218e-15  5.46271  3.48001e-13  0.483064  -4.64888e-15  0  0  0  0
52  10.8213  -3.14424e-15  9.95334  -3.41312e-16  5.47069  7.65694e-16  0.376827  -1.68769e-16  0  0  0  0
54  9.65243  5.15075e-15  9.98893  -3.82571e-16  5.39381  -6.1761e-16  0.384216  -1.63905e-16  0  0  0  0
56  10.5536  2.42688e-15  10.0015  -4.80104e-16  4.55899  -4.0762e-16  0.387333  -1.58551e-16  0  0  0  0
58  9.8578  -8.46883e-15  9.99254  -7.19102e-16  5.41911  2.4613e-15  0.393773  -1.41689e-16  0  0  0  0
60  10.4792  9.94292e-15  10.0082  -7.45839e-16  5.52412  -1.10688e-13  0.400119  -5.78772e-16  0  0  0  0
62  11.3211  4.38794e-15  10.03  -4.76612e-16  5.46304  1.72543e-16  0.405741  -5.55848e-16  0  0  0  0
64  10.321  2.06019e-15  10.0438  -4.8325e-16  5.45356  -3.36252e-16  0.410912  -5.36507e-16  0  0  0  0
66  11.0896  -1.34847e-16  10.059  -7.12833e-16  6.35316  1.28952e-16  0.418927  -5.16885e-16  0  0  0  0
68  10.1142  -3.57239e-15  10.0639  -6.4421e-16  5.21593  -8.85278e-17  0.422467  -4.99367e-16  0  0  0  0
70  10.0711  -4.95037e-16  10.067  -7.84086e-16  3.56475  -6.58543e-16  0.420267  -4.84916e-16  0  0  0  0
72  9.03041  -1.29723e-14  10.0614  -7.32214e-16  2.75889  2.70766e-16  0.41561  -4.684e-16  0  0  0  0
74  10.2018  -7.82751e-15  10.0539  -6.20813e-16  2.75865  -4.46738e-17  0.411243  -4.53902e-16  0  0  0  0
76  10.3558  1.12399e-15  10.0559  -7.23916e-16  2.71623  -2.27205e-15  0.407012  -4.47033e-16  0  0  0  0
78  9.40852  -1.80608e-14  10.0525  -8.8747e-16  1.87231  6.52154e-17  0.400548  -4.33693e-16  0  0  0  0
80  8.3567  6.33593e-15  10.0454  -8.80021e-16  1.85666  -5.57238e-17  0.394408  -4.21461e-16  0  0  0  0
82  8.84284  -7.20446e-15  10.0422  -9.10682e-16  2.60485  1.32864e-15  0.390688  -4.06063e-16  0  0  0  0
84  9.94686  -5.74887e-15  10.0415  -8.98509e-16  2.72176  2.42163e-16  0.387485  -3.94434e-16  0  0  0  0
86  9.85686  3.83397e-15  10.0309  -6.79486e-16  5.16255  -2.44013e-14  0.390874  -4.48268e-16  0  0  0  0
88  10.865  -6.30801e-15  10.0326  -6.22632e-16  5.37176  2.25726e-16  0.394625  -4.36195e-16  0  0  0  0
90  11.3544  -2.15345e-14  10.0472  -8.14843e-16  4.51996  -3.08846e-16  0.396059  -4.26062e-16  0  0  0  0
92  10.8002  3.65971e-15  10.0528  -7.55494e-16  4.42703  9.81146e-16  0.397197  -4.13278e-16  0  0  0  0
94  10.5299  -1.06369e-14  10.0525  -7.31871e-16  4.49847  1.02602e-15  0.398451  -4.00995e-16  0  0  0  0
96  10.996  8.49808e-15  10.0553  -6.35604e-16  4.44978  1.34236e-18  0.399533  -3.91666e-16  0  0  0  0
98  9.0137  1.65229e-14  10.0526  -5.37085e-16  5.36525  -2.6775e-17  0.402646  -3.82826e-16  0  0  0  0
100  10.2036  1.39772e-14  10.0647  -7.60914e-16  6.19359  -3.19393e-16  0.407462  -3.75028e-16  0  0  0  0
102  10.1855  -1.98292e-14  10.0678  -8.99711e-16  6.36593  1.11353e-16  0.412443  -3.66633e-16  0  0  0  0
104  9.11648  2.46314e-15  10.0738  -1.05097e-15  6.34873  4.93132e-16  0.417176  -3.57783e-16  0  0  0  0
106  11.7288  -5.90392e-15  10.0874  -1.1401e-15  7.91247  7.97486e-16  0.424969  -3.48668e-16  0  0  0  0
108  12.0268  2.12729e-15  10.0908  -9.43088e-16  8.6971  -3.51513e-15  0.434045  -3.48726e-16  0  0  0  0
110  10.5697  4.33573e-15  10.0999  -9.44213e-16  6.33835  -6.41647e-16  0.438041  -3.43035e-16  0  0  0  0
112  9.94526  1.27058e-14  10.1087  -8.16494e-16  5.96835  1.42457e-14  0.441155  -3.08376e-16  0  0  0  0
114  9.97069  1.65121e-15  10.1165  -7.88154e-16  5.46652  -1.30037e-16  0.443183  -3.02696e-16  0  0  0  0
116  9.94621  -1.59602e-15  10.1176  -8.37825e-16  6.23711  2.00483e-15  0.44659  -2.93202e-16  0  0  0  0
118  8.84296  -1.69674e-14  10.1196  -1.00571e-15  6.2537  -2.86841e-15  0.4499  -2.93084e-16  0  0  0  0
120  10.9212  2.61083e-15  10.1239  -1.00515e-15  5.5351  -7.95605e-17  0.451784  -2.879e-16  0  0  0  0
122  11.6973  -1.70865e-14  10.1243  -1.02313e-15  6.03521  5.0999e-15  0.454494  -2.73652e-16  0  0  0  0
124  11.6253  -2.00173e-14  10.1291  -1.03296e-15  7.04247  1.5683e-16  0.458875  -2.68576e-16  0  0  0  0
126  10.2311  -4.1707e-15  10.1459  -1.16063e-15  4.5174  -1.43112e-15  0.458752  -2.66413e-16  0  0  0  0
128  10.9517  -6.66501e-15  10.1549  -1.27696e-15  6.91855  -1.56121e-15  0.462703  -2.64543e-16  0  0  0  0
130  11.3463  1.03851e-14  10.1601  -1.17627e-15  6.84324  -8.86245e-16  0.466397  -2.61611e-16  0  0  0  0
132  10.4497  1.21174e-14  10.1668  -1.17732e-15  6.45663  1.17175e-13  0.469336  -6.52319e-17  0  0  0  0
134  11.9251  7.45609e-15  10.1725  -1.05641e-15  7.04441  1.24073e-15  0.473128  -6.21786e-17  0  0  0  0
136  11.0144  -4.58774e-15  10.1804  -1.12373e-15  7.22512  6.83276e-16  0.477086  -6.0107e-17  0  0  0  0
138  11.49  -7.83145e-15  10.1949  -1.15199e-15  8.76521  -7.89966e-16  0.483327  -6.04022e-17  0  0  0  0
140  9.83606  7.86483e-15  10.1998  -1.18995e-15  8.79384  -7.32366e-16  0.489421  -6.05996e-17  0  0  0  0
142  10.4935  -1.98308e-14  10.2133  -1.19279e-15  9.28236  5.10013e-15  0.496069  -5.1954e-17  0  0  0  0
144  10.8261  1.20283e-14  10.2224  -1.18748e-15  6.37655  1.05334e-16  0.498182  -5.10213e-17  0  0  0  0
146  11.8252  -1.19902e-15  10.2321  -1.21011e-15  7.18661  1.53669e-15  0.501425  -4.80112e-17  0  0  0  0
148  10.3572  1.13256e-14  10.2377  -1.09956e-15  7.30117  1.3643e-15  0.504739  -4.53381e-17  0  0  0  0
150  9.86169  -8.74012e-15  10.2325  -1.05961e-15  7.99172  1.10885e-15  0.508945  -4.31064e-17  0  0  0  0
152  10.8104  -1.88254e-14  10.2381  -1.11012e-15  6.98294  -9.66123e-16  0.511612  -4.386e-17  0  0  0  0
154  11.5433  1.89154e-14  10.2513  -1.02213e-15  6.35181  -2.50816e-16  0.513328  -4.35992e-17  0  0  0  0
156  10.7646  7.39606e-15  10.2605  -9.5105e-16  8.67443  2.04935e-15  0.518179  -4.01946e-17  0  0  0  0
158  10.6175  2.1175e-14  10.2684  -9.99689e-16  8.37448  -7.95252e-15  0.522494  -5.03981e-17  0  0  0  0
160  10.7607  -1.11105e-14  10.2734  -9.85539e-16  7.98371  2.27875e-16  0.526172  -4.94223e-17  0  0  0  0
162  10.1436  -3.26016e-15  10.2773  -1.05134e-15  7.12835  -6.85039e-16  0.528628  -4.96733e-17  0  0  0  0
164  10.3682  -2.33657e-14  10.2788  -1.08908e-15  7.18034  -8.3752e-16  0.531088  -5.01159e-17  0  0  0  0
166  11.3903  -1.06623e-14  10.2833  -1.0803e-15  5.45955  -1.56241e-16  0.531279  -4.96737e-17  0  0  0  0
168  10.2858  2.51671e-15  10.2782  -1.06499e-15  6.49468  1.25204e-13  0.532775  1.09441e-16  0  0  0  0
170  11.0467  3.85846e-14  10.2838  -9.80568e-16  5.21825  -3.2332e-16  0.532638  1.07669e-16  0  0  0  0
172  8.59883  -2.74003e-15  10.2748  -8.45286e-16  2.73328  4.02923e-18  0.529437  1.06345e-16  0  0  0  0
174  9.85209  5.20036e-15  10.2753  -8.00113e-16  4.44347  -2.25461e-16  0.528399  1.04773e-16  0  0  0  0
176  9.67765  3.89441e-15  10.2736  -7.93052e-16  5.26602  -7.42121e-16  0.528377  1.02616e-16  0  0  0  0
178  11.5707  -1.19728e-14  10.2714  -7.93172e-16  5.27711  -5.17053e-16  0.528369  1.00779e-16  0  0  0  0
180  10.4552  1.02247e-14  10.2721  -7.90937e-16  5.35378  -1.02389e-15  0.528452  9.8389e-17  0  0  0  0
182  9.60228  3.50455e-16  10.2724  -7.38092e-16  6.06514  -4.74018e-15  0.529359  9.17331e-17  0  0  0  0
184  9.522  1.36383e-14  10.2681  -7.01822e-16  5.30489  7.43103e-17  0.529372  9.07641e-17  0  0  0  0
186  10.3117  6.65236e-15  10.2667  -6.65774e-16  4.56313  2.90939e-17  0.528542  8.97658e-17  0  0  0  0
188  10.6563  1.44227e-14  10.2666  -6.44219e-16  5.18627  -2.8034e-15  0.528431  8.56073e-17  0  0  0  0
190  9.76591  -1.75367e-14  10.2658  -5.79604e-16  4.19972  -1.31631e-15  0.527226  8.31935e-17  0  0  0  0
192  10.3138  -1.09712e-14  10.2685  -6.00427e-16  6.1068  1.08277e-15  0.528143  8.34691e-17  0  0  0  0
194  10.4327  1.26528e-14  10.2687  -5.81044e-16  5.25169  -2.51923e-16  0.52811  8.2288e-17  0  0  0  0
196  11.277  1.11531e-14  10.2752  -5.62082e-16  5.25307  5.20513e-15  0.52808  8.70001e-17  0  0  0  0
198  8.4566  9.30661e-16  10.2748  -4.89178e-16  5.4113  4.79199e-17  0.528219  8.61256e-17  0  0  0  0
200  10.0367  -1.12529e-14  10.2727  -4.5031e-16  6.19703  5.6434e-17  0.529182  8.52784e-17  0  0  0  0
202  11.0108  1.11069e-14  10.2731  -3.95535e-16  5.69853  9.86612e-15  0.529606  9.46673e-17  0  0  0  0
204  9.89747  -1.87387e-14  10.2761  -3.54982e-16  3.67366  -2.02344e-16  0.527933  9.34828e-17  0  0  0  0
206  9.71786  -1.78824e-15  10.2768  -3.76848e-16  6.11285  -5.98579e-16  0.528784  9.19181e-17  0  0  0  0
208  9.88833  -1.64902e-15  10.2749  -4.35767e-16  5.99465  1.93604e-15  0.529498  9.29452e-17  0  0  0  0
210  10.0466  1.14152e-14  10.2751  -4.4804e-16  4.56988  -1.33606e-16  0.528773  9.18821e-17  0  0  0  0
212  9.72827  -8.24744e-16  10.2763  -5.15772e-16  5.35361  -3.65437e-15  0.528838  8.73542e-17  0  0  0  0
214  10.0338  9.15697e-15  10.2749  -5.02375e-16  4.6172  -2.31935e-16  0.52818  8.62704e-17  0  0  0  0
216  10.7572  1.71003e-14  10.2783  -4.85291e-16  7.1816  -8.10162e-16  0.530024  8.46463e-17  0  0  0  0
218  9.46619  -2.31893e-14  10.2777  -5.08482e-16  7.13308  3.92224e-16  0.531787  8.42095e-17  0  0  0  0
220  10.7749  1.22203e-14  10.2825  -4.98298e-16  5.45312  -4.01956e-16  0.531915  8.30247e-17  0  0  0  0
222  10.9627  -1.15207e-14  10.2882  -5.17919e-16  6.73335  -9.71548e-17  0.53325  8.21498e-17  0  0  0  0
224  9.90775  -2.61636e-14  10.2877  -4.90946e-16  5.20647  2.54486e-16  0.533132  8.16199e-17  0  0  0  0
226  9.9864  4.6781e-15  10.2868  -4.9416e-16  6.22027  -5.65546e-16  0.533955  8.03405e-17  0  0  0  0
228  10.7678  9.11202e-15  10.288  -5.24877e-16  6.2218  -1.04955e-15  0.534764  7.86405e-17  0  0  0  0
230  9.4306  -6.55153e-15  10.2835  -5.55701e-16  4.51456  1.21528e-16  0.534007  7.80361e-17  0  0  0  0
232  10.433  -2.11403e-14  10.2805  -5.76856e-16  4.61316  2.16253e-16  0.533352  7.75279e-17  0  0  0  0
234  9.80214  -5.24373e-15  10.2808  -4.7914e-16  4.59364  -4.30493e-16  0.532691  7.64513e-17  0  0  0  0
236  10.118  4.01158e-15  10.2807  -4.83114e-16  4.61872  -2.44406e-16  0.532065  7.55584e-17  0  0  0  0
238  11.3281  4.63706e-15  10.2812  -3.73906e-16  5.40727  -5.31244e-16  0.532141  7.44296e-17  0  0  0  0
240  10.1764  2.51742e-15  10.2822  -3.64634e-16  4.07453  -2.29014e-14  0.531057  5.38682e-17  0  0  0  0
242  10.1936  -1.04837e-14  10.2836  -3.5929e-16  6.25475  6.22086e-16  0.53187  5.39401e-17  0  0  0  0
244  10.4816  6.57552e-15  10.2826  -3.46709e-16  6.3399  1.43335e-16  0.532743  5.36016e-17  0  0  0  0
246  9.9207  2.23573e-14  10.2846  -2.69724e-16  5.46832  3.96827e-16  0.532863  5.34836e-17  0  0  0  0
248  8.34039  -1.93707e-15  10.2816  -2.63164e-16  5.39359  1.89847e-16  0.532917  5.31937e-17  0  0  0  0
250  10.1856  5.87287e-15  10.2807  -1.79727e-16  6.78466  1.35144e-15  0.53413  5.38766e-17  0  0  0  0
252  9.306  -1.31643e-14  10.2838  -1.9497e-16  5.17657  -5.97457e-17  0.533994  5.3382e-17  0  0  0  0
254  10.6194  1.13554e-14  10.2852  -2.06744e-16  6.02905  7.63423e-15  0.534559  5.9202e-17  0  0  0  0
256  10.2739  4.15994e-15  10.2869  -1.15548e-16  5.3281  8.16881e-16  0.534545  5.93848e-17  0  0  0  0
258  9.23427  4.50011e-15  10.2881  -7.45369e-17  5.25547  1.44357e-15  0.534472  6.00701e-17  0  0  0  0
260  11.0293  1.22884e-14  10.2839  -6.87318e-17  6.04886  -1.53069e-15  0.535035  5.8365e-17  0  0  0  0
262  8.99247  4.45922e-15  10.2841  -1.94828e-17  6.98867  1.95162e-16  0.536336  5.80566e-17  0  0  0  0
264  10.4287  1.83563e-14  10.2833  -2.55463e-17  6.26471  1.54521e-15  0.537045  5.88162e-17  0  0  0  0
266  10.3089  6.67411e-15  10.2829  1.44576e-17  5.46617  1.63038e-16  0.53712  5.84841e-17  0  0  0  0
268  10.4949  3.53781e-15  10.2851  2.3999e-17  6.12746  -6.97307e-17  0.537706  5.79767e-17  0  0  0  0
270  11.571  1.21411e-14  10.2886  6.46382e-17  6.02146  1.04847e-15  0.538202  5.83372e-17  0  0  0  0
272  10.9707  8.67599e-15  10.2889  5.54848e-17  6.08126  1.74736e-15  0.538736  5.92257e-17  0  0  0  0
274  8.87553  -8.59287e-15  10.2881  1.71716e-17  6.20665  -4.70855e-16  0.539357  5.84204e-17  0  0  0  0
276  10.1855  5.70178e-15  10.2868  4.56345e-17  6.76814  4.19066e-14  0.54039  8.94898e-17  0  0  0  0
52  10.3374  -7.43776e-15  10.2869  -3.35725e-16  6.26942  1.33261e-14  0.538268  -1.83122e-16  0  0  0  0
54  10.4776  -3.71235e-15  10.3138  -3.59241e-16  5.50643  -9.25109e-16  0.53883  -1.79004e-16  0  0  0  0
56  10.1311  -2.66854e-14  10.3392  -3.92306e-16  5.41916  -5.73878e-16  0.538964  -1.73716e-16  0  0  0  0
58  10.112  -2.45863e-14  10.3292  -5.56644e-16  4.4765  -7.31543e-16  0.53516  -1.69526e-16  0  0  0  0
60  11.1822  -1.93312e-14  10.3574  -1.3487e-15  6.01476  -3.52734e-16  0.537812  -1.64156e-16  0  0  0  0
62  10.098  1.2276e-14  10.3526  -1.17129e-15  5.15984  7.68652e-16  0.536973  -1.54886e-16  0  0  0  0
64  9.92862  1.76281e-14  10.3312  -1.05078e-15  2.75407  -4.18232e-16  0.527285  -1.50698e-16  0  0  0  0
66  10.7874  -1.14511e-15  10.313  -1.03671e-15  3.54001  1.25083e-15  0.521096  -1.40849e-16  0  0  0  0
68  10.0857  -1.90935e-14  10.3148  -1.11327e-15  4.4269  -2.19305e-15  0.518393  -1.43554e-16  0  0  0  0
70  10.8499  -1.61562e-15  10.2975  -9.78691e-16  4.48347  -3.50209e-16  0.516058  -1.39936e-16  0  0  0  0
72  10.9083  2.16595e-14  10.3076  -7.82511e-16  4.42272  -9.27961e-16  0.513678  -1.38416e-16  0  0  0  0
74  10.2807  -1.45604e-14  10.3102  -5.68829e-16  4.42948  -6.29903e-16  0.511467  -1.36059e-16  0  0  0  0
76  11.1253  -1.74567e-15  10.3058  -5.54384e-16  4.56639  8.02985e-15  0.509806  -1.07603e-16  0  0  0  0
78  9.21771  -1.15359e-15  10.3077  -5.71981e-16  3.67797  -1.03357e-16  0.505629  -1.04742e-16  0  0  0  0
80  11.3774  1.3718e-14  10.3014  -5.12562e-16  2.75781  -4.18987e-16  0.499062  -1.02947e-16  0  0  0  0
82  10.0741  1.40462e-14  10.2917  -2.49071e-16  2.7248  -2.54633e-16  0.492768  -1.00794e-16  0  0  0  0
84  11.0278  8.06447e-15  10.2903  -3.20775e-16  6.28577  -1.3776e-15  0.496439  -1.01793e-16  0  0  0  0
86  11.5985  -1.83082e-14  10.2912  -2.40535e-16  6.08067  -6.16532e-15  0.499376  -1.15339e-16  0  0  0  0
88  10.7851  -1.83121e-14  10.2969  -3.61311e-16  6.11101  -2.74054e-15  0.502241  -1.19409e-16  0  0  0  0
90  10.3744  -6.59345e-15  10.292  -4.69406e-16  4.48657  3.02484e-16  0.500901  -1.15667e-16  0  0  0  0
92  10.2811  -1.16027e-14  10.2905  -4.2771e-16  4.35097  -1.37893e-15  0.499296  -1.16209e-16  0  0  0  0
94  11.2395  3.04864e-15  10.3022  -5.45289e-16  5.3571  6.40553e-16  0.500163  -1.11917e-16  0  0  0  0
96  9.51897  -1.86657e-15  10.2948  -5.9987e-16  5.31478  2.57669e-15  0.500892  -1.03322e-16  0  0  0  0
98  10.2165  -9.55206e-15  10.2859  -5.24034e-16  4.58557  5.05109e-17  0.499929  -1.00859e-16  0  0  0  0
100  10.7783  -1.48051e-14  10.2872  -5.9038e-16  7.05067  -3.9683e-17  0.504488  -9.87062e-17  0  0  0  0
102  10.7631  -1.25076e-14  10.2916  -5.3226e-16  7.02779  -1.19786e-15  0.508799  -9.91644e-17  0  0  0  0
104  9.95264  3.02799e-15  10.3026  -5.63223e-16  4.64858  1.83309e-15  0.507864  -9.31543e-17  0  0  0  0
106  11.1236  6.85606e-15  10.3072  -5.79938e-16  6.3533  8.33536e-16  0.510519  -8.94771e-17  0  0  0  0
108  10.6504  1.33001e-14  10.3214  -5.08571e-16  9.52635  1.59197e-15  0.519542  -8.44021e-17  0  0  0  0
110  9.43806  2.22793e-15  10.3302  -4.61095e-16  8.02939  -5.62025e-17  0.52521  -8.28265e-17  0  0  0  0
112  9.78438  1.2825e-14  10.3303  -4.01364e-16  7.13044  -5.77273e-16  0.528893  -8.23343e-17  0  0  0  0
114  10.9633  -7.81547e-15  10.332  -3.0894e-16  7.06337  -3.99606e-16  0.532305  -8.15195e-17  0  0  0  0
116  10.7598  -1.0663e-14  10.3411  -3.85494e-16  7.14464  3.1064e-16  0.535742  -7.93952e-17  0  0  0  0
118  11.6833  1.027e-14  10.3502  -3.58461e-16  7.63072  -4.44475e-13  0.539952  -9.01027e-16  0  0  0  0
120  9.78198  -1.07443e-14  10.3527  -2.91348e-16  7.02274  8.72408e-17  0.542904  -8.84486e-16  0  0  0  0
122  11.2801  -8.60794e-15  10.3607  -2.96426e-16  8.47822  -3.02481e-15  0.548349  -8.74093e-16  0  0  0  0
124  12.3796  -1.07322e-14  10.3634  -6.15704e-17  5.3629  2.44228e-14  0.548137  -8.15911e-16  0  0  0  0
126  9.66317  1.63524e-14  10.3638  1.39029e-17  6.67585  -8.0621e-14  0.550196  -9.40846e-16  0  0  0  0
128  9.07631  -8.8651e-15  10.367  -2.97636e-17  5.89972  -3.0552e-16  0.550871  -9.25417e-16  0  0  0  0
130  10.0624  -1.95445e-14  10.3663  -7.09735e-17  7.06662  3.73078e-16  0.553467  -9.09372e-16  0  0  0  0
132  9.1749  1.35574e-15  10.3666  -9.8623e-17  6.1719  1.23234e-16  0.554512  -8.94262e-16  0  0  0  0
134  10.1192  2.22957e-15  10.3649  -7.35108e-17  4.60378  -3.6344e-16  0.552993  -8.80424e-16  0  0  0  0
136  10.1169  7.33607e-15  10.364  -6.36903e-17  4.51147  3.46263e-16  0.551377  -8.659e-16  0  0  0  0
138  11.4503  1.12541e-14  10.361  -3.61635e-17  6.9664  1.40168e-15  0.553647  -8.5018e-16  0  0  0  0
140  8.76786  2.59637e-17  10.3626  -1.3634e-17  5.40684  -9.04542e-16  0.553447  -8.38492e-16  0  0  0  0
142  10.0461  2.15466e-14  10.3659  -2.64747e-17  5.43866  -3.30552e-16  0.553302  -8.26288e-16  0  0  0  0
144  10.178  -1.52387e-14  10.3603  9.89849e-18  5.46225  -7.29959e-16  0.553196  -8.15045e-16  0  0  0  0
146  9.93149  4.3868e-15  10.3557  1.87145e-17  3.66266  6.84926e-18  0.550447  -8.03049e-16  0  0  0  0
148  10.6289  1.77405e-14  10.3558  8.63527e-17  4.27812  4.58453e-15  0.54867  -7.84766e-16  0  0  0  0
150  9.49615  3.62021e-15  10.3565  1.32709e-16  4.51235  -3.76158e-16  0.547278  -7.74093e-16  0  0  0  0
152  9.78796  5.0132e-15  10.3548  1.99858e-16  5.07045  4.4598e-13  0.546711  -1.35049e-16  0  0  0  0
154  10.9574  2.66232e-14  10.3585  3.33761e-16  4.98508  4.67266e-15  0.546042  -1.26684e-16  0  0  0  0
156  11.0418  1.80312e-15  10.3544  3.29787e-16  3.62327  -2.2095e-15  0.543525  -1.27975e-16  0  0  0  0
158  10.9303  -6.32964e-15  10.3494  3.87341e-16  3.50738  -1.51744e-14  0.54092  -1.46751e-16  0  0  0  0
160  10.5063  1.05311e-14  10.351  4.45659e-16  3.59399  7.81454e-16  0.5385  -1.43753e-16  0  0  0  0
162  9.65754  -8.5632e-15  10.3451  4.36896e-16  3.55495  1.29254e-14  0.536092  -1.24854e-16  0  0  0  0
164  8.56058  -1.22634e-14  10.342  3.89432e-16  4.51909  5.56099e-16  0.534999  -1.2251e-16  0  0  0  0
166  8.53356  1.6453e-14  10.3357  4.08705e-16  3.63123  4.13297e-16  0.532795  -1.2041e-16  0  0  0  0
168  9.12081  -2.25364e-15  10.3325  3.81139e-16  4.82149  -6.15425e-15  0.532154  -1.26676e-16  0  0  0  0
170  9.25014  -3.29257e-15  10.3257  4.62778e-16  4.4965  -4.9926e-16  0.531123  -1.25717e-16  0  0  0  0
172  9.49539  4.54519e-15  10.3189  3.73924e-16  3.64748  4.04884e-16  0.529069  -1.23665e-16  0  0  0  0
174  9.40815  1.31959e-14  10.3111  3.98167e-16  4.3762  2.55687e-15  0.527953  -1.19038e-16  0  0  0  0
176  9.55557  -1.74431e-14  10.3053  3.39702e-16  3.66977  1.35424e-17  0.526014  -1.17588e-16  0  0  0  0
178  8.70923  2.14742e-15  10.2993  3.0814e-16  5.30897  5.81872e-16  0.526072  -1.15495e-16  0  0  0  0
180  10.562  -7.85741e-15  10.3025  2.04259e-16  7.15873  5.26777e-16  0.528305  -1.13517e-16  0  0  0  0
182  12.0101  -8.74543e-16  10.3035  2.03124e-16  7.02483  -3.72662e-16  0.53033  -1.1263e-16  0  0  0  0
184  9.90965  -1.4972e-14  10.305  1.70908e-16  7.71031  3.76137e-16  0.533097  -1.10903e-16  0  0  0  0
186  9.39992  1.01776e-14  10.3092  1.32918e-16  6.87395  -2.06368e-15  0.53485  -1.11988e-16  0  0  0  0
188  10.7838  2.84925e-14  10.3109  1.61437e-16  6.99622  3.09638e-16  0.536702  -1.10382e-16  0  0  0  0
190  10.7313  4.40014e-15  10.3077  1.71983e-16  6.24041  6.00186e-16  0.537672  -1.08489e-16  0  0  0  0
192  9.68403  9.9184e-15  10.308  1.42722e-16  7.74777  -1.11136e-15  0.540278  -1.08518e-16  0  0  0  0
194  10.5301  -1.56088e-14  10.3141  1.12129e-16  6.13606  1.07614e-15  0.541075  -1.06168e-16  0  0  0  0
196  11.5405  5.18564e-15  10.3213  1.76535e-16  5.65594  4.21963e-14  0.541338  -5.96545e-17  0  0  0  0
198  9.24314  7.12792e-15  10.3211  2.18456e-16  5.22209  9.85691e-15  0.541135  -4.85338e-17  0  0  0  0
200  10.2407  -5.33655e-15  10.3215  1.33281e-16  5.391  -6.07606e-17  0.541114  -4.80868e-17  0  0  0  0
202  10.5657  5.80354e-15  10.3217  1.15757e-16  5.40616  6.35344e-17  0.541108  -4.75197e-17  0  0  0  0
204  10.1441  -1.53847e-14  10.3175  1.30949e-16  5.29631  5.77972e-16  0.54099  -4.6434e-17  0  0  0  0
206  9.79175  -3.49637e-15  10.3171  1.5931e-16  5.94382  -7.13673e-15  0.541535  -5.32426e-17  0  0  0  0
208  11.0434  -4.2138e-15  10.318  1.11959e-16  6.96377  -9.80885e-16  0.543099  -5.36956e-17  0  0  0  0
210  8.91243  1.03227e-16  10.3198  8.65249e-17  6.30249  4.75109e-16  0.54397  -5.26835e-17  0  0  0  0
212  10.7656  -1.88986e-14  10.3217  3.47641e-17  7.04021  -2.20211e-15  0.545555  -5.43422e-17  0  0  0  0
214  11.7393  8.10082e-16  10.3266  1.17186e-16  8.40098  6.13368e-15  0.548443  -4.7796e-17  0  0  0  0
216  11.1925  -1.34062e-14  10.3309  1.13768e-16  7.06471  5.52112e-16  0.549977  -4.67959e-17  0  0  0  0
218  10.409  2.22039e-14  10.3282  1.32815e-16  8.03992  -1.09866e-15  0.552419  -4.74024e-17  0  0  0  0
220  10.7227  -1.2339e-14  10.3305  1.08498e-16  7.07669  1.14366e-15  0.553898  -4.58617e-17  0  0  0  0
222  10.7713  -1.73747e-15  10.3331  5.53467e-17  7.08247  2.92782e-16  0.555354  -4.51529e-17  0  0  0  0
224  10.4393  2.24734e-14  10.3379  8.97147e-17  5.40429  1.25319e-16  0.555215  -4.46137e-17  0  0  0  0
226  10.8363  -5.44476e-15  10.336  6.93942e-17  5.11609  -1.08955e-15  0.554811  -4.52095e-17  0  0  0  0
228  9.87028  9.57799e-15  10.3358  4.12648e-17  5.48107  4.80792e-16  0.554749  -4.43536e-17  0  0  0  0
230  10.5885  1.06342e-14  10.3375  2.29343e-17  6.23423  2.04387e-15  0.555374  -4.20924e-17  0  0  0  0
232  9.02141  -2.04053e-14  10.3385  -2.16732e-17  4.52575  4.46815e-16  0.554448  -4.13106e-17  0  0  0  0
234  10.3967  -2.82629e-15  10.3364  -2.32775e-17  5.34036  1.86268e-15  0.554265  -3.92787e-17  0  0  0  0
236  10.2395  -1.11807e-14  10.3374  -3.56221e-17  5.49434  2.96705e-16  0.554223  -3.86685e-17  0  0  0  0
238  9.48676  3.71181e-16  10.3351  2.77113e-17  6.75012  -2.33684e-14  0.555282  -5.88279e-17  0  0  0  0
240  10.7009  1.49101e-14  10.3367  -8.23592e-17  7.8544  -8.75823e-15  0.557284  -6.59322e-17  0  0  0  0
242  12.2935  -1.41718e-14  10.3472  -3.02675e-16  8.29512  -1.92068e-13  0.55963  -2.3094e-16  0  0  0  0
244  12.5803  -9.39801e-14  10.35  -3.4112e-16  7.97303  -6.61323e-14  0.561662  -2.85489e-16  0  0  0  0
246  9.84391  7.68573e-14  10.3537  -1.96374e-17  7.14315  -4.75032e-15  0.562955  -2.87096e-16  0  0  0  0
52  9.65382  3.94328e-15  10.1946  -6.79308e-16  6.31264  -2.65328e-16  0.499527  -3.36948e-17  0  0  0  0
54  9.5473  3.10315e-15  10.1918  -5.4907e-16  6.10483  3.36061e-15  0.50457  -1.68877e-17  0  0  0  0
56  10.1355  1.32855e-14  10.1831  -4.38481e-16  5.4359  -9.7199e-17  0.506267  -1.65761e-17  0  0  0  0
58  10.3737  -2.21568e-14  10.1985  -8.191e-16  6.85948  -8.87114e-14  0.513753  -3.85516e-16  0  0  0  0
60  11.7607  -2.46126e-14  10.225  -1.17099e-15  8.74692  -4.21479e-15  0.528191  -3.86955e-16  0  0  0  0
62  10.6789  -3.15467e-14  10.2559  -1.28568e-15  8.73472  -3.30124e-16  0.541471  -3.73342e-16  0  0  0  0
64  10.6451  -3.37882e-15  10.2593  -1.29998e-15  9.07713  5.99165e-15  0.555035  -3.37323e-16  0  0  0  0
66  12.0525  2.38572e-15  10.2882  -9.69474e-16  10.4553  2.23375e-15  0.572553  -3.17298e-16  0  0  0  0
68  12.3229  5.55309e-15  10.3137  -8.84976e-16  9.48537  2.2136e-14  0.585518  -2.30025e-16  0  0  0  0
70  12.0786  -1.57952e-14  10.3509  -8.77252e-16  9.55379  -1.83949e-17  0.597847  -2.22419e-16  0  0  0  0
72  11.4735  2.41755e-14  10.3773  -7.14789e-16  10.5764  1.57149e-15  0.612679  -2.10175e-16  0  0  0  0
74  11.2344  -2.14344e-15  10.3976  -6.73909e-16  10.5969  1.97786e-16  0.626648  -2.02989e-16  0  0  0  0
76  12.68  -1.2518e-14  10.4287  -7.26146e-16  9.59485  6.30871e-16  0.636734  -1.94926e-16  0  0  0  0
78  11.4877  8.8373e-15  10.4492  -7.69682e-16  10.2477  -2.96022e-15  0.648147  -1.97899e-16  0  0  0  0
80  11.5777  -1.84015e-15  10.465  -8.44198e-16  9.37252  4.65225e-15  0.656407  -1.78953e-16  0  0  0  0
82  10.5725  9.33222e-16  10.4871  -8.38316e-16  9.48613  -3.0815e-15  0.664524  -1.82542e-16  0  0  0  0
84  11.7923  -4.24711e-15  10.4906  -9.47566e-16  8.0308  -7.47045e-16  0.668269  -1.79627e-16  0  0  0  0
86  11.6644  -9.89897e-15  10.4976  -7.82502e-16  7.26838  1.96253e-15  0.66981  -1.69736e-16  0  0  0  0
88  10.9771  -1.00341e-14  10.5172  -7.37532e-16  8.2794  2.91386e-16  0.673865  -1.64636e-16  0  0  0  0
90  12.3361  -5.14367e-15  10.5309  -6.05245e-16  8.85849  7.64222e-16  0.679164  -1.5861e-16  0  0  0  0
92  11.1238  1.50478e-14  10.546  -6.5772e-16  7.06344  9.63013e-16  0.679827  -1.52393e-16  0  0  0  0
94  10.0812  -4.21791e-15  10.5529  -6.84675e-16  6.47521  -1.61118e-14  0.679058  -1.87126e-16  0  0  0  0
96  9.71065  -2.23032e-14  10.5518  -8.30465e-16  6.15445  6.10165e-15  0.677579  -1.68584e-16  0  0  0  0
98  10.6051  2.3823e-15  10.5472  -8.65101e-16  6.49125  -1.81837e-15  0.676932  -1.68885e-16  0  0  0  0
100  10.3291  2.26178e-14  10.5433  -7.26205e-16  6.2179  3.16371e-15  0.675706  -1.58102e-16  0  0  0  0
102  11.7134  3.12621e-15  10.5445  -6.24734e-16  6.30864  5.0411e-15  0.674732  -1.43706e-16  0  0  0  0
104  10.4048  -1.5218e-15  10.5537  -4.94614e-16  6.85823  2.13462e-15  0.674968  -1.36106e-16  0  0  0  0
106  10.0809  -1.10993e-14  10.5535  -6.37156e-16  6.07211  -7.05556e-16  0.673556  -1.34741e-16  0  0  0  0
108  9.58314  -1.16413e-14  10.5521  -6.30593e-16  5.20388  2.19783e-16  0.67043  -1.31542e-16  0  0  0  0
110  11.6769  -1.69875e-16  10.5504  -5.90458e-16  5.91086  9.02486e-14  0.668843  5.15856e-17  0  0  0  0
112  10.314  -1.12265e-14  10.5416  -5.07777e-16  4.42648  -5.40935e-16  0.664408  4.95134e-17  0  0  0  0
114  11.0648  -2.60797e-14  10.5323  -5.25411e-16  3.31412  -5.77225e-15  0.658004  3.74608e-17  0  0  0  0
116  9.89225  2.35973e-14  10.5237  -4.80956e-16  3.60851  5.9194e-15  0.652398  4.79227e-17  0  0  0  0
118  10.7285  -3.34974e-15  10.5196  -4.85331e-16  4.49017  1.43966e-16  0.648631  4.73018e-17  0  0  0  0
120  11.1771  -3.15632e-16  10.5112  -4.86753e-16  4.55841  3.13525e-16  0.645126  4.70118e-17  0  0  0  0
122  10.1038  1.87169e-14  10.4955  -4.06767e-16  6.08287  3.35207e-15  0.644468  5.21582e-17  0  0  0  0
124  11.4018  4.63896e-15  10.4972  -4.80022e-16  5.35981  -4.32878e-16  0.642565  5.04837e-17  0  0  0  0
126  9.55351  5.59105e-15  10.4973  -3.93452e-16  5.34677  5.81868e-16  0.640705  5.06165e-17  0  0  0  0
128  9.4651  1.03844e-14  10.491  -4.56634e-16  4.50036  9.89751e-17  0.637473  4.99263e-17  0  0  0  0
130  10.8271  -3.10589e-14  10.4905  -5.17868e-16  4.69018  -1.44898e-13  0.634666  -1.92402e-16  0  0  0  0
132  10.9828  -3.33426e-14  10.4916  -6.43705e-16  7.08862  -1.59841e-15  0.635882  -1.91869e-16  0  0  0  0
134  9.98257  4.11666e-16  10.4937  -5.16544e-16  7.9588  -5.663e-16  0.638462  -1.89687e-16  0  0  0  0
136  10.5349  -3.57686e-16  10.4973  -5.21423e-16  7.18341  8.85057e-16  0.63973  -1.85272e-16  0  0  0  0
138  10.228  -3.33841e-16  10.5021  -5.64945e-16  6.70096  4.73456e-14  0.640205  -1.08399e-16  0  0  0  0
140  11.7603  4.11737e-15  10.5049  -4.85805e-16  7.88385  -9.68279e-16  0.642485  -1.08221e-16  0  0  0  0
142  9.88932  -1.04884e-14  10.5023  -5.31808e-16  7.13532  1.63482e-17  0.643561  -1.06557e-16  0  0  0  0
144  10.7598  -1.1924e-14  10.5076  -4.89232e-16  6.07497  -2.82069e-15  0.643023  -1.09176e-16  0  0  0  0
146  9.75539  7.38055e-15  10.5051  -6.0576e-16  7.91626  -6.2609e-16  0.645208  -1.08492e-16  0  0  0  0
148  11.5942  1.65068e-14  10.5088  -6.62233e-16  7.94614  -4.76364e-16  0.647373  -1.0761e-16  0  0  0  0
150  10.6322  6.72926e-15  10.509  -5.93267e-16  5.8935  3.00543e-15  0.646544  -1.01779e-16  0  0  0  0
152  9.87479  8.98834e-16  10.4991  -5.38864e-16  4.55825  -1.2324e-16  0.643858  -1.00519e-16  0  0  0  0
154  9.48612  -1.10614e-14  10.4917  -6.02417e-16  4.5247  -9.20046e-17  0.6412  -9.92506e-17  0  0  0  0
156  9.81245  -9.19436e-15  10.4815  -6.08594e-16  4.56651  1.61922e-16  0.638672  -9.76692e-17  0  0  0  0
158  11.3743  1.63983e-14  10.4737  -6.47997e-16  4.28165  -2.11753e-15  0.635827  -9.92109e-17  0  0  0  0
160  10.3116  5.53705e-15  10.4682  -6.30451e-16  4.3597  2.58352e-16  0.633163  -9.75436e-17  0  0  0  0
162  11.823  -3.10415e-15  10.4733  -6.12943e-16  6.85801  -2.63542e-14  0.633855  -1.30937e-16  0  0  0  0
164  10.8968  -5.02195e-16  10.4748  -5.17898e-16  7.73681  -1.54653e-15  0.635671  -1.31245e-16  0  0  0  0
166  9.40086  1.66438e-14  10.4756  -5.31563e-16  6.19409  8.1318e-16  0.635463  -1.28519e-16  0  0  0  0
168  11.0036  -4.31887e-16  10.4766  -4.91105e-16  5.36904  5.26187e-16  0.634215  -1.26227e-16  0  0  0  0
170  11.2988  -1.77934e-14  10.4715  -4.75595e-16  5.40294  -5.15052e-16  0.633041  -1.25293e-16  0  0  0  0
172  9.71223  -8.92682e-16  10.4674  -4.59732e-16  6.19614  9.15924e-18  0.632875  -1.23734e-16  0  0  0  0
174  11.3619  -3.06937e-14  10.4659  -4.98773e-16  6.02828  1.51442e-15  0.632509  -1.20379e-16  0  0  0  0
176  10.5003  1.61054e-15  10.4675  -5.11642e-16  6.33866  -6.17515e-16  0.632525  -1.19672e-16  0  0  0  0
178  9.28124  -4.64474e-15  10.4658  -5.02456e-16  5.35827  -1.63906e-16  0.631374  -1.18443e-16  0  0  0  0
180  9.23128  6.62792e-15  10.4589  -5.00951e-16  4.53487  -4.58492e-16  0.629281  -1.17589e-16  0  0  0  0
182  9.91613  1.24333e-14  10.4531  -4.61852e-16  3.62316  -8.98061e-17  0.626177  -1.16326e-16  0  0  0  0
184  9.67325  -1.41894e-14  10.4514  -5.10637e-16  5.47866  -4.84619e-16  0.625277  -1.15546e-16  0  0  0  0
186  9.41932  -7.03813e-15  10.4488  -5.50143e-16  5.46294  4.60157e-18  0.624379  -1.14228e-16  0  0  0  0
188  11.3343  1.00186e-14  10.4461  -5.15023e-16  6.29664  8.73931e-16  0.624439  -1.11962e-16  0  0  0  0
190  10.4357  -5.073e-15  10.4478  -4.89629e-16  6.84094  1.61869e-15  0.625102  -1.0892e-16  0  0  0  0
192  9.80402  1.1527e-14  10.4508  -4.68624e-16  6.32908  8.02436e-17  0.625187  -1.07634e-16  0  0  0  0
194  9.8615  -2.22266e-14  10.447  -4.78432e-16  6.7803  -1.67869e-16  0.625762  -1.06647e-16  0  0  0  0
196  9.8842  1.04537e-14  10.4492  -5.1116e-16  6.33857  1.42964e-16  0.625849  -1.05347e-16  0  0  0  0
198  11.8609  -6.89401e-15  10.4554  -5.61519e-16  6.3243  -1.8396e-16  0.625919  -1.04422e-16  0  0  0  0
200  10.7916  -7.05091e-15  10.4569  -5.51402e-16  6.13841  4.96119e-16  0.625792  -1.028e-16  0  0  0  0
202  10.8023  -1.38083e-14  10.4622  -5.59824e-16  6.63435  6.16192e-15  0.626184  -9.53106e-17  0  0  0  0
204  11.6816  1.49379e-14  10.4669  -5.60188e-16  6.79704  -1.62293e-15  0.626736  -9.60012e-17  0  0  0  0
206  10.1263  -4.03589e-15  10.4714  -5.95046e-16  6.26199  -9.87037e-17  0.62673  -9.51223e-17  0  0  0  0
208  10.1088  -1.02905e-14  10.4676  -6.78292e-16  7.60271  7.11232e-16  0.628079  -9.3443e-17  0  0  0  0
210  9.32781  -1.43069e-14  10.4668  -7.07174e-16  6.22768  8.6638e-16  0.628026  -9.16422e-17  0  0  0  0
212  10.1619  -6.96262e-15  10.4675  -7.82983e-16  7.01546  3.1661e-15  0.628754  -8.76001e-17  0  0  0  0
214  10.8112  -9.57108e-15  10.4662  -7.70778e-16  7.08326  2.29713e-16  0.629534  -8.65161e-17  0  0  0  0
216  10.2555  -6.78683e-15  10.4679  -8.24165e-16  6.23143  -6.94206e-17  0.629472  -8.57435e-17  0  0  0  0
218  9.84921  3.11026e-15  10.4671  -7.47201e-16  5.43953  1.75072e-15  0.62865  -8.32357e-17  0  0  0  0
220  10.4606  1.65495e-14  10.4638  -7.0619e-16  5.51927  9.69326e-17  0.627919  -8.23506e-17  0  0  0  0
222  10.3855  6.84914e-15  10.4653  -7.11057e-16  7.27201  1.58419e-16  0.628855  -8.14243e-17  0  0  0  0
224  12.4823  -3.75916e-15  10.4708  -7.11893e-16  7.14015  -1.5415e-15  0.629651  -8.2104e-17  0  0  0  0
226  10.6279  -8.83711e-15  10.4729  -7.39852e-16  5.50186  -4.23206e-16  0.628916  -8.17356e-17  0  0  0  0
228  9.72499  -9.28157e-16  10.4721  -7.17479e-16  7.28864  3.57961e-16  0.629832  -8.06573e-17  0  0  0  0
230  10.6697  -1.38234e-14  10.4739  -7.43566e-16  7.27014  2.81697e-16  0.630716  -7.9668e-17  0  0  0  0
232  11.0209  -1.01836e-14  10.4759  -7.70178e-16  7.3011  2.83226e-16  0.631611  -7.86951e-17  0  0  0  0
234  10.0064  -9.70271e-15  10.477  -7.40807e-16  7.1116  4.81501e-15  0.632322  -7.36934e-17  0  0  0  0
236  10.3434  1.21373e-14  10.4803  -6.85117e-16  6.38105  -2.10363e-16  0.632373  -7.32274e-17  0  0  0  0
238  11.1871  3.00339e-15  10.4814  -6.48166e-16  5.36696  -7.57346e-16  0.631534  -7.32494e-17  0  0  0  0
240  9.39971  2.36342e-16  10.4789  -6.08447e-16  5.38149  -2.5235e-16  0.630722  -7.28318e-17  0  0  0  0
242  9.8434  3.50034e-15  10.4757  -5.78429e-16  4.47806  1.27575e-15  0.629145  -7.11042e-17  0  0  0  0
244  10.2284  -2.29482e-14  10.4725  -6.40779e-16  5.03611  5.6452e-15  0.628072  -6.56715e-17  0  0  0  0
246  10.2838  1.6647e-14  10.4713  -6.25927e-16  4.61002  -3.33712e-15  0.626656  -6.7943e-17  0  0  0  0
248  9.21748  1.7581e-14  10.4642  -6.40316e-16  4.62178  8.81306e-17  0.625274  -6.7298e-17  0  0  0  0
250  8.68458  -1.0008e-14  10.4599  -6.22254e-16  3.69279  -1.70672e-16  0.62314  -6.68794e-17  0  0  0  0
252  11.0334  2.16261e-14  10.4524  -6.00489e-16  3.701  3.64823e-16  0.621049  -6.60252e-17  0  0  0  0
254  8.09678  -1.30554e-14  10.4472  -6.05344e-16  2.80591  4.49562e-17  0.618259  -6.54472e-17  0  0  0  0
256  9.22852  -1.07898e-14  10.4402  -6.73292e-16  2.77301  1.77984e-16  0.615487  -6.47704e-17  0  0  0  0
258  9.43939  -4.66934e-16  10.4354  -6.88425e-16  3.68338  -1.87532e-16  0.613493  -6.43993e-17  0  0  0  0
260  9.33775  -1.02896e-14  10.4315  -6.72766e-16  3.61832  -2.49183e-17  0.61148  -6.3904e-17  0  0  0  0
262  11.4047  2.54132e-16  10.432  -6.55045e-16  4.9731  -6.4269e-14  0.610574  -1.14404e-16  0  0  0  0
264  9.80427  8.96881e-15  10.4296  -6.04344e-16  5.43309  2.70841e-16  0.610044  -1.1329e-16  0  0  0  0
266  10.1612  -6.15202e-15  10.4304  -5.13189e-16  5.4538  -4.62083e-17  0.609539  -1.12441e-16  0  0  0  0
268  10.3611  6.7834e-15  10.4293  -4.87842e-16  6.34319  5.0134e-16  0.609731  -1.11181e-16  0  0  0  0
270  10.4678  4.84538e-15  10.4327  -4.84715e-16  7.19047  8.93539e-18  0.610572  -1.10319e-16  0  0  0  0
272  10.9861  1.42892e-14  10.4338  -4.29798e-16  5.56701  -2.09116e-15  0.610161  -1.11073e-16  0  0  0  0
274  10.2684  1.20386e-14  10.4296  -4.5973e-16  5.32569  -1.02287e-15  0.609573  -1.11006e-16  0  0  0  0
276  10.4634  1.26125e-14  10.4317  -4.27212e-16  6.35216  8.26575e-16  0.609766  -1.0955e-16  0  0  0  0
278  12.6314  -2.37417e-15  10.4322  -4.73347e-16  6.16267  3.82944e-16  0.609814  -1.08447e-16  0  0  0  0
280  9.74769  9.87155e-15  10.4325  -4.7597e-16  7.82923  -2.08373e-15  0.611097  -1.09187e-16  0  0  0  0
282  11.1585  -1.62511e-14  10.4354  -4.6918e-16  8.68108  1.93027e-16  0.612987  -1.08242e-16  0  0  0  0
284  11.7573  -8.14979e-15  10.4379  -4.70696e-16  6.94545  -5.4117e-16  0.613582  -1.07847e-16  0  0  0  0
52  9.79481  2.27535e-15  9.78622  5.77864e-16  3.57962  1.08141e-16  0.29164  -2.15825e-17  0  0  0  0
54  10.0422  -1.30403e-15  9.79228  4.47737e-16  3.54126  -2.60838e-15  0.29448  -3.24578e-17  0  0  0  0
56  10.3871  -1.84583e-14  9.81097  1.47441e-16  3.64053  1.95422e-17  0.297505  -3.09616e-17  0  0  0  0
58  10.0358  8.45566e-15  9.81823  1.4696e-16  5.22984  2.02738e-15  0.3069  -2.12241e-17  0  0  0  0
60  10.9247  6.16877e-15  9.83372  -7.61282e-17  5.78415  -2.26868e-14  0.317761  -1.11122e-16  0  0  0  0
62  10.6851  2.41056e-15  9.87626  -2.00107e-17  8.38226  4.05939e-13  0.337779  1.45445e-15  0  0  0  0
64  11.3377  -7.34127e-16  9.90545  -8.84542e-17  6.36894  3.25776e-15  0.348857  1.41265e-15  0  0  0  0
66  10.1396  2.21876e-14  9.92196  -2.12933e-17  7.92997  1.14864e-15  0.364719  1.3663e-15  0  0  0  0
68  11.8333  7.08632e-14  9.95081  2.36929e-15  6.29342  -9.3623e-16  0.373844  1.31596e-15  0  0  0  0
70  10.1603  3.9038e-14  9.96706  2.16588e-15  7.91249  -1.53672e-14  0.387758  1.22087e-15  0  0  0  0
72  8.76766  9.49751e-15  9.99158  2.40486e-15  7.12659  1.65131e-14  0.398238  1.23476e-15  0  0  0  0
74  11.4177  6.70692e-14  10.0072  3.08427e-15  8.77526  4.20718e-14  0.413216  1.32764e-15  0  0  0  0
76  9.17778  -7.21859e-14  10.0203  1.76223e-15  7.28984  1.45586e-14  0.422785  1.33153e-15  0  0  0  0
78  12.0095  -6.11615e-13  10.0403  -3.28716e-15  7.77613  -2.54296e-11  0.433221  -7.35006e-14  0  0  0  0
80  10.8442  5.14103e-13  10.0626  -1.1808e-13  6.37358  -2.90314e-11  0.439053  -1.54347e-13  0  0  0  0
82  10.3869  -4.74739e-12  10.0871  -1.39996e-13  5.31727  -2.49867e-13  0.441628  -1.50754e-13  0  0  0  0
84  11.189  1.55353e-11  10.098  -7.19006e-13  6.20964  3.93778e-12  0.446475  -1.36037e-13  0  0  0  0
86  10.7271  -9.74373e-13  10.1128  -4.55207e-13  7.17031  -3.11244e-13  0.453595  -1.33276e-13  0  0  0  0
88  11.8076  2.56862e-13  10.1256  -5.76115e-13  7.13754  1.09888e-11  0.460265  -1.01682e-13  0  0  0  0
52  9.25316  2.05417e-14  9.87802  -1.08609e-15  3.48287  9.67984e-16  0.283827  1.22448e-16  0  0  0  0
54  9.06023  -4.90037e-15  9.85767  -1.10622e-15  2.76824  2.11289e-16  0.283509  1.17843e-16  0  0  0  0
56  10.1075  4.78537e-15  9.87145  -1.09813e-15  3.29064  2.97017e-15  0.28549  1.25633e-16  0  0  0  0
58  9.56478  -1.10186e-14  9.87499  -1.45671e-15  2.948  -1.27408e-14  0.285878  6.73117e-17  0  0  0  0
60  9.6856  -1.68402e-14  9.89086  -1.46223e-15  4.36234  -2.64821e-14  0.291892  -4.13091e-17  0  0  0  0
62  10.4404  5.04375e-15  9.9048  -1.4776e-15  3.67532  -7.08658e-15  0.294801  -6.69764e-17  0  0  0  0
64  8.96818  6.37902e-16  9.90483  -1.40997e-15  5.19708  -2.44854e-15  0.303131  -7.35644e-17  0  0  0  0
66  10.0808  7.59668e-15  9.90848  -1.36545e-15  5.16518  1.19094e-14  0.310752  -2.84035e-17  0  0  0  0
68  10.6896  1.43606e-14  9.9319  -1.1081e-15  6.14591  -2.90206e-15  0.321229  -3.74312e-17  0  0  0  0
70  9.60514  2.30729e-15  9.94396  -9.37162e-16  5.46742  3.17374e-16  0.328746  -3.51256e-17  0  0  0  0
72  9.79471  9.29704e-15  9.95396  -8.338e-16  5.43825  -2.73878e-16  0.335684  -3.4876e-17  0  0  0  0
74  10.4013  -5.93839e-16  9.96565  -6.90718e-16  5.40069  1.34952e-16  0.342071  -3.33644e-17  0  0  0  0
76  9.64167  -1.25126e-15  9.96641  -8.23883e-16  6.21583  -6.26954e-16  0.350541  -3.42532e-17  0  0  0  0
78  10.1376  -8.73194e-16  9.99009  -9.22378e-16  6.04228  1.23175e-15  0.358003  -2.96229e-17  0  0  0  0
80  9.01729  -1.05495e-14  9.99614  -1.09393e-15  5.37991  -3.29987e-16  0.363145  -2.97194e-17  0  0  0  0
82  10.6148  1.97484e-14  10.0027  -9.59503e-16  5.39424  8.58066e-16  0.368042  -2.65103e-17  0  0  0  0
84  11.3671  9.22194e-16  10.0189  -1.03035e-15  6.26414  4.58331e-16  0.375025  -2.45551e-17  0  0  0  0
86  11.218  -2.60069e-16  10.0371  -9.27113e-16  5.45213  -4.41256e-17  0.379503  -2.4025e-17  0  0  0  0
88  9.99631  9.10569e-16  10.0438  -8.90094e-16  5.46375  -3.41268e-16  0.383782  -2.42841e-17  0  0  0  0
90  10.8937  -1.02655e-14  10.0453  -8.18943e-16  7.61683  1.09175e-15  0.39323  -2.09476e-17  0  0  0  0
92  10.8959  -4.66686e-15  10.0607  -9.24717e-16  5.31406  1.91959e-15  0.3966  -1.57547e-17  0  0  0  0
94  9.24872  3.36484e-15  10.0723  -8.37563e-16  7.08604  -1.18373e-15  0.404029  -1.8198e-17  0  0  0  0
96  11.0416  -1.16422e-15  10.0801  -8.45883e-16  6.08281  -7.06992e-15  0.408779  -3.42165e-17  0  0  0  0
98  9.93669  6.87601e-15  10.0918  -8.81117e-16  7.04298  3.8819e-16  0.415495  -3.25566e-17  0  0  0  0
100  10.309  1.32343e-14  10.1031  -8.45944e-16  6.20139  -9.1272e-16  0.420043  -3.38614e-17  0  0  0  0
102  9.96458  6.19735e-16  10.1117  -9.86313e-16  6.23825  -1.9084e-15  0.424473  -3.7274e-17  0  0  0  0
104  10.5732  6.8575e-15  10.1171  -8.29475e-16  6.17473  -1.16273e-14  0.428579  -6.12198e-17  0  0  0  0
106  9.41046  1.56771e-14  10.1323  -5.94881e-16  4.46387  3.40055e-14  0.42895  1.09003e-17  0  0  0  0
108  10.8906  2.68129e-15  10.135  -4.414e-16  5.386  -7.27939e-15  0.431188  -4.17805e-18  0  0  0  0
110  10.7104  -1.38552e-14  10.1373  -5.01883e-16  5.88255  -1.44267e-14  0.434329  -3.29479e-17  0  0  0  0
112  11.1718  -1.86873e-13  10.1499  2.55461e-15  6.81308  2.04386e-12  0.439172  3.97526e-15  0  0  0  0
114  9.65773  -2.76609e-13  10.1572  1.90629e-15  8.39086  9.76507e-12  0.446863  2.26778e-14  0  0  0  0
116  10.9854  2.50722e-13  10.1664  7.21617e-15  7.83421  -2.10708e-12  0.453213  1.82743e-14  0  0  0  0
118  11.2823  2.01721e-12  10.1745  -1.91991e-14  9.38054  9.39056e-15  0.462191  1.79533e-14  0  0  0  0
120  10.8371  -1.55999e-12  10.1871  -2.49663e-14  7.98225  -8.83873e-13  0.468301  1.60198e-14  0  0  0  0
122  10.9784  -2.06469e-12  10.2022  -3.47643e-14  7.98256  1.65235e-13  0.474193  1.60288e-14  0  0  0  0
124  10.7693  2.63231e-12  10.2097  -2.13851e-14  6.18659  2.32062e-13  0.476727  1.61547e-14  0  0  0  0
52  10.3922  4.20515e-15  10.0072  2.21305e-16  8.07053  1.85066e-16  0.414722  9.60727e-17  0  0  0  0
54  11.1964  -1.50968e-14  10.0469  1.23409e-16  8.83995  2.55508e-16  0.436053  9.28672e-17  0  0  0  0
56  11.8051  8.34608e-15  10.0942  3.9386e-16  9.48036  3.68593e-15  0.458313  1.04855e-16  0  0  0  0
58  9.88338  -1.90811e-15  10.1267  2.39082e-16  8.41562  2.77872e-14  0.474282  2.16266e-16  0  0  0  0
60  10.7333  3.76349e-15  10.1459  4.5383e-16  7.79019  4.84673e-15  0.486471  2.27002e-16  0  0  0  0
62  11.3124  -2.04259e-15  10.1881  4.12891e-16  7.78144  1.51155e-14  0.49769  2.76408e-16  0  0  0  0
64  9.75651  -4.02904e-15  10.2103  9.27704e-17  7.13893  8.78818e-16  0.505697  2.69426e-16  0  0  0  0
66  10.4026  -9.38143e-16  10.2209  8.87529e-17  9.38968  1.12112e-15  0.521171  2.63807e-16  0  0  0  0
68  11.3117  1.15689e-14  10.2643  6.45569e-17  8.86872  -6.35876e-16  0.533781  2.52518e-16  0  0  0  0
70  10.7577  -4.44523e-15  10.2822  4.2911e-17  8.70062  -2.7793e-16  0.544991  2.43174e-16  0  0  0  0
72  11.2919  -9.60974e-15  10.2983  2.01168e-16  7.07698  -3.06757e-16  0.550239  2.3434e-16  0  0  0  0
74  11.1991  3.86299e-15  10.3045  2.82783e-16  6.82997  -4.49658e-15  0.554388  2.12965e-16  0  0  0  0
76  10.5115  3.14329e-14  10.3071  3.96029e-16  6.18593  1.87449e-15  0.556334  2.12192e-16  0  0  0  0
78  10.2097  -2.94457e-15  10.3089  3.77601e-16  6.33854  -1.52287e-17  0.558614  2.05906e-16  0  0  0  0
80  10.1181  2.53575e-14  10.3168  5.32137e-16  6.30498  -1.43171e-15  0.560668  1.95933e-16  0  0  0  0
82  11.3149  -6.29899e-15  10.3289  5.36737e-16  8.78621  -6.00565e-15  0.5695  1.73808e-16  0  0  0  0
84  10.1644  2.8876e-15  10.3503  3.52248e-16  7.87628  -1.13262e-15  0.575395  1.66049e-16  0  0  0  0
86  10.7546  -4.71569e-15  10.3658  2.63051e-16  5.3447  1.89214e-14  0.574318  2.11473e-16  0  0  0  0
88  9.92235  -2.45636e-14  10.3682  3.6842e-16  5.24229  3.48591e-16  0.573034  2.06944e-16  0  0  0  0
90  9.91383  -6.57631e-15  10.363  2.48779e-16  4.40852  -2.81744e-16  0.569729  2.01066e-16  0  0  0  0
92  9.22136  8.05607e-15  10.35  3.23772e-16  4.24914  -1.07953e-15  0.566197  1.93529e-16  0  0  0  0
94  9.35606  1.12532e-15  10.3443  3.88287e-16  4.07584  2.97608e-15  0.562421  1.96007e-16  0  0  0  0
96  10.472  -4.27001e-15  10.3491  3.74641e-16  5.42201  1.81373e-15  0.56195  1.95667e-16  0  0  0  0
98  10.3778  -1.6597e-14  10.3609  3.30575e-16  7.10537  6.34662e-16  0.565327  1.92662e-16  0  0  0  0
100  10.2663  2.23225e-15  10.3606  2.73226e-16  6.61858  1.36367e-14  0.567472  2.18685e-16  0  0  0  0
102  12.0502  1.25969e-15  10.3632  1.74384e-16  7.02076  1.03144e-15  0.570399  2.16173e-16  0  0  0  0
104  9.69984  -7.86084e-15  10.3714  9.36503e-17  6.14092  -3.47179e-15  0.571328  2.04187e-16  0  0  0  0
106  11.1538  -2.33877e-14  10.3896  -4.07253e-17  6.23525  -1.6604e-15  0.572416  1.96474e-16  0  0  0  0
108  10.2414  -7.88954e-15  10.3904  -4.19771e-17  6.9452  7.42076e-15  0.574908  2.07608e-16  0  0  0  0
110  11.2543  -8.29991e-15  10.3942  2.11592e-17  6.52931  -9.51267e-16  0.576468  2.01554e-16  0  0  0  0
112  10.3773  1.1338e-14  10.4001  -7.21097e-17  6.8441  -1.95954e-15  0.578585  1.93759e-16  0  0  0  0
114  10.5367  1.68044e-15  10.3984  -9.36489e-17  6.29909  3.65918e-14  0.579572  2.60402e-16  0  0  0  0
116  10.4259  -5.84547e-15  10.4011  -9.04344e-17  7.02995  4.8228e-16  0.5819  2.56399e-16  0  0  0  0
118  9.99898  1.43827e-15  10.4054  -2.75943e-17  7.03201  2.19784e-16  0.584147  2.52058e-16  0  0  0  0
120  9.96736  4.69787e-15  10.407  -1.36143e-16  7.74436  -2.29101e-15  0.587606  2.43309e-16  0  0  0  0
122  10.6358  1.5679e-14  10.4135  -1.31213e-16  8.07964  8.02974e-16  0.591541  2.40398e-16  0  0  0  0
124  11.4545  -1.91775e-14  10.4144  -2.23245e-16  7.97303  2.92005e-16  0.595151  2.36693e-16  0  0  0  0
126  10.8757  -2.2761e-14  10.4156  -3.05041e-16  8.09165  7.62159e-17  0.598841  2.32744e-16  0  0  0  0
128  10.1562  -9.59857e-15  10.4166  -3.38228e-16  6.26399  3.58727e-16  0.599308  2.29407e-16  0  0  0  0
130  10.7828  -8.14001e-15  10.4201  -2.69171e-16  7.243  3.11753e-16  0.601391  2.26103e-16  0  0  0  0
132  11.5559  -1.99433e-16  10.4241  -2.55743e-16  7.05832  9.12407e-16  0.603104  2.23892e-16  0  0  0  0
134  10.7948  3.6373e-15  10.426  -2.71327e-16  8.08021  6.56631e-16  0.606409  2.2134e-16  0  0  0  0
136  9.94277  4.96786e-15  10.4308  -3.33389e-16  5.41422  9.53129e-16  0.605377  2.1934e-16  0  0  0  0
138  11.156  -7.97304e-15  10.4324  -3.53146e-16  7.21116  -5.98278e-17  0.607186  2.15819e-16  0  0  0  0
140  10.9369  -1.68611e-14  10.4359  -3.37892e-16  8.04204  -3.44839e-16  0.610217  2.11968e-16  0  0  0  0
142  10.6704  1.16724e-14  10.4414  -3.74771e-16  7.74036  2.48468e-15  0.612699  2.12521e-16  0  0  0  0
144  10.6957  -3.08224e-14  10.4469  -3.05404e-16  9.08518  -1.80494e-14  0.617114  1.8241e-16  0  0  0  0
146  10.8723  7.69157e-15  10.4507  -2.84181e-16  7.58079  7.22807e-14  0.619187  2.86022e-16  0  0  0  0
148  10.5338  -4.17044e-15  10.4504  -3.45535e-16  8.76332  2.56493e-16  0.622914  2.82249e-16  0  0  0  0
150  11.9529  -4.07214e-15  10.4554  -3.1362e-16  7.73221  -1.2462e-15  0.625061  2.76436e-16  0  0  0  0
152  9.58583  1.52449e-14  10.4572  -2.50685e-16  7.96804  5.93481e-16  0.62748  2.73379e-16  0  0  0  0
154  10.3967  7.18568e-15  10.4606  -1.83274e-16  7.20396  6.56472e-16  0.62877  2.70494e-16  0  0  0  0
156  11.509  8.58009e-15  10.4636  -1.26469e-16  7.19242  -8.2755e-17  0.63001  2.66675e-16  0  0  0  0
158  10.495  2.34969e-14  10.4625  -5.09077e-18  8.35165  -3.23811e-15  0.632782  2.58695e-16  0  0  0  0
160  10.2719  1.68531e-15  10.4647  -1.15178e-17  8.0061  5.0445e-16  0.63502  2.55919e-16  0  0  0  0
162  10.7886  6.17502e-15  10.4696  2.5086e-17  8.14607  6.51345e-17  0.637383  2.52637e-16  0  0  0  0
164  10.3304  1.17838e-14  10.4721  1.26978e-16  7.15024  8.62931e-16  0.638391  2.50477e-16  0  0  0  0
166  10.0421  -1.30856e-14  10.4688  7.97764e-17  7.36619  -3.09468e-15  0.63965  2.43298e-16  0  0  0  0
168  11.1966  2.65208e-14  10.4744  7.24371e-17  8.04687  1.54457e-15  0.641739  2.42173e-16  0  0  0  0
170  11.2897  -1.58428e-14  10.4771  4.68221e-17  6.33902  -1.88192e-15  0.641642  2.36794e-16  0  0  0  0
172  10.2906  -1.54208e-14  10.4787  -1.22322e-16  7.46551  5.87518e-15  0.642937  2.41124e-16  0  0  0  0
174  10.9712  1.31648e-14  10.4825  -1.15944e-16  6.29693  -6.06636e-15  0.642775  2.30785e-16  0  0  0  0
176  11.3897  -1.09807e-15  10.4824  -6.15801e-17  7.18534  1.47968e-16  0.643688  2.28183e-16  0  0  0  0
178  11.0743  -6.71199e-15  10.4859  -1.02071e-16  7.07729  -2.39627e-15  0.64445  2.22614e-16  0  0  0  0
180  10.7617  -5.55454e-15  10.4873  -7.49079e-17  6.33141  -2.89914e-15  0.644317  2.16584e-16  0  0  0  0
182  10.8854  1.63674e-14  10.4904  -5.31311e-17  9.51223  9.39708e-16  0.647886  2.15158e-16  0  0  0  0
184  11.0607  6.86143e-15  10.4947  -7.65657e-17  8.86049  8.50175e-16  0.650623  2.13662e-16  0  0  0  0
186  10.2556  6.81559e-16  10.4967  -4.83302e-17  7.55763  2.10142e-15  0.651818  2.13622e-16  0  0  0  0
188  9.71426  1.49707e-14  10.4909  7.01514e-17  7.20383  1.72629e-16  0.652589  2.11416e-16  0  0  0  0
190  9.95233  9.58078e-15  10.4916  3.18265e-17  6.27085  -1.52466e-16  0.652305  2.08898e-16  0  0  0  0
192  9.46185  1.4707e-14  10.4896  -3.85248e-18  6.38576  -6.19506e-14  0.652154  1.38525e-16  0  0  0  0
194  11.2626  -5.78913e-15  10.4899  -7.32439e-19  5.42078  6.79245e-16  0.650958  1.37757e-16  0  0  0  0
196  9.86386  1.36171e-14  10.4882  2.16911e-17  6.12925  -1.25066e-15  0.650549  1.34931e-16  0  0  0  0
198  11.0552  1.08143e-14  10.4892  -1.01432e-18  5.36878  -4.97222e-16  0.64934  1.32967e-16  0  0  0  0
200  10.5528  -3.03554e-15  10.4904  -4.31067e-17  5.41546  8.87803e-17  0.648205  1.3166e-16  0  0  0  0
202  11.4754  1.23917e-14  10.4889  -8.03005e-17  6.37024  -1.12272e-16  0.648089  1.30172e-16  0  0  0  0
204  9.56714  -8.22546e-15  10.4872  -8.73975e-17  6.34148  -2.65948e-17  0.647945  1.28803e-16  0  0  0  0
206  10.7326  1.50058e-14  10.4901  -6.80283e-17  6.33638  -5.85587e-16  0.647799  1.26891e-16  0  0  0  0
208  9.63548  7.16933e-15  10.4889  -7.07025e-17  6.41588  1.53026e-16  0.647736  1.25764e-16  0  0  0  0
210  10.08  -5.86679e-15  10.4888  -7.62945e-17  6.37723  3.45364e-17  0.647636  1.24541e-16  0  0  0  0
212  10.6381  -5.24718e-15  10.4881  -9.24044e-17  6.34095  -2.22552e-16  0.647502  1.23087e-16  0  0  0  0
214  10.5701  6.23709e-15  10.4893  -1.14053e-16  7.13076  8.78863e-17  0.648145  1.21967e-16  0  0  0  0
216  11.1778  -9.99636e-15  10.4909  -1.26902e-16  6.16453  1.43602e-15  0.647837  1.22177e-16  0  0  0  0
218  10.0006  -5.28008e-15  10.4878  -9.44765e-17  5.31216  -8.44362e-16  0.646716  1.2019e-16  0  0  0  0
220  10.1932  1.87209e-14  10.4853  -5.45188e-17  5.33086  -1.82469e-15  0.645634  1.17307e-16  0  0  0  0
222  10.1601  -4.90597e-16  10.484  -5.11004e-17  6.16196  5.5708e-16  0.645356  1.16726e-16  0  0  0  0
224  9.92342  -1.85956e-14  10.4878  -9.7503e-17  6.14428  -5.01038e-15  0.645067  1.10953e-16  0  0  0  0
226  9.83733  -6.6004e-15  10.4869  -5.06629e-17  6.44826  9.22298e-15  0.645065  1.18465e-16  0  0  0  0
228  10.3869  -1.19657e-14  10.4871  -4.752e-17  6.8259  9.83884e-16  0.645409  1.18281e-16  0  0  0  0
230  10.3602  -1.35272e-15  10.4825  -1.31988e-16  7.07358  1.18407e-16  0.645972  1.17313e-16  0  0  0  0
232  10.6433  -5.17717e-15  10.4828  -1.07703e-16  5.31908  1.59838e-16  0.644944  1.16401e-16  0  0  0  0
234  9.76805  1.30551e-14  10.479  -1.02251e-16  4.51727  -5.09515e-16  0.643219  1.14906e-16  0  0  0  0
236  9.20894  2.20571e-15  10.4729  -1.61333e-16  3.89364  1.06439e-14  0.640973  1.23309e-16  0  0  0  0
238  10.4596  1.25572e-14  10.47  -1.24852e-16  3.66993  1.81618e-16  0.638569  1.22387e-16  0  0  0  0
240  10.2572  1.15144e-14  10.4655  -8.78029e-17  3.6603  1.23914e-15  0.6362  1.224e-16  0  0  0  0
242  9.61978  -1.34797e-14  10.4625  -9.31061e-17  3.623  1.52989e-15  0.633838  1.22664e-16  0  0  0  0
244  10.6176  -5.5686e-15  10.4617  -3.68279e-17  4.76175  -2.31406e-14  0.632491  1.01837e-16  0  0  0  0
246  10.1926  1.75411e-14  10.4614  -8.64973e-17  4.23237  8.82378e-16  0.630717  1.01722e-16  0  0  0  0
248  9.24958  1.12163e-14  10.4595  -3.44711e-17  2.71478  -4.85143e-16  0.627699  1.00459e-16  0  0  0  0
250  10.2424  6.09755e-15  10.4551  -4.30409e-17  1.85345  -1.58237e-16  0.624012  9.94901e-17  0  0  0  0
252  11.1529  -2.01142e-14  10.4497  -5.08891e-17  2.74153  3.52563e-16  0.621121  9.89592e-17  0  0  0  0
254  10.3993  -4.95483e-15  10.4489  -4.25166e-17  5.23226  1.20974e-16  0.620318  9.82472e-17  0  0  0  0
256  10.9341  -7.08597e-15  10.4482  -4.66928e-17  5.31655  -4.22013e-17  0.619598  9.74142e-17  0  0  0  0
258  9.70404  5.8109e-15  10.446  -3.52324e-17  5.44706  1.36199e-15  0.618994  9.77269e-17  0  0  0  0
260  11.0646  9.54634e-15  10.4462  -3.10281e-19  5.2866  2.57063e-16  0.618271  9.71508e-17  0  0  0  0
262  9.89142  -2.1167e-15  10.4456  1.77748e-17  3.54782  -8.91872e-16  0.61618  9.56719e-17  0  0  0  0
264  10.145  -7.01044e-16  10.4419  3.45464e-17  4.63324  2.70102e-14  0.614976  1.16186e-16  0  0  0  0
266  10.4482  7.68911e-15  10.4393  4.68621e-17  6.00409  -5.04088e-15  0.614862  1.11341e-16  0  0  0  0
268  10.6704  -1.85521e-14  10.4371  9.27202e-17  4.52597  -2.00421e-15  0.613605  1.08924e-16  0  0  0  0
270  10.4051  -5.51892e-15  10.4368  5.6818e-17  5.36118  1.74152e-15  0.613009  1.09426e-16  0  0  0  0
272  10.1006  1.00724e-14  10.4352  8.90378e-17  5.4716  1.67611e-16  0.612506  1.08718e-16  0  0  0  0
274  10.4104  2.42475e-15  10.4375  1.1639e-16  6.41866  -4.1842e-16  0.612728  1.07578e-16  0  0  0  0
276  9.58902  -1.11895e-16  10.4373  9.83872e-17  6.99649  8.2856e-16  0.613382  1.07392e-16  0  0  0  0
278  9.87773  1.74333e-14  10.4389  1.1891e-16  6.05403  -1.63613e-15  0.613322  1.05369e-16  0  0  0  0
280  10.8785  -2.08211e-14  10.4398  5.90204e-17  6.78314  5.33068e-15  0.613804  1.08537e-16  0  0  0  0
282  9.44688  -6.24247e-15  10.4356  2.83426e-17  6.3263  4.92661e-16  0.613942  1.08102e-16  0  0  0  0
284  10.7591  2.96902e-15  10.4358  1.74296e-17  7.12567  -7.02661e-16  0.614662  1.068e-16  0  0  0  0


==> Figures/n12_b6_d0.01_th-20_QTOT_NEW.dat <==
51  11.7556  -3.07734e-14  986.736  2.84956e-13  4.98955  1.35558e-13  3.07565  2.63093e-15  
52  10.7459  -6.20769e-14  989.412  2.97322e-13  5.40811  -2.37592e-14  3.12989  2.0172e-15  
53  11.0483  -4.27468e-15  992.064  2.55411e-13  6.97947  1.93147e-15  3.21738  2.01525e-15  
54  10.7655  1.22136e-14  994.37  2.52296e-13  7.16802  -9.98165e-16  3.30517  1.94829e-15  
55  11.0025  1.40308e-14  996.6  2.4331e-13  6.18819  -1.60689e-14  3.36785  1.55661e-15  
56  10.3261  -2.58808e-14  998.689  2.75863e-13  5.49741  9.17451e-15  3.41316  1.71869e-15  
57  9.35939  1.14548e-14  999.871  2.61876e-13  6.38825  -5.79194e-16  3.47514  1.67082e-15  
58  11.1002  1.35e-14  1001.03  2.48831e-13  6.47048  3.48944e-16  3.53627  1.64384e-15  
59  11.5887  -5.50663e-14  1002.77  2.36477e-13  10.2025  -1.11814e-13  3.66959  -6.25309e-16  
60  11.2374  -2.55713e-15  1005.12  2.45571e-13  9.02884  -2.62937e-16  3.77467  -6.18203e-16  
61  10.854  -9.68644e-15  1007.07  2.45598e-13  8.22063  4.66964e-17  3.86017  -6.05417e-16  
62  11.5003  1.78048e-15  1009.01  2.45403e-13  7.15273  1.43445e-14  3.9223  -3.23343e-16  
63  9.40093  1.24852e-13  1010.9  2.59469e-13  6.43497  1.35799e-14  3.96883  -6.58759e-17  
64  8.53905  -1.14056e-14  1012.47  2.36429e-13  6.4254  -1.01879e-15  4.01349  -8.32016e-17  
65  10.8704  9.52565e-15  1013.39  2.3401e-13  5.49142  -2.51216e-16  4.03989  -8.62019e-17  
66  8.35211  7.1699e-14  1014.35  2.36705e-13  3.7936  -1.64687e-14  4.03556  -3.73615e-16  
67  9.4813  7.69023e-15  1014.75  2.11163e-13  4.66785  6.93676e-17  4.04647  -3.65977e-16  
68  8.55054  -1.89149e-15  1014.4  1.9873e-13  2.79284  2.4647e-15  4.02522  -3.18e-16  
69  10.8201  4.56077e-14  1014.62  1.94463e-13  3.77397  -4.59292e-16  4.02103  -3.20354e-16  
70  10.4131  8.56909e-14  1015.02  2.01711e-13  4.59637  -1.47006e-13  4.03046  -2.72505e-15  
71  10.7687  7.27013e-15  1015.59  2.08697e-13  5.57269  3.8897e-16  4.05534  -2.67482e-15  
72  10.1802  1.94224e-14  1016.32  2.04565e-13  5.48751  -1.10132e-15  4.07807  -2.64984e-15  
73  10.7675  -9.8482e-14  1017.47  2.13823e-13  7.23506  -8.49558e-15  4.1274  -2.74118e-15  
74  11.5511  1.45077e-15  1018.37  2.0159e-13  8.96615  -1.22452e-16  4.20184  -2.70089e-15  
75  11.6074  6.56911e-15  1019.2  1.93857e-13  8.10254  1.89791e-15  4.26094  -2.63122e-15  
76  10.8224  -4.77842e-14  1019.87  1.90122e-13  8.05389  -4.94926e-15  4.31755  -2.66581e-15  
77  11.7545  1.89947e-14  1021.15  1.86039e-13  8.94018  -1.79635e-14  4.38553  -2.89078e-15  
78  10.2451  1.36686e-14  1022.29  1.82044e-13  8.63485  7.6975e-14  4.44712  -1.73331e-15  
79  10.7315  -1.58927e-15  1023.22  1.81344e-13  8.86223  -5.8716e-15  4.51019  -1.79242e-15  
80  11.4939  -1.08214e-13  1024.17  1.76127e-13  7.26132  -6.79815e-15  4.54894  -1.86293e-15  
81  10.4044  -1.00303e-14  1024.96  1.35676e-13  6.5064  1.12854e-16  4.57613  -1.83549e-15  
82  10.7135  -3.93454e-15  1025.63  1.28157e-13  6.31758  -1.37024e-15  4.59998  -1.82911e-15  
83  10.336  -3.28915e-14  1026.04  1.16219e-13  3.75567  -9.26834e-15  4.58857  -1.92964e-15  
84  9.90252  7.97645e-14  1025.82  1.06767e-13  4.63169  1.32652e-15  4.58915  -1.88623e-15  
85  9.90678  1.11567e-15  1025.89  9.78056e-14  3.66442  -1.54574e-15  4.57698  -1.88175e-15  
86  12.2038  1.55967e-14  1026.05  9.73174e-14  5.00457  1.4751e-13  4.58253  5.84023e-17  
87  10.6804  -4.86717e-14  1026.23  1.06321e-13  5.49622  1.77203e-14  4.59425  2.84836e-16  
88  9.78202  1.32059e-14  1026.3  8.85096e-14  5.4846  -1.02812e-15  4.60552  2.68217e-16  
89  9.86149  6.51203e-15  1026.51  8.70288e-14  5.35828  2.62793e-15  4.61493  2.97713e-16  
90  10.8589  -7.91374e-14  1027.34  6.20816e-14  4.68839  3.85656e-17  4.61583  2.94514e-16  
91  10.3778  -2.10328e-13  1027.85  5.82618e-14  6.37262  -3.80437e-14  4.63726  -1.73025e-16  
92  10.126  1.93756e-14  1027.85  4.77931e-14  4.66524  -1.03704e-16  4.63759  -1.7219e-16  
93  9.49013  -7.08416e-15  1028.02  4.41796e-14  4.59067  4.72054e-15  4.63704  -1.13943e-16  
94  10.5146  5.352e-15  1028.16  3.9974e-14  3.67554  4.78961e-15  4.62572  -5.62544e-17  
95  11.4238  4.77636e-15  1028.09  5.27806e-14  3.72382  1.15574e-16  4.61524  -5.42564e-17  
96  10.7188  -1.31639e-14  1028.14  4.95407e-14  4.61042  -2.39319e-16  4.61518  -5.63836e-17  
97  10.6962  2.73161e-14  1028.14  5.17397e-14  4.66818  1.90468e-16  4.61578  -5.35784e-17  
98  11.016  -5.80872e-15  1028.13  7.87729e-14  4.54466  8.40637e-16  4.61498  -4.35311e-17  
99  10.116  6.90932e-15  1027.9  7.94097e-14  4.48417  8.80551e-16  4.61353  -3.32635e-17  
100  10.8222  1.81953e-14  1027.72  8.41987e-14  3.63916  3.71181e-15  4.60282  7.89112e-18  
101  10.1616  1.29662e-13  1027.46  8.53535e-14  3.74722  1.35179e-15  4.59352  2.24988e-17  
102  10.3347  -4.70618e-15  1027.36  1.07788e-13  5.25168  3.9666e-15  4.6006  6.49084e-17  
103  11.196  -3.14432e-14  1027.74  1.06004e-13  4.46454  4.7736e-14  4.59915  5.72048e-16  
104  10.5895  -3.44075e-15  1027.7  9.5814e-14  5.45803  -1.43037e-15  4.60819  5.5097e-16  
105  10.1081  8.1093e-14  1027.9  1.31773e-13  3.54926  4.38862e-14  4.59716  1.00238e-15  
106  9.51667  4.39053e-15  1028.14  1.37704e-13  4.67747  2.15632e-14  4.59799  1.21435e-15  
107  10.2742  1.4163e-14  1028.55  1.41179e-13  4.64068  1.24948e-15  4.59843  1.2147e-15  
108  11.2352  -1.08556e-14  1028.92  1.48377e-13  5.51195  -1.89875e-17  4.60765  1.20224e-15  
109  10.8473  -9.08181e-15  1029.4  1.29006e-13  4.57676  -6.77181e-16  4.60734  1.18345e-15  
110  10.6089  4.75159e-15  1029.57  1.25908e-13  3.76361  -4.07818e-16  4.59899  1.16769e-15  
111  10.1968  -1.98493e-14  1029.58  1.22891e-13  3.50739  -1.13183e-14  4.58829  1.04528e-15  
112  10.5931  6.55016e-14  1030.04  1.01434e-13  4.49094  2.44113e-15  4.58734  1.05883e-15  
113  9.49535  -1.54438e-14  1030.26  9.96269e-14  3.72096  4.98525e-16  4.57901  1.05345e-15  
114  9.88606  3.24025e-14  1030.09  1.05997e-13  3.7576  1.64973e-16  4.57119  1.04498e-15  
115  9.80487  -7.33879e-15  1030.07  1.0307e-13  5.5338  -1.96641e-15  4.58027  1.01657e-15  
116  9.07107  1.04691e-14  1030.14  1.08658e-13  5.61645  -4.15003e-17  4.58996  1.00669e-15  
117  10.8957  -2.6492e-15  1030.02  1.10054e-13  5.61133  -1.61111e-16  4.59941  9.95873e-16  
118  11.8951  -3.05043e-14  1030.56  1.10277e-13  6.45115  -1.50056e-15  4.6164  9.7297e-16  
119  12.0816  -2.12701e-15  1031.3  1.44356e-13  6.31842  1.41596e-16  4.63187  9.65412e-16  
120  10.09  -9.40267e-15  1031.66  1.41414e-13  5.56037  -7.56446e-16  4.64024  9.499e-16  
121  10.3852  2.80092e-15  1031.79  1.35662e-13  5.92521  6.47087e-13  4.65171  6.71898e-15  
122  11.2197  -9.95283e-14  1031.85  1.26189e-13  4.69458  -1.57879e-15  4.65209  6.64555e-15  
123  9.86689  -8.14713e-15  1031.93  1.2119e-13  3.78571  2.55476e-17  4.64449  6.58748e-15  
124  10.0383  3.89508e-15  1032.02  1.20352e-13  4.60652  -5.45342e-17  4.64416  6.52972e-15  
125  10.8033  -4.61453e-14  1032.45  1.21734e-13  5.44197  -6.3687e-15  4.65104  6.41853e-15  
126  10.3646  1.38869e-16  1032.42  1.07017e-13  6.36948  -1.25918e-16  4.66573  6.36259e-15  
127  11.0725  -1.70664e-14  1032.66  1.01311e-13  7.21981  2.9407e-16  4.68737  6.31117e-15  
128  11.4024  -3.23956e-14  1033.39  1.01624e-13  6.25905  7.84204e-15  4.70058  6.32403e-15  
129  10.1912  -9.81476e-14  1033.72  1.15919e-13  5.34463  2.34071e-14  4.70595  6.46639e-15  
130  10.3521  -1.38475e-14  1033.93  1.09026e-13  4.66018  -1.80088e-16  4.70557  6.41146e-15  
131  9.51792  -9.59057e-15  1034.19  1.07144e-13  6.21691  -2.21063e-15  4.71796  6.34079e-15  
132  8.96546  -2.70181e-14  1034.43  1.11779e-13  4.55687  3.44498e-15  4.71665  6.31724e-15  
133  10.7294  5.48219e-15  1034.43  1.09406e-13  5.41545  -2.99278e-16  4.72228  6.26388e-15  
134  10.6824  1.52427e-14  1034.51  1.09442e-13  3.75531  -7.12096e-16  4.71455  6.20808e-15  
135  9.75295  -1.82185e-14  1034.61  1.11819e-13  4.60672  1.98669e-15  4.71369  6.17457e-15  
136  10.8811  -1.69953e-14  1034.53  1.01017e-13  4.66953  1.14153e-16  4.71334  6.12685e-15  
137  10.7743  -7.39649e-15  1034.59  9.82815e-14  5.52263  -9.27658e-16  4.71966  6.07174e-15  
138  9.89587  -6.8129e-15  1034.66  9.86878e-14  4.61086  4.83099e-16  4.71882  6.02842e-15  
139  9.946  6.02774e-14  1034.71  9.76645e-14  4.48203  -1.37553e-14  4.717  5.87623e-15  
140  8.96973  1.71763e-15  1034.47  1.37962e-13  3.75123  7.11057e-17  4.70963  5.83192e-15  
141  9.78236  -1.81051e-14  1034.33  1.38047e-13  2.83252  -4.31228e-17  4.69541  5.78741e-15  
142  9.64914  -3.95501e-14  1034.19  1.34924e-13  3.64938  1.82693e-15  4.68754  5.75763e-15  
143  9.12898  -1.16634e-13  1034  1.25906e-13  3.76377  -1.60822e-15  4.68065  5.70267e-15  
144  9.79429  3.5782e-15  1033.58  1.20238e-13  4.29536  -8.76874e-15  4.67779  5.59547e-15  
145  8.92758  2.92049e-15  1033.44  1.20615e-13  2.8075  3.04773e-16  4.66404  5.55657e-15  
146  10.4744  6.61173e-14  1033.24  1.20629e-13  3.7072  -2.23609e-15  4.65706  5.49969e-15  
147  10.1672  -9.32452e-16  1033.11  1.19758e-13  3.66981  -2.47277e-16  4.6499  5.45804e-15  
148  10.7542  2.33173e-15  1033.07  1.18761e-13  3.76143  2.21121e-17  4.64351  5.41894e-15  
149  10.3277  -5.96931e-15  1032.94  1.21241e-13  3.78208  -4.86177e-17  4.63736  5.37988e-15  
150  10.6201  -3.22812e-14  1032.73  1.07028e-13  3.79081  5.97154e-16  4.63135  5.34596e-15  
151  10.0371  6.47595e-15  1032.69  1.02963e-13  2.87916  -2.99095e-15  4.61902  5.28725e-15  
152  11.2364  -1.27004e-14  1032.66  1.02234e-13  3.77193  -3.86554e-16  4.61309  5.24757e-15  
153  10.1214  -5.05646e-15  1032.57  9.78092e-14  3.67407  1.31462e-15  4.60657  5.22026e-15  
154  9.4466  -1.12392e-15  1032.34  1.1946e-13  3.70802  1.08341e-16  4.60037  5.18501e-15  
155  10.4136  5.267e-15  1032.15  1.18986e-13  2.79004  -4.40797e-16  4.58797  5.14647e-15  
156  11.5509  -2.73199e-14  1032  1.19789e-13  3.58893  -1.04837e-15  4.58118  5.10433e-15  
157  10.26  9.42697e-14  1032.01  1.18767e-13  2.80712  3.429e-16  4.56919  5.07216e-15  
158  9.55504  -2.97164e-15  1031.73  1.06434e-13  3.33486  -1.92929e-15  4.56091  5.02517e-15  
159  10.6625  -8.8905e-15  1031.64  1.06833e-13  4.47092  1.21641e-14  4.56031  5.07276e-15  
160  10.5689  4.8046e-14  1031.74  1.04482e-13  3.61068  1.4511e-15  4.55402  5.04878e-15  
161  9.02768  4.67816e-16  1031.59  1.13298e-13  4.50308  8.24086e-17  4.55368  5.01611e-15  
162  9.50972  -3.62841e-16  1031.44  1.12721e-13  4.58159  -2.08709e-15  4.55387  4.96968e-15  
163  11.2433  1.19939e-14  1031.58  1.09206e-13  4.55034  9.42e-16  4.55384  4.94353e-15  
164  9.85368  1.42787e-14  1031.69  1.14074e-13  4.68663  -8.5781e-16  4.5547  4.9061e-15  
165  9.86753  1.51803e-15  1031.77  1.21113e-13  4.6928  -6.08935e-18  4.55558  4.87461e-15  
166  10.8417  -3.50868e-14  1031.75  1.18696e-13  4.70922  -3.13681e-16  4.55656  4.84156e-15  
167  9.26524  -4.77247e-14  1031.87  1.12791e-13  4.68889  -7.20372e-16  4.5574  4.80636e-15  
168  10.3328  -7.75892e-16  1032.08  1.13131e-13  3.52545  3.08045e-15  4.55091  4.79551e-15  
169  9.5778  -1.53775e-14  1031.83  1.11885e-13  3.78004  2.03955e-16  4.54609  4.76681e-15  
170  10.3439  6.5689e-15  1031.58  1.08192e-13  3.78327  1.05511e-16  4.54135  4.73786e-15  
171  10.4213  -2.14134e-14  1031.52  1.13784e-13  4.49875  2.22847e-14  4.54109  4.84617e-15  
172  11.758  4.59995e-15  1031.58  1.18607e-13  4.32898  -7.42856e-15  4.53979  4.77087e-15  
173  10.3866  5.62848e-15  1031.84  1.17613e-13  4.57242  9.40048e-16  4.53999  4.74751e-15  
174  10.3216  9.45954e-15  1031.9  1.26407e-13  5.48053  1.54661e-16  4.54569  4.71967e-15  
175  9.36623  -1.12147e-15  1031.97  1.30381e-13  5.52243  4.0737e-17  4.55157  4.69149e-15  
176  10.7026  1.07581e-14  1032.09  1.28414e-13  5.57042  5.70114e-16  4.55767  4.66681e-15  
177  11.3215  -1.41503e-14  1032.56  1.27053e-13  6.41579  1.96867e-15  4.56873  4.65075e-15  
178  9.97861  -4.90123e-14  1032.95  1.30028e-13  5.49991  -1.11726e-14  4.57424  4.55712e-15  
179  10.905  4.40752e-16  1032.93  1.26432e-13  6.35499  1.43604e-16  4.58472  4.53115e-15  
180  10.4209  1.29711e-14  1033.08  1.2498e-13  4.63811  -7.61927e-16  4.58503  4.5002e-15  
181  10.5077  8.76272e-15  1033.4  1.28677e-13  7.98892  -5.2127e-15  4.60482  4.44373e-15  
182  10.5236  1.73027e-15  1033.86  1.2891e-13  5.37487  -5.28643e-17  4.60927  4.41774e-15  
183  10.0198  2.36543e-15  1034.07  1.26965e-13  5.50492  -1.73103e-16  4.61442  4.39135e-15  
184  9.33233  -2.7219e-14  1034.1  1.29569e-13  4.67413  -8.56063e-18  4.61476  4.36621e-15  
185  11.1495  5.77184e-14  1034.1  1.35038e-13  5.4505  4.20106e-16  4.61951  4.34379e-15  
186  9.9598  -1.06602e-14  1034.34  1.55987e-13  7.08222  -9.81619e-16  4.63342  4.3137e-15  
187  9.19678  -9.19167e-15  1034.49  1.54772e-13  5.4736  1.13016e-15  4.63814  4.29582e-15  
188  10.4057  6.68803e-15  1034.72  1.56381e-13  7.18961  4.02355e-15  4.6524  4.2943e-15  
189  10.3094  -3.07802e-15  1035.05  1.43469e-13  7.29814  -3.07249e-17  4.6671  4.27027e-15  
190  10.6593  6.9249e-15  1035.18  1.44192e-13  5.61744  4.25376e-16  4.67235  4.24903e-15  
191  10.5441  5.81683e-15  1035.23  1.43733e-13  5.55519  2.29518e-15  4.6772  4.23829e-15  
192  10.357  7.53061e-14  1035.09  1.54356e-13  5.59152  6.83494e-16  4.68219  4.21887e-15  
193  9.98187  -7.59018e-15  1035.27  1.45022e-13  7.3188  -4.614e-17  4.69652  4.19569e-15  
194  10.7464  -2.06589e-15  1035.53  1.44515e-13  7.21298  -3.20491e-16  4.71013  4.17128e-15  
195  10.8027  3.46649e-14  1035.8  1.43261e-13  8.19794  2.85709e-15  4.72888  4.16421e-15  
196  11.2853  3.90777e-15  1036.18  1.21663e-13  9.13665  3.88417e-17  4.75245  4.14215e-15  
197  10.2041  -7.96401e-16  1036.46  1.18719e-13  9.01282  -1.22909e-16  4.77511  4.11946e-15  
198  12.1949  -1.93321e-14  1036.84  1.19632e-13  8.1882  -6.99788e-16  4.79317  4.09396e-15  
199  10.3606  6.78192e-14  1037.07  1.1842e-13  6.52853  -2.75395e-17  4.8023  4.07227e-15  
200  10.8859  9.69295e-15  1037.18  1.24327e-13  6.48991  4.7579e-18  4.81114  4.05098e-15  
201  10.2012  2.69291e-15  1037.37  1.24928e-13  7.21091  4.73797e-15  4.82364  4.05455e-15  
202  10.4627  -1.2131e-14  1037.58  1.24084e-13  6.35407  3.13702e-16  4.83157  4.03517e-15  
203  10.9194  -2.05422e-15  1037.72  1.27646e-13  7.13364  -3.21117e-16  4.84343  4.01272e-15  
204  9.93917  -4.52695e-15  1037.87  1.25507e-13  7.01147  -6.41333e-15  4.85455  3.95925e-15  
205  11.7214  2.55085e-14  1038.07  1.22889e-13  7.28312  1.05812e-15  4.86694  3.94445e-15  
206  11.0392  2.62602e-14  1038.06  1.2671e-13  6.48783  1.51761e-15  4.87517  3.93213e-15  
207  10.8902  4.05672e-16  1038.21  1.36407e-13  5.54804  -2.05193e-16  4.87857  3.91123e-15  
208  10.0378  -2.8438e-14  1038.34  1.36006e-13  5.42085  -5.48425e-16  4.88129  3.88882e-15  
209  8.77651  -6.70359e-16  1038.3  1.31932e-13  5.52826  1.14932e-15  4.88453  3.87513e-15  
210  9.80174  2.23418e-15  1038.33  1.29248e-13  4.66405  1.17412e-16  4.88343  3.85643e-15  
211  11.4336  -4.43463e-16  1038.38  1.29193e-13  4.68386  -5.68088e-18  4.88244  3.83731e-15  
212  9.70012  -1.67442e-14  1038.31  1.2866e-13  4.66558  -3.43468e-16  4.88137  3.81672e-15  
213  8.87393  6.73955e-14  1038.22  1.19768e-13  4.7132  -8.53566e-16  4.88055  3.79382e-15  
214  9.30267  2.21631e-15  1038.13  1.10493e-13  2.87038  1.00574e-17  4.87074  3.77537e-15  
215  9.95658  -9.68412e-16  1038.05  1.10002e-13  2.88655  5.6715e-17  4.86111  3.75731e-15  
216  9.98454  2.70966e-14  1037.85  1.08732e-13  2.88617  4.49936e-17  4.85157  3.73938e-15  
217  10.0271  -2.59847e-13  1037.8  1.019e-13  3.78498  2.24414e-15  4.84644  3.73219e-15  
218  9.79336  -2.18688e-14  1037.74  1.00357e-13  3.80277  1.50475e-14  4.84145  3.78633e-15  
219  9.57005  5.47569e-15  1037.75  1.00002e-13  2.81819  7.27582e-16  4.83182  3.77177e-15  
220  9.63258  -2.50615e-14  1037.48  9.79054e-14  1.90019  5.35595e-16  4.81792  3.75643e-15  
221  10.7055  5.33511e-15  1037.18  9.08918e-14  2.73905  5.38132e-16  4.80812  3.74125e-15  
222  10.0673  -1.03629e-14  1037.03  8.86537e-14  3.60909  -2.87178e-15  4.80249  3.7102e-15  
223  11.3478  -1.47102e-14  1036.97  9.25021e-14  2.74155  -1.36477e-15  4.79286  3.68649e-15  
224  10.4668  2.29762e-13  1036.85  9.28659e-14  3.75899  -6.23308e-15  4.78805  3.64035e-15  
225  9.92412  -7.99555e-15  1036.85  9.4393e-14  2.91951  -4.23706e-14  4.7794  3.42733e-15  
226  9.59313  -3.89211e-14  1036.85  9.30449e-14  2.83784  4.17053e-16  4.77045  3.41346e-15  
227  8.95479  2.17956e-14  1036.61  8.82311e-14  2.79107  4.97792e-15  4.76137  3.42064e-15  
228  9.50928  -9.20394e-15  1036.32  8.15198e-14  1.92746  1.25523e-17  4.74843  3.40508e-15  
229  10.2126  3.45488e-14  1036.2  8.11832e-14  1.9131  4.59055e-17  4.73554  3.38981e-15  
230  9.72561  3.27157e-14  1035.99  8.10867e-14  1.90801  1.92931e-16  4.72275  3.37534e-15  
231  9.84283  -2.89446e-15  1035.92  8.93625e-14  1.90348  3.436e-17  4.71005  3.36029e-15  
232  9.00725  -5.31658e-15  1035.61  8.85889e-14  2.72231  6.04123e-16  4.70113  3.34793e-15  
233  8.84761  1.36289e-14  1035.34  8.92218e-14  2.80032  -7.56341e-16  4.69265  3.32961e-15  
234  9.34763  5.44992e-14  1035.12  8.74078e-14  2.85238  -1.25347e-15  4.68447  3.30924e-15  
235  10.238  1.89431e-14  1034.99  8.91649e-14  2.83391  -5.31941e-17  4.67628  3.29436e-15  
236  10.4235  2.0483e-14  1034.81  9.28663e-14  2.84802  2.53439e-16  4.66823  3.28097e-15  
237  9.23083  -1.09422e-14  1034.87  9.44971e-14  3.66763  5.42383e-15  4.66384  3.29037e-15  
238  9.7014  -2.57497e-15  1034.88  1.03255e-13  3.77431  4.33588e-18  4.65995  3.27602e-15  
239  9.80336  -2.56963e-14  1034.84  1.03326e-13  4.66245  -6.3754e-17  4.65996  3.2615e-15  
240  10.6476  2.8742e-14  1034.92  1.0432e-13  5.53978  -1.29317e-16  4.66377  3.24682e-15  
241  9.90969  -5.30871e-15  1034.95  1.05551e-13  5.53012  -7.11048e-15  4.66751  3.20217e-15  
242  10.2662  -3.24897e-15  1034.87  1.06713e-13  5.50112  2.96851e-16  4.67109  3.1897e-15  
243  9.49066  5.89431e-16  1034.85  1.03671e-13  5.54005  -1.72932e-16  4.6748  3.17533e-15  
244  8.96101  7.94811e-15  1034.82  1.0947e-13  5.4892  -2.4613e-15  4.67826  3.15135e-15  
245  12.4828  -7.01691e-14  1034.76  9.73903e-14  5.61728  -2.40017e-16  4.68224  3.13698e-15  
246  10.9187  2.58835e-15  1034.88  9.66292e-14  5.58319  6.19267e-17  4.68604  3.124e-15  
247  11.0448  -2.5332e-14  1034.88  9.69665e-14  5.56698  7.87994e-16  4.68975  3.11419e-15  
248  10.5063  -4.57039e-14  1034.93  9.71974e-14  5.55599  8.60882e-16  4.69337  3.10476e-15  
249  9.54959  6.23259e-15  1034.86  9.84279e-14  4.63152  -9.13173e-17  4.69311  3.09144e-15  
250  9.90906  -1.98123e-14  1034.87  9.8638e-14  4.658  3.35141e-16  4.69297  3.08001e-15  
251  9.23669  -1.28622e-14  1034.92  9.57976e-14  4.58749  3.03662e-15  4.69253  3.07983e-15  
252  9.99964  -1.00043e-13  1034.8  8.26715e-14  4.61984  -3.3321e-15  4.69223  3.05344e-15  
253  9.13103  5.41244e-17  1034.76  8.1969e-14  2.86917  4.40843e-17  4.68476  3.04111e-15  
254  8.91898  1.38571e-14  1034.84  8.02997e-14  4.48301  5.49287e-16  4.68394  3.03094e-15  
255  11.5287  -2.936e-14  1034.92  7.66104e-14  4.6008  2.76097e-15  4.6836  3.02984e-15  
256  10.3892  -1.06016e-14  1034.87  6.67795e-14  4.53656  5.40804e-15  4.683  3.03947e-15  
257  11.1379  -3.57416e-15  1034.97  6.77173e-14  4.59134  5.34038e-16  4.68263  3.02936e-15  
258  11.3993  5.66833e-15  1034.85  6.53731e-14  4.55208  -7.28446e-15  4.68211  2.98794e-15  
259  9.75901  1.08016e-13  1034.73  6.87918e-14  3.7408  9.29075e-15  4.67834  3.01315e-15  
260  9.84892  -2.13294e-14  1034.82  6.99074e-14  3.73512  -9.59547e-17  4.67459  3.00077e-15  
261  10.426  -1.3648e-15  1034.8  6.89661e-14  3.76171  1.39836e-16  4.67096  2.98941e-15  
262  9.38314  -8.53756e-14  1034.73  6.83733e-14  3.79326  2.4758e-16  4.6675  2.97858e-15  
263  10.0002  -1.51749e-14  1034.54  7.2919e-14  3.76533  1.40054e-17  4.66394  2.96691e-15  
264  9.8452  8.49153e-15  1034.48  7.3614e-14  3.80695  3.46142e-17  4.66058  2.95541e-15  
265  9.77022  1.96013e-14  1034.42  7.24805e-14  3.7702  -4.75058e-16  4.6571  2.94201e-15  
266  9.24975  -2.26202e-13  1034.23  5.25936e-14  3.74276  7.07471e-15  4.65355  2.95809e-15  
267  10.294  3.69897e-15  1034.1  5.17762e-14  3.67258  -4.91995e-16  4.64974  2.94471e-15  
268  9.34186  -2.87483e-15  1034.04  5.32738e-14  4.38594  4.96419e-16  4.64873  2.93526e-15  
269  10.2847  7.98046e-15  1033.96  5.03021e-14  3.65188  -7.58964e-15  4.64489  2.89478e-15  
270  10.6605  -2.35129e-15  1033.87  4.51058e-14  3.7319  -2.80211e-16  4.64139  2.88262e-15  
271  9.66321  8.55005e-15  1033.89  4.49965e-14  3.77655  -1.04502e-16  4.63809  2.87122e-15  
272  11.9574  -1.12695e-14  1033.84  4.44618e-14  3.80586  -8.17508e-17  4.63493  2.85999e-15  
273  9.25601  1.06729e-13  1033.81  4.13094e-14  3.79523  -5.92845e-16  4.63175  2.84691e-15  
274  9.86386  5.96504e-15  1033.71  4.2141e-14  3.70395  -3.82192e-16  4.62825  2.83472e-15  
275  9.6136  2.49143e-14  1033.58  4.20246e-14  3.73978  7.02568e-16  4.62491  2.82671e-15  
276  10.6935  -1.50882e-13  1033.59  3.75978e-14  4.53655  2.90103e-14  4.62458  2.92477e-15  
277  10.2339  8.17769e-15  1033.5  4.54007e-14  4.53188  -2.76252e-17  4.62423  2.91376e-15  
278  10.1009  -1.11078e-14  1033.54  4.36902e-14  5.44213  4.58291e-16  4.62727  2.90463e-15  
279  10.2149  -1.27823e-14  1033.62  4.06845e-14  4.69877  -2.51097e-16  4.62754  2.89294e-15  
280  10.5378  1.88198e-13  1033.63  2.69544e-14  4.65263  6.27137e-15  4.62763  2.90541e-15  
281  10.7967  -2.52157e-14  1033.71  2.68483e-14  5.61265  -1.28449e-15  4.63125  2.89e-15  
282  10.5423  -1.05532e-14  1033.82  2.4949e-14  6.46894  9.7081e-15  4.63798  2.91498e-15  
283  9.55258  5.42697e-14  1033.77  2.59672e-14  6.48685  9.3512e-16  4.64473  2.90775e-15  
284  11.3438  2.37609e-15  1033.82  2.87122e-14  3.77589  2.91176e-17  4.64157  2.89729e-15  
285  10.7355  5.45285e-15  1033.76  2.82836e-14  4.56301  9.43976e-16  4.64128  2.89021e-15  
286  10.886  -4.93338e-14  1033.78  2.46212e-14  5.45513  2.86521e-15  4.64422  2.89012e-15  
287  8.89551  -1.40234e-13  1033.71  2.30775e-14  4.54086  -8.67367e-15  4.64385  2.84852e-15  
288  10.1046  2.13527e-14  1033.68  2.19501e-14  2.80433  4.14366e-19  4.63726  2.83831e-15  
289  9.9449  3.43355e-15  1033.66  2.10951e-14  1.90595  -3.25173e-16  4.6275  2.82701e-15  
290  10.1179  1.23244e-13  1033.71  2.02604e-14  2.78887  -1.85696e-15  4.62096  2.81035e-15  
291  10.2554  2.49926e-14  1033.66  2.36101e-14  2.86877  -7.37263e-17  4.61475  2.80012e-15  
292  10.2403  7.79654e-15  1033.57  2.334e-14  3.38653  8.95998e-15  4.61041  2.82188e-15  
293  9.64061  1.73335e-14  1033.43  2.25063e-14  3.50093  -6.5609e-14  4.6065  2.58093e-15  
294  10.0121  -1.36417e-13  1033.34  8.76656e-15  3.69787  -1.60763e-14  4.60331  2.51547e-15  
295  8.98786  1.14344e-14  1033.19  7.29342e-15  3.7589  1.03173e-16  4.60036  2.50703e-15  
296  9.48893  -1.83733e-14  1033.02  6.33943e-15  3.77989  1.57407e-16  4.5975  2.49885e-15  
297  10.9386  1.14588e-14  1032.97  6.96834e-15  2.8756  5.86315e-16  4.59152  2.4922e-15  
298  9.76055  1.98639e-14  1032.9  8.24123e-15  2.87426  -4.61631e-17  4.58558  2.48342e-15  
299  10.713  -1.28941e-14  1032.91  1.00082e-14  4.58993  -2.98582e-15  4.58559  2.46456e-15  
300  10.8828  -6.5601e-14  1033.05  1.17605e-14  6.39474  1.57611e-15  4.59181  2.46151e-15  
301  11.3432  -1.1313e-13  1033.18  1.4465e-14  6.44074  6.9007e-15  4.59814  2.47671e-15  
302  10.8217  8.5091e-15  1033.29  1.36418e-14  6.33791  -4.94462e-16  4.60408  2.46657e-15  
303  12.0507  -2.63892e-14  1033.39  1.23276e-14  6.34533  3.62705e-15  4.61  2.47052e-15  
304  11.3689  1.02268e-13  1033.59  8.00947e-15  6.49455  -3.39777e-15  4.61639  2.45063e-15  
305  11.1131  -1.18243e-14  1033.72  7.10373e-15  8.24424  7.48536e-16  4.62865  2.44488e-15  
306  10.1054  -1.35856e-14  1033.93  8.32761e-15  8.17634  1.55082e-15  4.64059  2.44187e-15  
307  9.80384  -4.78504e-15  1033.94  7.64603e-15  7.3215  2.52433e-16  4.64959  2.43452e-15  
308  10.7235  1.53471e-13  1033.95  7.27202e-15  5.58817  -1.03416e-15  4.65273  2.42292e-15  
309  10.726  9.10795e-15  1033.95  7.65956e-15  4.68169  -1.58339e-16  4.65283  2.41431e-15  
310  10.4884  6.27723e-16  1033.95  6.22192e-15  5.54899  3.29543e-17  4.6558  2.4064e-15  
311  10.0108  -7.06785e-14  1034.05  8.89003e-15  5.55193  3.83535e-15  4.65877  2.41113e-15  
312  10.6723  6.40284e-15  1034.14  -1.02649e-15  6.26205  -4.21789e-15  4.66406  2.38926e-15  
313  10.0597  -9.95563e-15  1034.25  7.24432e-16  4.52851  6.56076e-16  4.66362  2.38355e-15  
314  10.5909  -3.78383e-14  1034.42  -2.44931e-16  4.66325  -3.39819e-16  4.66361  2.37463e-15  
315  10.7101  -4.61927e-14  1034.54  -1.11961e-14  6.4394  3.71452e-15  4.66942  2.379e-15  
316  10.8765  -6.47677e-15  1034.67  -1.18012e-14  5.45829  -2.13864e-15  4.67199  2.36429e-15  
317  10.5124  -9.86137e-15  1034.88  -1.01265e-14  6.13533  2.05697e-15  4.67674  2.36329e-15  
318  9.68714  -1.52955e-14  1034.84  -1.11764e-14  6.14325  4.01847e-14  4.68148  2.48569e-15  
319  10.4269  7.71069e-15  1034.88  -7.86432e-15  5.28903  9.30908e-16  4.68344  2.48067e-15  
320  10.5458  8.04776e-15  1034.89  -8.12307e-15  5.35505  1.72073e-15  4.6856  2.47823e-15  
321  10.4532  4.43937e-15  1034.8  -8.10986e-15  4.65343  -1.98611e-15  4.6855  2.46392e-15  
322  9.64884  -5.67507e-14  1034.79  7.03238e-15  4.66715  1.94598e-15  4.68544  2.46227e-15  
323  9.91166  9.64712e-16  1034.9  6.88208e-15  5.52741  7.19511e-16  4.68812  2.45672e-15  
324  11.3385  3.255e-14  1034.93  6.42509e-15  5.5965  -2.75513e-16  4.69101  2.44804e-15  
325  9.61526  -3.0158e-14  1034.91  1.18736e-14  5.49641  -3.72129e-15  4.69356  2.42852e-15  
326  10.9217  9.57474e-15  1034.87  1.33673e-14  3.74483  -3.35039e-17  4.69056  2.42075e-15  
51  9.87731  -2.76744e-14  1010.16  9.69539e-14  7.84223  -6.22603e-14  4.41046  -1.54003e-15  
52  10.2752  8.83755e-15  1012.04  4.69285e-14  6.4081  2.28804e-15  4.45691  -1.45101e-15  
53  11.1361  1.15292e-14  1013.72  5.74535e-14  6.90908  2.18791e-15  4.51265  -1.36831e-15  
54  9.65627  -2.1691e-14  1014.37  5.57637e-14  6.50258  3.92455e-16  4.55687  -1.32918e-15  
55  11.2532  -1.68806e-15  1014.86  4.68999e-14  5.64722  6.96545e-16  4.58057  -1.28514e-15  
56  9.36232  -8.02423e-14  1015.66  -1.17038e-14  5.61718  6.10083e-15  4.60263  -1.12799e-15  
57  11.0125  -3.45694e-15  1017.29  -2.00634e-14  6.43385  -5.44821e-16  4.64078  -1.11584e-15  
58  10.6609  2.7842e-15  1018.39  -2.41346e-14  4.72908  -5.03189e-16  4.64258  -1.10334e-15  
59  10.848  1.51932e-14  1018.98  -4.83723e-14  6.46738  9.55784e-15  4.67907  -8.90116e-16  
60  10.7906  4.12792e-15  1019.75  -1.54856e-14  5.59845  6.98577e-17  4.6971  -8.71293e-16  
61  10.0908  1.91523e-16  1020.27  -1.1275e-14  5.5727  8.42342e-16  4.71394  -8.38339e-16  
62  9.2271  1.33692e-14  1021.26  -1.15002e-14  6.30254  -2.81292e-15  4.74391  -8.75595e-16  
63  11.316  3.88082e-16  1021.92  3.38176e-14  5.56767  1.42313e-16  4.75917  -8.56745e-16  
64  10.64  -6.30692e-15  1022.56  2.93646e-14  6.94439  -1.23389e-13  4.7989  -3.0846e-15  
65  10.415  -9.0779e-15  1023.3  3.87153e-14  6.42348  -3.04802e-16  4.82791  -3.03496e-15  
66  10.2486  2.41752e-14  1024.2  6.3647e-14  7.20504  5.67906e-14  4.86961  -1.98539e-15  
67  9.08593  4.89824e-15  1025.41  5.49235e-14  5.91908  -7.4161e-14  4.88771  -3.2298e-15  
68  10.071  -6.42582e-15  1026.82  6.08325e-14  5.61029  2.8832e-16  4.89995  -3.17017e-15  
69  10.3586  -8.31293e-14  1027.47  5.17778e-14  6.43048  -1.10386e-15  4.92546  -3.13573e-15  
70  11.0851  9.70025e-16  1027.42  1.15919e-14  4.72398  -1.0695e-15  4.92216  -3.10186e-15  
71  10.6255  7.83233e-16  1027.77  1.27673e-14  4.69968  3.1726e-16  4.91857  -3.04671e-15  
72  10.5563  1.75498e-14  1027.41  7.50257e-15  5.54808  7.14803e-16  4.92856  -2.987e-15  
73  10.5904  -1.50283e-14  1027.59  7.72311e-15  6.45132  -2.17523e-15  4.95236  -2.97432e-15  
74  8.78805  2.50835e-15  1027.97  3.61264e-14  4.66924  -1.25898e-16  4.948  -2.9305e-15  
75  11.2261  -1.96382e-14  1028.71  3.78482e-14  4.70354  1.93047e-16  4.9443  -2.88317e-15  
76  10.576  -1.69573e-14  1028.55  3.80271e-14  4.65456  -5.57063e-16  4.93997  -2.84845e-15  
77  10.5249  -1.34451e-13  1029.06  3.1256e-14  4.92849  3.11354e-13  4.9398  1.77218e-15  
78  10.1663  -1.38173e-15  1029.51  2.33442e-14  6.41282  -2.24129e-16  4.96115  1.74325e-15  
79  10.4653  2.81441e-14  1030.02  2.96974e-14  6.31757  8.6178e-15  4.98053  1.84145e-15  
80  11.2149  -1.18988e-13  1031.14  1.58083e-14  4.67713  -2.46495e-15  4.97626  1.7808e-15  
81  9.55328  -9.85814e-15  1031.47  -9.06391e-15  4.64626  -3.05147e-16  4.97167  1.75183e-15  
82  11.1489  2.22224e-14  1032.23  -7.81396e-15  6.25616  4.92573e-15  4.98927  1.79531e-15  
83  10.8819  -1.35169e-14  1032.51  -1.00324e-14  5.71564  4.33628e-13  4.99909  7.63088e-15  
84  10.6801  -9.57495e-16  1032.52  -3.06676e-14  5.42691  -2.701e-17  5.00479  7.52878e-15  
85  10.8235  -1.80316e-15  1032.76  -3.17491e-14  5.48031  5.1868e-16  5.01105  7.43654e-15  
86  9.50202  -1.9758e-14  1032.82  -3.45447e-14  6.95935  2.52908e-14  5.03635  7.66841e-15  
87  11.6869  -8.00891e-14  1032.86  -5.23328e-14  6.14216  -1.43817e-14  5.05053  7.38572e-15  
88  9.30052  -4.10273e-15  1032.92  -3.24987e-14  5.43089  -2.931e-16  5.05534  7.28852e-15  
89  10.1978  -1.8605e-16  1033.14  -3.33921e-14  5.39068  1.63154e-15  5.05953  7.21781e-15  
90  9.78785  -6.08685e-14  1033.23  -3.69041e-14  7.14371  -5.08958e-15  5.08526  7.06586e-15  
91  11.3248  2.68448e-15  1033.54  -3.83918e-14  5.58148  -4.74951e-15  5.09131  6.92177e-15  
92  11.4736  -5.99415e-16  1033.82  -3.70858e-14  5.52108  6.53902e-16  5.09649  6.84626e-15  
93  10.3026  3.07488e-14  1034.47  -3.05657e-14  6.28194  2.70687e-15  5.1106  6.79698e-15  
94  11.8384  -3.31263e-16  1035.12  -5.02935e-14  7.91618  -6.26922e-14  5.14361  5.97946e-15  
95  10.5035  -6.31491e-15  1035.91  -8.97002e-15  7.28689  -3.83893e-16  5.16853  5.90547e-15  
96  12.1485  -5.06975e-15  1037.18  -1.63493e-14  9.86694  8.21795e-16  5.22254  5.84703e-15  
97  10.4194  -7.62941e-15  1038.07  -3.52055e-15  8.22375  9.98412e-16  5.25664  5.79194e-15  
98  10.4763  1.92206e-15  1038.96  -1.65297e-14  7.26207  -3.68882e-16  5.27918  5.72271e-15  
99  10.5003  8.37566e-15  1039.4  -1.59912e-14  6.56177  8.85065e-15  5.29343  5.75747e-15  
100  9.95354  1.18691e-15  1039.91  -1.55928e-14  6.34628  1.73331e-15  5.305  5.71325e-15  
101  10.2015  9.02936e-14  1040.15  -1.75494e-14  7.13376  -1.97482e-15  5.32487  5.62968e-15  
102  10.9547  4.93669e-15  1040.47  -1.97645e-14  4.62829  -8.5581e-15  5.31738  5.47712e-15  
103  10.1675  7.46509e-15  1041.01  -2.17056e-14  7.97209  3.03213e-15  5.34563  5.45111e-15  
104  10.9775  -2.16312e-14  1041.16  -8.19143e-15  6.40397  -8.53487e-16  5.35677  5.38475e-15  
105  11.0307  3.75417e-15  1041.82  6.47501e-15  5.59978  2.82149e-17  5.3593  5.32895e-15  
106  10.5627  6.09425e-15  1041.89  1.03451e-14  5.57042  2.74291e-16  5.36147  5.27684e-15  
107  10.4138  1.92703e-14  1041.72  1.04433e-14  5.51911  1.19086e-15  5.36308  5.23515e-15  
108  10.5727  1.20454e-14  1041.85  2.93974e-14  5.52462  -2.20246e-15  5.36471  5.16002e-15  
109  10.3538  3.53542e-15  1041.69  1.63555e-15  5.55574  2.27677e-16  5.36662  5.1107e-15  
110  9.68324  2.31647e-14  1041.93  3.93967e-16  5.62242  3.1761e-16  5.36916  5.06324e-15  
111  10.4186  -1.58927e-15  1041.68  -9.84631e-15  6.48072  5.1216e-16  5.38005  5.01862e-15  
112  11.3793  -7.3932e-15  1041.96  -3.49034e-15  5.64193  -7.92284e-18  5.3826  4.96982e-15  
113  10.6045  2.22617e-14  1042.47  -5.64762e-15  5.44331  5.00465e-15  5.38318  4.97016e-15  
114  11.1196  -1.46759e-14  1042.8  -1.26094e-14  5.61757  -2.59633e-16  5.38541  4.92035e-15  
115  10.9879  -1.46556e-14  1043.06  -2.93901e-14  5.57698  6.70939e-15  5.38722  4.93723e-15  
116  9.86554  -6.65537e-15  1043.19  -2.76592e-14  5.54879  -1.12867e-16  5.38873  4.89003e-15  
117  10.851  1.32159e-14  1043.33  -2.97384e-14  3.77486  5.66186e-16  5.37379  4.84999e-15  
118  11.493  -4.98451e-14  1043.35  -2.91661e-14  2.87364  7.97708e-16  5.35085  4.81282e-15  
119  9.97633  -2.23806e-15  1043.07  -4.31437e-14  3.76756  -1.24425e-17  5.33646  4.76895e-15  
120  10.6236  -1.57864e-14  1042.78  -4.0875e-14  3.7548  7.31239e-18  5.32221  4.72605e-15  
121  10.2535  -2.98742e-14  1042.52  -3.79315e-14  1.92927  -2.38028e-16  5.29191  4.68173e-15  
122  10.1604  -4.25679e-14  1042.3  -4.73835e-14  2.86478  -7.50509e-16  5.27043  4.63366e-15  
123  10.1824  -1.23001e-15  1042.22  -6.94402e-14  2.75236  9.76526e-16  5.24835  4.60158e-15  
124  10.2685  -3.94015e-15  1041.85  -6.74019e-14  2.78894  4.12749e-16  5.22696  4.56515e-15  
125  9.6516  -1.59415e-14  1041.42  -6.97585e-14  2.8625  -6.25182e-16  5.20658  4.52041e-15  
126  10.1232  -2.12514e-15  1041.2  -7.22611e-14  3.76185  -1.27608e-18  5.19423  4.48176e-15  
127  9.45303  -1.26253e-14  1040.9  -7.17603e-14  3.58034  -1.29272e-14  5.18055  4.33423e-15  
128  10.0143  4.13333e-14  1040.97  -6.6214e-14  3.74686  2.84904e-16  5.1685  4.3002e-15  
129  10.994  -9.10316e-14  1040.95  -6.88591e-14  5.21446  1.00103e-13  5.16889  5.09856e-15  
130  11.0705  -2.17167e-14  1040.91  -8.1009e-14  4.57466  3.86935e-16  5.16398  5.05962e-15  
131  10.0641  -1.98123e-14  1040.65  -8.40818e-14  5.41744  3.8251e-16  5.16605  5.02128e-15  
132  9.15391  1.02024e-13  1040.53  -7.97302e-14  4.50722  -1.42222e-14  5.1607  4.86483e-15  
133  10.5629  -3.57452e-16  1040.18  -8.24872e-14  2.84726  1.80413e-17  5.14204  4.82575e-15  
134  9.55839  1.4848e-14  1040.05  -8.11103e-14  3.73804  -2.51932e-16  5.13081  4.78512e-15  
135  10.2228  1.44271e-14  1039.9  -7.60779e-14  1.90859  -3.9972e-17  5.10524  4.74683e-15  
136  10.8785  -2.98537e-14  1039.31  -8.14688e-14  3.74325  2.69826e-16  5.09451  4.71158e-15  
137  9.98438  4.90831e-15  1039.11  -7.37127e-14  4.65797  -1.35764e-16  5.0911  4.67371e-15  
138  10.0286  8.99165e-15  1039.02  -7.28105e-14  4.46181  1.33308e-15  5.08622  4.64781e-15  
139  11.4036  6.07779e-15  1038.91  -7.4274e-14  4.56767  1.5525e-17  5.08223  4.61218e-15  
140  10.212  4.55966e-15  1038.95  -7.69347e-14  4.56116  3.91428e-16  5.07826  4.57996e-15  
141  10.0218  -7.63448e-15  1038.74  -7.67804e-14  4.61972  -1.78093e-16  5.07478  4.54391e-15  
142  9.93284  -2.23296e-14  1038.88  -7.74029e-14  5.53886  -3.07962e-16  5.07827  4.50743e-15  
143  11.2027  1.20698e-13  1039.22  -6.53186e-14  5.61288  -5.13668e-13  5.08226  6.40456e-16  
144  11.5895  5.16818e-15  1039.39  -4.49174e-14  8.05279  2.63068e-16  5.10426  6.3766e-16  
145  11.2989  -1.49474e-14  1039.83  -4.34825e-14  7.29532  -6.54638e-16  5.12038  6.28158e-16  
146  10.6979  -1.0023e-13  1039.94  -5.58389e-14  6.12501  1.01092e-14  5.12771  6.97363e-16  
147  10.6071  9.25415e-15  1040.17  -4.91688e-14  8.1356  3.72235e-16  5.1495  6.95007e-16  
148  10.2109  3.59621e-15  1040.54  -4.93749e-14  8.24676  1.71586e-16  5.17179  6.91241e-16  
149  10.5617  2.27661e-14  1040.89  -4.79088e-14  9.95214  -6.21246e-15  5.20593  6.41929e-16  
150  11.1485  1.01976e-13  1041.46  -4.83321e-14  9.14844  1.39828e-14  5.23389  7.36545e-16  
151  10.4299  7.15236e-15  1041.94  -4.52624e-14  9.13479  -3.60357e-15  5.26136  7.05981e-16  
152  11.6781  4.50367e-14  1042.39  -4.32278e-14  9.15007  -3.97056e-17  5.28856  7.00766e-16  
153  9.79978  -7.68589e-15  1042.76  -3.92953e-14  9.00365  -1.01083e-13  5.31436  -6.06627e-18  
154  10.0331  -1.6341e-15  1043.35  -6.27127e-14  8.97334  -9.45629e-17  5.33959  -6.67659e-18  
155  9.66162  -1.54398e-14  1043.85  -5.99373e-14  9.15115  4.14011e-16  5.3657  -3.79516e-18  
156  10.2469  -1.01335e-14  1044.59  -5.86632e-14  10.5602  -5.90209e-15  5.40104  -4.39196e-17  
157  9.76744  -1.87137e-13  1045.12  -6.76851e-14  9.7376  1.51304e-14  5.43034  5.86093e-17  
158  10.185  -9.377e-15  1045.76  -7.11313e-14  8.13476  -3.34129e-16  5.44849  5.59734e-17  
159  11.7424  7.28128e-15  1046.22  -7.06407e-14  9.67501  5.701e-16  5.47666  5.94009e-17  
160  11.1603  2.10372e-14  1046.94  -6.16121e-14  8.09814  -4.91222e-15  5.49402  2.64763e-17  
161  11.6762  4.00074e-15  1047.42  -6.70126e-14  7.26801  6.64641e-17  5.5057  2.67394e-17  
162  12.148  -6.69982e-15  1047.86  -6.72393e-14  7.34488  1.27256e-16  5.51772  2.73963e-17  
163  12.0187  -4.65278e-14  1048.27  -6.83366e-14  7.21462  -7.20736e-16  5.52873  2.25383e-17  
164  9.29862  7.39768e-14  1048.49  -6.94676e-14  6.7817  -7.36573e-14  5.53682  -4.52815e-16  
165  10.7591  -7.15836e-16  1048.67  -6.60847e-14  7.23064  -3.26258e-17  5.54768  -4.50122e-16  
166  9.80058  7.71625e-15  1048.71  -6.55978e-14  7.28068  -1.43754e-15  5.55871  -4.56411e-16  
167  10.8705  3.78377e-14  1048.95  -6.08043e-14  6.84514  -7.7044e-14  5.56686  -9.41143e-16  
168  11.2443  -3.55689e-16  1049.03  -4.23379e-14  6.45171  -3.00122e-18  5.57242  -9.35243e-16  
169  12.1354  3.34058e-15  1049.26  -4.11793e-14  6.4498  1.43305e-16  5.57791  -9.28502e-16  
170  10.8545  3.59468e-14  1049.52  -4.33442e-14  6.4404  7.75908e-16  5.58326  -9.17915e-16  
171  10.7675  -9.94648e-14  1049.62  -3.80059e-14  5.53884  -4.84983e-17  5.58299  -9.12549e-16  
172  10.8381  -6.94392e-16  1049.79  -3.74278e-14  4.72544  -4.4379e-17  5.57773  -9.07222e-16  
173  8.95766  -1.3546e-14  1049.9  -3.67867e-14  5.53908  -3.74348e-16  5.57749  -9.03973e-16  
174  10.0647  -5.07381e-14  1049.98  -3.78467e-14  5.49431  1.88564e-15  5.57699  -8.87066e-16  
175  10.5529  -6.64358e-15  1049.8  -4.21959e-14  5.51  2.07576e-16  5.57658  -8.80472e-16  
176  10.1127  1.9935e-14  1049.9  -4.28825e-14  5.60947  6.68671e-16  5.57678  -8.71196e-16  
177  11.0684  -1.60913e-14  1049.92  -4.14968e-14  7.32934  3.48116e-16  5.58721  -8.63938e-16  
178  10.8204  -1.05266e-13  1050.08  -4.5278e-14  7.06214  -6.90042e-15  5.59594  -8.99657e-16  
179  10.217  6.29435e-15  1050.27  -4.34634e-14  8.12713  -1.22522e-16  5.61083  -8.95085e-16  
180  9.34239  3.90833e-14  1050.58  -4.18881e-14  8.01252  2.45348e-15  5.62487  -8.75503e-16  
181  10.0067  4.12444e-14  1050.73  -4.20614e-14  6.22406  3.55172e-16  5.62836  -8.68348e-16  
182  10.4366  2.17797e-15  1050.92  -2.93512e-14  5.49035  -4.3395e-18  5.62756  -8.63354e-16  
183  10.7233  2.27594e-14  1051.19  -2.7748e-14  5.57552  7.3841e-17  5.62726  -8.57968e-16  
184  10.4984  1.07206e-14  1051.46  -2.40796e-14  7.16567  -3.34529e-15  5.63605  -8.72181e-16  
185  10.6316  9.7045e-15  1051.85  -2.27147e-14  7.63969  -9.17318e-14  5.64744  -1.38843e-15  
186  11.0467  -9.34038e-15  1052.02  -2.79103e-14  5.4726  7.17739e-18  5.64645  -1.38054e-15  
187  11.6472  -4.39821e-15  1052.16  -3.30656e-14  8.1191  7.07371e-16  5.66034  -1.36881e-15  
188  10.8815  1.21774e-14  1052.18  -3.04139e-14  8.15299  -7.73773e-15  5.67427  -1.40439e-15  
189  11.5185  -6.55134e-15  1052.49  -4.87684e-14  7.32397  -3.27539e-16  5.68343  -1.39841e-15  
190  10.9064  3.96935e-15  1052.77  -4.8414e-14  8.15616  -3.33711e-16  5.69709  -1.39253e-15  
191  10.7377  -2.70229e-14  1052.89  -4.61244e-14  7.04034  -5.18567e-15  5.70447  -1.41337e-15  
192  9.49331  -2.37294e-14  1053.24  -3.7805e-14  7.02584  5.00847e-14  5.71169  -1.13196e-15  
193  10.3958  -3.41249e-15  1053.42  -3.70469e-14  7.25907  1.90233e-16  5.7201  -1.12478e-15  
194  11.159  -3.15782e-15  1053.83  -3.36252e-14  8.21099  1.25982e-15  5.73357  -1.11189e-15  
195  11.6526  5.13732e-15  1054.13  -2.49436e-14  7.32254  -4.46758e-15  5.74211  -1.12993e-15  
196  10.321  -7.38928e-16  1054.31  -1.81061e-14  7.17456  2.01463e-16  5.74977  -1.12281e-15  
197  9.59239  -5.9552e-15  1054.3  -1.86444e-14  6.42974  -4.46483e-17  5.75339  -1.11707e-15  
198  9.22093  4.88159e-15  1054.27  -1.80723e-14  6.47107  8.75955e-16  5.75718  -1.10653e-15  
199  10.2165  4.89673e-14  1054.21  -1.63903e-14  6.29804  2.5416e-14  5.76003  -9.66935e-16  
200  10.5813  7.01003e-15  1054.3  -2.38183e-14  6.40825  1.68059e-16  5.76342  -9.60993e-16  
201  9.89984  1.38802e-14  1054.14  -2.44327e-14  5.56015  -3.37249e-16  5.76237  -9.57744e-16  
202  9.17491  1.58947e-14  1053.94  -2.64558e-14  4.65687  2.10593e-15  5.75664  -9.4187e-16  
203  9.84572  -2.22623e-15  1053.89  -2.24966e-14  5.35991  -6.58237e-16  5.75459  -9.40408e-16  
204  10.6722  4.10754e-15  1053.88  -2.20314e-14  3.69486  -1.00719e-16  5.74403  -9.36102e-16  
205  9.99444  1.90489e-15  1053.62  -2.21816e-14  3.57509  -1.28845e-15  5.73296  -9.379e-16  
206  10.428  -1.7251e-14  1053.51  -2.4081e-14  3.55498  2.62574e-14  5.72191  -7.99853e-16  
207  10.0303  1.66905e-14  1053.39  -1.65979e-14  4.51868  1.77336e-16  5.71583  -7.94917e-16  
208  9.49465  -4.42359e-14  1053.29  -1.72595e-14  4.57187  -1.0212e-16  5.71008  -7.91436e-16  
209  11.1102  2.90688e-14  1052.93  -1.6689e-14  3.79104  2.97621e-16  5.70049  -7.85991e-16  
210  10.2161  1.07426e-14  1052.95  -2.23473e-14  4.69334  1.53457e-17  5.69548  -7.82004e-16  
211  9.9013  1.81131e-14  1052.84  -2.32296e-14  4.58704  9.02216e-16  5.68999  -7.73666e-16  
212  10.2233  -4.33922e-15  1052.7  -2.31791e-14  4.61446  9.11363e-16  5.68469  -7.65365e-16  
213  9.30417  1.67268e-14  1052.52  -2.32454e-14  4.64962  -9.39547e-16  5.67962  -7.66219e-16  
214  10.8703  -1.23458e-14  1052.27  -1.94998e-14  4.66355  3.9401e-17  5.67466  -7.62289e-16  
215  9.26525  1.21001e-14  1052.05  -1.77869e-14  4.6899  4.42052e-16  5.66988  -7.56443e-16  
216  10.5717  -1.2938e-14  1051.84  -1.97481e-14  4.65248  -1.57755e-16  5.66497  -7.53551e-16  
217  10.2668  3.37655e-15  1051.58  -2.40615e-14  4.61476  2.25895e-17  5.65992  -7.49819e-16  
218  9.84394  -1.01062e-16  1051.43  -2.26323e-14  4.3703  3.18515e-16  5.65375  -7.44708e-16  
219  10.5371  1.50248e-14  1051.31  -2.39088e-14  4.69119  -6.69437e-17  5.64916  -7.4148e-16  
220  10.568  4.31029e-15  1051.27  -1.74089e-14  4.69118  2.42011e-16  5.64462  -7.36819e-16  
221  10.0763  6.21388e-17  1051.12  -1.91655e-14  5.41628  -1.32645e-14  5.64355  -7.95912e-16  
222  10.6092  -2.31149e-15  1051.16  -2.16632e-14  4.63432  -3.23981e-16  5.63881  -7.93696e-16  
223  7.99042  5.70744e-15  1051.03  -2.00567e-14  4.71512  7.88971e-17  5.63449  -7.89619e-16  
224  10.1297  -3.64486e-15  1050.96  -1.64504e-14  4.69904  -3.02988e-17  5.63014  -7.86087e-16  
225  9.48295  5.23099e-15  1050.9  -1.73578e-14  5.55774  -3.71394e-16  5.6298  -7.84167e-16  
226  10.9613  -4.54538e-15  1050.76  -1.85044e-14  4.67846  -1.89396e-15  5.62542  -7.89281e-16  
227  11.0578  3.07745e-14  1050.73  -1.34085e-14  5.51681  3.36304e-16  5.62492  -7.84118e-16  
228  10.2468  4.91249e-15  1050.64  -1.26941e-14  6.30384  -4.39267e-16  5.62802  -7.82543e-16  
229  10.6508  1.10076e-14  1050.72  -1.21256e-14  4.6422  2.52134e-16  5.62354  -7.7784e-16  
230  9.82632  -3.72513e-14  1050.74  -1.35423e-14  3.67332  -2.90199e-15  5.61472  -7.87452e-16  
231  10.4901  9.09628e-16  1050.86  -6.32053e-15  3.58779  7.70924e-17  5.60559  -7.83558e-16  
232  9.95508  -1.75279e-14  1050.98  -6.42842e-15  5.52872  6.13627e-17  5.60524  -7.79769e-16  
233  10.281  -2.41315e-15  1051.15  -7.93314e-15  5.54042  2.16721e-16  5.60495  -7.7532e-16  
234  11.1138  -2.95063e-14  1051.23  -9.08626e-15  6.46584  -3.78569e-15  5.60878  -7.887e-16  
235  10.2147  9.01514e-15  1051.24  -1.14265e-14  5.58998  -3.50728e-16  5.6087  -7.86762e-16  
236  9.08675  -6.2031e-15  1051.26  -9.56225e-15  5.39555  9.20672e-16  5.60776  -7.7924e-16  
237  10.1494  1.25621e-14  1051.34  -4.5306e-15  6.14055  8.03668e-14  5.61009  -4.23336e-16  
238  11.1429  -2.83431e-15  1051.33  4.08245e-15  6.29169  -3.23905e-16  5.61307  -4.22902e-16  
239  10.8265  2.10994e-14  1051.39  7.35308e-15  7.02469  3.02754e-16  5.61921  -4.19747e-16  
240  11.6792  3.45457e-14  1051.56  7.66819e-15  6.22662  5.99316e-15  5.62184  -3.91986e-16  
241  10.7819  1.13698e-13  1051.74  4.53807e-15  6.07237  -4.59862e-14  5.62378  -5.88512e-16  
242  10.6922  -1.13902e-14  1051.62  1.98443e-14  4.62888  -7.49156e-17  5.61951  -5.86308e-16  
243  10.8476  -6.68662e-15  1051.58  2.09019e-14  4.68268  -1.31594e-16  5.61551  -5.84365e-16  
244  10.3183  -1.83538e-14  1051.39  2.24193e-14  5.3325  5.86577e-15  5.6143  -5.56917e-16  
245  11.2751  3.81951e-15  1051.63  2.88955e-14  5.58042  -1.21644e-16  5.61416  -5.55073e-16  
246  10.0863  -5.60818e-15  1051.72  2.80255e-14  5.43336  -9.11421e-16  5.61339  -5.56577e-16  
247  9.11664  -1.0283e-14  1051.73  3.00404e-14  5.55103  7.64678e-17  5.61313  -5.53917e-16  
248  9.87673  -8.614e-14  1051.55  2.90418e-14  6.42034  -3.46444e-15  5.61651  -5.66095e-16  
249  10.707  -6.47895e-15  1051.49  1.58171e-14  5.53816  -9.12362e-17  5.61618  -5.64116e-16  
250  10.8446  1.89915e-14  1051.47  1.73355e-14  5.46485  -6.52974e-16  5.61556  -5.64485e-16  
251  10.6448  -1.96786e-14  1051.43  1.50825e-14  5.47721  7.71153e-15  5.61498  -5.30286e-16  
252  10.0763  -1.88812e-16  1051.33  2.56558e-14  4.54956  8.3766e-18  5.6106  -5.2807e-16  
253  9.78464  -1.496e-15  1051.27  2.45282e-14  3.53359  -4.53851e-17  5.60209  -5.26092e-16  
254  10.1886  2.63315e-14  1051.3  2.48837e-14  3.65061  1.50463e-15  5.59412  -5.17803e-16  
255  10.7032  -1.81728e-14  1051.14  2.66577e-14  3.74824  6.50925e-15  5.58662  -4.89238e-16  
256  10.1967  -8.03928e-15  1051.19  1.92557e-14  4.53952  2.81073e-16  5.58238  -4.86119e-16  
257  9.59956  2.04726e-14  1051.19  1.82152e-14  4.59106  3.32554e-16  5.57838  -4.82818e-16  
258  10.0035  -3.99718e-14  1051.13  1.64484e-14  5.48739  -6.33507e-16  5.57802  -4.83423e-16  
259  9.62685  -5.50142e-16  1051.12  3.18832e-14  4.62166  6.94717e-17  5.57419  -4.81211e-16  
260  10.4765  -3.12985e-15  1051.13  3.2131e-14  4.55944  1.74987e-15  5.57015  -4.72323e-16  
261  10.5989  2.92172e-14  1050.95  3.12326e-14  5.37588  -3.9728e-15  5.56938  -4.86213e-16  
262  10.5472  1.73773e-14  1050.86  2.64413e-14  4.55912  1.07648e-15  5.56538  -4.80037e-16  
263  9.97193  -4.92784e-15  1050.75  2.45173e-14  4.50357  9.26346e-16  5.5612  -4.745e-16  
264  8.88063  7.33408e-15  1050.6  2.45101e-14  4.66516  -3.16764e-16  5.55769  -4.73881e-16  
265  9.03412  2.64391e-14  1050.43  2.64682e-14  4.62489  -9.0862e-16  5.55405  -4.7558e-16  
266  10.3058  1.44362e-15  1050.35  2.94753e-14  3.75442  -2.31617e-17  5.54704  -4.73819e-16  
267  10.4432  9.55861e-16  1050.3  2.97681e-14  4.62382  2.08347e-15  5.54347  -4.63907e-16  
268  11.2226  1.64015e-15  1050.23  2.83114e-14  4.65093  -4.63112e-16  5.54002  -4.63904e-16  
269  10.396  -3.93903e-14  1050.15  2.94343e-14  4.67549  -8.68083e-16  5.53669  -4.65459e-16  
270  10.7035  2.10071e-15  1050.04  3.3404e-14  6.37544  -1.03645e-15  5.53991  -4.67646e-16  
271  10.1698  -3.27272e-15  1049.99  3.41006e-14  4.70787  1.73501e-18  5.53673  -4.65855e-16  
272  9.26981  -4.02542e-15  1049.92  3.39975e-14  3.82229  -2.95055e-15  5.53021  -4.75302e-16  
273  10.5202  -2.2872e-15  1049.8  3.7883e-14  5.52168  -9.88424e-17  5.53018  -4.73876e-16  
274  10.443  6.6715e-15  1049.89  3.85817e-14  5.47452  -3.7361e-16  5.52997  -4.73498e-16  
275  10.7464  -9.54057e-15  1050.03  3.84654e-14  6.39738  6.06161e-16  5.53323  -4.69439e-16  
276  10.4643  4.64418e-15  1049.93  3.5005e-14  5.55323  2.9828e-15  5.53331  -4.56509e-16  
277  9.11047  -1.06294e-14  1049.91  3.4953e-14  4.6915  6.99668e-18  5.53017  -4.5478e-16  
278  9.44115  -3.70668e-16  1049.89  3.45824e-14  4.71103  -9.12381e-17  5.52712  -4.53428e-16  
279  10.3862  1.52464e-14  1049.86  3.66082e-14  5.54508  3.92716e-16  5.52719  -4.50295e-16  
280  10.2045  -8.74588e-16  1049.84  3.14682e-14  5.56797  -1.89856e-17  5.52734  -4.48703e-16  
281  10.7875  -3.01871e-15  1049.89  3.13322e-14  5.56704  3.17355e-16  5.52748  -4.45887e-16  
282  9.64291  -2.43865e-14  1049.95  2.64029e-14  4.57085  2.54711e-15  5.52398  -4.34923e-16  
283  10.875  4.95739e-15  1049.91  3.01748e-14  4.59859  -2.1965e-15  5.5206  -4.41352e-16  
284  9.90582  3.07822e-15  1050.05  3.1911e-14  7.34663  -2.11328e-16  5.52724  -4.40516e-16  
285  9.93795  5.21776e-15  1050.19  3.00894e-14  7.38883  1.23193e-16  5.53399  -4.38474e-16  
286  11.5109  -8.41258e-15  1050.35  2.90117e-14  7.32817  1.10277e-15  5.54046  -4.32909e-16  
287  10.863  6.99799e-15  1050.39  2.94733e-14  6.34351  2.72209e-16  5.54335  -4.30373e-16  
288  9.7407  -1.83736e-15  1050.47  2.85796e-14  5.35513  -1.40417e-14  5.54268  -4.79159e-16  
289  11.124  -6.50189e-15  1050.63  2.63399e-14  6.27417  9.07763e-15  5.54529  -4.45028e-16  
290  12.0074  -1.56028e-13  1050.91  1.93041e-14  5.5842  1.04455e-16  5.54543  -4.43072e-16  
291  9.99358  -6.29696e-15  1051.1  3.01289e-15  8.1577  -2.34945e-16  5.55469  -4.42334e-16  
292  10.6864  8.17129e-15  1051.34  3.16195e-15  8.32041  8.62643e-16  5.56447  -4.37723e-16  
293  11.9218  -2.72078e-14  1051.51  1.70178e-15  8.22613  -1.44536e-15  5.57384  -4.41271e-16  
294  10.4631  -7.17322e-15  1051.75  5.01808e-15  8.21134  9.04431e-16  5.58309  -4.36549e-16  
295  11.7954  2.04381e-14  1051.84  6.33757e-15  9.13405  9.47609e-17  5.59551  -4.34692e-16  
296  10.0369  -8.2617e-15  1051.98  6.45193e-15  8.238  -3.82035e-15  5.60471  -4.46488e-16  
297  11.1772  -7.8924e-14  1052.13  7.75291e-15  7.25938  7.67638e-15  5.61046  -4.18284e-16  
298  10.9742  5.58636e-15  1052.25  1.27626e-14  7.22325  1.40722e-15  5.61604  -4.11967e-16  
299  10.9565  1.21152e-14  1052.49  1.49122e-14  6.45343  -1.67986e-16  5.61893  -4.11126e-16  
300  10.2827  6.62651e-14  1052.52  1.10538e-14  5.5648  -1.45987e-15  5.61874  -4.1473e-16  
301  9.93544  8.3971e-15  1052.57  1.07909e-14  6.39406  3.14523e-17  5.6214  -4.13202e-16  
302  10.2974  2.21219e-14  1052.57  1.14e-14  6.38084  -3.35143e-16  5.62399  -4.12936e-16  
303  10.1542  -8.68191e-15  1052.61  1.2273e-14  6.4061  -6.62785e-16  5.62665  -4.13785e-16  
304  11.3295  -2.54882e-14  1052.76  8.58831e-15  4.69558  4.22367e-15  5.62349  -3.98065e-16  
305  9.38  -1.29308e-14  1052.81  1.45902e-14  5.60371  -6.79877e-17  5.62343  -3.9695e-16  
306  11.0669  -1.32997e-14  1052.83  1.37331e-14  6.40099  6.72307e-16  5.62604  -3.9335e-16  
307  10.6597  -3.21503e-14  1052.92  1.36146e-14  6.33929  4.45216e-15  5.62844  -3.7709e-16  
308  10.8259  5.82005e-15  1052.88  3.17969e-14  5.55861  1.68982e-16  5.6282  -3.75264e-16  
309  10.4265  1.62058e-14  1052.86  3.17607e-14  6.40137  4.69128e-16  5.63078  -3.72449e-16  
310  11.3874  -1.64736e-14  1052.84  3.25045e-14  6.5385  -2.33375e-16  5.6338  -3.71987e-16  
311  10.6985  6.03299e-14  1052.79  3.15934e-14  6.44959  -3.39361e-15  5.6365  -3.81992e-16  
312  10.9589  -1.13106e-14  1052.8  3.52714e-14  6.36759  -4.20088e-16  5.63891  -3.82118e-16  
313  10.8638  -2.7052e-15  1052.85  3.58629e-14  5.57666  3.20744e-16  5.63871  -3.79806e-16  
314  11.1308  -2.96896e-15  1052.91  3.38089e-14  5.57879  -1.04274e-16  5.63851  -3.78903e-16  
315  10.502  1.39707e-14  1052.85  3.0185e-14  4.62956  2.82358e-16  5.63521  -3.76742e-16  
316  11.2893  6.08807e-15  1052.83  2.94878e-14  4.52537  -1.01035e-15  5.6316  -3.78805e-16  
317  12.0098  -2.19035e-14  1052.85  2.73595e-14  2.68953  1.55379e-14  5.62205  -3.27128e-16  
318  10.8263  -1.51633e-13  1052.73  2.43149e-14  3.50002  2.2278e-14  5.61518  -2.53972e-16  
319  11.4493  8.58657e-15  1052.56  1.98284e-14  1.84345  3.23587e-16  5.60301  -2.52109e-16  
320  9.73896  1.15578e-15  1052.42  1.9676e-14  1.80138  -7.33651e-16  5.59079  -2.53657e-16  
321  10.0788  5.58726e-14  1052.3  1.84417e-14  3.7062  -2.48112e-15  5.58475  -2.60797e-16  
322  9.69333  5.52576e-15  1052.24  1.95356e-14  1.88199  -9.2431e-17  5.57292  -2.60259e-16  
323  10.5887  1.11588e-14  1052.13  1.97533e-14  2.82492  -1.62154e-16  5.56417  -2.59946e-16  
324  10.2193  3.49588e-14  1052.02  2.34421e-14  2.83414  5.74644e-16  5.5555  -2.57297e-16  
325  10.1601  1.18608e-13  1051.93  3.23359e-14  3.76136  -2.98673e-15  5.54982  -2.65934e-16  
326  10.6404  7.77402e-15  1051.81  2.98429e-14  3.77876  1.00404e-16  5.54423  -2.64779e-16  
327  9.94087  2.59358e-14  1051.64  3.06028e-14  4.62934  6.70322e-16  5.54136  -2.61838e-16  
51  11.2075  -6.4004e-15  994.392  -8.95945e-14  3.76027  1.67028e-16  3.73836  5.79353e-16  
52  9.47397  3.62784e-14  995.565  -7.6117e-14  4.56687  -4.50547e-15  3.75763  4.61102e-16  
53  8.91134  -4.10725e-15  996.5  -6.58198e-14  4.65931  8.9162e-17  3.77813  4.52648e-16  
54  11.4586  -2.05719e-15  998.056  -6.42204e-14  3.72751  -3.88593e-16  3.777  4.33954e-16  
55  10.1403  2.16762e-14  998.359  -5.15678e-14  4.66564  -6.24117e-17  3.79632  4.23164e-16  
56  11.0731  2.81346e-13  999.488  1.09069e-14  4.67544  -3.20171e-15  3.81502  3.46039e-16  
57  11.0959  -1.31562e-14  1000.84  8.25884e-14  6.32005  -4.53957e-14  3.86721  -6.06914e-16  
58  11.3419  -1.55621e-14  1001.93  6.69528e-14  6.23522  1.64095e-15  3.91554  -5.6104e-16  
59  11.1366  -1.97302e-15  1002.83  7.46487e-14  4.64465  7.13936e-16  3.93012  -5.3554e-16  
60  11.9611  -3.81149e-15  1004.03  4.11529e-14  6.51879  -1.01005e-16  3.98088  -5.2702e-16  
61  11.0857  2.06052e-16  1005.94  4.17499e-14  5.53454  -1.02764e-15  4.01076  -5.36647e-16  
62  11.0977  2.37004e-14  1006.63  4.20553e-14  5.44636  4.92793e-15  4.03784  -4.33542e-16  
63  10.5717  -1.53057e-13  1007.79  4.99199e-14  6.47946  9.09185e-17  4.08306  -4.2383e-16  
64  10.587  8.25893e-15  1008.72  7.19618e-14  6.48626  2.36035e-16  4.12675  -4.11832e-16  
65  10.9874  -2.24953e-14  1009.66  7.3012e-14  7.24156  -8.24557e-16  4.18238  -4.19202e-16  
66  10.1875  2.74221e-14  1010.41  5.69284e-14  5.57498  3.32391e-18  4.20681  -4.1179e-16  
67  10.1806  -1.03352e-14  1011.56  2.43174e-15  6.43123  -5.9498e-17  4.24516  -4.05716e-16  
68  11.5403  1.17591e-14  1013.1  2.39949e-15  7.36662  -3.93192e-16  4.29806  -4.05503e-16  
69  11.0924  4.61668e-14  1014.49  -5.18436e-15  7.22707  -6.55041e-16  4.34688  -4.09662e-16  
70  10.6359  1.1044e-13  1015.14  1.25025e-15  7.26662  4.54975e-15  4.39475  -3.2836e-16  
71  11.9895  -6.59234e-15  1016.38  3.98314e-15  5.55851  -5.4126e-16  4.41352  -3.31794e-16  
72  10.9607  -1.69528e-14  1017.64  4.32281e-15  5.53414  1.02567e-15  4.4313  -3.10247e-16  
73  9.60577  -5.27869e-14  1018.09  4.67281e-15  5.59076  1.76564e-15  4.44942  -2.77812e-16  
74  9.67629  -9.85977e-16  1018.42  1.16154e-14  5.59956  5.93996e-17  4.46712  -2.72624e-16  
75  11.1865  1.08165e-14  1018.71  6.20672e-15  6.88389  4.56026e-14  4.50373  4.22455e-16  
76  9.65701  -1.52362e-14  1018.97  1.96782e-14  6.39294  1.455e-15  4.53193  4.37866e-16  
77  9.87845  3.03057e-14  1019.18  2.61597e-14  6.45789  -3.16829e-15  4.56025  3.84835e-16  
78  9.29878  1.16924e-17  1019.95  3.71857e-14  6.49592  1.22599e-16  4.58831  3.81034e-16  
79  9.83253  -3.18708e-14  1020.59  3.95577e-14  7.36955  -8.24917e-17  4.62804  3.74412e-16  
80  10.7817  1.32775e-13  1021.26  2.59389e-14  6.50023  2.78918e-15  4.65441  4.08423e-16  
81  8.80877  -3.04505e-15  1021.31  -2.76453e-16  7.11076  -1.69917e-15  4.68852  3.79151e-16  
82  9.53525  2.13755e-14  1021.57  5.69807e-15  6.40753  2.0859e-15  4.71207  4.02531e-16  
83  11.1633  3.58154e-14  1021.53  2.19202e-14  3.76273  -6.59329e-16  4.69924  3.88182e-16  
84  11.1543  3.28101e-14  1021.16  2.67839e-14  3.78663  -2.0668e-15  4.68707  3.55449e-16  
85  9.19069  7.69256e-15  1021.77  3.31385e-14  4.67266  3.46064e-16  4.68688  3.55325e-16  
86  10.4791  -7.59647e-15  1021.67  2.3403e-14  4.66379  8.0555e-16  4.68658  3.61172e-16  
87  9.44555  5.79689e-14  1021.69  1.98506e-14  3.69335  -5.78898e-17  4.67385  3.558e-16  
88  9.71217  8.02234e-15  1021.71  5.70407e-15  3.66833  -6.57013e-17  4.66112  3.50464e-16  
89  10.6082  -5.22521e-15  1021.28  7.19784e-15  4.23474  8.96939e-15  4.65579  4.58201e-16  
90  9.9084  -4.23854e-14  1021.13  8.97055e-15  3.43232  -3.32751e-15  4.64069  4.11464e-16  
91  9.05471  -1.53356e-13  1020.89  -1.35477e-14  4.40951  -1.41755e-12  4.63787  -1.68807e-14  
92  10.953  8.44975e-15  1020.9  -4.96926e-14  4.62429  3.5241e-16  4.63771  -1.66731e-14  
93  9.30984  1.38768e-14  1021.18  -4.42475e-14  5.52933  -3.14228e-16  4.64832  -1.64783e-14  
94  10.8988  -1.77742e-14  1021.52  -5.51608e-14  5.56648  -2.10956e-15  4.65912  -1.63093e-14  
95  10.1282  1.68987e-15  1021.76  -3.54532e-14  5.51598  3.50162e-17  4.66909  -1.61193e-14  
96  10.0361  -5.72223e-15  1022.29  -3.36263e-14  4.64814  4.64027e-15  4.66884  -1.58806e-14  
97  10.5741  5.20499e-14  1022.82  -4.15621e-14  5.38858  -8.58948e-15  4.67702  -1.57978e-14  
98  10.5585  6.14733e-15  1022.97  -3.01465e-14  5.54274  2.17216e-15  4.68675  -1.55959e-14  
99  9.01331  5.91459e-15  1023.28  -2.46332e-14  4.68322  9.68464e-17  4.68671  -1.54215e-14  
100  9.36577  -1.0546e-14  1023.43  -2.18291e-14  4.61987  -1.34196e-16  4.68598  -1.52535e-14  
101  9.53285  -1.00465e-13  1023.39  -1.53123e-14  4.64551  -4.13318e-16  4.68554  -1.50922e-14  
102  10.4774  -1.138e-14  1023.1  -2.75523e-15  3.67413  3.28942e-16  4.67466  -1.49264e-14  
103  9.34948  -7.9761e-15  1023.19  -3.5552e-15  3.71062  -1.01083e-16  4.66441  -1.47687e-14  
104  10.2378  3.42102e-14  1023.67  2.4961e-15  3.70806  8.25292e-16  4.65434  -1.46045e-14  
105  9.33982  3.42033e-14  1023.68  8.45772e-16  3.62139  1.07262e-14  4.64358  -1.43407e-14  
106  9.95681  2.08923e-14  1023.55  7.62711e-15  3.68379  -1.18857e-15  4.63368  -1.42051e-14  
107  10.4685  1.6393e-14  1023.87  6.12203e-15  2.85469  -2.49545e-15  4.61553  -1.40856e-14  
108  10.5321  -3.93923e-14  1024.09  1.53113e-14  2.85464  -3.51869e-16  4.59774  -1.39469e-14  
109  9.8101  3.26812e-15  1023.98  -1.87854e-14  2.81654  -6.02612e-17  4.57993  -1.3808e-14  
110  9.97038  -4.28057e-15  1023.89  -1.29669e-14  2.86548  -7.82813e-17  4.56296  -1.36721e-14  
111  10.093  -5.484e-14  1023.54  -1.52022e-14  2.8464  8.56792e-16  4.54613  -1.35296e-14  
112  9.80487  -6.84561e-14  1023.01  -9.1473e-15  2.84428  7.00285e-15  4.52961  -1.33303e-14  
113  9.13064  1.65946e-14  1022.82  -1.1486e-14  3.70816  -5.21355e-16  4.52171  -1.32071e-14  
114  9.16606  -3.07918e-14  1022.78  -1.02404e-14  3.6742  4.6928e-16  4.51364  -1.30769e-14  
115  9.50576  7.32625e-15  1022.81  1.12155e-15  2.76181  -3.98375e-15  4.49711  -1.29911e-14  
116  10.4021  2.09962e-15  1023.09  3.85222e-15  2.70003  -1.638e-15  4.48031  -1.2885e-14  
117  9.15931  -2.30869e-15  1022.98  -1.4115e-15  3.68584  -4.56421e-16  4.47296  -1.27699e-14  
118  9.54944  2.24742e-14  1022.8  -2.14153e-15  2.8052  -6.83312e-17  4.45766  -1.26534e-14  
119  10.5055  5.81024e-14  1022.74  -1.74335e-14  2.7665  -1.48506e-14  4.44228  -1.26733e-14  
120  9.18273  -2.61112e-15  1022.63  -1.3127e-14  2.79394  1.17242e-15  4.42743  -1.25486e-14  
121  9.60105  1.80877e-14  1022.63  -1.80726e-14  1.93328  9.19373e-17  4.40516  -1.24357e-14  
122  10.0203  -5.36066e-14  1022.48  -2.58403e-14  1.93002  -6.79602e-16  4.38326  -1.23317e-14  
123  10.1773  -6.14146e-16  1022.51  -6.31545e-14  3.74223  1.60889e-16  4.37764  -1.22221e-14  
124  9.22158  -2.29826e-14  1022.36  -5.95205e-14  3.76001  3.71289e-17  4.37227  -1.21155e-14  
125  11.3651  5.70212e-14  1022.1  -5.6807e-14  3.73561  9.42572e-16  4.36678  -1.2003e-14  
126  9.81662  -1.44527e-13  1021.94  -3.94937e-14  3.70225  -4.49901e-15  4.3611  -1.19388e-14  
127  8.9739  -8.38982e-16  1021.86  -5.2119e-14  3.66127  1.69716e-15  4.35517  -1.18233e-14  
128  9.70212  -1.55681e-14  1021.79  -5.17042e-14  3.65969  3.83761e-15  4.34932  -1.16917e-14  
129  9.86831  3.69457e-14  1021.76  -5.35459e-14  3.65347  2.14414e-16  4.34352  -1.15924e-14  
130  9.34652  5.435e-15  1021.74  -9.30392e-14  3.74915  -4.93988e-17  4.33861  -1.1497e-14  
131  10.4797  2.62809e-15  1021.57  -8.78434e-14  3.73514  -3.83747e-16  4.33367  -1.1406e-14  
132  10.4824  2.62057e-14  1021.58  -8.48091e-14  2.78319  -1.16621e-15  4.32106  -1.13227e-14  
133  9.29965  1.31821e-13  1021.58  -8.68697e-14  3.42669  4.46708e-14  4.31385  -1.08711e-14  
134  10.4957  2.0708e-15  1021.32  -7.81178e-14  3.54319  -6.93891e-16  4.30768  -1.07897e-14  
135  10.2573  -1.26785e-14  1020.95  -7.99386e-14  2.79007  4.69456e-16  4.29564  -1.07004e-14  
136  10.2138  -5.81407e-14  1020.72  -8.39777e-14  2.63885  1.73088e-13  4.28259  -9.25321e-15  
137  10.772  -6.23235e-15  1020.41  -1.11778e-13  1.89438  3.28883e-18  4.26393  -9.18089e-15  
138  9.43832  2.55371e-14  1020.23  -1.06089e-13  2.7951  -4.29529e-16  4.25255  -9.11305e-15  
139  10.7383  -4.12949e-14  1020.03  -1.00408e-13  2.81398  -8.44062e-17  4.24148  -9.0436e-15  
140  10.3309  -4.52378e-14  1019.73  -1.05093e-13  1.87024  -1.41398e-15  4.22338  -8.98536e-15  
141  9.18442  -1.46705e-15  1019.62  -1.00716e-13  1.87813  -1.21813e-16  4.20561  -8.91821e-15  
142  10.8402  -7.19605e-15  1019.36  -9.97923e-14  2.67834  4.15371e-15  4.19413  -8.81993e-15  
143  10.9209  8.43783e-14  1019.32  -8.895e-14  1.81874  1.57456e-15  4.1764  -8.74236e-15  
144  8.37694  -7.693e-15  1018.94  -8.64396e-14  1.87355  -4.33838e-17  4.15935  -8.67792e-15  
145  11.1852  1.39782e-14  1018.6  -8.3024e-14  0.961839  2.4231e-17  4.13583  -8.61393e-15  
146  11.2552  5.79737e-14  1018.48  -7.2899e-14  1.92774  -2.27316e-17  4.11972  -8.55122e-15  
147  8.90889  -1.38426e-14  1018.25  -7.57733e-14  1.91901  -1.20038e-15  4.10377  -8.49796e-15  
148  9.33597  1.60888e-14  1018.22  -7.05118e-14  3.68665  -3.87432e-16  4.10077  -8.43961e-15  
149  10.1093  -1.5377e-16  1018.13  -7.04593e-14  3.70374  -3.6263e-16  4.09793  -8.38191e-15  
150  10.1947  -3.22165e-14  1018.14  -7.90814e-14  3.721  -2.13999e-15  4.09526  -8.33765e-15  
151  9.65288  -5.13379e-15  1018.26  -6.41636e-14  5.50105  -1.67655e-15  4.10516  -8.29074e-15  
152  10.5794  -9.91545e-15  1018.41  -6.53373e-14  5.54764  -9.9106e-16  4.11525  -8.23969e-15  
153  10.4339  -1.48698e-14  1018.64  -5.8987e-14  5.59325  6.26375e-16  4.12551  -8.17812e-15  
154  10.898  2.04297e-13  1018.67  -1.85589e-14  5.56859  3.86527e-15  4.13546  -8.09506e-15  
155  9.84569  -1.37981e-14  1018.84  -1.02297e-14  5.59466  1.95306e-16  4.14546  -8.03828e-15  
156  11.3972  2.41201e-14  1019.16  -7.79743e-15  7.10901  -1.02664e-14  4.16562  -8.05344e-15  
157  10.7333  1.07087e-14  1019.55  -1.33549e-14  7.28006  -3.28051e-15  4.18666  -8.02119e-15  
158  10.3745  5.48558e-15  1019.78  -1.40741e-14  5.99466  -1.60468e-14  4.1988  -8.07505e-15  
159  10.5857  -1.73186e-16  1020.04  -1.30827e-14  5.54444  1.70227e-15  4.20777  -8.00987e-15  
160  10.0442  -2.73352e-14  1020.18  -1.65729e-14  5.55868  1.74373e-16  4.21671  -7.95567e-15  
161  10.1652  2.58667e-13  1020.54  -1.16461e-14  4.70717  -1.47234e-15  4.21994  -7.91301e-15  
162  10.4893  1.33216e-14  1020.7  4.99537e-15  4.7118  8.95599e-17  4.22315  -7.86071e-15  
163  11.4205  -5.11245e-14  1020.96  4.51474e-15  5.43349  1.89478e-15  4.23101  -7.79736e-15  
164  9.28986  -1.50345e-14  1020.89  9.28163e-15  5.16055  5.0162e-14  4.23701  -7.42343e-15  
165  10.0248  -3.71785e-15  1020.74  -9.39981e-15  2.87286  2.99476e-17  4.22827  -7.37565e-15  
166  9.48144  -1.0614e-14  1020.76  -8.95901e-15  3.79854  8.29112e-17  4.22553  -7.32815e-15  
167  9.48887  -1.50279e-14  1020.79  -1.63711e-14  4.63966  -1.59094e-15  4.22815  -7.29183e-15  
168  10.1775  1.27614e-13  1020.69  -1.15226e-14  5.57478  6.74354e-15  4.23662  -7.20356e-15  
169  10.67  -2.6932e-15  1020.73  7.3779e-17  4.70029  -2.44228e-17  4.23952  -7.15869e-15  
170  9.30649  -1.49971e-14  1020.87  -1.12235e-15  4.6719  9.36486e-17  4.2422  -7.11365e-15  
171  10.893  -3.10283e-14  1021.18  -6.40052e-15  5.51475  -1.49834e-15  4.25006  -7.07898e-15  
172  9.49261  1.41482e-14  1021.25  -1.16216e-14  6.19458  -3.51301e-15  4.26199  -7.05711e-15  
173  11.9071  5.5521e-15  1021.5  -1.15588e-14  5.571  -4.46756e-16  4.26997  -7.0168e-15  
174  9.99535  3.11634e-15  1021.7  -1.68067e-14  5.35796  -7.93625e-15  4.27656  -7.02237e-15  
175  11.8828  3.39542e-14  1022  -1.7727e-14  4.50839  9.96855e-15  4.27796  -6.92002e-15  
176  11.4722  4.61211e-15  1022.26  -1.22362e-14  3.44495  8.41328e-16  4.27297  -6.87354e-15  
177  11.6552  -1.70814e-14  1022.47  -1.22319e-14  3.66859  -2.04227e-16  4.26937  -6.83384e-15  
178  11.5994  8.00696e-14  1022.75  -1.07813e-14  3.76213  -7.17533e-16  4.26637  -6.79765e-15  
179  10.4875  -2.63072e-14  1022.87  -1.7414e-14  4.50759  8.49478e-17  4.26779  -6.75717e-15  
180  9.45655  1.87832e-14  1022.99  -1.60498e-14  3.74803  2.862e-16  4.26475  -6.71598e-15  
181  9.70833  -1.12188e-13  1022.92  -1.88007e-14  4.56528  8.65429e-16  4.2665  -6.6719e-15  
182  10.2239  1.37547e-14  1022.9  -1.40891e-14  2.7698  5.74356e-16  4.25785  -6.63001e-15  
183  10.6677  4.03271e-15  1022.99  -1.55431e-14  3.7433  -8.32703e-17  4.25489  -6.59239e-15  
184  10.0303  1.54802e-14  1022.93  -1.35802e-14  2.84595  3.09795e-16  4.24684  -6.55295e-15  
185  10.2591  -1.132e-14  1022.89  -1.91545e-14  2.73546  4.77821e-15  4.23825  -6.48857e-15  
186  10.8882  4.4728e-15  1023.02  -1.2289e-14  3.6352  -1.98378e-16  4.23485  -6.45303e-15  
187  9.97467  -4.27809e-15  1023.27  -1.23885e-14  4.55369  -4.69601e-17  4.23664  -6.41704e-15  
188  10.9399  -4.56903e-14  1023.54  -9.67032e-15  5.44869  -8.16208e-16  4.24341  -6.38575e-15  
189  10.5407  -1.23296e-13  1023.84  9.16255e-15  4.5816  -4.39272e-15  4.24529  -6.37468e-15  
190  10.4025  -1.23448e-15  1024.02  3.58974e-15  3.58347  1.14126e-15  4.24163  -6.33315e-15  
191  10.0239  3.94361e-14  1024.14  2.80596e-15  3.69558  9.94037e-16  4.23863  -6.29289e-15  
192  10.862  -1.73124e-14  1024.32  1.60587e-15  6.40726  -5.44259e-15  4.25048  -6.28825e-15  
193  9.36253  4.33206e-15  1024.49  -2.94633e-14  6.26355  6.9205e-16  4.26142  -6.25031e-15  
194  9.14209  -7.02059e-15  1024.55  -3.16579e-14  3.73582  -5.57646e-16  4.25858  -6.21954e-15  
195  9.51037  -5.56119e-14  1024.7  -2.81234e-14  4.64452  5.0411e-16  4.26066  -6.18339e-15  
196  9.60345  1.55517e-13  1024.77  -1.72822e-14  4.66988  -1.21728e-14  4.26284  -6.21542e-15  
197  11.4089  -1.09882e-14  1024.71  -1.55594e-14  4.65865  -1.18984e-15  4.26495  -6.18869e-15  
198  9.97028  1.05732e-14  1024.56  -1.79565e-14  2.85935  -1.02345e-16  4.25751  -6.15648e-15  
199  9.49182  -9.9299e-15  1024.64  -2.01397e-14  2.86244  -5.68725e-16  4.25017  -6.12708e-15  
200  10.6525  -8.33947e-15  1024.79  -3.19254e-14  2.85987  -4.61191e-17  4.24289  -6.09524e-15  
201  9.4066  -5.90162e-15  1024.83  -3.07931e-14  4.54269  -4.48996e-16  4.24445  -6.06583e-15  
202  10.7765  1.47825e-14  1025.04  -2.82277e-14  5.53362  -6.80074e-17  4.25113  -6.03475e-15  
203  10.3719  -3.34591e-14  1025.02  -2.92259e-14  3.72889  8.48116e-15  4.24844  -5.95993e-15  
204  9.5281  -8.66984e-15  1024.99  -2.35988e-14  3.75504  -1.59938e-16  4.24591  -5.93019e-15  
205  8.89172  2.17138e-14  1025.09  -2.28091e-14  4.6559  -8.90826e-16  4.248  -5.90447e-15  
206  9.82493  4.27279e-15  1024.96  -1.71256e-14  4.67476  -1.14538e-15  4.25017  -5.88032e-15  
207  10.5983  2.94022e-15  1025.14  -1.43558e-14  4.73685  6.34102e-17  4.25263  -5.8503e-15  
208  12.3911  -6.38286e-15  1025.28  -1.27768e-14  5.53971  -8.95512e-16  4.25909  -5.8254e-15  
209  9.98178  5.15917e-15  1025.25  -1.04092e-14  4.62269  -9.42902e-18  4.26091  -5.79632e-15  
210  9.54313  -6.89093e-14  1025.32  -1.88702e-14  3.75154  4.54143e-15  4.25838  -5.74489e-15  
211  8.31527  -1.28967e-14  1025.23  -1.7606e-14  4.57316  5.29741e-16  4.25994  -5.71383e-15  
212  9.10446  6.28171e-15  1025.12  -1.83871e-14  2.79205  9.58749e-16  4.2527  -5.68096e-15  
213  10.0074  -3.68395e-14  1025.16  -2.08254e-14  3.64709  -3.02748e-15  4.24974  -5.66795e-15  
214  10.8155  -6.67141e-15  1025.22  -2.47141e-14  4.48684  -1.49869e-16  4.25089  -5.64103e-15  
215  10.1556  8.53249e-15  1025.45  -2.69424e-14  2.78135  -2.7155e-17  4.24376  -5.61378e-15  
216  10.9745  3.52342e-14  1025.45  -2.42978e-14  3.75428  3.08374e-16  4.24139  -5.58517e-15  
217  9.90461  1.5262e-13  1025.55  -2.88812e-14  4.61007  -7.78894e-15  4.24317  -5.59577e-15  
218  8.83777  -2.28351e-16  1025.54  -2.57172e-14  3.76833  -1.42345e-16  4.24089  -5.56967e-15  
219  9.35226  1.33439e-14  1025.46  -2.77667e-14  4.47054  3.23428e-15  4.24199  -5.52775e-15  
220  10.7221  6.2187e-14  1025.43  -2.35307e-14  4.5694  6.43396e-15  4.24354  -5.47106e-15  
221  9.93675  2.14463e-15  1025.49  -1.49789e-14  3.74444  6.99832e-17  4.24119  -5.44492e-15  
222  9.11784  -3.78182e-14  1025.33  -1.61642e-14  3.77765  3.03144e-17  4.23901  -5.41922e-15  
223  9.82165  1.43289e-14  1025.13  -1.60751e-14  3.78829  2.6909e-16  4.2369  -5.39263e-15  
224  9.92785  2.97907e-14  1025.18  -1.82587e-14  4.66311  -4.19554e-15  4.23889  -5.38707e-15  
225  9.92625  1.50441e-14  1025.24  -1.14453e-14  4.65129  -3.69468e-17  4.24079  -5.3623e-15  
226  9.88718  2.92608e-14  1025.28  -1.25357e-14  3.77756  -3.07912e-16  4.23866  -5.33901e-15  
227  10.6188  5.62796e-14  1025.25  -9.55839e-15  4.62134  -2.06826e-15  4.24042  -5.324e-15  
228  10.3714  -1.13839e-14  1025.3  -1.02313e-14  3.74844  -3.76806e-17  4.23817  -5.29986e-15  
229  10.6911  1.972e-14  1025.23  -1.05005e-14  3.7597  -1.17757e-16  4.23599  -5.27631e-15  
230  11.1879  9.32471e-15  1025.32  -9.32171e-15  4.72953  -1.04816e-16  4.23823  -5.25291e-15  
231  9.74332  -1.09418e-13  1025.44  -1.10522e-15  5.59151  -3.40613e-14  4.24432  -5.38268e-15  
232  10.245  2.45241e-15  1025.56  -6.26675e-15  5.57341  6.6806e-17  4.25028  -5.35824e-15  
233  9.87881  -2.25332e-14  1025.61  -5.73987e-15  5.60372  -3.55677e-16  4.25633  -5.33591e-15  
234  11.6532  -4.93641e-15  1025.64  -8.52178e-15  4.88101  4.04057e-14  4.2591  -5.13261e-15  
235  9.97037  -8.32221e-15  1025.66  -1.63275e-14  4.66791  -5.08668e-17  4.26091  -5.11012e-15  
236  10.4478  1.96373e-14  1025.74  -1.61383e-14  4.67812  -4.0842e-16  4.26275  -5.08941e-15  
237  9.87813  -1.52533e-14  1025.8  -1.78474e-14  4.68101  -1.48585e-17  4.26458  -5.06716e-15  
238  9.32937  6.31199e-14  1025.71  -1.78283e-14  4.72018  1.03151e-15  4.26657  -5.04052e-15  
239  10.3973  1.4389e-14  1025.53  -8.38974e-15  3.7971  -7.24491e-17  4.26453  -5.01892e-15  
240  10.2292  2.82059e-15  1025.43  -7.40825e-15  3.80249  -6.87602e-18  4.26253  -4.99723e-15  
241  10.6043  3.03968e-14  1025.28  -4.02345e-15  3.78479  -8.35378e-16  4.26047  -4.97929e-15  
242  10.5711  4.81115e-15  1025.13  -1.20117e-14  3.76667  7.65738e-17  4.25835  -4.95759e-15  
243  10.4337  -3.60942e-15  1025.08  -1.25994e-14  4.66561  -2.26416e-16  4.26009  -4.93737e-15  
244  10.5548  1.06708e-15  1025.05  -1.33235e-14  4.6681  2.47814e-16  4.26183  -4.9153e-15  
245  9.02786  6.98722e-14  1025.02  -9.6021e-15  4.66092  -1.24521e-15  4.26352  -4.89975e-15  
246  9.2352  -1.77516e-14  1024.86  -3.10693e-15  4.60405  -3.95163e-16  4.26496  -4.88075e-15  
247  10.1682  -9.69032e-16  1024.88  -5.95587e-15  4.40523  -3.45204e-14  4.26555  -5.00528e-15  
248  9.77886  1.23415e-14  1024.96  -1.85355e-15  3.80282  -3.11192e-16  4.26361  -4.98564e-15  
249  10.4503  -1.15701e-14  1024.94  -2.75231e-15  4.64664  8.02368e-17  4.26521  -4.96454e-15  
250  11.1076  9.38134e-15  1024.92  -2.59702e-15  5.57789  4.06234e-16  4.27065  -4.94225e-15  
251  11.1247  -2.04387e-14  1024.84  -2.52048e-15  5.50614  3.6426e-16  4.27576  -4.92032e-15  
252  9.93354  2.62436e-14  1024.84  -9.04907e-15  5.51556  6.77362e-16  4.28086  -4.89729e-15  
253  9.48922  1.22275e-14  1025.03  -6.86598e-16  4.5044  -7.38688e-14  4.28178  -5.17996e-15  
254  9.2408  -1.25818e-14  1025.17  -2.49899e-15  4.62034  1.39081e-15  4.28316  -5.15314e-15  
255  9.61869  2.83438e-15  1025.23  -8.84244e-16  5.43533  -1.91461e-14  4.28784  -5.21002e-15  
256  10.6614  -1.2055e-15  1025.21  6.51942e-15  5.55437  7.51058e-17  4.29297  -5.18862e-15  
257  10.9532  3.36808e-14  1025.29  5.92447e-15  5.51735  -2.14335e-15  4.29791  -5.17634e-15  
258  11.0506  1.71875e-14  1025.39  5.29532e-15  6.49547  4.30714e-18  4.30673  -5.15554e-15  
259  9.38824  7.44872e-14  1025.39  1.47024e-16  7.26929  -3.7849e-16  4.31858  -5.13643e-15  
260  12.6038  -8.8934e-15  1025.54  4.37641e-15  6.26697  -2.38873e-15  4.32634  -5.12548e-15  
261  11.0772  2.89813e-14  1025.66  5.74266e-15  6.45255  1.49433e-16  4.33478  -5.10455e-15  
262  9.90206  8.821e-14  1025.8  2.0262e-16  5.50231  6.37541e-15  4.3394  -5.05917e-15  
263  9.39279  2.48779e-15  1025.81  1.0043e-14  5.59951  1.31081e-16  4.34436  -5.03874e-15  
264  10.7273  -1.77031e-14  1025.85  9.24716e-15  6.42761  -2.02093e-17  4.35253  -5.01906e-15  
265  10.1565  9.57803e-15  1025.91  5.38529e-15  6.448  2.89111e-15  4.36071  -4.98816e-15  
266  9.73484  -6.65565e-14  1025.99  8.14416e-15  6.50797  -9.22068e-15  4.36907  -5.00463e-15  
267  9.66752  6.55811e-16  1026.11  1.65464e-14  5.59623  3.09463e-17  4.37382  -4.98511e-15  
268  11.2082  -1.48248e-14  1026.15  1.59434e-14  6.40277  5.53038e-16  4.38166  -4.96373e-15  
269  11.234  -6.99435e-14  1026.33  1.14729e-14  6.47726  2.35938e-16  4.38972  -4.94373e-15  
270  10.7159  -1.16686e-15  1026.41  3.65812e-15  4.57756  5.52873e-16  4.39044  -4.92267e-15  
271  10.1458  8.33526e-15  1026.49  4.48229e-15  5.58342  3.40151e-16  4.39499  -4.90258e-15  
272  9.84465  6.41804e-14  1026.55  5.70945e-15  4.78998  -3.12284e-14  4.39649  -5.00268e-15  
273  9.49204  1.28178e-14  1026.59  4.79598e-15  5.49307  1.14243e-14  4.40065  -4.94046e-15  
274  10.8389  8.36258e-15  1026.68  2.17177e-16  6.34561  2.01541e-16  4.40799  -4.92105e-15  
275  9.74709  1.29942e-14  1026.78  -8.82637e-16  7.17832  1.98989e-15  4.4184  -4.89507e-15  
276  10.2616  1.11225e-14  1026.96  -3.80256e-15  6.39572  -9.42406e-15  4.42581  -4.91204e-15  
277  11.2663  -1.96666e-15  1027.09  -3.62911e-16  6.22522  7.39154e-15  4.43252  -4.86613e-15  
278  11.6672  -7.83343e-15  1027.28  -1.00678e-15  5.49562  -3.36654e-16  4.43647  -4.84929e-15  
279  9.58362  1.02375e-14  1027.38  -2.28119e-16  5.31548  6.64533e-15  4.43973  -4.80672e-15  
280  10.8183  7.78921e-14  1027.48  -1.06715e-14  5.38068  1.54444e-14  4.4432  -4.73199e-15  
281  10.3597  -3.51118e-15  1027.57  -4.56351e-15  6.31553  1.1837e-15  4.45008  -4.71024e-15  
282  9.30273  3.02252e-14  1027.66  -5.11176e-15  6.3162  2.47174e-16  4.45692  -4.69208e-15  
283  10.8587  -7.24889e-14  1027.83  -2.61628e-15  5.16723  -5.71822e-15  4.45951  -4.69583e-15  
284  8.49411  2.94033e-15  1027.96  -1.82051e-14  4.66696  1.55136e-16  4.46027  -4.67819e-15  
285  10.5358  -1.49218e-15  1027.98  -2.02866e-14  4.58582  -1.25461e-15  4.46072  -4.66578e-15  
286  10.236  1.42799e-14  1028.01  -2.49359e-14  4.54877  2.11437e-15  4.46104  -4.6413e-15  
287  9.60007  7.62507e-14  1028.09  -2.29755e-14  6.28273  -1.9098e-14  4.46759  -4.69331e-15  
288  11.0492  1.84275e-15  1028.17  -2.09066e-14  5.51069  -4.54411e-17  4.47133  -4.67665e-15  
289  10.5668  1.99836e-14  1028.29  -2.17489e-14  5.50359  4.79257e-15  4.47502  -4.64283e-15  
290  10.0097  -1.08593e-13  1028.28  -1.7565e-14  5.49712  -1.3144e-16  4.47866  -4.62677e-15  
291  10.5803  -2.81492e-15  1028.19  -1.58035e-14  4.66997  8.22362e-16  4.47933  -4.60745e-15  
292  9.38227  -2.01138e-14  1028.28  -1.77994e-14  5.39779  -1.4465e-15  4.48258  -4.59628e-15  
293  11.6842  -8.3606e-14  1028.37  -1.83404e-14  6.28475  5.41372e-15  4.48892  -4.56104e-15  
294  10.1565  -6.89854e-14  1028.38  -1.83444e-14  4.40447  -3.82148e-13  4.48863  -5.8859e-15  
295  9.52351  9.60873e-16  1028.51  -1.63116e-14  4.52463  1.06981e-15  4.48875  -5.86158e-15  
296  9.40277  -3.27472e-14  1028.5  -1.63533e-14  3.59401  3.83475e-15  4.48564  -5.8278e-15  
297  11.0556  -2.32972e-14  1028.5  -1.38716e-14  2.85887  1.12278e-13  4.47999  -5.41771e-15  
298  11.1993  -6.04451e-15  1028.54  -2.53102e-14  5.26265  2.82268e-15  4.4827  -5.38919e-15  
299  10.5302  3.38295e-15  1028.6  -2.58385e-14  4.62145  -1.61165e-16  4.48317  -5.37116e-15  
300  9.32823  4.14581e-14  1028.63  -2.24765e-14  4.73058  -9.12458e-16  4.48403  -5.35584e-15  
301  9.63184  1.95844e-13  1028.66  -1.94552e-14  4.7032  3.7386e-16  4.48478  -5.33622e-15  
302  10.1494  7.30733e-15  1028.73  -2.01418e-14  5.52105  -9.53561e-17  4.48831  -5.31833e-15  
303  9.69547  -7.55296e-16  1028.72  -1.79628e-14  6.4406  2.40546e-15  4.49495  -5.29206e-15  
304  9.26221  8.61422e-15  1028.81  -1.6716e-14  5.48398  1.14617e-15  4.49831  -5.27024e-15  
305  10.5943  7.27526e-15  1028.78  -7.96e-15  5.52656  2.94509e-16  4.50178  -5.25144e-15  
306  9.70842  1.57036e-14  1028.88  -7.191e-15  4.69524  -1.67547e-16  4.50243  -5.23432e-15  
307  10.1718  -3.5051e-14  1028.9  -7.53252e-15  3.77087  -1.61787e-16  4.49998  -5.2173e-15  
308  10.2411  2.14593e-13  1028.97  -4.88457e-15  4.68587  1.8385e-15  4.5006  -5.1937e-15  
309  11.0811  -4.05234e-15  1029.08  -2.86262e-15  4.70681  1.22873e-16  4.50128  -5.17598e-15  
310  10.8837  -1.08899e-14  1029.14  -2.65401e-15  5.61161  6.61087e-15  4.50497  -5.13682e-15  
311  10.6198  4.3628e-14  1029.2  5.13916e-15  5.56143  4.08483e-15  4.50847  -5.10628e-15  
312  10.0193  -3.36265e-15  1029.26  2.37978e-15  5.6005  -2.56204e-16  4.51208  -5.09028e-15  
313  9.57081  -7.47141e-15  1029.21  3.13358e-15  4.693  2.02756e-16  4.51267  -5.07287e-15  
314  10.6099  -3.52254e-14  1029.17  4.25227e-15  4.72958  1.09104e-15  4.51338  -5.05266e-15  
315  11.2287  -1.58104e-13  1029  -9.70705e-15  4.70324  -5.22187e-15  4.514  -5.05321e-15  
316  10.2176  -1.13082e-15  1028.98  -1.30124e-14  4.67684  3.59269e-16  4.51453  -5.03558e-15  
317  10.7598  -1.71103e-14  1029.02  -1.39757e-14  4.60857  1.453e-16  4.51484  -5.01876e-15  
318  9.33733  7.66246e-14  1029.02  -1.53956e-14  4.61326  -5.18581e-15  4.51516  -5.0193e-15  
319  8.30574  -1.12492e-14  1028.95  -2.16438e-14  3.74381  -1.8518e-16  4.51267  -5.0037e-15  
320  9.81028  5.44203e-15  1028.84  -2.16539e-14  1.88543  -4.3001e-18  4.50422  -4.98763e-15  
321  7.92097  2.40836e-15  1028.73  -2.35274e-14  2.82737  -4.67773e-16  4.49885  -4.97314e-15  
322  9.42866  -3.44263e-13  1028.73  -3.08622e-14  4.66987  8.39624e-15  4.49939  -4.93043e-15  
323  11.9003  2.35554e-15  1028.74  -3.30434e-14  4.6741  -3.82879e-16  4.49995  -4.91595e-15  
324  8.5457  -5.2358e-16  1028.72  -3.33199e-14  4.68007  2.69385e-16  4.50052  -4.89949e-15  
325  10.34  -4.80175e-14  1028.72  -3.37809e-14  5.52796  -6.71509e-15  4.50377  -4.90523e-15  
326  10.4427  -2.08147e-15  1028.75  -3.1421e-14  4.67826  8.06986e-18  4.50432  -4.88973e-15  
327  10.4763  -3.1274e-14  1028.78  -3.11819e-14  5.54046  -5.13125e-17  4.50758  -4.87452e-15  
51  9.58252  9.0254e-15  974.52  -3.95653e-13  4.70837  2.09641e-16  2.57699  -2.91525e-15  
52  11.0941  5.94811e-14  975.411  -3.24129e-13  4.69676  -1.78817e-17  2.62629  -2.84787e-15  
53  11.4569  -5.86167e-15  977.293  -2.44602e-13  5.58833  -2.43065e-16  2.69361  -2.78867e-15  
54  9.75283  6.48981e-15  978.914  -2.36265e-13  5.48009  -4.96572e-16  2.75553  -2.73774e-15  
55  10.2595  3.1048e-14  980.067  -2.23799e-13  5.53972  2.1105e-15  2.81605  -2.63234e-15  
56  10.6465  1.55475e-13  981.104  -1.80889e-13  5.56848  -3.12287e-15  2.87462  -2.64278e-15  
57  9.87898  9.51883e-15  982.854  -1.55488e-13  5.53896  3.47309e-16  2.93012  -2.58048e-15  
58  11.1024  2.90506e-14  983.718  -1.50652e-13  4.40945  5.21751e-14  2.96031  -1.46302e-15  
59  9.2167  1.19343e-13  984.439  -1.40275e-13  4.63041  7.90325e-15  2.99372  -1.2757e-15  
60  9.65441  -6.05513e-15  984.661  -6.36952e-14  4.68351  -1.49812e-16  3.02685  -1.25362e-15  
61  10.5972  -1.15069e-14  984.62  -6.72244e-14  4.66814  -2.32661e-16  3.05841  -1.23399e-15  
62  9.81575  2.46945e-14  985.788  -6.61298e-14  6.38266  -3.33589e-16  3.12113  -1.217e-15  
63  9.91777  -2.98615e-13  986.159  -1.42046e-13  5.61335  -2.27778e-15  3.16729  -1.23664e-15  
64  9.68399  -3.78125e-15  987.257  -1.59692e-13  6.42204  5.38384e-16  3.22646  -1.20437e-15  
65  10.1783  -7.95032e-15  987.716  -1.603e-13  3.79  -1.32448e-16  3.23653  -1.18523e-15  
66  10.4145  8.5132e-14  988.73  -1.56453e-13  3.791  -1.40654e-15  3.24625  -1.18911e-15  
67  9.47762  1.19942e-14  989.873  -1.15043e-13  2.85079  -4.18061e-17  3.23944  -1.16933e-15  
68  10.2894  -5.51777e-15  990.658  -1.11276e-13  5.48584  -6.19408e-16  3.27751  -1.16001e-15  
69  10.7105  1.40156e-14  991.74  -1.10286e-13  4.62712  -8.48732e-16  3.3  -1.15482e-15  
70  10.2004  1.58469e-13  992.291  -1.58801e-13  4.61222  2.92944e-14  3.32152  -6.55652e-16  
71  9.40599  -2.03558e-15  992.542  -1.48158e-13  3.73675  -9.19512e-17  3.32821  -6.4656e-16  
72  9.79331  1.31911e-14  992.998  -1.50205e-13  3.76498  -3.21714e-16  3.33515  -6.41404e-16  
73  10.2396  2.93441e-14  993.975  -1.51723e-13  2.8732  -1.03966e-15  3.32793  -6.47627e-16  
74  9.25887  3.15889e-15  994.345  -1.45079e-13  3.76537  1.23308e-16  3.33466  -6.35766e-16  
75  10.6991  2.34831e-14  994.546  -1.39228e-13  5.45476  8.06856e-16  3.36678  -6.13908e-16  
76  10.5943  1.72332e-14  995.725  -1.41998e-13  5.48657  2.42601e-15  3.39842  -5.68536e-16  
77  9.77792  -6.86125e-14  996.725  -1.42096e-13  6.24931  3.49138e-15  3.44034  -5.08831e-16  
78  10.763  -8.27004e-15  997.441  -1.43916e-13  5.42084  -9.01607e-16  3.46905  -5.14524e-16  
79  10.8034  -1.24583e-14  998.972  -1.46237e-13  6.35846  2.03634e-15  3.51032  -4.78083e-16  
80  10.0363  -2.3753e-14  999.594  -1.40046e-13  6.45131  7.61879e-15  3.55175  -3.64042e-16  
81  11.5747  -8.60825e-15  1000.79  -1.0096e-13  6.99555  -5.49519e-15  3.59958  -4.35308e-16  
82  10.913  -2.99028e-14  1001.94  -1.02308e-13  6.38989  -1.07183e-15  3.6378  -4.44028e-16  
83  9.91901  -1.47519e-14  1002.81  -1.09537e-13  7.27813  3.12753e-15  3.68699  -3.95764e-16  
84  10.2413  -1.03451e-15  1003.83  -9.33348e-14  8.18214  3.28946e-14  3.74693  4.81082e-17  
85  10.145  2.27946e-15  1004.82  -8.76605e-14  7.2606  1.04265e-16  3.79316  4.88471e-17  
86  10.8934  3.55745e-14  1005.97  -8.5186e-14  4.68471  1.07913e-15  3.80474  6.22274e-17  
87  10.1595  4.55221e-14  1007.14  -7.85527e-14  7.33096  -5.55457e-16  3.84995  5.43084e-17  
88  10.5422  1.12951e-14  1008.16  -5.98911e-14  5.6043  -2.47218e-16  3.87216  5.04916e-17  
89  10.1566  2.40368e-14  1008.96  -5.30679e-14  4.40558  -1.32789e-15  3.87882  3.32618e-17  
90  10.7886  8.50434e-14  1009.72  -4.48397e-14  6.26664  -5.20835e-15  3.9083  -3.14494e-17  
91  11.1089  -1.96431e-13  1010.52  -7.16732e-14  7.27121  -1.48879e-14  3.94931  -2.12625e-16  
92  11.9404  4.79591e-15  1011.44  -7.48977e-14  6.54033  4.00804e-16  3.98053  -2.05235e-16  
93  10.2845  -2.56176e-14  1012.34  -7.62387e-14  7.23195  -4.36614e-15  4.01924  -2.54769e-16  
94  11.1666  -3.2386e-14  1013.34  -6.33411e-14  7.28707  -1.59461e-15  4.05768  -2.70532e-16  
95  10.8904  4.05259e-15  1014.28  -6.51164e-14  7.24816  -6.94683e-16  4.09478  -2.75464e-16  
96  9.92317  1.15354e-14  1014.49  -5.6801e-14  6.37245  1.31143e-15  4.12096  -2.57224e-16  
97  11.0333  -2.84878e-14  1015.01  -5.78588e-14  6.21238  -1.75922e-14  4.14473  -4.54212e-16  
98  11.3969  2.3805e-14  1016.01  -5.6217e-14  5.54055  -4.84131e-15  4.16041  -5.03506e-16  
99  10.5308  -1.4152e-14  1016.9  -5.78189e-14  4.61967  -3.69377e-16  4.16551  -5.02015e-16  
100  10.7826  1.1854e-14  1017.35  -5.02601e-14  5.52618  1.33158e-14  4.18047  -3.50172e-16  
101  10.139  4.45145e-14  1018.3  -5.01654e-14  6.15251  1.30652e-13  4.2019  1.07376e-15  
102  11.0229  1.90603e-14  1018.95  -5.05196e-14  6.50237  8.19205e-17  4.22664  1.0631e-15  
103  9.87658  -1.92051e-14  1019.72  -4.58612e-14  7.00182  -3.10743e-14  4.25616  7.21212e-16  
104  10.1838  7.93336e-15  1020.35  -4.33714e-14  4.74079  2.51381e-14  4.26126  9.78232e-16  
105  11.0407  1.33207e-13  1020.6  -2.21385e-14  4.69078  -6.46102e-15  4.26574  9.0074e-16  
106  10.9665  2.00873e-14  1021.1  -1.84248e-14  5.43927  2.86352e-15  4.27784  9.20974e-16  
107  9.41812  -1.02097e-15  1021.5  -1.38324e-14  5.42794  -4.09962e-17  4.28957  9.11158e-16  
108  10.2629  1.12414e-13  1021.89  -1.54124e-14  6.13736  1.13781e-14  4.30824  1.01689e-15  
109  10.2651  5.31988e-15  1022.38  2.27588e-14  5.47594  -5.95609e-17  4.31991  1.00612e-15  
110  11.189  -1.40708e-14  1022.58  2.51787e-14  5.466  -5.6945e-16  4.33126  9.90521e-16  
111  11.3954  4.02687e-14  1022.96  2.61213e-14  6.33092  3.72259e-16  4.35086  9.8446e-16  
112  10.2076  7.23922e-14  1023.54  2.73694e-14  6.22388  9.10505e-15  4.36905  1.0633e-15  
113  10.667  -8.51167e-15  1023.69  2.82195e-14  5.48492  7.72626e-17  4.37978  1.05382e-15  
114  10.0956  -1.13301e-14  1023.9  3.13091e-14  6.47679  -8.81268e-16  4.39975  1.03539e-15  
115  10.9255  6.26427e-14  1024.01  3.28866e-14  6.94487  3.27475e-13  4.42376  4.11501e-15  
116  10.4433  1.07627e-14  1024.44  1.7843e-14  6.55727  -3.5312e-19  4.4437  4.07655e-15  
117  10.9048  2.76138e-15  1024.82  1.55421e-14  6.48531  9.85341e-17  4.4626  4.03971e-15  
118  9.99182  -3.46401e-14  1025.16  2.01695e-14  5.5706  -2.19477e-15  4.47277  3.98252e-15  
119  10.0279  7.86843e-15  1025.37  1.22525e-14  5.54118  -4.05803e-15  4.48248  3.90942e-15  
120  11.9962  9.27413e-15  1026.09  1.07132e-14  7.12047  -1.39919e-14  4.50625  3.74815e-15  
121  10.9921  -3.58367e-15  1026.64  1.25506e-14  6.40764  6.29596e-16  4.52322  3.7203e-15  
122  10.7656  1.88446e-14  1027.16  2.40292e-14  6.40524  7.12141e-15  4.53988  3.7504e-15  
123  12.1597  -5.62786e-15  1027.41  3.67159e-14  5.5771  6.56278e-17  4.54898  3.71808e-15  
124  9.1038  1.20963e-14  1027.58  3.63269e-14  4.58499  8.15369e-16  4.54929  3.69284e-15  
125  11.0823  -2.24208e-14  1027.56  4.684e-14  5.4936  7.32663e-15  4.55743  3.72416e-15  
126  11.7971  -3.71935e-16  1027.85  5.21528e-14  6.42249  4.13795e-17  4.57337  3.69269e-15  
127  10.1596  -1.39544e-14  1028.06  4.87821e-14  7.30448  -7.52382e-16  4.59652  3.65502e-15  
128  11.6218  -7.18836e-15  1028.48  4.56818e-14  6.21999  9.25544e-15  4.61016  3.70208e-15  
129  11.2343  -4.33735e-14  1029.26  5.21467e-14  5.52991  -6.90521e-15  4.61782  3.61368e-15  
130  11.2524  -3.55537e-15  1029.95  4.19731e-14  5.48967  2.48459e-16  4.62503  3.58587e-15  
131  10.0319  -4.07895e-15  1030.83  3.71273e-14  7.22357  -3.94021e-16  4.64633  3.55325e-15  
132  10.6466  3.77871e-14  1031.33  4.26964e-14  8.17594  -6.92992e-15  4.67503  3.46802e-15  
133  10.4649  -1.70196e-15  1031.74  5.69116e-14  8.23599  1.71538e-16  4.70374  3.44144e-15  
134  10.1922  2.74478e-14  1032.07  5.83956e-14  6.4591  5.32938e-16  4.71779  3.41817e-15  
135  9.77844  2.4137e-14  1032.39  6.15603e-14  8.02539  4.01993e-15  4.74404  3.42294e-15  
136  9.97071  -1.00319e-13  1032.67  7.66756e-14  6.9918  1.45131e-13  4.76174  4.53875e-15  
137  9.66511  -8.71885e-15  1033.09  7.5064e-14  7.42757  -3.64696e-15  4.78256  4.4748e-15  
138  10.0038  -2.67859e-14  1033.68  7.33883e-14  7.35717  1.22961e-15  4.80252  4.44965e-15  
139  9.30437  -2.9325e-14  1034.26  6.48231e-14  7.38142  1.67878e-15  4.82236  4.42833e-15  
140  10.0087  6.06914e-16  1034.55  8.12824e-14  8.24617  2.98134e-17  4.84849  4.39476e-15  
141  11.8135  1.84192e-14  1035.03  8.09783e-14  7.40912  3.96014e-16  4.86789  4.36446e-15  
142  10.4473  -2.61515e-14  1035.37  8.30087e-14  8.21167  1.56071e-15  4.89303  4.34338e-15  
143  12.4979  1.64491e-14  1035.96  6.60054e-14  8.78678  2.98629e-14  4.92209  4.53383e-15  
144  11.2417  -3.21161e-15  1036.51  5.58732e-14  8.04964  -5.63463e-16  4.94526  4.49607e-15  
145  10.326  -2.5463e-15  1036.75  5.71535e-14  7.13125  5.62278e-15  4.96133  4.50435e-15  
146  10.963  4.60462e-14  1037.02  5.87707e-14  8.08005  1.49006e-14  4.9841  4.58024e-15  
147  10.9184  -2.74657e-14  1037.47  5.19653e-14  8.23101  -7.14058e-15  5.00762  4.4953e-15  
148  9.91261  -3.62197e-15  1037.7  5.47738e-14  8.62454  2.5432e-15  5.03365  4.48126e-15  
149  11.528  -4.74798e-15  1038.29  5.11325e-14  9.71192  3.4951e-15  5.06706  4.47422e-15  
150  12.1098  2.47445e-13  1038.77  5.3729e-14  8.26503  4.83194e-14  5.08974  4.78517e-15  
151  9.55383  1.07169e-14  1039.17  5.5601e-14  8.31842  6.61444e-15  5.11248  4.79806e-15  
152  10.4887  -2.86583e-14  1039.31  5.69058e-14  8.08013  -1.98188e-16  5.13323  4.76312e-15  
153  8.86713  -2.17078e-14  1039.64  4.73383e-14  7.31936  2.10588e-15  5.14841  4.74467e-15  
154  10.7377  -6.1432e-14  1039.75  3.5121e-14  5.60635  4.07809e-15  5.15157  4.74007e-15  
155  10.5618  7.28438e-16  1039.72  3.38827e-14  5.63031  6.68939e-17  5.15485  4.70806e-15  
156  9.90424  2.43875e-14  1039.89  3.61554e-14  6.42803  4.56232e-17  5.16351  4.67634e-15  
157  9.75456  -4.63733e-14  1040.07  2.13499e-14  6.4125  1.86563e-14  5.17195  4.7708e-15  
158  11.0749  -1.41276e-14  1040.29  1.22313e-14  7.24677  -1.21892e-15  5.18588  4.7306e-15  
159  11.4462  -1.23508e-15  1040.41  1.10518e-14  6.46164  -1.48089e-16  5.19438  4.69808e-15  
160  10.3571  -1.66005e-14  1040.86  8.02386e-15  7.33969  3.38769e-15  5.20859  4.6894e-15  
161  9.79701  -1.36863e-16  1041.22  1.01849e-14  6.38705  -6.13546e-17  5.21634  4.65815e-15  
162  10.6171  7.81744e-15  1041.4  1.05063e-14  6.58637  1.69823e-14  5.2253  4.7387e-15  
163  11.5261  -1.81249e-15  1041.85  1.09165e-14  6.42649  4.31773e-16  5.2331  4.71073e-15  
164  10.2398  -2.20928e-14  1042.02  7.58538e-15  4.62404  2.16787e-15  5.22917  4.69432e-15  
165  11.6663  -1.12958e-14  1042.13  1.41877e-14  5.50255  -1.13066e-15  5.23092  4.65698e-15  
166  9.40149  -3.48172e-14  1042.39  9.50345e-15  7.20349  1.07626e-15  5.24348  4.63418e-15  
167  10.1295  -5.02474e-14  1042.38  3.32615e-15  5.51771  4.9698e-16  5.24522  4.60799e-15  
168  10.1508  4.79149e-14  1042.35  -7.70671e-15  7.93722  3.19211e-14  5.26215  4.77977e-15  
169  11.017  -2.03634e-15  1042.71  -8.91429e-15  8.09372  8.50917e-16  5.27985  4.75522e-15  
170  11.4672  1.84594e-15  1043.11  -9.76826e-15  7.3309  3.33585e-16  5.29259  4.72775e-15  
171  11.137  -5.14121e-14  1043.3  -1.34568e-14  7.36076  1.8266e-15  5.30535  4.70984e-15  
172  11.3417  3.10737e-15  1043.72  -2.14107e-14  8.89703  1.67085e-15  5.32739  4.6912e-15  
173  11.5507  2.0346e-14  1044.24  -2.00381e-14  6.82466  -2.0801e-13  5.33652  3.39424e-15  
174  10.4414  4.53755e-14  1044.41  -2.33291e-14  6.27396  -3.21186e-14  5.3422  3.17901e-15  
175  10.2649  1.23825e-15  1044.6  -3.23444e-14  8.17258  -1.366e-17  5.35925  3.15978e-15  
176  12.2481  1.1433e-14  1045  -3.15832e-14  7.1501  5.15071e-15  5.36997  3.1717e-15  
177  10.1131  -3.22543e-14  1045.18  -3.09809e-14  5.59021  1.71282e-15  5.37128  3.16302e-15  
178  11.3785  -2.73087e-14  1045.26  -2.9459e-14  5.52046  5.48435e-15  5.37217  3.17675e-15  
179  11.7368  2.46141e-15  1045.38  -1.03057e-14  6.13459  -1.34711e-15  5.37665  3.15014e-15  
180  10.5913  -2.90663e-15  1045.38  -1.28136e-14  6.23034  3.47657e-15  5.38164  3.15205e-15  
181  10.7122  -6.64083e-14  1045.33  -1.45873e-14  6.30396  2.77346e-15  5.38701  3.14985e-15  
182  9.96233  -2.06053e-15  1045.27  -3.27117e-14  6.37786  -3.28965e-16  5.39273  3.12974e-15  
183  10.6156  9.37882e-15  1045.28  -3.31041e-14  6.45057  5.93976e-17  5.39881  3.1121e-15  
184  11.4061  2.13376e-14  1045.38  -3.15387e-14  5.49596  4.65229e-15  5.39937  3.1209e-15  
185  11.0443  -3.20658e-14  1045.69  -3.15289e-14  5.25188  1.17443e-13  5.39853  3.77045e-15  
186  11.1205  -5.36809e-15  1046.04  -2.68733e-14  7.18093  3.36155e-15  5.4086  3.76814e-15  
187  10.0304  -3.37629e-15  1046.13  -2.82352e-14  7.11567  -5.47342e-15  5.41819  3.71622e-15  
188  10.1865  -2.63132e-14  1046.27  -3.07243e-14  5.57006  5.89119e-15  5.41904  3.72838e-15  
189  11.2779  -1.98789e-15  1046.34  -3.10428e-14  5.52025  5.6248e-17  5.4196  3.70797e-15  
190  10.3803  4.92878e-15  1046.4  -3.16146e-14  6.3602  -2.26708e-15  5.4248  3.67496e-15  
191  9.77958  -1.71494e-14  1046.31  -3.02797e-14  5.46968  3.58582e-15  5.42504  3.67447e-15  
192  10.8906  3.06766e-14  1046.36  -2.94071e-14  5.56866  -1.96167e-15  5.42583  3.64367e-15  
193  10.3942  -1.67638e-14  1046.33  -3.74982e-14  4.68127  1.14711e-16  5.42178  3.6245e-15  
194  10.0514  -8.04073e-15  1046.31  -3.84855e-14  4.64647  1.59906e-16  5.41759  3.60577e-15  
195  10.41  -1.02647e-14  1046.37  -4.4546e-14  4.654  -1.24292e-15  5.41349  3.5797e-15  
196  8.45464  -1.58584e-15  1046.42  -6.85522e-14  6.31259  -6.04565e-17  5.41829  3.56023e-15  
197  10.2637  8.09689e-15  1046.32  -6.88554e-14  6.43371  3.85422e-16  5.4237  3.54335e-15  
198  10.3914  -3.83327e-14  1046.23  -7.13166e-14  5.57594  -8.63193e-16  5.4245  3.52003e-15  
199  10.2661  2.76352e-14  1046.36  -6.51668e-14  5.561  1.04264e-15  5.42522  3.50699e-15  
200  11.3379  -5.77062e-15  1046.39  -7.49254e-14  5.52067  2.95298e-17  5.42572  3.48879e-15  
201  9.89995  6.11791e-15  1046.28  -7.38875e-14  4.6637  3.73979e-16  5.42175  3.47256e-15  
202  9.85551  -2.55705e-14  1046.2  -7.81153e-14  4.71359  4.75802e-16  5.41808  3.45704e-15  
203  10.921  3.85075e-16  1046.51  -8.58388e-14  5.59533  -5.05244e-17  5.419  3.43896e-15  
204  9.98991  1.66133e-15  1046.87  -8.50919e-14  7.21928  -1.95269e-15  5.42823  3.41131e-15  
205  11.69  8.50382e-15  1047.03  -8.29589e-14  7.33705  1.75037e-15  5.43797  3.40283e-15  
206  11.7554  9.92602e-14  1047.29  -8.15121e-14  7.37436  -5.86298e-16  5.4478  3.38258e-15  
207  11.114  6.23437e-15  1047.53  -7.78879e-14  8.18353  -1.85245e-16  5.46161  3.36456e-15  
208  10.4893  8.64674e-15  1047.54  -7.88598e-14  7.34531  -4.22623e-16  5.47108  3.34553e-15  
209  12.1239  -1.74062e-14  1047.7  -7.52752e-14  8.03923  -6.64596e-14  5.48392  2.99651e-15  
210  11.6752  6.24779e-16  1047.88  -6.11642e-14  7.27549  5.67643e-17  5.49283  2.98188e-15  
211  10.361  1.40212e-14  1048.12  -6.05086e-14  5.55822  5.63143e-16  5.49316  2.96991e-15  
212  10.326  6.55781e-14  1048.13  -5.87696e-14  5.56382  -1.31578e-16  5.4935  2.95463e-15  
213  9.61531  -2.65306e-14  1048.13  -6.09197e-14  6.42083  1.84992e-14  5.49805  3.03083e-15  
214  11.3836  -4.26855e-15  1048.15  -6.89296e-14  6.20251  8.61285e-15  5.50149  3.05806e-15  
215  10.4178  -1.11555e-15  1048.37  -7.0837e-14  5.80316  5.96146e-14  5.50295  3.3326e-15  
216  10.4291  4.47759e-14  1048.41  -7.15634e-14  6.49829  1.14877e-12  5.50776  8.86611e-15  
217  10.7745  -2.98658e-15  1048.49  -7.5862e-14  7.36373  -3.72149e-17  5.51668  8.82331e-15  
218  10.026  -8.96639e-15  1048.57  -7.59537e-14  6.50574  -3.20282e-16  5.52141  8.77956e-15  
219  11.4127  -2.8191e-15  1048.77  -7.43085e-14  8.20078  3.85554e-16  5.53417  8.73959e-15  
220  11.8102  -1.57718e-13  1049.03  -7.00829e-14  8.78072  -6.55476e-14  5.54956  8.38751e-15  
221  11.405  8.04869e-15  1049.21  -7.05614e-14  7.24827  -2.85562e-16  5.55757  8.3466e-15  
222  11.4218  3.30396e-15  1049.49  -6.99896e-14  7.01858  -3.94169e-14  5.56443  8.12236e-15  
223  9.89545  1.33805e-14  1049.54  -7.13243e-14  6.41458  4.52511e-16  5.5684  8.08652e-15  
224  10.9092  -1.3871e-15  1049.53  -6.69018e-14  7.18849  6.48364e-17  5.57594  8.04921e-15  
225  9.72177  1.25447e-14  1049.63  -6.55372e-14  6.26497  -2.54282e-15  5.57913  8.00017e-15  
226  11.2154  9.23225e-15  1049.66  -7.00556e-14  7.07101  2.75914e-14  5.586  8.09046e-15  
227  10.3355  4.95104e-14  1049.79  -7.59084e-14  7.14909  2.83915e-14  5.59317  8.18358e-15  
228  10.3431  1.60027e-14  1049.8  -6.30319e-14  6.11257  -3.80215e-14  5.59555  7.9726e-15  
229  8.91588  1.90341e-14  1049.82  -6.28104e-14  7.25501  1.93375e-16  5.60309  7.93724e-15  
230  9.08293  -2.67479e-14  1049.81  -6.06466e-14  7.22144  1.3533e-14  5.61041  7.96256e-15  
231  10.1104  -2.28913e-15  1049.8  -7.2862e-14  5.62532  -6.71974e-17  5.61048  7.92639e-15  
232  10.6906  -2.77812e-16  1049.78  -7.40347e-14  6.40788  -1.56875e-15  5.61406  7.88381e-15  
233  10.8995  2.51771e-14  1049.93  -7.11391e-14  6.28965  -8.51878e-16  5.61707  7.84481e-15  
234  10.2848  -1.52056e-13  1049.92  -7.45868e-14  5.31726  -1.83222e-14  5.61574  7.72851e-15  
235  11.476  1.70004e-14  1049.9  -9.39361e-14  5.51532  1.87369e-16  5.61529  7.69515e-15  
236  10.156  -2.07881e-14  1049.91  -9.47246e-14  5.46246  8.56999e-16  5.61462  7.66502e-15  
237  10.8462  3.24041e-14  1049.92  -9.1825e-14  5.47222  -3.08953e-15  5.614  7.61785e-15  
238  10.591  -7.85993e-15  1050  -8.08688e-14  5.24636  -3.37587e-16  5.61239  7.58311e-15  
239  8.88131  7.30337e-15  1049.95  -8.13765e-14  4.63859  -2.14623e-16  5.60816  7.54921e-15  
240  10.7101  -6.90853e-15  1049.92  -8.20776e-14  4.66311  -7.17146e-17  5.60407  7.51622e-15  
241  10.1038  1.14927e-13  1049.83  -8.37405e-14  4.69148  1.55297e-15  5.60013  7.49051e-15  
242  9.23288  6.66384e-15  1049.64  -8.27919e-14  4.70728  1.01437e-16  5.5963  7.4588e-15  
243  10.6125  1.39588e-14  1049.64  -8.18749e-14  4.68874  2.75599e-16  5.59242  7.4281e-15  
244  9.7231  8.62041e-14  1049.44  -7.86491e-14  5.51135  -3.74992e-16  5.59208  7.3949e-15  
245  10.3727  -1.07452e-16  1049.43  -6.11811e-14  6.40597  -3.92383e-17  5.59553  7.3634e-15  
246  11.3845  6.72578e-16  1049.48  -6.21126e-14  5.57515  -6.58282e-16  5.59544  7.32955e-15  
247  10.5698  2.23764e-14  1049.65  -6.12102e-14  6.43018  1.84848e-15  5.59895  7.30652e-15  
248  11.1959  -9.19514e-15  1049.79  -4.77773e-14  6.45742  -6.92876e-16  5.60254  7.27305e-15  
249  11.9953  -2.80577e-15  1049.8  -4.18462e-14  5.4593  -6.13647e-17  5.60194  7.24249e-15  
250  9.83617  2.92593e-14  1049.84  -4.12878e-14  4.63278  -1.13741e-15  5.59792  7.20772e-15  
251  11.2255  -2.12932e-14  1049.76  -4.01098e-14  5.22102  7.61425e-13  5.59636  1.03243e-14  
252  10.9965  -3.65065e-15  1049.69  -5.65555e-14  4.58887  1.69296e-16  5.59222  1.02825e-14  
253  11.1659  -4.37017e-16  1049.7  -5.76275e-14  5.54155  2.65917e-16  5.59201  1.02415e-14  
254  10.3505  -2.01673e-14  1049.63  -5.83643e-14  5.54884  -8.82229e-16  5.59183  1.01961e-14  
255  10.329  9.06063e-14  1049.78  -6.03148e-14  6.35222  -3.29535e-15  5.59492  1.01412e-14  
256  8.68088  -3.7325e-15  1049.87  -7.64369e-14  5.47508  -1.2705e-15  5.59444  1.0095e-14  
257  11.7268  -1.82599e-14  1049.83  -7.84686e-14  6.38377  -4.22765e-16  5.59762  1.00526e-14  
258  10.9698  -2.71151e-14  1049.96  -7.6319e-14  5.22475  -8.25966e-14  5.59612  9.68054e-15  
259  11.2307  -9.83867e-15  1050.14  -7.48941e-14  7.24334  -8.67557e-17  5.60271  9.64147e-15  
260  11.7574  1.41649e-14  1050.26  -7.4336e-14  7.96777  -9.39999e-15  5.61214  9.5656e-15  
261  10.9116  -4.71043e-14  1050.34  -7.60116e-14  6.4747  6.63294e-16  5.61556  9.53028e-15  
262  10.3787  5.6705e-14  1050.35  -7.4885e-14  7.35315  1.62631e-16  5.62243  9.49325e-15  
263  10.7129  -7.85728e-15  1050.43  -6.75269e-14  8.10928  -4.73088e-17  5.63222  9.45569e-15  
264  10.6309  -3.22917e-16  1050.53  -6.81525e-14  6.2633  8.8609e-16  5.63469  9.42208e-15  
265  10.0097  -2.6049e-15  1050.58  -6.90796e-14  6.40323  1.95682e-15  5.63769  9.39292e-15  
266  9.48602  -1.21539e-14  1050.65  -4.64857e-14  7.22746  1.14245e-17  5.64388  9.35642e-15  
267  11.8324  1.49366e-14  1050.81  -4.71276e-14  6.437  -2.9273e-16  5.64695  9.31902e-15  
268  10.2041  1.4678e-14  1050.86  -4.68025e-14  6.43829  -2.69319e-16  5.65001  9.282e-15  
269  10.793  1.85539e-13  1050.99  -4.87716e-14  6.48291  7.45934e-15  5.65321  9.27499e-15  
270  10.6929  1.09232e-14  1051.16  -5.01317e-14  6.18098  2.42269e-15  5.65524  9.24873e-15  
271  12.2435  -1.47851e-14  1051.33  -4.89335e-14  4.34403  1.01897e-14  5.65023  9.25233e-15  
272  9.84807  -8.22173e-14  1051.43  -5.30388e-14  6.20236  1.87153e-14  5.65233  9.28831e-15  
273  10.7994  2.02097e-16  1051.6  -6.44106e-14  5.54618  1.13124e-16  5.65193  9.25355e-15  
274  10.2978  5.23243e-15  1051.6  -6.4778e-14  6.38139  1.86848e-15  5.65468  9.22568e-15  
275  9.76418  1.97886e-14  1051.62  -6.59699e-14  8.04835  -2.11172e-15  5.66368  9.18306e-15  
276  11.1356  -9.19055e-14  1051.57  -7.92722e-14  5.51623  1.46665e-14  5.66313  9.2036e-15  
277  9.43679  -1.32072e-15  1051.52  -8.37151e-14  6.42539  5.62486e-17  5.66597  9.16947e-15  
278  11.0322  8.11044e-15  1051.56  -8.37103e-14  5.56571  -5.32573e-17  5.6656  9.13518e-15  
279  11.1248  -1.24832e-14  1051.62  -8.19025e-14  4.58509  3.35366e-15  5.6616  9.11377e-15  
280  10.3195  -5.65849e-15  1051.57  -7.36545e-14  5.53879  4.45305e-16  5.66114  9.08178e-15  
281  10.3176  2.60439e-15  1051.58  -7.35555e-14  4.55862  -8.40628e-16  5.65709  9.0453e-15  
282  10.7921  -4.92871e-14  1051.51  -7.28211e-14  2.83037  2.36616e-16  5.64674  9.01304e-15  
283  10.6084  -2.6287e-14  1051.31  -6.83788e-14  2.85605  7.32728e-16  5.63655  8.98282e-15  
284  9.98653  2.39706e-15  1051.34  -6.8278e-14  5.53698  -1.99281e-16  5.63619  8.94943e-15  
285  9.45195  2.14967e-14  1051.49  -6.94724e-14  7.16168  -6.21934e-15  5.64172  8.89447e-15  
286  10.0898  -5.37494e-14  1051.52  -6.79601e-14  6.48572  1.69183e-15  5.64476  8.86847e-15  
287  11.177  6.77443e-15  1051.66  -6.73164e-14  7.27468  1.35059e-16  5.65063  8.83705e-15  
288  10.7028  -1.23181e-14  1051.83  -6.5317e-14  7.31628  1.02358e-15  5.6566  8.80905e-15  
289  10.7954  -4.50886e-14  1052.06  -6.59171e-14  7.39424  3.90107e-16  5.6628  8.77898e-15  
290  10.779  5.67886e-14  1052.28  -7.05791e-14  4.62888  1.15304e-14  5.65912  8.78877e-15  
291  10.0486  -3.31651e-15  1052.35  -6.75386e-14  5.60027  -1.65482e-14  5.65891  8.69892e-15  
292  10.4162  4.1105e-14  1052.39  -6.63355e-14  3.76048  -7.68259e-16  5.65221  8.66547e-15  
293  10.177  -2.60732e-15  1052.57  -6.36905e-14  4.63224  5.31095e-15  5.64861  8.65366e-15  
294  11.5946  8.28332e-16  1052.63  -4.79628e-14  5.56851  8.52236e-17  5.64833  8.62359e-15  
295  11.6722  -1.49286e-14  1052.63  -4.7977e-14  4.59387  -6.3157e-16  5.64465  8.59123e-15  
296  10.1315  -1.34144e-14  1052.65  -4.56518e-14  4.7046  -3.27731e-16  5.64137  8.56016e-15  
297  10.578  5.04759e-14  1052.68  -3.9535e-14  4.69463  -2.96295e-15  5.63808  8.52014e-15  
298  10.489  5.5799e-15  1052.59  -3.41285e-14  5.56125  -3.3593e-16  5.63782  8.4895e-15  
299  10.8652  1.90212e-14  1052.56  -3.14816e-14  5.50166  1.89332e-15  5.63735  8.46676e-15  
300  10.6539  5.15142e-15  1052.51  -2.71937e-14  5.43596  2.32459e-15  5.63666  8.44565e-15  
301  10.4804  -9.88109e-16  1052.41  -2.73215e-14  5.55356  -1.00094e-16  5.63637  8.41638e-15  
302  10.6514  -1.4743e-14  1052.38  -2.71878e-14  6.4646  -2.14767e-16  5.6392  8.38692e-15  
303  12.1013  2.05981e-14  1052.55  -2.65168e-14  7.41123  1.19462e-15  5.64523  8.36246e-15  
304  10.4543  -1.00051e-13  1052.58  -3.00192e-14  6.45234  -4.73124e-15  5.64796  8.31807e-15  
305  10.9159  7.3499e-15  1052.56  -4.02636e-14  4.73062  3.86509e-17  5.64486  8.2901e-15  
306  9.61495  -2.31454e-14  1052.55  -3.82275e-14  4.70883  1.024e-16  5.64171  8.26254e-15  
307  9.23276  -1.01649e-14  1052.35  -4.08883e-14  4.71062  -1.04045e-15  5.63859  8.23132e-15  
308  9.36128  -7.23202e-15  1052.27  -3.76321e-14  4.73117  -1.86186e-17  5.63555  8.20373e-15  
309  9.84472  1.43528e-14  1052.16  -3.79572e-14  4.69185  -1.18489e-18  5.63241  8.17638e-15  
310  10.7343  1.4395e-14  1052.15  -3.79414e-14  3.75648  1.89522e-15  5.62617  8.15551e-15  
311  9.14837  -1.60469e-14  1052.03  -4.67739e-14  2.85477  9.95854e-15  5.617  8.16148e-15  
312  9.95667  -6.22215e-15  1052.05  -5.06213e-14  3.57452  5.50484e-15  5.61026  8.15271e-15  
313  10.938  7.1322e-15  1051.99  -5.19699e-14  4.4678  6.02448e-15  5.6065  8.14571e-15  
314  9.71332  -3.80389e-14  1051.9  -5.14171e-14  3.74311  1.54771e-15  5.60039  8.12408e-15  
315  11.32  -5.72722e-16  1051.72  -6.76526e-14  3.79131  4.45213e-17  5.59448  8.09767e-15  
316  10.2611  8.73162e-15  1051.65  -6.70648e-14  3.80074  -5.99192e-17  5.58863  8.0711e-15  
317  10.9686  9.07236e-15  1051.59  -6.83267e-14  2.8527  4.26885e-16  5.57975  8.04628e-15  
318  11.1505  1.61491e-14  1051.42  -6.22245e-14  3.70827  -2.03951e-14  5.57369  7.95424e-15  
319  10.7301  -1.57807e-15  1051.42  -6.69858e-14  3.7677  -2.45769e-16  5.56787  7.92779e-15  
320  10.4299  -2.67048e-14  1051.56  -6.91157e-14  3.76305  -9.31776e-16  5.56207  7.8993e-15  
321  10.7001  7.6378e-14  1051.76  -6.84215e-14  4.64818  4.31526e-15  5.55914  7.88781e-15  
322  9.62024  -2.58751e-15  1051.78  -6.95204e-14  5.51627  -1.78357e-16  5.559  7.86204e-15  
323  10.6697  9.92331e-15  1051.78  -6.8411e-14  6.43495  -3.0818e-16  5.56179  7.83602e-15  
324  9.84167  -1.55748e-14  1051.84  -6.76293e-14  5.547  -5.93098e-15  5.56174  7.79232e-15  
325  11.0091  -1.32639e-13  1051.93  -6.36993e-14  7.37254  4.49359e-15  5.56747  7.78188e-15  
326  11.1634  9.98935e-15  1052.02  -7.24105e-14  6.39561  2.55575e-16  5.57008  7.75814e-15  
51  9.25422  -1.30404e-14  1016.06  -1.7816e-13  4.69768  8.90515e-16  4.62815  8.94909e-15  
52  10.4342  -4.76384e-14  1016.61  -1.54261e-13  4.64495  8.19294e-16  4.62854  8.76002e-15  
53  10.1694  5.57447e-15  1016.74  -1.17651e-13  4.71558  -1.08369e-16  4.63052  8.55847e-15  
54  11.1663  -1.70729e-15  1017.06  -1.0806e-13  4.66808  -4.79571e-16  4.63136  8.35762e-15  
55  9.02565  -2.15898e-14  1017.71  -1.01676e-13  4.65499  -6.39298e-16  4.63187  8.16204e-15  
56  10.2666  3.84936e-14  1017.73  -8.0211e-14  5.42755  -2.29796e-14  4.6488  7.49945e-15  
57  10.6283  3.18132e-14  1017.88  -6.87806e-14  5.49878  7.04226e-17  4.66651  7.34468e-15  
58  9.57684  -3.43235e-15  1017.91  -6.76067e-14  4.68005  -1.82012e-16  4.66678  7.19107e-15  
59  9.74305  7.44939e-14  1018.11  -4.53006e-14  4.67868  4.29449e-16  4.66702  7.05584e-15  
60  10.2077  -1.10142e-14  1017.97  -5.57644e-14  5.57309  -1.48735e-16  4.68479  6.91458e-15  
61  10.4467  -1.81913e-15  1018.81  -5.58793e-14  5.56359  -6.83214e-16  4.70169  6.76846e-15  
62  10.2659  4.65241e-14  1019.29  -6.20526e-14  4.67876  9.24714e-17  4.70125  6.6425e-15  
63  10.0512  -3.1495e-14  1019.85  -7.12503e-14  5.445  -2.36386e-14  4.71503  6.08174e-15  
64  10.5358  -5.48985e-15  1020.5  -6.84859e-14  5.40805  1.0464e-15  4.72763  5.99019e-15  
65  11.2812  -1.20743e-14  1020.98  -6.32721e-14  4.68794  1.75474e-16  4.72692  5.88636e-15  
66  11.9407  2.82635e-14  1021.42  -5.8679e-14  5.54516  2.73262e-15  4.74127  5.83103e-15  
67  9.73095  -1.80504e-15  1022.61  -7.22303e-14  6.23597  5.77725e-16  4.76705  5.74045e-15  
68  10.3369  1.82009e-14  1022.69  -6.45603e-14  6.24949  -4.90572e-15  4.79217  5.56001e-15  
69  10.4546  1.97248e-14  1022.97  -6.02234e-14  6.36585  -1.67616e-15  4.8184  5.43941e-15  
70  10.3988  -1.04491e-14  1023.75  -7.53824e-14  6.12586  -3.56124e-14  4.83983  4.76643e-15  
71  10.8716  -3.17055e-15  1024.19  -9.43125e-14  3.67971  -2.10954e-16  4.82112  4.68615e-15  
72  8.91416  9.21454e-15  1024.91  -8.74065e-14  3.75351  -8.37228e-17  4.80418  4.61043e-15  
73  8.98971  -1.42564e-13  1025.02  -1.09181e-13  3.75516  8.51896e-16  4.78778  4.55171e-15  
74  10.5786  3.63317e-15  1024.8  -1.61648e-13  3.77422  -3.83891e-18  4.77219  4.48162e-15  
75  10.0053  -3.38178e-14  1025.22  -1.5295e-13  4.70417  1.33697e-16  4.77116  4.41574e-15  
76  10.5586  -2.25759e-16  1025.73  -1.59465e-13  4.71474  -7.25061e-16  4.77032  4.33901e-15  
77  9.51086  -1.58911e-13  1025.92  -1.47023e-13  4.71952  3.21941e-15  4.76957  4.32255e-15  
78  10.6047  2.15071e-15  1025.85  -1.54452e-13  4.67411  4.18726e-16  4.76819  4.26597e-15  
79  10.3779  -1.65545e-14  1026.06  -1.58031e-13  5.52275  1.91835e-15  4.77897  4.23244e-15  
80  11.1264  1.8972e-14  1025.99  -1.50313e-13  2.84594  6.05292e-16  4.75174  4.18135e-15  
81  10.5291  6.79098e-15  1025.63  -1.39178e-13  4.65414  -2.72157e-17  4.75039  4.1229e-15  
82  10.3839  -3.03362e-14  1025.62  -1.38393e-13  4.73573  9.39012e-17  4.75019  4.0677e-15  
83  11.1391  3.33597e-14  1025.49  -1.48056e-13  3.81788  2.23456e-16  4.73759  4.01576e-15  
84  10.2869  2.68139e-15  1026.04  -1.30219e-13  3.80739  2.21583e-15  4.72518  3.99176e-15  
85  10.5334  -4.44854e-15  1025.85  -1.23181e-13  3.80467  -1.66717e-16  4.71307  3.93704e-15  
86  9.95179  2.26174e-14  1025.95  -1.22377e-13  4.59477  -4.7139e-16  4.71154  3.87979e-15  
87  8.95582  7.7865e-14  1025.81  -1.04788e-13  4.66419  -2.75245e-15  4.71093  3.79476e-15  
88  9.81592  -9.70973e-15  1025.64  -9.1687e-14  4.56788  5.98427e-16  4.70912  3.7543e-15  
89  10.5597  -5.76263e-15  1025.52  -9.64367e-14  3.76252  -2.33078e-16  4.69729  3.70446e-15  
90  10.5676  -1.06221e-14  1025.39  -9.74934e-14  3.78513  -4.21172e-16  4.68602  3.65352e-15  
91  9.05908  -2.48061e-13  1025.34  -1.00898e-13  4.58504  -1.68552e-14  4.68479  3.40342e-15  
92  10.6545  1.57621e-14  1025.61  -1.04732e-13  5.51213  4.52663e-16  4.69476  3.36787e-15  
93  9.70122  5.23967e-15  1025.7  -1.08251e-13  5.34474  3.88308e-15  4.7025  3.374e-15  
94  11.3384  3.39076e-14  1026.1  -1.1097e-13  4.52346  -9.85389e-16  4.70039  3.32271e-15  
95  10.6554  -5.40123e-15  1026.39  -9.96588e-14  3.70658  6.84765e-18  4.68884  3.28416e-15  
96  10.1726  1.15778e-14  1026.72  -9.82704e-14  4.66105  -3.86212e-16  4.68852  3.24197e-15  
97  11.0416  1.963e-15  1026.57  -8.46815e-14  4.58621  8.50912e-16  4.68735  3.2148e-15  
98  9.97152  -2.60382e-13  1026.74  -6.83183e-14  3.64754  -6.59965e-15  4.67567  3.10452e-15  
99  12.4551  1.38824e-15  1027.12  -7.15407e-14  5.54808  -5.29626e-16  4.68536  3.06414e-15  
100  9.72555  4.73983e-14  1028.01  -6.91518e-14  6.99536  -1.40038e-14  4.71075  2.87658e-15  
101  10.2691  4.50973e-16  1028.51  -7.34979e-14  8.20404  3.38491e-14  4.74872  3.21324e-15  
102  10.5168  -3.96297e-15  1029.28  -7.33266e-14  8.70062  2.35347e-14  4.79121  3.43175e-15  
103  12.0225  -1.63154e-15  1029.72  -7.37336e-14  8.10716  6.49939e-17  4.82649  3.39593e-15  
104  10.3452  3.09871e-14  1029.77  -6.13082e-14  7.26525  -3.70337e-15  4.85216  3.3212e-15  
105  9.99066  -1.74139e-13  1030.19  -4.88201e-14  7.29819  3.51074e-15  4.87764  3.32318e-15  
106  9.82893  2.93852e-15  1030.77  -5.19073e-14  7.33106  2.05172e-15  4.90293  3.31007e-15  
107  11.7006  4.06233e-15  1031.72  -5.55993e-14  8.94844  -1.44131e-15  4.94421  3.26159e-15  
108  11.8259  6.84583e-14  1032.58  -6.41831e-14  9.8261  3.63693e-15  4.99353  3.26538e-15  
109  10.4909  -2.45777e-15  1033.77  -6.27652e-14  10.1845  4.28447e-14  5.04544  3.66117e-15  
110  12.306  -1.34851e-14  1035.07  -6.32516e-14  11.5331  3.3262e-15  5.10967  3.65786e-15  
111  10.3619  -8.15506e-14  1036.21  -6.42171e-14  9.96414  -1.50806e-14  5.15726  3.47415e-15  
112  10.26  3.79254e-14  1037.07  -8.8371e-14  7.39366  5.0902e-15  5.17897  3.48984e-15  
113  9.79017  -1.00776e-14  1037.94  -8.82813e-14  7.34371  1.6711e-15  5.19979  3.47235e-15  
114  10.9919  -9.38927e-15  1038.84  -8.74761e-14  8.94113  8.17288e-16  5.23542  3.44706e-15  
115  12.3181  -7.3796e-14  1039.41  -9.38767e-14  7.29947  1.68859e-15  5.25489  3.43047e-15  
116  10.0212  6.46159e-15  1039.92  -1.14348e-13  7.34535  -3.36857e-16  5.27443  3.39526e-15  
117  10.6476  -2.7496e-15  1040.39  -1.12394e-13  8.1658  7.30526e-16  5.3012  3.37059e-15  
118  10.1626  -6.64053e-14  1040.73  -1.13269e-13  7.10797  8.72852e-14  5.31778  4.14045e-15  
119  11.3073  -3.50211e-15  1041.03  -8.57976e-14  6.40785  8.07075e-17  5.32769  4.10354e-15  
120  10.7202  -1.70662e-15  1041.57  -8.68233e-14  7.37304  -3.16793e-16  5.34611  4.06372e-15  
121  10.6797  1.18886e-14  1042.25  -8.18061e-14  6.47515  1.26687e-15  5.3562  4.03875e-15  
122  10.3852  1.63146e-15  1042.62  -7.88159e-14  6.23364  1.61546e-14  5.36396  4.14597e-15  
123  10.1533  -6.07257e-15  1042.91  -7.81833e-14  5.40865  -1.54873e-16  5.36435  4.10824e-15  
124  11.3233  4.94577e-16  1042.74  -7.39926e-14  4.25824  1.41066e-15  5.35473  4.08478e-15  
125  9.07691  -2.1694e-14  1042.73  -7.46845e-14  4.42031  -1.56065e-14  5.34668  3.91503e-15  
126  9.63665  4.36e-15  1042.58  -5.4891e-14  5.24889  -5.39415e-16  5.34584  3.87696e-15  
127  10.1754  3.71786e-15  1042.25  -5.36618e-14  5.54229  -4.42463e-16  5.34751  3.84035e-15  
128  10.6652  -3.42921e-15  1042.12  -5.60592e-14  5.55776  -8.70136e-16  5.34927  3.80077e-15  
129  10.081  1.02675e-13  1042.39  -5.18651e-14  5.65846  6.42123e-16  5.35185  3.77445e-15  
130  10.2775  9.83412e-16  1042.6  -4.33152e-14  5.63406  3.90146e-17  5.35418  3.74358e-15  
131  9.70277  -7.50274e-15  1042.64  -4.55207e-14  5.56211  9.09091e-17  5.35589  3.71364e-15  
132  10.2849  3.22139e-14  1042.46  -4.10331e-14  4.65366  -1.22018e-15  5.35018  3.67352e-15  
133  9.57001  -1.79061e-15  1042.11  -6.04884e-14  3.77857  -1.61131e-17  5.3375  3.64377e-15  
134  10.0077  3.45935e-15  1042.17  -6.09186e-14  4.33705  -1.0741e-14  5.3295  3.52869e-15  
135  10.6417  7.94049e-15  1041.94  -6.13297e-14  4.47005  -1.64423e-14  5.32268  3.37019e-15  
136  10.6672  -7.41833e-14  1041.95  -6.29812e-14  4.13583  4.33585e-13  5.31333  6.75771e-15  
137  10.9295  4.66232e-15  1042.14  -7.48987e-14  4.6044  1.87277e-16  5.3078  6.70638e-15  
138  10.354  -1.88253e-15  1041.95  -7.30977e-14  3.69011  1.5052e-16  5.29526  6.65556e-15  
139  10.9819  -2.8016e-14  1041.65  -7.78797e-14  4.62718  9.6389e-16  5.29012  6.61177e-15  
140  9.27422  -6.47462e-15  1041.57  -8.67482e-14  4.63245  8.20458e-17  5.2851  6.56193e-15  
141  11.0392  -3.50164e-15  1041.64  -8.74437e-14  4.71198  4.93211e-17  5.28075  6.51259e-15  
142  9.76399  6.10292e-15  1041.68  -8.55445e-14  4.72023  3.77693e-16  5.27654  6.46646e-15  
143  9.83375  9.42032e-14  1041.51  -7.4964e-14  4.72271  4.90259e-17  5.27241  6.41857e-15  
144  8.05326  -1.6911e-14  1041.02  -9.41628e-14  5.56919  -3.13762e-16  5.27461  6.3687e-15  
145  10.2683  -1.04365e-14  1040.77  -9.60356e-14  5.52755  -2.02478e-16  5.27647  6.32039e-15  
146  9.78109  1.13289e-14  1040.71  -1.02796e-13  4.71307  2.0857e-16  5.27235  6.27577e-15  
147  9.82083  2.18597e-15  1040.84  -1.08418e-13  5.52544  1.5112e-16  5.27419  6.23139e-15  
148  10.5909  -6.64038e-15  1040.63  -1.10434e-13  5.53682  -4.23099e-16  5.27608  6.18352e-15  
149  9.78213  2.57573e-14  1040.57  -1.15219e-13  6.48061  -5.62065e-16  5.28468  6.13534e-15  
150  10.9027  4.3928e-14  1040.73  -1.23365e-13  6.52798  -4.88939e-15  5.2935  6.05715e-15  
151  9.88055  1.22399e-14  1040.79  -1.13838e-13  6.46965  3.0456e-16  5.30178  6.01663e-15  
152  10.9616  2.50716e-14  1040.71  -1.15688e-13  6.43474  1.20258e-16  5.3097  5.9754e-15  
153  10.9581  3.17906e-14  1040.75  -1.22481e-13  6.47796  8.49777e-16  5.31782  5.93981e-15  
154  9.85165  1.48206e-15  1040.87  -1.03132e-13  5.55841  -5.33424e-17  5.31948  5.89847e-15  
155  10.3515  -6.38671e-15  1040.71  -9.87162e-14  4.62242  3.67431e-17  5.3147  5.85833e-15  
156  11.0123  -1.60913e-14  1040.65  -9.56067e-14  4.64666  3.61518e-16  5.31016  5.82093e-15  
157  8.5701  5.94365e-14  1040.47  -8.52812e-14  5.55262  7.74882e-17  5.31179  5.78213e-15  
158  9.79029  8.73816e-15  1040.3  -8.77512e-14  5.52734  1.57533e-16  5.31324  5.74438e-15  
159  9.15314  -4.50018e-15  1040.1  -9.06967e-14  5.42708  2.60003e-15  5.314  5.72341e-15  
160  11.2073  3.57224e-14  1040.08  -9.33296e-14  4.56434  2.42281e-15  5.30904  5.70156e-15  
161  10.5579  1.22806e-16  1040.12  -9.96524e-14  5.54111  -2.73503e-17  5.31056  5.66387e-15  
162  10.0329  -1.59755e-15  1040.08  -1.01214e-13  6.29362  2.18176e-17  5.31699  5.62699e-15  
163  10.8995  1.93025e-14  1040.23  -1.03279e-13  5.55955  -4.38747e-16  5.31856  5.5876e-15  
164  9.04197  -2.11083e-14  1040.24  -1.11898e-13  6.42464  1.90238e-15  5.3257  5.56383e-15  
165  10.4703  -1.16379e-14  1040.32  -1.16664e-13  6.36545  -8.27775e-17  5.33236  5.52763e-15  
166  11.6689  -2.06085e-14  1040.53  -1.15303e-13  5.42904  2.66036e-16  5.33298  5.49412e-15  
167  10.6793  -1.28461e-14  1040.43  -1.17492e-13  5.55085  -2.40636e-15  5.33436  5.44411e-15  
168  10.6921  -8.24838e-16  1040.52  -9.75546e-14  4.50866  7.04636e-16  5.32917  5.41431e-15  
169  10.4447  1.24807e-14  1040.5  -9.50185e-14  4.41176  3.24086e-15  5.32343  5.40072e-15  
170  10.5829  3.2818e-15  1040.63  -8.84453e-14  4.6576  1.48772e-15  5.3193  5.37642e-15  
171  10.6544  -1.60328e-14  1040.81  -9.43317e-14  6.17464  -2.79365e-14  5.32458  5.17078e-15  
172  10.1795  -7.7088e-15  1041.05  -8.09902e-14  5.47584  -8.98509e-17  5.3255  5.13851e-15  
173  11.3106  -1.50805e-14  1041.08  -8.21678e-14  5.54135  4.22018e-16  5.32682  5.10975e-15  
174  11.3589  -3.98617e-14  1041.03  -8.03969e-14  5.44452  7.04099e-15  5.32753  5.12145e-15  
175  10.0948  -4.83737e-15  1041.19  -8.80262e-14  4.63924  -3.36689e-17  5.32339  5.0904e-15  
176  12.091  3.14893e-15  1041.29  -8.51639e-14  5.39814  1.79998e-15  5.32383  5.0707e-15  
177  11.4527  -1.02149e-14  1041.58  -8.67045e-14  5.43925  -8.51115e-16  5.32452  5.03545e-15  
178  11.1503  1.75128e-13  1041.63  -7.06249e-14  5.58559  -7.54018e-15  5.32607  4.96103e-15  
179  10.9831  -2.20696e-14  1041.67  -4.98219e-14  6.32542  2.21528e-16  5.33195  4.93316e-15  
180  11.2409  -1.35468e-15  1041.85  -4.94342e-14  6.36819  -1.48674e-15  5.33801  4.89561e-15  
181  11.1274  5.58766e-14  1042.05  -5.1556e-14  6.17307  -5.69145e-15  5.34286  4.83406e-15  
182  10.7347  -2.7863e-16  1042.32  -5.24576e-14  5.51231  -2.05357e-17  5.34384  4.806e-15  
183  10.5038  -1.11821e-14  1042.62  -5.22959e-14  6.31503  6.10405e-16  5.34942  4.78189e-15  
184  10.1432  -6.17452e-15  1042.62  -5.04036e-14  4.60695  6.24481e-16  5.34518  4.75813e-15  
185  11.3907  1.17604e-13  1042.49  -4.87935e-14  4.61367  -3.43465e-16  5.34102  4.72914e-15  
186  10.2359  4.15521e-15  1042.33  -6.74771e-14  4.64963  5.88077e-17  5.33712  4.70276e-15  
187  10.3683  -4.04978e-15  1042.26  -6.82581e-14  5.55119  3.4858e-14  5.33832  4.87217e-15  
188  10.8391  -1.08838e-15  1042.25  -6.49762e-14  5.57377  1.44427e-15  5.33963  4.85302e-15  
189  10.552  5.26294e-15  1042.33  -8.41733e-14  7.21734  2.87352e-15  5.35007  4.84202e-15  
190  10.2141  7.83581e-15  1042.34  -8.18432e-14  3.78215  -6.92236e-17  5.3414  4.81489e-15  
191  9.55232  -4.8635e-15  1042.55  -8.15693e-14  4.63023  -3.17971e-16  5.3375  4.78668e-15  
192  11.0512  2.43044e-14  1042.19  -8.26032e-14  3.78449  -1.47526e-15  5.32901  4.75247e-15  
193  10.4946  -6.22753e-16  1042.23  -8.32797e-14  3.7273  -5.04472e-16  5.3203  4.7239e-15  
194  10.9964  -1.96809e-14  1042.08  -8.47099e-14  3.78003  -8.0421e-17  5.31198  4.69793e-15  
195  9.72789  -1.97615e-14  1041.92  -8.06725e-14  2.85187  2.74077e-16  5.29875  4.67414e-15  
196  10.3739  1.92151e-15  1041.94  -8.46263e-14  3.55118  -8.98102e-17  5.28941  4.64867e-15  
197  9.72542  1.47736e-14  1041.77  -8.25861e-14  3.72521  -3.83874e-16  5.28109  4.6219e-15  
198  10.4438  7.06259e-15  1041.52  -8.47707e-14  3.73197  -1.42586e-16  5.27289  4.59669e-15  
199  9.6577  -7.82195e-14  1041.3  -9.08153e-14  3.73763  -8.37935e-15  5.26481  4.52839e-15  
200  9.81025  7.83484e-15  1041.14  -9.80834e-14  4.54983  1.85237e-15  5.26107  4.51438e-15  
201  11.305  -3.33812e-15  1041  -9.54566e-14  4.65353  9.87822e-16  5.2579  4.49602e-15  
202  10.0722  -4.74857e-14  1040.76  -9.94306e-14  3.75902  -1.77475e-16  5.25014  4.4718e-15  
203  8.94848  -3.559e-15  1040.46  -1.09749e-13  2.80948  3.70222e-17  5.23756  4.44894e-15  
204  9.57242  4.77225e-15  1040.19  -1.1157e-13  3.7557  -8.22568e-17  5.22996  4.4257e-15  
205  9.40011  -1.86216e-14  1040.04  -1.09667e-13  2.81844  -1.8102e-16  5.21765  4.4022e-15  
206  10.4122  -4.74916e-14  1039.99  -1.15082e-13  2.82033  3.80579e-16  5.20548  4.38179e-15  
207  9.9328  -4.77648e-15  1040.01  -1.26309e-13  2.83636  3.32134e-17  5.19352  4.35982e-15  
208  10.4131  -3.26174e-15  1040.08  -1.2622e-13  2.8644  -1.65201e-17  5.18181  4.33783e-15  
209  10.3771  -1.71737e-14  1040.04  -1.29447e-13  5.32976  -1.78306e-14  5.18255  4.22699e-15  
210  10.7575  3.04294e-15  1040.13  -1.34283e-13  4.62762  -2.15886e-17  5.17979  4.20585e-15  
211  9.32074  -9.67756e-15  1040.05  -1.31477e-13  4.69148  -6.39413e-17  5.17738  4.18471e-15  
212  9.88047  -2.08574e-14  1040.07  -1.31578e-13  4.69759  1.04998e-16  5.17501  4.16462e-15  
213  9.97463  2.94476e-14  1039.8  -1.38349e-13  3.80856  -1.50514e-16  5.16831  4.14346e-15  
214  9.75542  -2.36632e-15  1039.67  -1.27232e-13  4.68033  -5.70523e-16  5.16593  4.12047e-15  
215  10.5782  -1.49305e-14  1039.51  -1.25714e-13  4.57009  -2.43581e-16  5.16304  4.09929e-15  
216  10.6004  4.73475e-14  1039.33  -1.22089e-13  3.74777  -1.07063e-15  5.1562  4.07431e-15  
217  10.3521  2.95837e-15  1039.22  -1.09296e-13  2.77049  -2.15889e-16  5.14473  4.05368e-15  
218  10.1891  -7.46521e-15  1039.16  -1.08449e-13  2.79881  -2.57526e-16  5.13351  4.03306e-15  
219  9.56016  1.94862e-14  1038.97  -1.07512e-13  2.76813  -2.14648e-15  5.12225  4.00363e-15  
220  11.0753  -7.49061e-14  1038.67  -1.03789e-13  2.76373  -4.18688e-15  5.11107  3.96481e-15  
221  9.98597  4.51509e-15  1038.5  -1.07403e-13  2.859  -8.26084e-17  5.10045  3.94572e-15  
222  10.4552  -3.15982e-14  1038.28  -1.09231e-13  2.7222  -1.16729e-16  5.08928  3.92665e-15  
223  8.26427  1.03606e-14  1038.09  -1.06522e-13  3.70581  6.69442e-15  5.08281  3.93958e-15  
224  9.05616  -2.57578e-15  1037.84  -8.89606e-14  1.91931  -9.69734e-18  5.0681  3.92121e-15  
225  10.2  2.55121e-15  1037.66  -8.70085e-14  2.8676  -7.10194e-17  5.05791  3.90273e-15  
226  10.2243  2.05606e-14  1037.57  -8.68275e-14  2.84974  3.98915e-16  5.04774  3.88658e-15  
227  9.73671  -3.30671e-14  1037.5  -9.49379e-14  3.7777  -3.18831e-15  5.04191  3.85413e-15  
228  9.26357  -7.16998e-15  1037.29  -9.62289e-14  4.64471  -2.53197e-16  5.0401  3.83537e-15  
229  9.63812  2.1371e-14  1037.16  -9.83953e-14  3.75442  2.3003e-16  5.03425  3.81899e-15  
230  9.6349  -3.85744e-15  1037.07  -9.699e-14  4.49687  -2.76802e-15  5.03182  3.78918e-15  
231  10.012  1.53793e-15  1036.83  -1.10993e-13  4.53411  -9.19342e-17  5.02958  3.7717e-15  
232  10.1387  6.52234e-15  1036.77  -1.09198e-13  4.64514  2.78962e-16  5.02786  3.75604e-15  
233  10.2708  -5.67902e-14  1036.81  -1.11033e-13  4.59534  -1.00724e-15  5.02593  3.73477e-15  
234  9.38151  3.5563e-14  1036.85  -1.12622e-13  5.55899  -1.11813e-15  5.02829  3.7132e-15  
235  9.08416  -9.06376e-15  1036.83  -1.05446e-13  5.50167  -2.28539e-16  5.03039  3.69576e-15  
236  10.5812  1.31323e-14  1036.97  -1.02755e-13  4.6715  -4.21908e-16  5.02881  3.67762e-15  
237  9.84742  8.92841e-15  1037.16  -1.05049e-13  4.62137  -3.94195e-15  5.02702  3.6442e-15  
238  9.36801  7.20107e-16  1037.13  -1.11021e-13  5.61585  -8.52418e-18  5.02959  3.62825e-15  
239  10.5536  1.80884e-14  1037.04  -1.09791e-13  6.44688  -1.0005e-16  5.03575  3.61204e-15  
240  10.2644  -6.43917e-15  1037  -1.07714e-13  5.63499  -3.52785e-16  5.03835  3.59488e-15  
241  9.94015  -3.24975e-14  1037.06  -1.11615e-13  5.57683  3.24158e-15  5.04067  3.59336e-15  
242  10.4857  -4.09308e-15  1036.99  -1.06118e-13  4.73841  -1.56711e-17  5.03937  3.57787e-15  
243  9.67828  -9.51275e-15  1036.92  -1.06089e-13  5.63716  -3.72192e-16  5.04193  3.56099e-15  
244  10.7371  -1.8485e-14  1036.93  -1.06395e-13  6.51625  -5.68587e-16  5.0482  3.54341e-15  
245  11.8293  -3.90581e-17  1036.94  -1.04202e-13  5.65434  2.87411e-18  5.05077  3.52841e-15  
246  10.7888  2.156e-15  1037.07  -1.03583e-13  5.6396  -1.08626e-16  5.05325  3.51306e-15  
247  10.7503  1.1569e-14  1037.09  -1.03944e-13  5.62982  6.82221e-16  5.05568  3.50117e-15  
248  10.7023  5.94224e-14  1037.24  -9.93099e-14  6.47267  -4.09302e-15  5.06161  3.4694e-15  
249  9.67356  -1.34941e-14  1037.34  -1.01522e-13  4.57386  4.80738e-16  5.05957  3.45694e-15  
250  10.7164  -2.09869e-14  1037.45  -1.03503e-13  4.64504  -6.45009e-21  5.05785  3.4426e-15  
251  10.4947  -5.16378e-14  1037.43  -1.03957e-13  4.59472  -1.89703e-15  5.05594  3.42053e-15  
252  9.67767  5.19652e-16  1037.35  -9.62514e-14  3.70222  4.56938e-17  5.05037  3.40665e-15  
253  10.067  -1.11847e-14  1037.36  -9.58263e-14  3.66126  -5.56872e-16  5.04468  3.3904e-15  
254  9.85191  9.84179e-15  1037.42  -9.77482e-14  4.58351  1.01478e-15  5.04279  3.38071e-15  
255  11.2978  -2.83945e-14  1037.38  -9.12017e-14  3.72695  1.02196e-15  5.03744  3.37112e-15  
256  9.32174  -4.65247e-15  1037.17  -9.89633e-14  3.62889  1.90151e-16  5.03174  3.35824e-15  
257  10.679  -1.59449e-15  1036.89  -9.96859e-14  3.75799  -4.84777e-17  5.02661  3.3445e-15  
258  9.81203  -5.15047e-14  1036.76  -1.01357e-13  3.78968  -1.64197e-16  5.02164  3.33041e-15  
259  10.479  3.76088e-15  1036.62  -1.06281e-13  3.73715  2.99213e-17  5.0165  3.31721e-15  
260  9.91873  -1.82114e-15  1036.5  -1.05149e-13  3.69361  -7.03297e-17  5.01123  3.30371e-15  
261  9.53107  1.18095e-14  1036.32  -1.03821e-13  5.55813  -5.60494e-16  5.0134  3.28838e-15  
262  9.54524  -1.76821e-14  1036.34  -1.00521e-13  4.63687  -2.94729e-15  5.01191  3.26373e-15  
263  9.24187  7.59473e-15  1036.27  -1.07052e-13  4.42827  8.38438e-16  5.00961  3.25418e-15  
264  10.5169  -6.1614e-15  1036.24  -1.06091e-13  3.6311  1.6594e-15  5.00421  3.24793e-15  
265  9.74323  -3.13701e-14  1036.22  -1.1101e-13  5.31594  1.42001e-14  5.00543  3.29071e-15  
266  11.2472  1.21348e-13  1036.32  -1.03776e-13  3.64325  -7.75543e-15  5.00012  3.24773e-15  
267  10.2398  -5.06197e-15  1036.47  -1.03316e-13  4.30843  1.03654e-14  4.99744  3.27532e-15  
268  9.64151  8.58434e-15  1036.38  -1.01897e-13  3.64053  4.2796e-15  4.9922  3.2792e-15  
269  9.78268  1.24385e-13  1036.34  -9.61667e-14  4.68797  4.14269e-16  4.99103  3.26818e-15  
270  11.0798  7.14615e-15  1036.33  -1.08756e-13  7.2308  3.20175e-16  4.99962  3.25688e-15  
271  11.0325  -2.56406e-15  1036.53  -1.07406e-13  7.21925  4.97227e-16  5.00809  3.24635e-15  
272  10.0874  5.59047e-14  1036.63  -1.07473e-13  5.48119  -1.91616e-15  5.00989  3.22672e-15  
273  10.6462  -4.82829e-14  1036.6  -1.24195e-13  4.64983  -3.95846e-15  5.00852  3.1995e-15  
274  10.8957  -3.16949e-16  1036.47  -1.23987e-13  4.67919  -2.85321e-16  5.00728  3.18635e-15  
275  11.1137  -8.26328e-16  1036.51  -1.24949e-13  5.63031  3.59577e-16  5.00962  3.17573e-15  
276  11.7799  -3.08318e-14  1036.51  -1.29096e-13  5.61668  4.73295e-16  5.0119  3.1656e-15  
277  11.2927  -4.92413e-15  1036.49  -1.3209e-13  6.44487  -4.01292e-16  5.01724  3.15229e-15  
278  9.90465  2.17135e-15  1036.55  -1.31051e-13  4.63797  1.28428e-15  5.01583  3.14535e-15  
279  11.4661  2.31109e-14  1036.56  -1.29068e-13  4.50414  3.30322e-15  5.01394  3.14594e-15  
280  9.38577  -2.20756e-13  1036.59  -1.42844e-13  4.67734  -7.37499e-16  5.0127  3.13161e-15  
281  8.97671  1.61489e-14  1036.53  -1.43504e-13  4.55194  8.26791e-16  5.011  3.12313e-15  
282  9.95713  5.52927e-14  1036.6  -1.40808e-13  3.71644  9.30046e-17  5.00626  3.11203e-15  
283  10.5747  -4.08664e-14  1036.62  -1.34132e-13  2.80683  1.20418e-15  4.99823  3.10507e-15  
284  10.9817  -1.24662e-14  1036.61  -1.29542e-13  2.81377  6.81424e-16  4.99029  3.09626e-15  
285  10.5287  -3.76718e-14  1036.56  -1.29349e-13  3.72751  -2.44137e-16  4.98571  3.08415e-15  
286  9.96388  4.3749e-15  1036.44  -1.2753e-13  2.85166  -3.86368e-16  4.97801  3.07162e-15  
287  10.8515  -1.70576e-13  1036.33  -1.30606e-13  3.75477  -1.00735e-14  4.97361  3.02434e-15  
288  9.94443  -1.21081e-15  1036.36  -1.31069e-13  3.61918  -5.49482e-16  4.96876  3.01153e-15  
289  9.65765  1.35501e-14  1036.34  -1.30088e-13  2.79535  -2.15515e-14  4.96099  2.92381e-15  
290  11.4491  -6.66976e-14  1036.34  -1.28025e-13  2.85024  -6.0305e-16  4.95348  2.91125e-15  
291  10.3528  3.85056e-15  1036.2  -1.32131e-13  1.90212  -9.42428e-17  4.94266  2.9006e-15  
292  9.36224  1.31641e-15  1036.1  -1.32266e-13  3.71978  -8.05161e-16  4.93834  2.8875e-15  
293  9.59598  8.12505e-15  1036.05  -1.3028e-13  2.78998  -2.51586e-15  4.93078  2.86848e-15  
294  9.30761  2.57171e-16  1035.88  -1.35625e-13  3.71951  -3.58808e-17  4.92653  2.85829e-15  
295  10.5925  8.64881e-15  1035.76  -1.3481e-13  4.50659  5.50122e-16  4.92506  2.85021e-15  
296  9.40385  1.42519e-14  1035.57  -1.33092e-13  4.58224  -1.32376e-15  4.92386  2.83567e-15  
297  9.68987  -2.79077e-14  1035.57  -1.31416e-13  1.74899  5.25974e-14  4.91284  3.00845e-15  
298  11.8308  1.24858e-14  1035.65  -1.34061e-13  2.14841  -3.13084e-13  4.90327  1.91471e-15  
299  9.29584  -7.22698e-15  1035.76  -1.34266e-13  2.25323  2.2857e-14  4.89414  1.98692e-15  
300  10.0253  -4.48364e-15  1035.67  -1.32732e-13  1.87939  -3.80064e-16  4.88378  1.97879e-15  
301  10.5039  -5.07397e-16  1035.66  -1.35917e-13  2.72307  2.95307e-17  4.87638  1.97211e-15  
302  10.0034  2.24896e-14  1035.61  -1.35206e-13  3.67881  6.08002e-16  4.87229  1.96746e-15  
303  11.4023  2.69287e-16  1035.49  -1.33107e-13  3.60533  -3.36281e-15  4.86798  1.94933e-15  
304  10.1461  -2.53926e-14  1035.38  -1.35852e-13  3.65824  -5.43063e-15  4.86388  1.92431e-15  
305  10.3387  -3.16839e-15  1035.32  -1.39782e-13  3.67187  3.781e-16  4.85985  1.91909e-15  
306  9.02505  -3.76654e-15  1035.27  -1.40701e-13  1.86087  -5.76688e-16  4.84975  1.91069e-15  
307  9.49343  -3.69182e-14  1035.08  -1.37178e-13  1.86487  8.60744e-16  4.83974  1.90716e-15  
308  9.02959  5.33836e-15  1034.93  -1.42272e-13  1.84414  -1.34749e-17  4.82972  1.90074e-15  
309  9.10089  1.98647e-14  1034.8  -1.41792e-13  1.87732  -2.5913e-16  4.81988  1.89354e-15  
310  8.80705  -1.75425e-14  1034.6  -1.40751e-13  1.82988  -1.07911e-15  4.80994  1.88366e-15  
311  8.79196  9.7139e-14  1034.4  -1.52817e-13  1.77233  9.37954e-16  4.79989  1.88053e-15  
312  10.2506  -1.52145e-15  1034.07  -1.72175e-13  0.928418  3.01016e-17  4.78711  1.87442e-15  
313  9.2982  3.96247e-14  1033.97  -1.71756e-13  1.80691  -2.07331e-16  4.7773  1.86758e-15  
314  8.15084  -9.45255e-14  1033.68  -1.7039e-13  1.86793  -7.70776e-16  4.76777  1.85893e-15  
315  8.7798  -3.86219e-15  1033.62  -1.75353e-13  2.84795  -2.94628e-17  4.76149  1.85275e-15  
316  10.6254  4.25483e-15  1033.51  -1.74106e-13  2.85286  -2.7993e-17  4.75527  1.84663e-15  
317  9.05817  5.77891e-15  1033.48  -1.73102e-13  2.84406  -8.13679e-17  4.74907  1.84037e-15  
318  10.2146  5.4676e-14  1033.32  -1.70155e-13  3.73418  2.25859e-15  4.74579  1.84172e-15  
319  10.662  2.55188e-16  1033.18  -1.76725e-13  3.69986  -4.36046e-17  4.74241  1.83564e-15  
320  8.74773  2.9692e-14  1033.11  -1.75361e-13  4.05808  -3.55745e-14  4.74021  1.71535e-15  
321  10.774  2.93489e-14  1033.09  -1.74441e-13  3.75437  1.24977e-15  4.73705  1.71386e-15  
322  11.2676  1.68037e-15  1033.15  -1.75273e-13  4.66622  -1.42693e-17  4.73682  1.70834e-15  
323  9.5009  1.86744e-14  1033.13  -1.74447e-13  3.69235  -3.14377e-16  4.7335  1.7019e-15  
324  10.6229  -1.05157e-14  1033.11  -1.73309e-13  3.73975  -1.41575e-16  4.73034  1.69604e-15  
325  10.3929  -2.63649e-14  1033.07  -1.76436e-13  3.73244  2.01077e-15  4.72719  1.69704e-15  
326  9.92688  5.75803e-15  1032.96  -1.77577e-13  3.76026  -9.66382e-17  4.72414  1.69138e-15  
327  9.77663  3.17399e-15  1032.81  -1.76189e-13  3.74951  7.29606e-17  4.72107  1.68629e-15  
51  10.6075  -2.56805e-14  994.57  -1.99844e-13  4.62849  -4.47972e-16  3.27644  7.98005e-15  
52  10.525  -1.58058e-14  995.199  -2.15046e-13  4.70712  -1.4089e-15  3.30971  7.76171e-15  
53  10.286  6.35762e-17  995.89  -2.26166e-13  4.64544  -1.21524e-16  3.34007  7.58254e-15  
54  9.83053  1.19626e-15  996.469  -2.17132e-13  3.69811  -1.04986e-15  3.34803  7.39071e-15  
55  10.967  7.85153e-14  997.327  -2.14749e-13  3.7191  -1.12124e-16  3.35609  7.22761e-15  
56  11.417  1.85343e-13  997.944  -1.59988e-13  1.90563  7.28536e-16  3.32523  7.08933e-15  
57  10.4341  -7.87901e-15  997.896  -1.45036e-13  3.76056  -5.7017e-17  3.3343  6.94045e-15  
58  10.0855  5.65119e-14  998.036  -1.2249e-13  3.75225  -7.32604e-16  3.34283  6.78385e-15  
59  9.9488  5.62481e-15  997.786  -6.35213e-14  2.76383  1.36975e-15  3.33125  6.67557e-15  
60  10.0196  2.40501e-14  997.885  -1.22119e-13  2.80588  4.60429e-17  3.32095  6.54558e-15  
61  10.961  -9.15459e-15  998.501  -1.18747e-13  4.58675  -3.44348e-16  3.34529  6.41308e-15  
62  11.0242  -2.15897e-14  999.251  -1.16595e-13  3.72567  1.58249e-15  3.35247  6.32194e-15  
63  10.4543  -1.95665e-14  1000.3  -8.74102e-14  3.65912  -3.44975e-13  3.35815  -1.83567e-16  
64  11.6256  -2.18637e-14  1001.22  -1.01806e-13  5.29523  -5.37116e-17  3.39337  -1.81206e-16  
65  10.6663  -6.18885e-16  1002  -1.05071e-13  5.38461  -1.61849e-15  3.42892  -2.06871e-16  
66  11.1786  -7.37128e-14  1003.3  -1.22246e-13  4.68  -4.66406e-15  3.45087  -2.85068e-16  
67  10.4712  -2.94218e-14  1004.31  -1.26721e-13  6.3333  2.1693e-16  3.50057  -2.76413e-16  
68  10.1537  3.86542e-14  1006.04  -1.24705e-13  6.32501  3.26998e-16  3.54844  -2.66185e-16  
69  10.3896  -1.28276e-14  1007.88  -1.08554e-13  6.37206  -4.65355e-15  3.5955  -3.39308e-16  
70  9.90339  2.43577e-14  1008.42  -1.6733e-13  6.45094  8.34754e-15  3.64231  -1.96901e-16  
71  9.9724  -2.7823e-15  1008.99  -1.66432e-13  6.44969  4.16433e-16  3.68759  -1.87008e-16  
72  10.7494  2.43197e-14  1009.94  -1.65426e-13  8.08841  -4.94684e-17  3.75745  -1.84825e-16  
73  10.5116  5.73469e-14  1010.83  -1.62697e-13  6.4327  3.30594e-16  3.79925  -1.76772e-16  
74  10.8716  3.45589e-15  1011.6  -1.63044e-13  6.29435  7.92167e-17  3.83763  -1.72833e-16  
75  10.0111  1.27772e-15  1012.65  -1.58284e-13  6.16043  2.31678e-15  3.87283  -1.35112e-16  
76  10.8952  -4.60048e-14  1013.49  -1.52893e-13  5.39343  -2.56987e-15  3.89552  -1.71452e-16  
77  10.9375  -1.17672e-14  1014.2  -1.36935e-13  4.67249  1.01817e-14  3.90695  -1.91995e-17  
78  10.9483  1.64917e-14  1015.05  -1.28138e-13  5.51045  -1.52907e-16  3.93019  -2.11373e-17  
79  9.61291  -1.99046e-15  1015.64  -1.24213e-13  5.63405  2.52093e-13  3.95453  3.58049e-15  
80  10.9624  2.98467e-15  1016.19  -1.06273e-13  8.1387  1.64045e-14  4.01346  3.76111e-15  
81  10.5367  -5.10437e-15  1017.3  -9.58342e-14  8.01262  2.11236e-14  4.06901  4.00226e-15  
82  10.6467  -4.90294e-15  1018.48  -9.3677e-14  9.14683  4.05975e-16  4.13857  3.95299e-15  
83  11.2397  5.66892e-15  1019.67  -1.00228e-13  6.44135  -2.40871e-15  4.16968  3.86702e-15  
84  10.6565  -2.66841e-13  1020.58  -1.00207e-13  4.66963  2.42396e-15  4.17635  3.84778e-15  
85  9.99842  3.26325e-15  1020.78  -1.08347e-13  5.52204  -7.4813e-16  4.19406  3.78731e-15  
86  9.98325  -1.66407e-14  1020.99  -1.117e-13  5.51552  6.80411e-16  4.21122  3.74696e-15  
87  10.8812  -7.51333e-15  1021.63  -1.12436e-13  5.4028  -2.28522e-15  4.22649  3.66962e-15  
88  10.2301  1.73336e-16  1021.63  -8.87724e-14  5.46993  -2.15806e-16  4.24223  3.62044e-15  
89  11.1214  1.14018e-14  1022.17  -8.37247e-14  4.62699  -3.32783e-16  4.24704  3.57103e-15  
90  10.2908  -7.54508e-14  1022.28  -8.06928e-14  4.65353  5.29845e-16  4.25206  3.53348e-15  
91  9.29527  -1.34261e-13  1022.38  -1.13703e-13  3.74763  1.29382e-15  4.24591  3.50617e-15  
92  9.95649  -8.18808e-15  1022.4  -1.13335e-13  6.52511  1.32182e-16  4.27337  3.46552e-15  
93  11.241  4.21873e-14  1023.01  -1.07482e-13  6.42348  1.2088e-15  4.29897  3.43865e-15  
94  9.46563  2.38917e-14  1023.39  -1.25643e-13  6.42645  3.10191e-15  4.324  3.43469e-15  
95  11.2749  1.93349e-14  1023.72  -8.56691e-14  7.33347  1.65857e-16  4.35899  3.39668e-15  
96  10.6727  1.13857e-14  1024.21  -8.8201e-14  7.44349  1.80279e-17  4.39444  3.35785e-15  
97  10.8903  -1.96817e-14  1025  -9.44482e-14  7.32439  2.60478e-15  4.42774  3.34929e-15  
98  11.0059  9.15242e-14  1025.7  -1.09785e-13  8.2674  5.5631e-15  4.47088  3.37416e-15  
99  10.7987  1.29455e-15  1026.02  -1.06829e-13  8.31401  -2.98103e-16  4.51358  3.33336e-15  
100  9.72185  -1.49949e-14  1026.23  -1.10686e-13  6.52595  -8.06021e-17  4.5357  3.29584e-15  
101  10.7765  -3.44821e-14  1026.59  -9.05127e-14  5.57962  -1.18222e-15  4.54704  3.24717e-15  
102  9.41438  1.12553e-14  1026.75  -5.95348e-14  4.65905  -5.63413e-16  4.54825  3.20619e-15  
103  11.346  1.69081e-14  1026.86  -5.67641e-14  4.71134  2.11556e-17  4.54998  3.17231e-15  
104  9.99606  4.73767e-14  1027.08  -6.29387e-14  6.37128  -1.89826e-14  4.56915  2.9391e-15  
105  9.53057  -4.3226e-15  1027.26  -8.26025e-14  5.61822  4.19809e-17  4.58008  2.90892e-15  
106  9.41918  1.40398e-14  1027.56  -8.19166e-14  4.73388  1.08832e-16  4.58167  2.88006e-15  
107  9.54286  -1.52152e-15  1027.78  -8.61102e-14  3.78902  -4.41782e-16  4.57358  2.84616e-15  
108  9.62561  7.68424e-14  1027.86  -7.89944e-14  4.68742  1.48193e-15  4.57473  2.83238e-15  
109  9.29371  1.29757e-14  1027.62  -7.31553e-14  4.61206  6.14209e-16  4.5751  2.8102e-15  
110  10.9416  -1.53543e-14  1027.84  -7.04697e-14  4.70928  1.4972e-16  4.57643  2.78386e-15  
111  10.0642  2.88302e-14  1027.78  -6.67828e-14  4.6739  -1.01628e-15  4.57739  2.7466e-15  
112  11.3856  2.2327e-15  1027.7  -4.24393e-14  4.69859  -1.26455e-16  4.57856  2.71871e-15  
113  10.1599  -5.42236e-15  1028.04  -4.03531e-14  5.60534  -1.22468e-16  4.58844  2.69139e-15  
114  10.1764  2.68858e-14  1027.99  -4.09401e-14  6.52991  -1.14767e-16  4.60693  2.66466e-15  
115  9.13194  -1.52472e-13  1027.77  -5.6748e-14  6.53684  1.45001e-15  4.62513  2.6532e-15  
116  11.316  -4.73374e-15  1028.02  -6.36891e-14  6.52584  -1.53056e-16  4.6429  2.62698e-15  
117  9.57573  -2.80226e-14  1028.24  -6.18012e-14  5.54019  -5.89589e-15  4.65121  2.54806e-15  
118  10.2837  -6.76962e-14  1028.63  -7.52926e-14  5.51402  3.87595e-15  4.65912  2.56024e-15  
119  11.3235  -7.11816e-14  1028.86  -7.53935e-14  6.41062  -4.5931e-15  4.67504  2.49521e-15  
120  9.56689  -1.0727e-15  1029.1  -7.68718e-14  5.57895  5.97917e-17  4.68319  2.47327e-15  
121  9.85905  1.63089e-15  1029.45  -6.81269e-14  6.42914  -2.8582e-15  4.69878  2.42567e-15  
122  9.34905  -6.93314e-14  1029.68  -6.14883e-14  5.58968  3.31173e-16  4.70666  2.40713e-15  
123  10.4879  9.07179e-15  1029.58  -5.2333e-14  5.54297  -3.42103e-16  4.714  2.38302e-15  
124  10.0552  2.60685e-14  1029.81  -4.94868e-14  6.43668  -6.24903e-16  4.72898  2.35686e-15  
125  10.9745  -1.35766e-14  1029.71  -4.57866e-14  6.48996  -5.23388e-16  4.74416  2.33203e-15  
126  9.55549  7.97024e-16  1029.95  -4.41272e-14  5.61785  8.37987e-19  4.75162  2.31211e-15  
127  10.3695  1.48448e-14  1029.75  -4.22183e-14  5.6019  3.17691e-16  4.75883  2.29521e-15  
128  9.39347  -2.53852e-14  1030.01  -3.80898e-14  5.61475  2.78608e-16  4.76602  2.27826e-15  
129  10.942  8.36131e-14  1030.44  -3.86609e-14  6.38237  -5.22642e-15  4.77949  2.21572e-15  
130  10.5141  -5.04479e-15  1030.9  -3.80278e-14  6.42606  -9.564e-17  4.7931  2.19662e-15  
131  11.3681  -2.18615e-14  1031.26  -3.61428e-14  6.43119  -6.95966e-16  4.80653  2.17291e-15  
132  10.3434  1.07506e-15  1031.54  -4.17231e-14  6.4425  -3.46028e-15  4.81983  2.12711e-15  
133  9.66115  4.41304e-14  1031.48  -4.46103e-14  5.53881  5.2474e-15  4.82563  2.15227e-15  
134  10.9685  4.6956e-15  1031.53  -4.35456e-14  6.41863  7.56241e-17  4.83837  2.13566e-15  
135  11.3054  -3.34719e-14  1031.92  -3.56781e-14  6.43712  -6.36449e-16  4.85106  2.11366e-15  
136  11.6326  -1.27559e-13  1032.11  -4.72751e-14  6.46383  3.97683e-15  4.86376  2.12833e-15  
137  10.9423  5.97801e-15  1032.54  -3.33766e-14  6.47623  2.86815e-16  4.87636  2.11394e-15  
138  11.6931  6.13022e-15  1032.89  -2.87217e-14  7.21464  -1.78268e-15  4.89448  2.08374e-15  
139  10.7712  -3.25587e-14  1032.94  -2.43209e-14  6.3067  2.3846e-15  4.90534  2.08605e-15  
140  9.58006  1.40923e-14  1033.17  -4.27606e-15  5.57754  -3.79808e-15  4.91048  2.04114e-15  
141  11.333  8.49211e-15  1033.38  -2.33406e-15  5.61509  -2.76672e-16  4.91581  2.02358e-15  
142  9.76789  7.1073e-16  1033.53  -6.74344e-15  5.40547  -8.59792e-15  4.9195  1.94372e-15  
143  10.7017  3.24299e-14  1033.62  -9.78342e-15  7.34601  1.84938e-15  4.9376  1.94301e-15  
144  10.675  -5.14876e-15  1033.71  1.89164e-14  6.40757  4.64668e-16  4.94849  1.93206e-15  
145  10.504  -3.39203e-16  1033.92  1.84187e-14  6.39988  -8.14218e-16  4.95916  1.91187e-15  
146  9.32688  5.65475e-14  1034  1.98356e-14  6.36259  7.72427e-16  4.96941  1.90355e-15  
147  9.56014  -2.65212e-15  1034.17  1.70962e-14  6.4156  3.63066e-17  4.97989  1.89002e-15  
148  10.5314  -1.2391e-14  1034.27  1.67724e-14  7.22687  1.60533e-16  4.99605  1.87758e-15  
149  10.5982  -3.10462e-14  1034.55  9.43088e-15  6.32522  -4.9116e-15  5.00555  1.82908e-15  
150  9.85548  -1.08196e-13  1034.48  1.10716e-14  4.64262  -5.90832e-15  5.00297  1.77421e-15  
151  12.3363  2.1076e-14  1034.49  9.08153e-15  5.50273  -3.34365e-17  5.00649  1.76148e-15  
152  10.4359  -2.19683e-14  1034.58  4.85784e-15  4.58923  -1.5731e-15  5.00358  1.73816e-15  
153  9.90591  4.48991e-14  1034.71  1.00653e-14  5.55045  5.62861e-14  5.00737  2.11696e-15  
154  10.9522  8.79018e-16  1034.72  8.12779e-15  6.42961  -1.23499e-16  5.01718  2.10151e-15  
155  9.56999  4.00893e-15  1034.73  6.86481e-15  5.99934  1.75467e-15  5.02391  2.09914e-15  
156  9.95404  7.6422e-15  1034.6  9.32958e-15  5.52317  -1.16633e-16  5.0273  2.08406e-15  
157  9.17347  2.80038e-15  1034.26  1.15781e-14  5.60782  -1.00297e-15  5.03123  2.06321e-15  
158  9.25524  -5.81696e-15  1034.06  2.49435e-14  5.62245  1.00597e-16  5.0352  2.05003e-15  
159  10.8514  2.08631e-15  1034  2.5214e-14  5.57086  7.90746e-17  5.03877  2.03689e-15  
160  10.2345  2.13534e-14  1034.16  2.41932e-14  4.64388  -4.5216e-16  5.03615  2.02041e-15  
161  9.79146  1.40543e-15  1034.07  9.82041e-15  4.35997  -6.9955e-18  5.0317  2.00707e-15  
162  11.3981  1.22433e-14  1033.94  1.21669e-14  3.66241  -7.80857e-16  5.02275  1.98885e-15  
163  10.3049  2.05574e-14  1033.86  1.54822e-14  3.70038  1.07801e-15  5.01417  1.98294e-15  
164  8.57434  -6.83905e-14  1033.79  2.94525e-14  4.60909  -2.13127e-15  5.01155  1.95639e-15  
165  10.5715  4.95893e-15  1033.68  2.71918e-14  5.38962  -1.77645e-16  5.01398  1.94271e-15  
166  9.2972  1.61753e-14  1033.56  3.24435e-14  4.54375  -5.00439e-16  5.01098  1.92715e-15  
167  10.2001  7.1288e-15  1033.58  3.25906e-14  5.55876  -1.14644e-15  5.01445  1.9077e-15  
168  10.9443  7.4062e-16  1033.71  4.95524e-14  5.50746  -1.1157e-16  5.01755  1.895e-15  
169  10.3215  7.34545e-15  1033.76  5.00583e-14  5.51116  -1.59431e-16  5.02063  1.88216e-15  
170  10.2302  1.3541e-15  1034.1  4.85415e-14  4.63661  -1.60401e-15  5.01825  1.86051e-15  
171  10.7325  -8.91637e-14  1034.28  4.53296e-14  4.66069  3.57705e-15  5.01604  1.8711e-15  
172  10.6323  -1.71726e-15  1034.38  5.8289e-14  4.63629  -2.03502e-16  5.01371  1.85837e-15  
173  10.0273  -8.26222e-16  1034.8  5.87249e-14  5.47484  -8.42598e-16  5.01652  1.8419e-15  
174  10.4978  -1.00284e-13  1035.01  4.96849e-14  5.55589  1.16067e-15  5.01979  1.83778e-15  
175  9.99967  3.37921e-15  1035.04  4.26267e-14  5.61321  -4.42584e-17  5.02337  1.82644e-15  
176  10.8026  1.74162e-14  1034.98  4.34202e-14  5.49093  -1.56492e-15  5.02617  1.80613e-15  
177  9.47223  -1.59287e-15  1034.85  4.36712e-14  5.38985  -1.4799e-14  5.02833  1.70729e-15  
178  10.8558  4.31342e-14  1034.81  4.13279e-14  4.74462  -1.02091e-15  5.02665  1.69115e-15  
179  10.3219  7.88602e-15  1034.57  3.15719e-14  3.80571  1.79087e-21  5.01947  1.6812e-15  
180  9.93294  -1.76551e-14  1034.65  3.21889e-14  4.68034  1.17571e-16  5.01749  1.67206e-15  
181  10.4924  4.44936e-14  1034.45  2.94774e-14  3.76959  -1.21565e-14  5.01023  1.59166e-15  
182  11.0658  1.48224e-13  1034.45  3.71877e-14  4.5451  -7.87925e-14  5.00754  1.12701e-15  
183  9.4033  6.49366e-15  1034.29  3.70166e-14  4.70197  -3.9007e-17  5.00579  1.12031e-15  
184  11.8709  -5.25507e-15  1034.28  3.60799e-14  3.71196  -9.40561e-16  4.99839  1.10853e-15  
185  10.455  3.66699e-14  1034.44  4.19346e-14  5.57522  -9.48045e-16  5.00167  1.09685e-15  
186  9.25811  -1.53408e-14  1034.34  4.90291e-14  5.60094  -4.00324e-17  5.00506  1.09042e-15  
187  10.227  -2.24696e-14  1034.2  4.80956e-14  3.76432  -2.02662e-16  4.99809  1.08316e-15  
188  8.67513  9.88657e-15  1034.2  4.98566e-14  3.77851  -3.28715e-16  4.99127  1.07527e-15  
189  11.6933  1.41305e-15  1034.31  4.99214e-14  4.64782  -6.97362e-17  4.98937  1.06891e-15  
190  9.84562  1.69177e-14  1034.33  5.04119e-14  4.71276  4.48418e-17  4.98784  1.06325e-15  
191  8.88794  2.16565e-14  1034.33  4.99242e-14  4.67456  2.51619e-17  4.98612  1.05755e-15  
192  10.1219  6.09163e-15  1034.2  4.77671e-14  4.69896  2.33838e-15  4.98455  1.06455e-15  
193  10.396  1.37503e-14  1034.15  3.16073e-14  4.69424  -4.41397e-18  4.98297  1.05874e-15  
194  10.5212  4.23967e-16  1034.2  3.37155e-14  5.43102  5.69794e-16  4.98539  1.05609e-15  
195  9.36284  -6.40684e-14  1034.11  2.85539e-14  4.66652  -3.23292e-16  4.98368  1.04868e-15  
196  9.39828  -8.08585e-16  1034.03  1.02608e-14  3.73224  2.58678e-17  4.97698  1.04321e-15  
197  9.26642  -1.969e-14  1033.92  8.6791e-15  4.54786  -1.3149e-15  4.9747  1.03067e-15  
198  10.9446  -2.45241e-15  1033.8  9.32289e-15  4.71039  8.39457e-17  4.9733  1.02566e-15  
199  10.8527  6.41526e-14  1034.02  1.36845e-14  4.6898  -1.05945e-14  4.97181  9.64498e-16  
200  10.5066  1.76662e-16  1034.1  -1.32224e-15  4.67542  2.44263e-16  4.97026  9.60727e-16  
201  11.9266  1.21503e-14  1034.2  -1.06072e-15  4.65823  4.56604e-16  4.96863  9.58101e-16  
202  10.801  -1.46479e-14  1034.33  -3.24238e-15  5.58561  -5.11758e-16  4.97183  9.50485e-16  
203  9.73761  -9.08502e-16  1034.52  1.50638e-15  5.56781  -6.33963e-17  4.9749  9.45259e-16  
204  10.688  -2.20489e-14  1034.4  -2.2525e-16  4.68142  1.90883e-16  4.9734  9.4139e-16  
205  9.93526  1.35392e-14  1034.56  9.71211e-16  4.72669  -3.09921e-16  4.97214  9.35006e-16  
206  10.3224  -1.90388e-13  1034.66  -1.4858e-14  4.7263  -5.82209e-16  4.97089  9.27305e-16  
207  10.8267  -1.62631e-14  1034.55  -2.1233e-14  4.65628  -1.61547e-16  4.9693  9.21805e-16  
208  9.54983  -3.33517e-14  1034.47  -2.33993e-14  5.49872  1.21688e-15  4.97196  9.23288e-16  
209  9.34172  -9.03622e-14  1034.47  -2.93878e-14  2.8472  -2.94109e-16  4.96134  9.17201e-16  
210  9.04971  -2.92421e-15  1034.24  -4.9382e-14  3.75606  2.79534e-17  4.95534  9.12777e-16  
211  10.3338  -1.52966e-14  1034.25  -5.01911e-14  4.69579  -5.27488e-16  4.95406  9.05647e-16  
212  10.2601  -3.61069e-14  1034.22  -5.1959e-14  4.73529  -2.50152e-16  4.95298  8.99953e-16  
213  10.4906  -4.55194e-15  1034  -5.01031e-14  3.79757  -1.40372e-15  4.94732  8.88661e-16  
214  8.33133  4.38636e-16  1033.91  -6.2294e-14  3.804  -4.60883e-17  4.94174  8.84101e-16  
215  9.55972  1.84154e-14  1033.67  -6.22507e-14  3.81705  -1.07221e-16  4.93628  8.79289e-16  
216  9.73751  -1.09116e-14  1033.49  -6.45709e-14  4.68977  5.3313e-16  4.93509  8.77617e-16  
217  10.8248  -9.49277e-14  1033.37  -5.18549e-14  4.64641  -4.11682e-15  4.9337  8.53605e-16  
218  9.63426  8.82506e-15  1033.32  -5.20135e-14  4.63105  -1.23994e-15  4.93225  8.43588e-16  
219  9.28233  -3.70515e-16  1033.29  -4.82886e-14  3.76662  -6.60979e-16  4.9267  8.36423e-16  
220  9.46837  1.68217e-14  1033.23  -4.29012e-14  4.66125  -4.46635e-15  4.92544  8.11292e-16  
221  11.2591  -7.33316e-15  1033.37  -3.60031e-14  3.77402  1.24148e-16  4.92001  8.0805e-16  
222  10.839  -9.74506e-15  1033.36  -3.87595e-14  5.57585  8.77482e-16  4.92309  8.08376e-16  
223  9.81008  3.18202e-15  1033.36  -4.2944e-14  6.2724  4.82442e-15  4.9294  8.27143e-16  
224  10.3004  -1.33857e-13  1033.48  -3.058e-14  5.43642  -2.6755e-13  4.93176  -4.21123e-16  
225  11.2932  9.38523e-15  1033.6  -3.03162e-14  4.63264  4.11071e-16  4.93037  -4.17271e-16  
226  10.0495  4.9922e-14  1033.82  -2.96339e-14  4.56438  -1.90694e-15  4.92868  -4.24135e-16  
227  9.75714  3.49944e-14  1033.86  -2.44292e-14  5.41906  -3.99649e-15  4.93093  -4.40522e-16  
228  9.44583  5.88851e-15  1033.98  -2.59037e-14  4.40514  9.65699e-15  4.92853  -3.94415e-16  
229  9.90297  8.86911e-16  1034.07  -2.67006e-14  7.11686  5.41236e-15  4.93848  -3.6802e-16  
230  10.9175  1.3475e-14  1034.1  -2.66686e-14  5.46237  1.32893e-15  4.94085  -3.60342e-16  
231  10.391  -4.24712e-16  1034.35  -4.12949e-14  8.25275  -1.36918e-17  4.95577  -3.5878e-16  
232  10.1452  -5.21361e-15  1034.6  -4.04107e-14  7.31543  2.88838e-16  4.96635  -3.55876e-16  
233  11.1809  8.86622e-15  1034.74  -4.13261e-14  6.47597  -8.46108e-16  4.97309  -3.58065e-16  
234  11.8653  -3.24917e-14  1034.95  -2.48587e-14  8.21099  -6.63275e-16  4.98748  -3.59421e-16  
235  11.0959  -8.03913e-15  1035.19  -3.57558e-14  7.22355  -1.71268e-16  4.99737  -3.58589e-16  
236  10.8525  -1.47105e-15  1035.53  -3.4194e-14  7.2705  -9.93998e-17  5.00739  -3.57447e-16  
237  10.8999  3.24107e-15  1035.83  -3.10078e-14  8.45713  1.05423e-13  5.02252  1.06501e-16  
238  10.379  -3.11976e-16  1036.12  -3.88665e-14  8.94195  -7.77217e-16  5.03963  1.02642e-16  
239  10.017  -2.30182e-15  1036.25  -3.72829e-14  8.15752  -1.23705e-16  5.05319  1.01658e-16  
240  8.70498  2.34742e-14  1036.53  -3.49866e-14  7.3379  4.80465e-16  5.06308  1.03298e-16  
241  10.2825  -3.48335e-14  1036.68  -3.73644e-14  7.28305  -2.68808e-15  5.07265  9.1266e-17  
242  9.83699  9.9793e-15  1036.85  -4.90861e-14  6.46154  2.54107e-16  5.07861  9.19649e-17  
243  10.5365  -1.95819e-14  1036.83  -4.84332e-14  6.44122  5.7745e-16  5.08443  9.40396e-17  
244  10.3342  -1.17542e-14  1036.86  -5.02456e-14  6.45145  9.54556e-16  5.09025  9.77014e-17  
245  10.7285  5.94772e-14  1036.95  -5.32599e-14  6.03978  -1.03612e-13  5.09427  -3.41745e-16  
246  10.4819  2.30605e-15  1037.01  -5.41481e-14  5.49115  -2.1261e-16  5.09595  -3.41201e-16  
247  11.2646  -6.89357e-15  1037.03  -5.11557e-14  6.13355  -2.55095e-15  5.10031  -3.50485e-16  
248  9.94105  1.00699e-13  1037.25  -4.81979e-14  5.5106  -3.86689e-15  5.10202  -3.65198e-16  
249  11.1949  7.54067e-15  1037.3  -5.3592e-14  6.39772  3.19742e-16  5.10742  -3.62344e-16  
250  9.66023  -9.01202e-15  1037.43  -5.28289e-14  6.453  -8.95313e-17  5.11301  -3.61212e-16  
251  10.5314  6.22565e-15  1037.51  -5.24206e-14  6.46504  4.99377e-17  5.11859  -3.59513e-16  
252  10.4141  1.33364e-15  1037.51  -5.64517e-14  6.40851  1.29978e-16  5.1239  -3.57499e-16  
253  10.0102  -3.15259e-15  1037.57  -5.69709e-14  6.28111  -1.73301e-15  5.12864  -3.63136e-16  
254  9.94418  -2.45344e-14  1037.68  -5.87794e-14  6.37198  3.09242e-15  5.13372  -3.49032e-16  
255  11.4437  -1.60055e-14  1037.73  -6.95539e-14  7.34379  -1.92984e-15  5.1427  -3.55458e-16  
256  10.3866  -8.68652e-15  1037.83  -6.46533e-14  6.4743  -6.05704e-17  5.14809  -3.54264e-16  
257  10.6567  1.56607e-14  1037.98  -6.43149e-14  7.22191  3.28376e-15  5.15646  -3.39595e-16  
258  10.3946  2.31489e-14  1038.12  -6.48886e-14  6.41318  -2.39611e-15  5.1615  -3.47854e-16  
259  11.893  2.07475e-15  1038.22  -5.70208e-14  6.28432  8.46081e-16  5.166  -3.43078e-16  
260  9.74394  -6.68585e-16  1038.39  -5.62207e-14  6.47797  -1.18587e-16  5.17122  -3.42184e-16  
261  9.84224  -1.47976e-14  1038.39  -5.57948e-14  6.51402  -2.33392e-16  5.17655  -3.41752e-16  
262  11.1316  3.25709e-14  1038.45  -5.71641e-14  5.45463  7.03894e-15  5.17765  -3.12579e-16  
263  10.279  1.23668e-15  1038.47  -5.681e-14  4.65002  -4.5018e-17  5.17557  -3.11526e-16  
264  9.41407  9.62606e-16  1038.43  -5.63535e-14  6.36261  2.27482e-15  5.18023  -3.01383e-16  
265  10.668  1.53476e-14  1038.41  -5.27925e-14  5.54639  1.29426e-15  5.18166  -2.9515e-16  
266  9.36177  6.29085e-17  1038.48  -4.53373e-14  6.34661  -1.5718e-16  5.18619  -2.94613e-16  
267  10.3291  6.16128e-15  1038.6  -4.41389e-14  6.4302  3.21265e-16  5.19101  -2.92226e-16  
268  9.29726  -2.38453e-14  1038.63  -4.31589e-14  4.65052  -3.67311e-16  5.18893  -2.92516e-16  
269  10.0621  -6.82092e-14  1038.7  -4.94627e-14  4.69028  -4.82411e-15  5.18701  -3.09945e-16  
270  11.6443  -7.30124e-15  1038.78  -6.15464e-14  4.69851  -3.64981e-17  5.18514  -3.08898e-16  
271  10.3605  3.0007e-14  1038.82  -6.12733e-14  4.6616  -3.26181e-16  5.18314  -3.08964e-16  
272  9.24129  2.28504e-14  1038.8  -5.90461e-14  4.69294  1.36501e-15  5.18127  -3.02599e-16  
273  9.224  -4.43975e-14  1038.75  -6.28698e-14  4.68868  1.85384e-16  5.17941  -3.0075e-16  
274  9.78858  -1.15834e-14  1038.69  -6.41657e-14  5.4788  7.90379e-16  5.18054  -2.96633e-16  
275  10.0728  -6.9336e-15  1038.61  -6.59171e-14  5.52182  1.04942e-15  5.18182  -2.91573e-16  
276  11.7531  -2.52507e-14  1038.62  -6.00835e-14  5.56717  -6.85709e-16  5.18326  -2.93049e-16  
277  10.3779  4.60988e-15  1038.58  -4.70483e-14  5.4929  -5.1033e-16  5.18442  -2.93859e-16  
278  10.512  -7.92653e-15  1038.6  -4.63574e-14  4.67372  -2.53605e-16  5.18252  -2.9371e-16  
279  9.75888  2.15241e-14  1038.52  -4.46326e-14  5.49777  -2.32152e-15  5.18369  -3.0122e-16  
280  10.1861  1.13323e-13  1038.31  -2.57604e-14  3.75501  3.399e-15  5.17842  -2.87566e-16  
281  11.3124  1.34684e-14  1038.45  -2.30621e-14  6.36696  -8.0527e-16  5.18279  -2.8947e-16  
282  11.0314  2.49419e-14  1038.55  -2.26573e-14  7.22036  1.47633e-15  5.19025  -2.83001e-16  
283  10.1447  3.14683e-14  1038.71  -2.0811e-14  7.24638  -3.28088e-15  5.19775  -2.93943e-16  
284  10.6737  -4.43681e-15  1038.86  -1.77444e-14  6.41819  -4.98191e-16  5.20219  -2.94685e-16  
285  9.72985  2.10494e-14  1038.76  -1.76254e-14  6.45397  -6.27551e-17  5.20673  -2.93845e-16  
286  9.51094  -1.09136e-14  1038.9  -1.71752e-14  6.40394  7.11878e-16  5.21105  -2.90214e-16  
287  10.5093  6.97961e-14  1038.87  -5.89755e-15  6.50281  2.10122e-15  5.2157  -2.81612e-16  
288  11.1696  3.744e-15  1038.89  -4.6735e-15  6.34136  -1.16993e-16  5.21973  -2.81022e-16  
289  10.3816  1.87577e-14  1038.81  -4.65815e-15  3.7416  -6.24043e-17  5.21445  -2.80241e-16  
290  10.2976  -2.25339e-14  1038.83  -1.53871e-15  6.29666  1.98045e-15  5.2183  -2.72196e-16  
291  10.4901  -6.52679e-15  1038.9  6.62393e-15  5.46467  -4.06331e-16  5.21918  -2.72672e-16  
292  10.1928  1.40297e-14  1039.09  6.671e-15  6.42063  3.98781e-16  5.22342  -2.70299e-16  
293  9.90704  -1.55448e-14  1039.15  5.0517e-15  6.30189  -9.72142e-15  5.22722  -3.03578e-16  
294  11.7972  -2.84008e-15  1039.29  1.50321e-14  6.44127  4.76905e-15  5.23148  -2.85779e-16  
295  10.1286  8.25027e-15  1039.52  1.41203e-14  6.11219  -4.33671e-15  5.23456  -2.99943e-16  
296  11.1095  2.32517e-14  1039.67  1.35683e-14  6.28747  -2.78955e-15  5.23823  -3.08618e-16  
297  11.4213  1.61646e-13  1039.95  1.77835e-14  6.87959  -1.50337e-13  5.24393  -8.2955e-16  
298  10.2905  6.92372e-15  1040.2  1.6667e-14  5.59587  -1.50324e-16  5.24514  -8.272e-16  
299  10.6121  5.3522e-16  1040.37  1.61388e-14  4.6422  -3.34845e-17  5.24307  -8.24463e-16  
300  10.6589  -9.92686e-15  1040.53  1.63309e-14  5.63939  -3.50957e-16  5.24443  -8.22836e-16  
301  9.89475  1.02307e-13  1040.65  2.83398e-14  5.58794  4.864e-15  5.2456  -8.03361e-16  
302  10.527  -2.9383e-15  1040.61  2.79978e-14  5.18619  -1.0834e-14  5.2454  -8.37595e-16  
303  9.96999  -4.05886e-14  1040.66  3.11847e-14  5.32789  -2.93734e-15  5.24568  -8.44737e-16  
304  9.44384  -1.24717e-13  1040.75  2.41918e-14  5.07419  2.32483e-13  5.2451  -5.37939e-17  
305  10.6905  -8.66301e-15  1040.8  2.79057e-14  4.51283  -1.70393e-16  5.24263  -5.41879e-17  
306  10.0043  -8.10099e-15  1040.88  2.56667e-14  4.39881  2.1492e-15  5.23979  -4.6769e-17  
307  11.3296  8.25244e-14  1040.96  2.65878e-14  6.18951  -1.17544e-15  5.24297  -5.05565e-17  
308  11.5843  -3.14546e-14  1041.14  2.69121e-14  6.38558  -1.10343e-14  5.24679  -8.72916e-17  
309  10.3264  -1.74121e-14  1041.19  2.64782e-14  5.52196  4.80271e-16  5.24771  -8.53997e-17  
310  10.2308  -2.49458e-14  1041.26  2.69294e-14  5.55155  -6.9771e-16  5.24872  -8.7434e-17  
311  10.6192  -3.54838e-14  1041.18  2.33422e-14  3.77788  1.11121e-15  5.24385  -8.34649e-17  
312  9.72569  -4.57025e-15  1041.14  2.03454e-14  3.73834  -7.31911e-17  5.23888  -8.3431e-17  
313  11.1595  9.98542e-15  1041.1  1.94468e-14  3.64882  -1.39001e-16  5.23365  -8.36138e-17  
314  9.37626  -7.37676e-14  1041.08  2.11755e-14  4.44659  1.54007e-15  5.23107  -7.82903e-17  
315  9.88821  -7.93793e-14  1041.16  3.05432e-14  4.52895  1.77065e-15  5.22878  -7.2248e-17  
316  9.84814  1.02075e-14  1041.23  3.09814e-14  4.27466  -7.81458e-15  5.22567  -9.74673e-17  
317  9.36281  -6.71926e-15  1041.29  3.09325e-14  3.55604  -2.23253e-15  5.22025  -1.04399e-16  
318  10.3833  -5.90591e-15  1041.22  2.65879e-14  5.09134  5.77504e-13  5.21983  1.76488e-15  
319  10.2286  1.01376e-14  1041.23  1.48134e-14  5.58908  -7.0041e-17  5.22102  1.75896e-15  
320  9.8111  1.30093e-14  1041.26  1.69652e-14  4.67494  -3.04376e-16  5.21927  1.75233e-15  
321  10.2935  -5.02818e-15  1041.17  1.92475e-14  5.63686  -5.68411e-16  5.2206  1.74489e-15  
322  10.5365  3.88985e-15  1041.07  1.77835e-14  5.595  -3.79812e-18  5.2218  1.7393e-15  
323  10.7126  -3.43009e-15  1041.02  1.77333e-14  5.5432  -1.68529e-16  5.22282  1.73323e-15  
324  10.5644  -3.75188e-17  1040.97  2.04147e-14  4.59817  -1.70878e-15  5.22084  1.7223e-15  
325  10.5592  -9.78603e-14  1040.9  2.38112e-14  5.52656  1.61671e-15  5.22181  1.72197e-15  
326  10.2433  8.63523e-15  1040.82  1.42899e-14  5.60816  -4.08746e-16  5.22303  1.71525e-15  
51  10.05  -1.42233e-14  1019.27  -2.82212e-13  5.64392  -2.95557e-16  4.8167  -7.4136e-16  
52  9.78179  -9.96662e-14  1018.93  -2.70198e-13  5.63963  -1.12468e-15  4.83584  -7.50275e-16  
53  9.1921  -9.12695e-15  1018.53  -2.20702e-13  4.66583  -3.57188e-17  4.83197  -7.34035e-16  
54  9.74281  2.93982e-14  1018.42  -2.01465e-13  4.65311  3.64907e-16  4.828  -7.09614e-16  
55  9.88368  3.82884e-15  1018.51  -1.98917e-13  5.58372  -1.34079e-15  4.84443  -7.23335e-16  
56  10.1626  1.35564e-15  1018.94  -1.04223e-13  4.69593  7.50769e-17  4.84127  -7.06348e-16  
57  10.5029  2.47308e-15  1020.17  -1.01976e-13  5.52827  -7.76024e-17  4.85558  -6.93249e-16  
58  10.2558  2.53162e-16  1021.22  -9.20812e-14  7.08684  -2.21958e-14  4.90112  -1.13208e-15  
59  11.3062  -1.6208e-13  1022.77  -1.13273e-13  7.34367  6.35808e-16  4.94997  -1.09672e-15  
60  10.0125  -6.46992e-15  1023.24  -1.80995e-13  7.3064  2.6647e-16  4.99617  -1.06999e-15  
61  11.0735  -1.05564e-14  1023.98  -1.81621e-13  8.21998  4.42281e-16  5.05817  -1.04091e-15  
62  10.7681  -1.19677e-13  1025.21  -1.75454e-13  8.13882  5.35514e-15  5.11629  -9.20227e-16  
63  9.51022  5.68384e-15  1026.48  -1.43805e-13  7.16637  1.9747e-16  5.15426  -8.99528e-16  
64  10.3358  1.86522e-15  1027.19  -1.39975e-13  6.3896  1.7817e-16  5.17672  -8.79934e-16  
65  11.8254  -1.37648e-14  1028.05  -1.3827e-13  5.2873  8.61321e-15  5.17869  -7.10413e-16  
66  11.0624  -2.43167e-14  1028.4  -1.50765e-13  4.61719  -9.933e-16  5.16884  -7.15376e-16  
67  11.525  -2.03803e-14  1029.16  -1.63057e-13  5.43569  -4.90208e-16  5.17344  -7.11494e-16  
68  12.1716  -9.57196e-15  1030.01  -1.6843e-13  5.46584  6.59398e-16  5.1784  -6.88259e-16  
69  9.18584  5.10517e-14  1030.21  -1.68411e-13  4.47014  -5.66616e-15  5.16659  -7.71224e-16  
70  10.4257  7.49525e-16  1029.64  -8.44638e-14  5.49435  -1.1298e-16  5.17197  -7.60433e-16  
71  10.0009  -4.06107e-16  1029.85  -8.48251e-14  7.25164  1.11829e-16  5.20551  -7.46364e-16  
72  10.4841  1.42125e-14  1030.28  -8.42172e-14  5.57195  -1.31174e-16  5.21133  -7.36599e-16  
73  11.3506  4.80603e-14  1030.75  -8.34927e-14  5.48758  -1.03155e-14  5.21564  -8.86269e-16  
74  11.2247  -1.14357e-14  1030.97  -9.88911e-14  5.49077  -6.96142e-16  5.21988  -8.83344e-16  
75  10.5592  -1.10279e-14  1031.1  -9.9969e-14  4.58854  -4.02316e-16  5.21031  -8.76056e-16  
76  10.4497  1.02858e-13  1031.16  -9.77368e-14  3.72667  -2.56627e-15  5.18817  -9.01283e-16  
77  10.2724  -8.18386e-16  1030.77  -1.11136e-13  3.706  2.90035e-17  5.16637  -8.87602e-16  
78  9.7108  5.83883e-15  1030.9  -1.0788e-13  2.82091  6.69745e-17  5.13238  -8.73768e-16  
79  11.6286  4.46199e-15  1030.8  -1.02093e-13  4.56141  -2.7339e-15  5.12422  -9.00341e-16  
80  9.79954  4.79661e-14  1030.64  -8.42147e-14  3.68965  -2.8286e-15  5.10402  -9.275e-16  
81  8.5557  -4.75238e-15  1030.62  -1.13353e-14  2.83215  1.18386e-17  5.07246  -9.14453e-16  
82  11.0579  -9.33248e-15  1030.85  -6.59625e-15  2.81553  -2.97522e-16  5.04155  -9.06002e-16  
83  10.2686  1.37226e-14  1030.98  -1.04741e-14  2.78341  -1.6878e-14  5.01103  -1.12184e-15  
84  9.5436  9.90225e-16  1030.85  1.67266e-14  2.82812  7.4948e-17  4.98193  -1.10588e-15  
85  11.0798  -4.34014e-15  1030.86  1.89772e-14  3.7676  -5.43584e-17  4.96595  -1.09205e-15  
86  9.92154  -1.62429e-14  1030.48  1.98451e-14  4.62817  8.87752e-16  4.96156  -1.06633e-15  
87  9.37772  1.06759e-13  1030.34  1.78165e-14  4.57643  3.94793e-15  4.95662  -1.00205e-15  
88  10.4715  -5.08943e-15  1030.3  2.78383e-14  4.55392  6.45323e-17  4.95153  -9.88548e-16  
89  11.0721  1.60457e-14  1030.41  2.68946e-14  4.46289  4.69249e-15  4.94542  -9.17535e-16  
90  10.3784  2.31232e-15  1030.64  1.41153e-14  4.44452  -1.06676e-14  4.93923  -1.03791e-15  
91  10.6987  2.11155e-15  1030.68  1.19606e-14  4.42472  5.61515e-17  4.93296  -1.02456e-15  
92  10.9766  -3.27976e-15  1030.86  1.56719e-14  5.52237  1.59692e-16  4.94006  -1.0103e-15  
93  10.2107  -9.98364e-15  1031.06  6.32041e-15  6.29142  2.7722e-15  4.95615  -9.65266e-16  
94  10.013  -1.7722e-14  1031.18  9.9435e-15  5.60222  -8.63519e-16  4.96375  -9.64069e-16  
95  10.2282  8.59288e-15  1031.19  1.5124e-14  6.15925  -9.24987e-15  4.97765  -1.06042e-15  
96  10.512  1.16683e-15  1031.09  1.59094e-14  5.61407  1.43622e-17  4.98497  -1.04806e-15  
97  10.2414  5.22121e-14  1031.44  3.92025e-14  6.29297  -4.41134e-14  4.99983  -1.53744e-15  
98  9.8669  -7.17119e-15  1031.6  4.5708e-14  5.53666  -2.14061e-16  5.00586  -1.52257e-15  
99  11.0856  -2.62432e-14  1031.74  4.72435e-14  5.58403  9.44679e-17  5.01228  -1.5046e-15  
100  10.5168  1.28378e-14  1032.28  4.38036e-14  6.4261  -3.49995e-15  5.02782  -1.52653e-15  
101  10.4922  -9.07118e-14  1032.95  4.2889e-14  5.60284  2.46493e-15  5.03407  -1.48315e-15  
102  9.91452  5.11771e-15  1033.33  1.73094e-14  6.36853  1.14973e-15  5.04842  -1.45484e-15  
103  9.87092  -2.37473e-14  1033.17  1.20817e-14  7.19661  -7.41883e-17  5.07127  -1.44015e-15  
104  10.268  6.17042e-14  1033.05  1.4789e-14  6.33777  -2.45591e-15  5.08461  -1.45084e-15  
105  10.819  -2.07097e-15  1033.37  -5.89561e-15  6.32786  -3.96009e-17  5.09756  -1.43614e-15  
106  9.96124  -3.50076e-15  1033.5  -5.86717e-15  6.29195  2.85609e-15  5.10987  -1.39189e-15  
107  12.5914  -1.34502e-14  1033.84  -6.20087e-15  5.91536  -4.86182e-14  5.11809  -1.87379e-15  
108  11.7765  -2.44308e-14  1034.35  -2.52409e-14  7.24442  3.53455e-15  5.13957  -1.81916e-15  
109  10.911  -3.25412e-15  1034.88  -1.45776e-14  5.62652  4.23943e-17  5.14444  -1.80055e-15  
110  10.2239  8.23189e-16  1035.19  -9.36514e-15  6.30318  -1.90785e-14  5.15591  -1.97162e-15  
111  10.1282  5.85068e-14  1035.95  -1.05405e-14  6.36028  1.10814e-15  5.16772  -1.94142e-15  
112  11.1174  -4.74305e-16  1036.13  1.48121e-14  4.70248  9.27099e-17  5.1632  -1.92167e-15  
113  9.48132  -1.24409e-14  1036.18  1.19913e-14  5.53343  -9.77452e-17  5.16676  -1.90414e-15  
114  9.46243  3.35259e-15  1036.22  1.41815e-14  5.55898  1.33175e-15  5.17049  -1.87332e-15  
115  10.4493  -6.63929e-14  1036.37  -1.44549e-14  5.46604  8.5281e-15  5.17328  -1.77519e-15  
116  10.3014  -2.63147e-15  1036.46  -1.85119e-14  6.24415  -1.19242e-15  5.18329  -1.76974e-15  
117  10.2019  1.28684e-14  1036.51  -2.15145e-14  7.13538  -3.90036e-15  5.20137  -1.78947e-15  
118  10.2316  -3.13034e-14  1036.94  -3.17551e-14  6.35236  -3.08623e-15  5.21193  -1.80137e-15  
119  9.86054  -5.2972e-15  1037.28  -3.38296e-14  6.41422  2.11228e-16  5.22286  -1.78307e-15  
120  10.2834  -1.22887e-14  1037.4  -3.16811e-14  6.32851  6.35456e-17  5.23282  -1.76644e-15  
121  9.71612  -1.80173e-14  1037.6  -3.65939e-14  8.02502  3.88317e-14  5.25775  -1.40395e-15  
122  12.2533  -1.02186e-13  1038.06  -4.63062e-14  6.37377  4.8624e-15  5.26762  -1.3485e-15  
123  10.691  8.05265e-15  1038.56  -4.79946e-14  6.39662  -6.50758e-16  5.27753  -1.34238e-15  
124  10.7645  -1.89977e-15  1038.92  -5.3308e-14  5.56316  -8.34445e-16  5.28001  -1.33796e-15  
125  10.5427  5.18085e-14  1039.15  -5.37494e-14  7.13444  -3.79499e-14  5.296  -1.65358e-15  
126  10.3752  1.30287e-15  1039.35  -5.94999e-14  5.60058  4.79901e-18  5.2986  -1.63941e-15  
127  10.6924  1.60987e-14  1039.32  -5.7135e-14  6.52014  -2.83077e-16  5.30895  -1.62791e-15  
128  9.17154  2.24572e-14  1039.33  -6.11152e-14  7.2434  -3.20506e-15  5.32521  -1.64117e-15  
129  9.67566  -5.37891e-14  1039.39  -5.85975e-14  6.41174  -1.44743e-15  5.33426  -1.63955e-15  
130  10.4203  -1.5302e-14  1039.81  -6.24585e-14  5.52639  -3.3914e-16  5.33585  -1.6288e-15  
131  11.047  6.54145e-16  1039.93  -6.13736e-14  7.17046  -4.71796e-15  5.35089  -1.65413e-15  
132  10.2665  2.73093e-14  1039.94  -6.5514e-14  6.41829  -8.84187e-18  5.35957  -1.64075e-15  
133  12.2012  -2.59032e-15  1039.97  -4.42696e-14  5.53517  -5.72733e-17  5.36098  -1.62798e-15  
134  10.065  -2.37618e-14  1039.9  -4.44868e-14  5.4156  1.22736e-15  5.36142  -1.60514e-15  
135  11.1225  1.16417e-14  1040.09  -4.25351e-14  3.74363  -4.64084e-16  5.34858  -1.59608e-15  
136  10.2895  -6.49816e-14  1040.1  -4.19286e-14  3.55845  7.28161e-14  5.33448  -1.01016e-15  
137  10.3312  -7.17067e-15  1040.26  -4.84873e-14  3.76379  -5.07217e-17  5.32221  -1.00266e-15  
138  9.41962  2.767e-14  1040.34  -4.86594e-14  5.51966  -1.56576e-15  5.32374  -1.00703e-15  
139  10.0557  5.7218e-14  1040.39  -4.18017e-14  4.63755  -2.94869e-15  5.31847  -1.02196e-15  
140  9.47276  -3.24965e-15  1040.48  -5.7048e-14  4.58558  -3.28386e-16  5.31287  -1.01667e-15  
141  9.56526  1.41688e-14  1040.4  -5.73373e-14  4.65911  -4.52167e-17  5.30792  -1.00931e-15  
142  10.7695  -1.9775e-14  1040.62  -5.70114e-14  4.57001  2.46832e-15  5.30237  -9.83162e-16  
143  10.9239  -7.50016e-14  1040.7  -6.96605e-14  4.61301  -2.26117e-15  5.29723  -9.92699e-16  
144  10.7371  -1.10809e-14  1040.99  -6.8265e-14  4.61753  2.90574e-16  5.29219  -9.83193e-16  
145  10.01  1.28591e-14  1041.52  -6.68049e-14  5.54837  4.12476e-16  5.29407  -9.72931e-16  
146  9.82724  1.84109e-14  1041.76  -6.29353e-14  5.44603  -3.08071e-16  5.29518  -9.68078e-16  
147  8.88347  -2.78287e-15  1041.81  -4.07367e-14  5.48391  -3.01375e-17  5.29655  -9.61281e-16  
148  9.74558  4.3902e-15  1041.68  -3.98154e-14  6.37211  7.05308e-15  5.30429  -9.03624e-16  
149  11.1135  -1.34597e-14  1041.98  -3.67363e-14  6.49598  5.95835e-16  5.3128  -8.92914e-16  
150  10.7143  1.75058e-13  1042.03  -2.42382e-14  6.49547  4.81438e-16  5.32119  -8.83166e-16  
151  11.2278  -3.40948e-15  1042.23  -9.91224e-15  5.53549  4.34851e-17  5.3227  -8.76641e-16  
152  10.1988  -1.81004e-14  1042.14  -1.1284e-14  5.49278  9.46567e-16  5.32389  -8.63891e-16  
153  8.83742  -4.07791e-14  1042.02  -9.13747e-15  5.44806  8.93156e-15  5.32475  -7.95867e-16  
154  10.2666  -4.57865e-15  1041.92  6.04829e-15  4.71116  4.12774e-17  5.32052  -7.90094e-16  
155  10.1679  1.05311e-14  1041.83  7.0372e-15  4.69572  1.69547e-16  5.31624  -7.83521e-16  
156  10.3173  7.32731e-15  1041.77  4.50852e-15  5.49142  9.66727e-16  5.31743  -7.71614e-16  
157  10.0417  -1.02712e-13  1041.8  4.5419e-15  6.16926  2.49075e-13  5.32319  9.1654e-16  
158  11.0941  -3.39402e-15  1042.16  7.32047e-15  8.25299  4.97701e-17  5.34285  9.10722e-16  
159  11.6236  1.91742e-14  1042.65  5.98062e-15  7.2578  1.26036e-15  5.35561  9.13053e-16  
160  10.959  -3.82484e-14  1043.13  2.39882e-15  7.36131  3.82514e-15  5.3689  9.32339e-16  
161  10.8462  -2.6808e-15  1043.51  7.07075e-15  5.3526  6.63972e-17  5.36879  9.26642e-16  
162  11.1741  -4.11319e-15  1043.78  6.27525e-15  5.21973  2.36352e-15  5.36782  9.36033e-16  
163  10.6215  1.06085e-14  1044.03  4.12866e-15  6.24805  -1.4237e-14  5.37353  8.37507e-16  
164  11.4462  -7.78973e-14  1044.26  1.47161e-14  4.62867  -1.1194e-15  5.36873  8.24882e-16  
165  9.3673  1.57159e-16  1044.43  1.44317e-14  5.45547  -9.83599e-16  5.36928  8.13289e-16  
166  10.4693  6.0738e-15  1044.49  1.21364e-14  6.30299  8.99852e-16  5.37523  8.1384e-16  
167  9.90329  7.47344e-14  1044.74  1.08066e-14  5.60474  2.38301e-16  5.37668  8.10198e-16  
168  11.1688  3.42532e-15  1044.88  -1.33834e-15  7.15788  4.25398e-17  5.38788  8.0537e-16  
169  10.0321  1.04662e-14  1044.99  1.96085e-16  6.40918  2.89767e-15  5.39427  8.18446e-16  
170  11.0135  -5.58916e-15  1045.32  1.95077e-15  5.42837  3.57785e-15  5.39448  8.35586e-16  
171  11.5095  -8.84618e-15  1045.69  -3.1809e-15  7.95636  -2.51303e-13  5.41029  -7.20823e-16  
172  10.9034  -5.49155e-15  1046.32  -7.07354e-15  8.04945  -8.64402e-16  5.42648  -7.21704e-16  
173  11.1101  4.24602e-14  1046.67  -6.62457e-15  8.14819  1.44176e-15  5.44308  -7.08512e-16  
174  10.6525  -4.9786e-14  1046.81  -1.1205e-14  5.65934  -2.05556e-16  5.44439  -7.05464e-16  
175  9.9918  -5.77216e-15  1047.04  -2.23785e-15  6.44208  3.46883e-16  5.4504  -6.99125e-16  
176  10.4853  8.00961e-15  1047.14  -2.49279e-15  5.57561  3.87812e-16  5.45115  -6.92616e-16  
177  12.1192  8.88714e-15  1047.17  -8.91546e-15  5.5397  -1.38792e-15  5.45168  -6.96755e-16  
178  10.303  -6.06045e-14  1047.28  -1.83123e-14  6.41351  -2.01886e-14  5.45737  -8.12091e-16  
179  10.2093  -1.54881e-15  1047.42  -1.69034e-14  5.52791  1.01363e-16  5.45778  -8.06718e-16  
180  9.73297  -3.58238e-15  1047.42  -1.85823e-14  4.6562  4.28265e-16  5.4531  -7.99496e-16  
181  9.90152  -2.91551e-14  1047.18  -2.17035e-14  3.95758  -1.59114e-13  5.4444  -1.71993e-15  
182  10.0615  8.51814e-15  1046.79  -4.51923e-14  4.61816  -5.97162e-16  5.43963  -1.71344e-15  
183  10.3276  -1.68722e-14  1046.79  -4.52567e-14  4.69495  -4.74224e-16  5.43535  -1.70631e-15  
184  9.84175  -7.23938e-14  1046.75  -4.65164e-14  3.77298  1.40908e-16  5.42585  -1.69576e-15  
185  10.0955  8.76498e-14  1046.42  -5.71705e-14  3.78005  -2.47193e-15  5.4165  -1.70017e-15  
186  10.0883  -1.35496e-15  1046.3  -6.18084e-14  3.77318  -2.41148e-16  5.40721  -1.69193e-15  
187  10.3075  -1.78273e-14  1046.14  -6.42002e-14  4.6811  2.98545e-16  5.40313  -1.68074e-15  
188  10.212  5.85092e-14  1045.98  -6.55059e-14  5.60031  8.15111e-16  5.40423  -1.6668e-15  
189  10.0838  1.93989e-16  1046.04  -7.49262e-14  5.53326  -1.19827e-16  5.40495  -1.65821e-15  
190  9.38966  -1.58107e-14  1046.03  -7.48485e-14  4.67591  7.34853e-17  5.40092  -1.64864e-15  
191  9.38688  -1.10818e-14  1046.08  -7.00666e-14  5.5021  -9.27883e-16  5.40148  -1.64468e-15  
192  11.2203  -7.38136e-14  1046.02  -7.97986e-14  4.68192  8.69126e-16  5.39755  -1.63094e-15  
193  10.3206  1.06285e-14  1046.15  -8.2841e-14  4.70139  -1.62481e-16  5.39376  -1.62296e-15  
194  10.1177  -4.81984e-15  1046.02  -8.16111e-14  4.69689  -5.77152e-16  5.39  -1.61731e-15  
195  10.7373  3.30722e-14  1045.89  -7.34592e-14  4.68578  3.61139e-16  5.38621  -1.60667e-15  
196  11.4477  5.59446e-15  1045.92  -7.11116e-14  5.61161  4.04298e-17  5.38742  -1.59786e-15  
197  10.2945  2.87131e-15  1045.99  -6.79245e-14  5.58661  2.55785e-16  5.38848  -1.588e-15  
198  10.9155  6.22319e-14  1045.99  -6.13051e-14  5.57343  1.06652e-15  5.38945  -1.57396e-15  
199  10.6758  -2.39809e-14  1045.82  -5.72415e-14  5.52899  2.40702e-14  5.39019  -1.43899e-15  
200  11.1294  5.81504e-15  1045.85  -5.74705e-14  6.42608  5.92457e-16  5.39561  -1.42835e-15  
201  10.3259  -2.22071e-14  1045.77  -5.82257e-14  5.46151  -1.12219e-15  5.39596  -1.42676e-15  
202  10.172  1.51173e-14  1045.71  -5.88004e-14  6.26751  1.49437e-14  5.40047  -1.34194e-15  
203  11.3346  8.74441e-17  1045.86  -6.63584e-14  5.58906  6.18212e-17  5.40144  -1.3347e-15  
204  11.4811  -7.90853e-15  1046.01  -6.5933e-14  5.59211  1.45147e-16  5.40242  -1.32711e-15  
205  11.4362  -3.90602e-14  1046.05  -6.71401e-14  5.55623  1.9975e-15  5.40321  -1.31015e-15  
206  9.21025  1.73587e-13  1045.99  -6.71112e-14  5.49063  4.4291e-15  5.40365  -1.28102e-15  
207  8.91671  -1.90677e-14  1045.86  -6.49098e-14  5.50965  -5.90224e-16  5.40418  -1.27753e-15  
208  11.979  -8.49285e-15  1045.64  -6.45939e-14  5.53893  -5.22945e-16  5.40486  -1.27374e-15  
209  11.7111  1.93834e-14  1045.61  -6.72375e-14  5.5053  -1.50569e-16  5.40536  -1.26812e-15  
210  10.2929  -1.31358e-14  1045.64  -4.61045e-14  6.37998  3.78083e-16  5.41021  -1.25993e-15  
211  11.2047  -1.34066e-14  1045.85  -4.57573e-14  7.56277  4.00816e-15  5.42087  -1.23385e-15  
212  11.4018  -1.53376e-14  1046.09  -4.68351e-14  5.33475  -6.09053e-15  5.42044  -1.25778e-15  
213  10.1557  -2.0897e-13  1046.05  -5.2724e-14  6.44776  -3.73671e-15  5.42548  -1.26993e-15  
214  10.6444  5.90307e-17  1045.97  -5.90209e-14  5.42794  1.1299e-15  5.42549  -1.25822e-15  
215  9.99713  -1.83775e-14  1045.95  -5.72289e-14  2.85005  -2.42591e-16  5.41299  -1.25329e-15  
216  10.5186  -2.22555e-14  1045.94  -5.45436e-14  4.66013  -3.53922e-16  5.40935  -1.24895e-15  
217  11.0687  -6.82447e-15  1045.87  -6.69863e-14  4.6921  -9.3423e-18  5.40591  -1.24299e-15  
218  9.66365  -2.18546e-15  1046  -6.5024e-14  4.70734  -2.19295e-16  5.40256  -1.23809e-15  
219  10.687  4.9131e-14  1045.87  -6.23167e-14  4.69175  -2.17271e-17  5.39918  -1.2323e-15  
220  10.0748  7.10378e-14  1045.99  -6.72581e-14  4.69594  -2.23695e-15  5.39584  -1.23706e-15  
221  9.93166  1.89076e-14  1045.93  -5.93438e-14  4.66804  -3.45084e-16  5.39241  -1.23285e-15  
222  10.8188  2.59393e-15  1045.89  -5.9554e-14  4.64713  8.75467e-16  5.38891  -1.22295e-15  
223  9.81269  -1.93629e-14  1045.88  -6.2323e-14  5.57459  1.43938e-15  5.38978  -1.21051e-15  
224  10.1548  -2.58888e-15  1045.73  -7.14906e-14  5.58295  1.00368e-16  5.39068  -1.20441e-15  
225  10.0025  2.98896e-14  1045.58  -6.95355e-14  5.58295  -6.91867e-16  5.39157  -1.20204e-15  
226  10.1428  3.34288e-15  1045.48  -6.97415e-14  4.69199  5.87206e-16  5.38835  -1.1938e-15  
227  12.2107  1.48254e-13  1045.29  -6.09835e-14  5.59138  7.98182e-16  5.38928  -1.18466e-15  
228  10.759  6.26451e-15  1045.32  -6.46271e-14  5.56812  3.74997e-16  5.39009  -1.17754e-15  
229  10.3914  -2.89803e-14  1045.4  -6.53892e-14  4.61469  -5.79688e-16  5.38657  -1.17482e-15  
230  10.6609  -2.7607e-14  1045.33  -6.68583e-14  3.76202  1.13987e-15  5.37922  -1.16434e-15  
231  9.51334  2.05983e-15  1045.23  -7.39157e-14  2.85171  3.91155e-17  5.36783  -1.15892e-15  
232  10.3404  1.80852e-14  1044.99  -7.22033e-14  3.63905  -1.17336e-15  5.36008  -1.15899e-15  
233  9.61776  2.12954e-14  1045.02  -7.24744e-14  3.64945  3.30692e-15  5.35244  -1.13905e-15  
234  9.34659  2.18542e-13  1044.9  -7.67571e-14  2.75811  8.57012e-15  5.34091  -1.0959e-15  
235  10.4655  1.57814e-14  1044.71  -7.67614e-14  2.78845  -3.15067e-16  5.32962  -1.09244e-15  
236  10.9591  8.5775e-15  1044.46  -7.57445e-14  2.8391  2.27001e-16  5.31865  -1.08663e-15  
237  8.99644  -3.27926e-14  1044.32  -8.05645e-14  2.85758  3.41993e-17  5.30785  -1.08172e-15  
238  8.87147  -8.10154e-15  1044.15  -9.22168e-14  3.72747  2.6471e-16  5.30095  -1.07584e-15  
239  9.8793  2.49894e-14  1044.18  -9.25997e-14  3.75586  3.16919e-16  5.29423  -1.06978e-15  
240  8.59468  -1.68378e-14  1044.03  -9.34625e-14  3.65748  4.80928e-15  5.28715  -1.04433e-15  
241  9.06545  1.8113e-14  1043.84  -9.38424e-14  3.70901  -4.76466e-16  5.28035  -1.04188e-15  
242  9.50718  -1.15568e-14  1043.66  -9.48703e-14  4.09993  1.53297e-14  5.27528  -9.71619e-16  
243  10.2757  -1.38369e-15  1043.49  -9.51295e-14  5.34624  -3.37003e-15  5.27558  -9.81868e-16  
244  10.1611  -1.2995e-13  1043.51  -1.00989e-13  5.11978  7.47088e-14  5.27492  -6.5978e-16  
245  10.3838  -1.28708e-15  1043.63  -1.09825e-13  5.51143  1.53498e-16  5.27592  -6.56334e-16  
246  10.2315  -4.43826e-15  1043.63  -1.08332e-13  6.22736  1.85678e-15  5.27994  -6.4573e-16  
247  10.2424  1.60167e-15  1043.72  -1.0634e-13  4.61264  5.59395e-15  5.27713  -6.19513e-16  
248  11.6067  -1.81923e-14  1043.67  -1.08658e-13  5.51632  -1.97182e-14  5.27813  -6.99424e-16  
249  9.95438  3.33552e-15  1043.76  -1.04923e-13  5.68076  7.34803e-15  5.27981  -6.65893e-16  
250  11.4255  -4.871e-16  1043.88  -1.03353e-13  6.47756  -8.48588e-16  5.28478  -6.66651e-16  
251  10.5718  -5.90098e-14  1044.01  -1.06022e-13  4.62251  -1.3747e-15  5.28205  -6.69577e-16  
252  10.3436  -1.05986e-14  1043.85  -1.06697e-13  6.3888  -2.84294e-17  5.2866  -6.66939e-16  
253  9.87902  -1.03251e-14  1043.96  -1.0516e-13  4.83833  6.10624e-14  5.28476  -4.13949e-16  
254  8.97715  2.508e-14  1044.11  -1.05436e-13  6.33303  3.31063e-15  5.28904  -3.98747e-16  
255  9.89657  3.17613e-14  1044.13  -8.86212e-14  6.41374  -3.32359e-15  5.29361  -4.10637e-16  
256  10.747  1.01638e-14  1044.11  -8.27501e-14  7.2508  2.51111e-15  5.30154  -3.98808e-16  
257  9.75317  -2.53421e-15  1044.18  -8.02911e-14  6.47449  7.98618e-17  5.30627  -3.96878e-16  
258  9.43925  -1.02968e-14  1044.24  -8.19883e-14  6.48637  -1.32384e-15  5.31101  -4.006e-16  
259  9.78317  1.167e-15  1044.18  -7.21208e-14  6.43457  -6.18631e-16  5.3155  -4.01472e-16  
260  10.273  2.54575e-14  1044.12  -7.13946e-14  5.66191  3.31304e-16  5.31688  -3.98553e-16  
261  10.9526  -1.72285e-14  1044.17  -6.8519e-14  5.61237  -9.32051e-17  5.31805  -3.97341e-16  
262  9.99048  -2.15454e-13  1044.25  -7.02706e-14  5.63034  1.45396e-15  5.31929  -3.90024e-16  
263  11.6946  -1.9711e-16  1044.18  -7.72091e-14  6.47548  1.12964e-16  5.32384  -3.88044e-16  
264  8.9959  -3.74669e-14  1044.28  -7.47754e-14  6.48704  -1.1173e-16  5.3284  -3.8696e-16  
265  9.76928  7.56388e-14  1044.27  -7.80209e-14  5.58518  -9.34773e-16  5.3294  -3.891e-16  
266  10.9989  2.83023e-15  1044.29  -7.74582e-14  3.8004  3.92093e-17  5.32345  -3.87433e-16  
267  9.65267  5.77106e-16  1044.26  -7.69492e-14  4.6935  2.16166e-16  5.32101  -3.85094e-16  
268  10.2209  -8.94651e-15  1044.14  -7.56512e-14  3.75868  -1.81085e-17  5.31498  -3.83677e-16  
269  10.2854  1.57962e-13  1044.02  -7.58177e-14  3.77721  -5.27564e-15  5.30907  -4.02492e-16  
270  10.0778  7.11532e-15  1043.93  -7.67256e-14  4.7156  1.21189e-16  5.30679  -4.00486e-16  
271  9.79367  -1.7488e-14  1043.77  -7.57518e-14  4.65398  2.49543e-16  5.3043  -3.98005e-16  
272  10.5259  5.43742e-14  1043.66  -7.18319e-14  4.68564  4.92932e-16  5.30195  -3.94617e-16  
273  10.0965  -2.29963e-15  1043.67  -7.63277e-14  5.49208  -2.03525e-16  5.30267  -3.93893e-16  
274  11.287  3.90179e-15  1043.69  -7.56718e-14  6.17064  -2.46242e-14  5.30594  -4.85328e-16  
275  10.3331  -2.36784e-14  1043.83  -7.52812e-14  4.66311  -4.10292e-15  5.30353  -4.98928e-16  
276  10.8628  1.89886e-13  1043.74  -7.41184e-14  5.46442  2.00738e-15  5.30413  -4.89541e-16  
277  11.3645  -1.45354e-14  1043.79  -6.58804e-14  5.48202  1.64108e-16  5.30479  -4.87102e-16  
278  10.3764  -5.10488e-15  1043.81  -6.83348e-14  5.56161  -7.5362e-16  5.30575  -4.88093e-16  
279  10.0781  3.86379e-14  1043.81  -6.68731e-14  4.71358  -1.57524e-15  5.30356  -4.9212e-16  
280  10.9763  1.16857e-15  1043.83  -7.40613e-14  5.62152  2.14496e-17  5.30473  -4.90225e-16  
281  9.92811  -1.48433e-14  1043.77  -7.36398e-14  4.72239  -7.32507e-18  5.30259  -4.88449e-16  
282  10.2138  2.13001e-14  1043.73  -7.23842e-14  5.41836  6.68526e-15  5.30301  -4.62172e-16  
283  9.48932  -1.1168e-15  1043.73  -6.92169e-14  5.07462  7.4271e-14  5.30218  -1.89423e-16  
284  10.2302  -2.01394e-15  1043.8  -7.85346e-14  4.70087  -1.93342e-16  5.29999  -1.89437e-16  
285  10.7277  5.98241e-15  1043.76  -7.84733e-14  5.4674  -4.14374e-15  5.3006  -2.03764e-16  
286  11.8401  -5.43228e-15  1043.78  -8.1479e-14  5.53346  3.12289e-15  5.30144  -1.91755e-16  
287  9.91917  -1.36757e-16  1043.79  -8.9759e-14  5.19814  -2.32174e-15  5.30107  -1.99417e-16  
288  10.2689  6.49911e-15  1043.76  -8.84871e-14  3.74499  4.19634e-16  5.29549  -1.97198e-16  
289  10.0881  1.67718e-14  1043.7  -8.87116e-14  3.77828  -2.3856e-16  5.29007  -1.97346e-16  
290  9.1993  -3.05977e-15  1043.77  -9.30849e-14  3.70976  5.4601e-15  5.28445  -1.77212e-16  
291  11.0138  3.71195e-15  1043.75  -8.49247e-14  5.5292  -2.6896e-16  5.28532  -1.77538e-16  
292  11.4391  3.01136e-14  1043.74  -8.20895e-14  5.57612  4.65331e-16  5.28634  -1.75266e-16  
293  9.13494  -7.46667e-14  1043.69  -7.88836e-14  6.40733  -1.10508e-16  5.29029  -1.75038e-16  
294  10.4114  -1.00432e-14  1043.67  -9.34186e-14  6.45936  1.15029e-16  5.29439  -1.7402e-16  
295  9.41822  8.98553e-15  1043.71  -9.27872e-14  7.34011  1.3923e-16  5.30154  -1.72925e-16  
296  9.98572  -3.6337e-14  1043.79  -9.47618e-14  7.2864  -5.62954e-16  5.30846  -1.74284e-16  
297  9.65767  1.80836e-13  1043.84  -9.5394e-14  5.46451  -2.21639e-14  5.309  -2.50637e-16  
298  11.1268  -4.53622e-15  1043.98  -8.96139e-14  7.05891  2.22833e-15  5.31506  -2.42059e-16  
299  10.668  -6.30007e-15  1044.14  -8.99043e-14  7.25806  -1.17375e-15  5.32176  -2.45272e-16  
300  11.253  4.41295e-14  1044.28  -8.42783e-14  7.3136  2.09323e-16  5.3286  -2.4371e-16  
301  10.1846  2.81392e-15  1044.43  -8.66948e-14  6.83884  6.05808e-14  5.33377  -3.54066e-17  
302  9.43918  5.72184e-15  1044.48  -8.59269e-14  5.55871  -2.51406e-17  5.33454  -3.53715e-17  
303  10.1655  -2.96319e-14  1044.52  -8.50791e-14  5.63589  -6.2047e-16  5.33557  -3.73616e-17  
304  10.3117  -8.7353e-14  1044.58  -8.06847e-14  5.56787  -3.50178e-15  5.33635  -4.91054e-17  
305  10.8655  -3.83343e-15  1044.61  -7.47664e-14  5.588  9.64865e-17  5.3372  -4.86136e-17  
306  10.5987  -2.8204e-14  1044.67  -7.55006e-14  5.59093  3.7829e-16  5.33806  -4.71762e-17  
307  11.0635  1.03247e-13  1044.6  -7.02893e-14  5.60408  8.13583e-17  5.33895  -4.67448e-17  
308  10.0888  2.11973e-15  1044.52  -7.3554e-14  5.42191  -4.68495e-16  5.33923  -4.81554e-17  
309  10.4967  -3.70543e-15  1044.45  -7.23257e-14  4.39342  5.16449e-15  5.33608  -3.07799e-17  
310  10.833  1.45405e-14  1044.42  -7.14468e-14  3.59059  -6.22365e-15  5.33028  -5.13542e-17  
311  10.6809  7.66807e-14  1044.5  -7.06963e-14  4.54904  4.98539e-15  5.32769  -3.46763e-17  
312  10.6553  2.67282e-14  1044.48  -6.83799e-14  3.61163  2.97891e-16  5.32203  -3.35787e-17  
313  9.4364  -3.6494e-14  1044.37  -7.00477e-14  5.35442  -3.67912e-16  5.32213  -3.46785e-17  
314  11.4546  -1.93623e-14  1044.34  -6.88956e-14  5.43955  -9.30155e-15  5.32252  -6.50617e-17  
315  10.5776  1.03885e-14  1044.34  -6.50586e-14  6.01654  -5.94442e-15  5.32479  -8.42752e-17  
316  10.1578  2.37926e-14  1044.45  -6.34232e-14  5.52666  3.47312e-16  5.32544  -8.28694e-17  
317  9.10254  -4.45992e-15  1044.52  -6.15944e-14  5.47662  -3.5114e-15  5.32594  -9.4001e-17  
318  10.769  -1.85e-13  1044.44  -6.15138e-14  5.5343  -6.74242e-15  5.32661  -1.15517e-16  
319  9.98591  1.49373e-14  1044.36  -6.26862e-14  4.61658  4.089e-17  5.32432  -1.15012e-16  
320  9.9681  4.44888e-15  1044.45  -5.92045e-14  6.37493  9.05244e-16  5.3277  -1.11732e-16  
321  10.554  4.41706e-15  1044.55  -5.76092e-14  6.49552  -5.00053e-16  5.33144  -1.12976e-16  
322  10.421  6.39385e-15  1044.51  -5.01051e-14  6.50396  -1.30494e-16  5.33519  -1.13032e-16  
323  9.00294  4.25907e-15  1044.53  -5.05879e-14  8.25188  6.74123e-16  5.34447  -1.10526e-16  
324  10.0744  9.37149e-15  1044.58  -4.92192e-14  5.57352  -7.61255e-16  5.3452  -1.12591e-16  
325  9.80518  -3.36736e-14  1044.57  -4.48664e-14  6.39917  -2.43709e-15  5.34854  -1.19947e-16  
326  11.1635  1.98323e-14  1044.56  -4.12684e-14  5.53255  8.58724e-17  5.34912  -1.19298e-16  
327  11.5648  -3.38538e-14  1044.54  -4.1305e-14  6.29076  -6.30507e-16  5.35208  -1.20906e-16  
51  9.59015  1.73574e-14  982.89  1.10049e-13  5.62895  -1.03969e-16  3.25319  -1.12422e-15  
52  10.0567  -2.304e-14  984.208  1.04276e-13  6.49554  1.36451e-15  3.32859  -1.06634e-15  
53  10.7404  5.91148e-15  985.382  1.51679e-13  5.57875  -2.19484e-17  3.37973  -1.0426e-15  
54  11.1772  1.85889e-14  986.705  1.52726e-13  6.44972  -1.65118e-15  3.44796  -1.05613e-15  
55  10.0823  7.55273e-14  987.99  1.51761e-13  6.50649  -5.85761e-16  3.51445  -1.0459e-15  
56  9.94456  -1.44975e-13  990.005  1.65068e-13  6.53261  -1.96317e-16  3.57866  -1.02783e-15  
57  10.0701  9.6238e-15  991.297  1.5963e-13  6.37534  -3.06474e-15  3.63693  -1.07026e-15  
58  10.3044  -3.7249e-15  992.583  1.51986e-13  6.36705  3.55366e-16  3.69264  -1.04117e-15  
59  10.6457  1.04025e-13  994.48  1.40107e-13  5.58315  1.65554e-15  3.73045  -9.87234e-16  
60  11.5962  -4.35842e-15  996.077  2.00127e-13  6.15748  -1.51236e-14  3.77804  -1.26442e-15  
61  10.8108  -4.01324e-15  997.455  1.99116e-13  4.73378  -4.73284e-16  3.79642  -1.2492e-15  
62  10.3094  -5.62133e-14  998.58  1.73649e-13  4.67847  3.41842e-15  3.81306  -1.16114e-15  
63  9.68835  1.5111e-14  1000.35  1.77563e-13  5.47934  -1.26504e-14  3.84392  -1.3739e-15  
64  11.2852  4.72023e-16  1001.8  1.73071e-13  4.53883  7.57395e-16  3.85656  -1.33515e-15  
65  9.58208  -3.2039e-14  1003.37  1.75244e-13  5.45369  4.28544e-16  3.88508  -1.30365e-15  
66  10.3666  -4.30355e-14  1004.92  1.71915e-13  5.51098  2.26766e-15  3.9136  -1.241e-15  
67  10.4284  8.74085e-15  1006.39  1.42466e-13  5.47426  2.26872e-16  3.94051  -1.21569e-15  
68  10.7415  1.0872e-14  1007.76  1.33379e-13  5.34506  -7.33208e-15  3.96431  -1.31936e-15  
69  9.93448  7.56179e-14  1008.34  1.15887e-13  5.49198  1.63114e-15  3.98977  -1.27018e-15  
70  10.1178  2.73573e-13  1008.51  1.39618e-13  5.47367  5.34257e-15  4.0141  -1.16178e-15  
71  10.4829  3.73538e-15  1008.74  1.46951e-13  6.93158  -3.51451e-15  4.06116  -1.19973e-15  
72  10.0104  1.41049e-14  1009.51  1.49953e-13  5.58309  1.81357e-15  4.08532  -1.1519e-15  
73  9.45647  1.28094e-13  1009.91  1.61722e-13  5.62326  -1.04086e-15  4.10935  -1.15016e-15  
74  12.0331  5.54177e-15  1011.06  2.36766e-13  7.4087  3.65682e-14  4.1601  -5.69879e-16  
75  10.7459  4.04791e-15  1012.23  2.37311e-13  7.3164  -6.89444e-16  4.20793  -5.7169e-16  
76  8.72924  -6.3276e-14  1013  2.31218e-13  6.50655  -4.7439e-17  4.24224  -5.63866e-16  
77  9.26228  -1.09872e-13  1013.94  1.90287e-13  7.35568  4.54329e-15  4.28802  -4.88761e-16  
78  10.6707  -5.08893e-15  1014.62  1.83439e-13  7.32354  2.07491e-16  4.33201  -4.7867e-16  
79  10.943  1.69104e-14  1015.8  1.81252e-13  7.07392  -3.56905e-14  4.37118  -9.81697e-16  
80  10.6373  4.24642e-14  1016.43  1.94763e-13  5.26004  3.81333e-14  4.3837  -4.30781e-16  
81  11.708  -1.21957e-14  1017.35  2.15594e-13  4.63828  -1.67188e-15  4.38724  -4.48018e-16  
82  9.95166  -7.47841e-15  1017.77  2.1843e-13  4.68002  6.05292e-17  4.39125  -4.41052e-16  
83  9.88357  -1.71125e-14  1017.75  2.16899e-13  4.63044  3.66208e-15  4.39448  -3.85604e-16  
84  9.43222  -1.89974e-13  1018.03  2.49862e-13  3.63916  -1.80825e-15  4.38441  -4.04572e-16  
85  10.8202  -5.91477e-15  1018.28  2.36444e-13  6.4042  -8.92565e-16  4.41099  -4.10993e-16  
86  10.9373  -9.88208e-15  1018.94  2.29808e-13  5.48592  1.25879e-16  4.42495  -4.04021e-16  
87  9.96471  9.46372e-14  1019.27  2.33389e-13  6.2975  -1.12678e-14  4.44895  -5.433e-16  
88  11.2168  -3.69007e-15  1019.82  2.29566e-13  6.30959  4.7989e-16  4.47251  -5.30348e-16  
89  10.5392  2.03917e-15  1020.69  2.29663e-13  7.13041  -1.4184e-15  4.50573  -5.41449e-16  
90  11.8024  -7.96206e-14  1021.56  2.18142e-13  7.12365  -3.72328e-15  4.53805  -5.80731e-16  
91  12.1571  2.01514e-13  1022.51  2.03152e-13  7.02511  2.78046e-13  4.56838  2.81715e-15  
92  10.3771  -6.54249e-16  1023.17  2.03933e-13  5.49085  -3.85402e-16  4.57949  2.77857e-15  
93  10.7219  2.14462e-14  1023.87  2.02844e-13  5.60975  4.45538e-17  4.59176  2.74602e-15  
94  10.3626  1.22692e-14  1024.26  1.93729e-13  5.50171  1.39513e-15  4.60247  2.73013e-15  
95  10.1307  -9.07974e-15  1024.51  1.765e-13  4.66653  1.50998e-16  4.60321  2.70014e-15  
96  10.8521  1.33346e-14  1025.21  1.77751e-13  3.68037  2.63175e-16  4.5926  2.67213e-15  
97  10.9578  -8.71802e-15  1025.69  1.81974e-13  5.47068  9.81313e-16  4.60258  2.65291e-15  
98  9.66832  -2.0758e-14  1026.37  1.70718e-13  6.33645  -2.14551e-14  4.62206  2.38204e-15  
99  10.4898  5.49589e-15  1027.19  1.72218e-13  4.16781  -2.1192e-14  4.61702  2.1201e-15  
100  11.4744  -1.78763e-14  1027.89  1.69174e-13  5.30709  -3.01715e-15  4.6246  2.06365e-15  
101  10.7003  -2.07088e-13  1028.15  1.29147e-13  5.4486  6.28335e-15  4.63356  2.10952e-15  
102  11.6416  -5.34881e-15  1028.65  1.36624e-13  4.54339  5.89783e-17  4.63259  2.08747e-15  
103  10.8307  4.35413e-15  1028.77  1.3956e-13  4.5844  9.15285e-16  4.63207  2.075e-15  
104  10.7153  -1.86755e-14  1028.94  1.34186e-13  4.5969  1.5335e-15  4.6317  2.0693e-15  
105  9.38518  -5.19011e-16  1029.46  1.72116e-13  5.5047  -1.13429e-16  4.6408  2.04656e-15  
106  9.8225  1.50989e-14  1029.54  1.71765e-13  5.51541  -4.41495e-16  4.64981  2.02091e-15  
107  11.2684  -1.21252e-14  1029.69  1.70706e-13  6.32483  -1.00292e-15  4.66691  1.99006e-15  
108  11.2694  5.17134e-15  1030.26  1.59213e-13  4.48458  -1.35939e-14  4.66506  1.83264e-15  
109  9.89016  2.04867e-15  1030.67  1.78663e-13  6.78728  4.26769e-14  4.68629  2.24108e-15  
110  10.6655  5.80408e-15  1031.13  1.75246e-13  5.45904  1.0529e-14  4.69394  2.32314e-15  
111  10.4303  -4.14716e-14  1031.49  1.80614e-13  4.59493  -2.20577e-15  4.69297  2.27874e-15  
112  11.0324  -2.34932e-15  1032.2  2.01607e-13  6.48521  -2.66703e-17  4.71037  2.25636e-15  
113  10.3544  -6.48695e-15  1032.51  1.98452e-13  5.59067  3.29573e-16  4.71883  2.23783e-15  
114  11.3986  -1.13492e-14  1032.79  1.95916e-13  5.59793  4.44416e-16  4.7272  2.22075e-15  
115  10.3697  -8.39731e-14  1033.02  1.94209e-13  5.61455  7.18953e-16  4.73557  2.20658e-15  
116  10.2366  3.38898e-15  1033.29  2.04751e-13  5.56631  -1.74825e-16  4.74334  2.18433e-15  
117  10.4683  2.2245e-14  1033.38  2.04342e-13  5.54273  -7.44348e-16  4.75074  2.15721e-15  
118  10.8197  -1.95292e-14  1033.49  1.96052e-13  5.52117  -2.08785e-15  4.75781  2.11826e-15  
119  10.0858  3.33698e-15  1033.53  1.83551e-13  5.43312  -5.94341e-16  4.76395  2.0936e-15  
120  9.86287  -8.59022e-15  1033.55  1.78659e-13  5.6075  -2.42913e-16  4.77155  2.07256e-15  
121  9.23221  -1.77142e-14  1033.4  1.71085e-13  4.69391  2.31904e-16  4.77085  2.05612e-15  
122  8.81815  3.19362e-14  1033.14  1.63727e-13  5.60147  2.37921e-15  4.7782  2.05898e-15  
123  9.91784  4.41262e-16  1032.84  1.66843e-13  4.69356  -7.26136e-17  4.77746  2.04028e-15  
124  8.8194  3.04956e-15  1032.83  1.60893e-13  4.65913  8.16534e-17  4.77643  2.02325e-15  
125  10.1123  -1.30387e-14  1032.63  1.52672e-13  4.72753  -9.87712e-14  4.77601  1.15433e-15  
126  10.2956  5.06695e-15  1032.76  1.59429e-13  5.55227  -1.59546e-16  4.78265  1.1431e-15  
127  10.5922  7.16513e-15  1032.92  1.5935e-13  4.67252  -6.4145e-16  4.78171  1.12798e-15  
128  10.0185  -1.16973e-14  1033.32  1.61738e-13  5.44664  3.61512e-15  4.7873  1.14888e-15  
129  12.1862  -7.14419e-14  1033.87  1.52687e-13  7.30022  -1.11088e-12  4.80824  -8.11801e-15  
130  11.2754  2.00245e-15  1034.82  1.56014e-13  5.46205  -2.45126e-16  4.81364  -8.05295e-15  
131  9.38139  -7.65236e-15  1035.1  1.55918e-13  7.03516  2.73266e-15  4.83185  -7.96454e-15  
132  8.85604  -3.51288e-14  1035.38  1.52209e-13  4.65468  -1.00812e-15  4.83041  -7.90799e-15  
133  11.1053  -1.58883e-15  1035.81  1.62841e-13  7.23002  -3.55082e-16  4.84977  -7.84708e-15  
134  11.485  -1.83111e-14  1036.43  1.60273e-13  7.30842  1.56182e-15  4.86943  -7.7718e-15  
135  10.6219  1.99851e-14  1036.65  1.59191e-13  6.45841  -1.19427e-15  4.88205  -7.7196e-15  
136  10.3701  -2.02759e-14  1037.04  1.64501e-13  6.41875  -3.35219e-15  4.89415  -7.68521e-15  
137  10.6958  3.07338e-15  1037.33  1.64267e-13  6.35686  -9.89814e-16  4.90557  -7.63291e-15  
138  10.003  1.8201e-14  1037.59  1.65629e-13  6.387  -2.13146e-15  4.91706  -7.59026e-15  
139  11.0074  -2.96169e-14  1037.55  1.63444e-13  5.45446  -2.39614e-15  4.92119  -7.5503e-15  
140  9.76805  -6.18316e-15  1037.5  1.51038e-13  4.58639  -2.46129e-17  4.91863  -7.49286e-15  
141  11.3215  -2.20281e-15  1037.38  1.48288e-13  5.54521  2.57762e-16  4.92338  -7.43414e-15  
142  9.86439  4.5665e-14  1037.48  1.51539e-13  5.50396  -1.33239e-15  4.92775  -7.38826e-15  
143  10.0045  1.36721e-13  1037.39  1.69297e-13  4.64012  8.73189e-15  4.9256  -7.26796e-15  
144  9.11423  5.93202e-16  1037.26  1.46764e-13  4.54004  1.79838e-16  4.92274  -7.21279e-15  
145  10.1953  3.64054e-14  1036.97  1.47148e-13  4.66227  -1.05197e-16  4.92083  -7.16053e-15  
146  10.3289  1.80642e-14  1037.03  1.48339e-13  4.662  -8.25638e-16  4.91894  -7.11429e-15  
147  11.2339  -1.49331e-15  1036.76  1.55055e-13  3.76372  3.16489e-17  4.91057  -7.06251e-15  
148  10.5507  1.7913e-14  1036.75  1.55335e-13  3.68817  3.41256e-16  4.90177  -7.00924e-15  
149  10.6613  -2.75784e-14  1036.56  1.55363e-13  4.58576  1.52132e-16  4.89952  -6.95809e-15  
150  10.3291  7.15354e-14  1036.73  1.56263e-13  5.51059  -7.74858e-13  4.90385  -1.24042e-14  
151  9.86704  1.48427e-16  1036.77  1.78427e-13  6.22434  -6.59559e-15  4.91315  -1.23633e-14  
152  10.7373  5.28954e-15  1036.81  1.77555e-13  6.44953  3.92464e-16  4.92389  -1.22741e-14  
153  8.9426  -2.24676e-14  1036.82  1.78126e-13  6.38399  3.02535e-15  4.93403  -1.21678e-14  
154  11.4403  -4.32425e-15  1036.71  1.56551e-13  5.50785  5.02444e-17  4.93799  -1.20836e-14  
155  9.71626  1.42741e-14  1036.9  1.54692e-13  5.44855  -1.29324e-15  4.94149  -1.20097e-14  
156  10.0725  2.11763e-14  1037.02  1.51919e-13  5.5046  -1.00545e-15  4.94532  -1.19348e-14  
157  11.2226  1.11854e-13  1037.19  1.4433e-13  6.4167  -1.23986e-16  4.95526  -1.1855e-14  
158  10.3322  1.4774e-14  1037.27  1.34526e-13  5.4706  -2.95314e-16  4.95872  -1.17774e-14  
159  9.85547  -1.97581e-14  1037.57  1.33804e-13  6.1503  5.86897e-16  4.96666  -1.1695e-14  
160  10.12  -9.8825e-14  1037.73  1.32922e-13  5.37407  -7.45515e-16  4.96936  -1.16225e-14  
161  10.9913  6.06994e-15  1037.89  1.4446e-13  4.56532  1.20918e-16  4.9667  -1.15452e-14  
162  9.73734  1.17032e-14  1037.75  1.44726e-13  5.37035  1.36302e-16  4.96934  -1.14689e-14  
163  9.00808  4.51989e-15  1037.7  1.44476e-13  4.51843  -3.06552e-15  4.96641  -1.14143e-14  
164  10.2151  -9.87406e-14  1037.78  1.38995e-13  4.4686  -4.07603e-14  4.9632  -1.16036e-14  
165  10.0073  1.05773e-14  1037.57  1.34746e-13  3.75418  3.21759e-16  4.95545  -1.15272e-14  
166  11.3973  -1.68934e-14  1037.56  1.33172e-13  3.76409  4.36224e-17  4.94786  -1.14535e-14  
167  9.52341  -2.12501e-14  1037.61  1.32428e-13  3.78502  -5.77537e-16  4.9405  -1.13847e-14  
168  10.3132  6.29807e-15  1037.43  1.35363e-13  3.79443  -1.77593e-17  4.9333  -1.13132e-14  
169  9.89427  -9.79127e-15  1037.16  1.33613e-13  4.59203  3.52439e-16  4.93116  -1.12403e-14  
170  10.6622  -4.78233e-15  1037.03  1.3156e-13  3.79188  -1.92289e-16  4.92409  -1.11716e-14  
171  9.1592  -1.00344e-14  1036.84  1.35539e-13  4.47163  7.73683e-15  4.92129  -1.10549e-14  
172  8.97786  -2.07568e-15  1036.74  1.34019e-13  3.75206  -2.66602e-16  4.91412  -1.09887e-14  
173  11.1236  1.08e-14  1036.64  1.34577e-13  3.78196  2.2405e-16  4.90722  -1.09204e-14  
174  9.42974  4.94681e-14  1036.34  1.40398e-13  3.72643  9.70294e-16  4.90006  -1.08483e-14  
175  10.1836  -4.69879e-15  1036.1  1.32909e-13  4.61564  -6.11114e-17  4.89835  -1.07833e-14  
176  11.3455  -1.04151e-14  1036.03  1.32255e-13  4.6468  3.35854e-17  4.89684  -1.07185e-14  
177  9.50976  5.05372e-15  1036.05  1.28891e-13  4.67246  -6.18696e-18  4.89551  -1.06548e-14  
178  8.78379  -7.08619e-14  1036.08  1.29785e-13  4.6788  -4.10296e-17  4.89422  -1.0592e-14  
179  9.71635  4.31546e-15  1035.77  1.41821e-13  4.62876  3.27655e-16  4.89266  -1.05277e-14  
180  8.82221  7.23109e-15  1035.63  1.42118e-13  4.59798  -8.00148e-17  4.89094  -1.04666e-14  
181  9.97186  -2.74076e-14  1035.57  1.43926e-13  4.63774  -1.38642e-15  4.88947  -1.04138e-14  
182  10.409  9.43591e-16  1035.5  1.60089e-13  4.6481  1.35819e-19  4.88807  -1.03537e-14  
183  9.8589  -2.03422e-14  1035.66  1.57752e-13  4.55078  -9.7025e-17  4.88613  -1.02947e-14  
184  10.0798  6.28759e-15  1035.63  1.5407e-13  3.68233  1.13472e-15  4.87925  -1.02294e-14  
185  10.8169  1.00693e-13  1035.67  1.43452e-13  3.67839  9.47131e-15  4.87243  -1.01175e-14  
186  9.76728  -2.49337e-15  1035.72  1.36941e-13  3.76143  1.54003e-16  4.86615  -1.00594e-14  
187  10.9109  -8.62111e-15  1035.59  1.34826e-13  5.49423  6.86797e-16  4.86968  -9.99906e-15  
188  9.83152  -1.41587e-14  1035.49  1.35274e-13  4.58661  2.61656e-15  4.8681  -9.92858e-15  
189  10.0739  -1.41322e-15  1035.46  1.22884e-13  6.01258  1.34512e-15  4.87446  -9.86595e-15  
190  9.89561  -1.81541e-14  1035.48  1.20573e-13  5.51992  6.12783e-16  4.87802  -9.80805e-15  
191  10.995  1.60927e-17  1035.46  1.23249e-13  4.65145  7.75562e-16  4.87678  -9.7499e-15  
192  10.1154  -7.59375e-14  1035.58  1.18807e-13  5.53237  -1.13308e-14  4.88036  -9.75854e-15  
193  10.4416  4.50475e-15  1035.6  1.04034e-13  5.37888  -1.16414e-15  4.88307  -9.71183e-15  
194  10.0028  -3.8422e-15  1035.52  1.03511e-13  6.25511  6.81282e-15  4.89049  -9.62251e-15  
195  10.0931  1.60521e-14  1035.43  1.03152e-13  4.69055  1.32708e-17  4.88941  -9.5707e-15  
196  11.0711  1.65491e-15  1035.55  9.04858e-14  5.56992  -7.05526e-17  4.89305  -9.5199e-15  
197  11.3109  2.56991e-14  1035.58  9.0766e-14  4.65592  2.77758e-16  4.89179  -9.46778e-15  
198  9.92353  -1.71607e-14  1035.79  8.93269e-14  3.76401  -3.78143e-16  4.88582  -9.41969e-15  
199  10.1257  -1.68586e-13  1035.87  9.01609e-14  5.4295  -1.79399e-14  4.88869  -9.46453e-15  
200  10.1148  -9.36672e-15  1035.99  7.41297e-14  5.57092  -2.91804e-16  4.89226  -9.41651e-15  
201  10.8051  9.89129e-15  1036.11  7.45703e-14  6.47558  -2.50486e-16  4.9005  -9.36877e-15  
202  9.97434  7.4022e-14  1036.28  7.70225e-14  6.44279  2.9345e-15  4.90849  -9.30502e-15  
203  9.43828  7.92119e-15  1036.33  6.55138e-14  6.36098  1.67797e-16  4.91598  -9.25619e-15  
204  11.189  -1.1576e-14  1036.34  6.60443e-14  6.3708  6.12939e-16  4.92344  -9.20558e-15  
205  10.4339  2.76561e-14  1036.51  6.79656e-14  5.64529  1.21827e-13  4.92713  -8.53705e-15  
206  10.7376  6.88111e-14  1036.61  6.52405e-14  6.21683  -8.98661e-14  4.93367  -8.94989e-15  
207  10.1614  -2.95046e-16  1036.68  6.41203e-14  4.64598  -1.89111e-16  4.93222  -8.90564e-15  
208  8.50424  -9.73907e-15  1036.64  6.36043e-14  5.43121  -1.49394e-15  4.93473  -8.86839e-15  
209  10.4061  4.77587e-14  1036.67  6.61329e-14  4.64861  3.56951e-15  4.9333  -8.80621e-15  
210  10.9153  8.1502e-15  1036.67  8.38145e-14  4.53808  -6.2779e-16  4.93133  -8.76552e-15  
211  10.243  2.16241e-14  1036.67  8.35475e-14  4.66831  -5.72087e-16  4.93003  -8.72496e-15  
212  9.88473  -2.49412e-16  1036.64  8.09504e-14  4.66931  -4.55382e-15  4.92874  -8.70441e-15  
213  8.16419  -4.41546e-14  1036.51  8.47666e-14  4.67204  6.63393e-16  4.92749  -8.65849e-15  
214  10.5736  7.48617e-15  1036.34  8.1033e-14  4.68751  1.57519e-16  4.92631  -8.61548e-15  
215  10.0379  -1.06426e-14  1036.22  8.04319e-14  3.75266  1.35566e-18  4.92062  -8.57365e-15  
216  9.92206  -2.13582e-14  1036.06  7.3222e-14  3.75221  8.86539e-16  4.91497  -8.52795e-15  
217  9.94937  1.22173e-15  1035.94  4.2418e-14  3.70254  -8.98598e-17  4.90914  -8.48738e-15  
218  10.4827  2.02667e-14  1035.86  4.1747e-14  4.68155  -1.66668e-16  4.90805  -8.44757e-15  
219  9.90122  3.97624e-14  1035.81  4.31703e-14  2.84854  1.98077e-16  4.89825  -8.4064e-15  
220  10.7236  -2.68685e-14  1035.75  4.22261e-14  3.71539  3.63439e-15  4.89264  -8.34934e-15  
221  10.6891  -7.75497e-15  1035.62  2.80327e-14  3.69375  -1.6052e-16  4.88699  -8.31071e-15  
222  9.60865  3.41786e-15  1035.45  2.48881e-14  2.75988  5.29735e-16  4.877  -8.26921e-15  
223  8.77411  -3.86292e-14  1035.35  2.65825e-14  5.27127  -5.76704e-14  4.87884  -8.50005e-15  
224  10.4267  1.16581e-15  1035.3  1.74236e-14  5.23285  -9.25097e-16  4.88049  -8.46482e-15  
225  9.93844  2.49381e-14  1035.31  1.82038e-14  5.24082  1.00978e-15  4.88216  -8.42096e-15  
226  9.96496  -1.16765e-14  1035.39  1.85544e-14  6.36788  -1.11953e-15  4.889  -8.38731e-15  
227  9.84366  -1.94099e-14  1035.58  1.12812e-14  7.14217  2.45696e-14  4.89934  -8.23613e-15  
228  10.7921  -2.57118e-16  1035.73  1.2912e-14  7.22973  -6.66089e-16  4.90998  -8.20156e-15  
229  9.58075  -3.77608e-15  1035.76  1.11406e-14  7.30928  -4.61558e-16  4.92089  -8.16638e-15  
230  9.23158  6.26072e-14  1036.03  1.22796e-14  6.4101  -4.21159e-15  4.92762  -8.14849e-15  
231  9.54263  1.40734e-15  1036.21  2.33222e-14  6.33633  2.02315e-16  4.93397  -8.11087e-15  
232  10.871  1.85299e-14  1036.32  2.34436e-14  5.46048  -4.92722e-16  4.93633  -8.07671e-15  
233  9.54445  -2.97857e-15  1036.46  2.5729e-14  6.36657  4.45938e-15  4.94272  -8.02074e-15  
234  9.79005  -2.18824e-13  1036.56  2.72336e-14  6.41833  4.1263e-15  4.94927  -7.96676e-15  
235  10.8438  -1.0817e-14  1036.72  1.36218e-14  6.47643  -2.18175e-16  4.95603  -7.93247e-15  
236  9.88104  3.61099e-16  1036.84  1.51247e-14  6.4973  4.66446e-16  4.96282  -7.89547e-15  
237  9.88052  -4.27079e-14  1036.97  1.54165e-14  6.48221  2.29503e-15  4.96949  -7.85078e-15  
238  10.3491  -4.58691e-15  1037.11  8.75663e-15  5.55803  -4.06458e-17  4.97206  -7.81667e-15  
239  10.1094  4.46376e-15  1037.2  1.03155e-14  6.36612  -6.32046e-16  4.97812  -7.78543e-15  
240  10.7379  2.08989e-14  1037.41  1.11733e-14  7.31255  -9.9348e-16  4.98822  -7.75603e-15  
241  10.6236  1.00114e-13  1037.48  1.43321e-14  6.48801  2.94401e-15  4.99469  -7.70991e-15  
242  10.032  1.43535e-14  1037.56  1.98095e-14  6.45529  2.83306e-16  5.00096  -7.6756e-15  
243  12.193  4.11085e-14  1037.65  1.98317e-14  7.24236  5.47045e-16  5.01053  -7.64047e-15  
244  11.0835  -3.72951e-14  1037.66  2.19663e-14  5.59944  4.46516e-16  5.01304  -7.60605e-15  
245  11.3406  -1.21399e-15  1037.7  3.43949e-14  6.39873  -2.56759e-16  5.01891  -7.57491e-15  
246  10.6269  -2.08242e-14  1037.96  3.38366e-14  6.38334  5.68241e-16  5.02467  -7.54055e-15  
247  10.2335  -4.08203e-15  1037.95  3.28811e-14  6.09133  -1.19167e-14  5.02915  -7.55894e-15  
248  11.0448  2.7489e-14  1037.96  3.03723e-14  6.39287  -4.76567e-16  5.03486  -7.52931e-15  
249  11.0283  -3.93208e-15  1037.98  3.504e-14  6.39311  -4.89369e-17  5.04052  -7.49814e-15  
250  11.8413  -7.87536e-15  1038.1  3.33144e-14  6.51129  5.5257e-16  5.04662  -7.46473e-15  
251  10.5885  2.50184e-14  1038.35  3.19247e-14  7.41253  8.26275e-16  5.0564  -7.43047e-15  
252  10.3416  4.62581e-14  1038.5  2.09443e-14  7.3608  -1.32181e-15  5.06588  -7.40533e-15  
253  8.85654  1.43146e-14  1038.67  2.10971e-14  7.34773  6.03261e-16  5.07523  -7.37251e-15  
254  10.6357  1.78354e-14  1038.8  2.02938e-14  6.49307  -2.41387e-16  5.08102  -7.3434e-15  
255  10.9968  -8.01992e-14  1039.03  1.86279e-14  7.08309  -3.72166e-15  5.08916  -7.32868e-15  
256  11.8323  1.30651e-14  1039.2  2.4061e-14  4.69061  -2.56851e-17  5.08754  -7.29912e-15  
257  11.0463  6.55553e-15  1039.4  2.35553e-14  4.39789  1.15663e-13  5.08476  -6.8033e-15  
258  10.888  -1.29703e-14  1039.58  2.25707e-14  7.31345  -1.61071e-15  5.09371  -6.78245e-15  
259  10.8919  4.96816e-15  1039.71  1.80384e-14  7.36464  2.40193e-17  5.1028  -6.75522e-15  
260  10.8963  -7.81253e-15  1039.81  1.88278e-14  5.5812  -2.73614e-16  5.1047  -6.7294e-15  
261  11.0416  1.08875e-14  1040  1.85181e-14  6.44032  4.72358e-15  5.11  -6.68395e-15  
262  11.2194  -6.30389e-14  1040.05  1.21081e-14  6.43793  7.01487e-15  5.11525  -6.6298e-15  
263  10.5916  1.27679e-14  1040.37  1.23119e-14  6.42951  2.4511e-16  5.12043  -6.60274e-15  
264  9.46264  2.21426e-14  1040.52  1.37818e-14  6.19506  -1.19612e-14  5.12464  -6.62375e-15  
265  10.024  -3.0861e-14  1040.65  1.60313e-14  6.37197  -3.26394e-15  5.12951  -6.61063e-15  
266  10.9083  2.01443e-15  1040.79  2.90675e-14  7.26914  -1.71197e-16  5.13784  -6.58557e-15  
267  10.1538  -9.03162e-15  1041.03  2.94979e-14  8.1621  9.20251e-18  5.14956  -6.56001e-15  
268  10.6366  2.99126e-14  1041.43  2.88028e-14  8.26676  6.89096e-16  5.16159  -6.53202e-15  
269  10.6947  -2.69576e-14  1041.75  2.83285e-14  9.12299  1.77754e-15  5.17683  -6.50006e-15  
270  10.9272  -2.20246e-15  1041.98  2.95098e-14  8.22392  3.49849e-17  5.18851  -6.47502e-15  
271  11.0285  -2.79167e-14  1042.33  2.80016e-14  8.2493  -5.09834e-16  5.20019  -6.45225e-15  
272  10.1165  7.76814e-15  1042.42  2.62229e-14  7.99528  -1.49906e-14  5.21082  -6.48472e-15  
273  11.6854  -4.85754e-15  1042.71  3.05594e-14  7.43031  4.10878e-17  5.21922  -6.46e-15  
274  11.5731  1.57284e-15  1042.87  3.11026e-14  7.96643  3.64881e-15  5.22959  -6.42185e-15  
275  11.0481  3.03374e-14  1043.13  3.13386e-14  7.28629  1.51938e-15  5.23732  -6.392e-15  
276  10.7324  1.06456e-14  1043.24  4.27717e-14  6.00117  8.11286e-14  5.24018  -6.06421e-15  
277  10.3498  1.27847e-15  1043.44  5.74566e-14  5.56863  2.01179e-16  5.24141  -6.04083e-15  
278  9.7406  1.88063e-14  1043.64  5.7302e-14  7.31351  1.61662e-15  5.24911  -6.01236e-15  
279  10.6066  -6.54046e-14  1043.79  4.82686e-14  7.38169  -6.21598e-15  5.25701  -6.01312e-15  
280  11.1567  -1.77806e-15  1044.11  3.66032e-14  6.48194  -7.41668e-17  5.26153  -5.9912e-15  
281  10.8071  -1.18873e-14  1044.13  3.47574e-14  7.19434  4.27257e-15  5.26864  -5.95347e-15  
282  12.3564  2.11396e-14  1044.32  3.5298e-14  8.04794  3.66525e-15  5.27882  -5.91823e-15  
283  11.7279  3.09465e-15  1044.64  2.75368e-14  9.14876  5.02082e-15  5.29294  -5.87831e-15  
284  11.146  -3.39434e-15  1045.02  2.06945e-14  9.11526  -1.5775e-17  5.30684  -5.85699e-15  
285  10.3792  1.29878e-14  1045.05  2.10006e-14  6.44105  -3.11671e-16  5.31095  -5.8369e-15  
286  11.1419  -1.40191e-14  1045.01  2.21614e-14  6.4421  6.80001e-15  5.31503  -5.79128e-15  
287  9.65036  -5.11305e-16  1045.02  1.66242e-14  6.36528  2.47146e-16  5.31881  -5.76956e-15  
288  11.5827  -1.88084e-14  1045.06  1.61931e-14  4.68748  -1.79651e-16  5.31655  -5.74952e-15  
289  10.6013  1.70254e-14  1045.04  1.57204e-14  4.66527  9.72307e-16  5.31422  -5.72552e-15  
290  10.3711  -2.28412e-13  1044.98  4.85358e-15  5.54248  -9.84036e-16  5.31503  -5.70864e-15  
291  10.9611  6.26516e-15  1044.99  5.8553e-15  6.43764  4.44846e-16  5.31901  -5.68682e-15  
292  11.0872  -1.31249e-14  1045.07  6.62674e-15  5.59467  1.80367e-16  5.31999  -5.66609e-15  
293  10.8858  -3.4712e-14  1045.15  8.71584e-15  6.36082  3.67485e-15  5.32365  -5.6332e-15  
294  10.7719  -6.69466e-15  1045.19  -1.45954e-17  6.42306  1.20769e-16  5.32751  -5.61301e-15  
295  11.811  -5.58254e-15  1045.33  -1.45376e-15  6.47111  1.95022e-16  5.33151  -5.5927e-15  
296  10.3056  1.88025e-14  1045.34  -1.17029e-15  5.52792  -1.69089e-15  5.33219  -5.57911e-15  
297  10.3693  5.00225e-14  1045.24  4.39151e-15  6.36992  -2.13172e-14  5.3358  -5.63375e-15  
298  8.8835  -2.23882e-14  1045.15  1.36329e-14  5.57968  1.90481e-16  5.33664  -5.6136e-15  
299  10.8702  5.76584e-15  1045.09  1.34209e-14  5.43796  -4.7856e-15  5.33699  -5.61075e-15  
300  10.5402  -8.87323e-14  1045.04  1.26236e-14  5.53882  4.93079e-16  5.33768  -5.58977e-15  
301  9.24594  -7.68682e-15  1044.85  6.39478e-15  5.53294  1.71145e-16  5.33835  -5.57004e-15  
302  10.2297  -2.06545e-15  1044.75  7.08781e-15  5.59873  1.43829e-16  5.33924  -5.55054e-15  
303  9.52  -8.51348e-15  1044.83  6.9434e-15  5.58069  -5.09577e-16  5.34006  -5.53339e-15  
304  10.7312  7.46811e-14  1044.79  8.25346e-15  5.60986  -4.04838e-15  5.34098  -5.52836e-15  
305  11.7427  -1.68294e-14  1044.78  2.53932e-15  5.5826  7.83448e-17  5.34179  -5.50942e-15  
306  10.8881  5.8745e-15  1044.96  3.17271e-15  5.60222  -6.09825e-17  5.34267  -5.49107e-15  
307  10.1425  -3.06744e-14  1045.06  1.6699e-15  5.57419  3.55067e-16  5.34345  -5.47146e-15  
308  10.777  1.74639e-15  1045.09  7.30767e-16  5.60489  1.46487e-17  5.34432  -5.45311e-15  
309  11.3282  1.98736e-14  1045.06  1.7294e-15  5.54954  -3.04661e-16  5.34501  -5.43595e-15  
310  10.0807  -2.04749e-15  1045.05  4.16763e-15  4.65404  -3.00242e-16  5.34271  -5.41888e-15  
311  10.2433  -4.70708e-14  1045.14  1.27751e-14  6.02001  1.14019e-13  5.34495  -5.02339e-15  
312  11.2703  5.03382e-15  1045.32  1.44142e-14  6.39113  -4.83098e-16  5.34841  -5.00841e-15  
313  10.0911  3.0867e-15  1045.41  1.37249e-14  7.17058  4.48147e-15  5.3544  -4.97719e-15  
314  11.3195  -4.30381e-14  1045.61  9.76296e-15  8.12007  -1.21859e-15  5.36347  -4.96487e-15  
315  11.0977  -4.07642e-15  1045.81  1.01803e-14  8.08975  3.40536e-16  5.37238  -4.94753e-15  
316  11.8368  -6.44655e-15  1045.9  9.50629e-15  5.58032  -7.05952e-17  5.37305  -4.93164e-15  
317  10.5157  2.36193e-14  1046.12  1.25011e-14  6.41262  -5.43538e-15  5.37643  -4.93328e-15  
318  11.0369  4.8271e-14  1046.17  1.12522e-14  8.02774  -4.08433e-14  5.38501  -5.04949e-15  
319  9.50208  1.7343e-14  1046.31  9.0741e-15  7.18699  -1.84185e-16  5.39082  -5.0338e-15  
320  10.3337  -2.35619e-14  1046.38  6.62813e-15  6.37295  -2.9066e-15  5.39398  -5.02696e-15  
321  9.58968  -2.45035e-14  1046.47  4.44718e-15  8.31907  -1.25213e-15  5.40336  -5.01486e-15  
322  11.4045  -1.08166e-14  1046.69  -1.37978e-15  7.40741  4.50315e-17  5.40976  -4.99869e-15  
323  11.5476  -3.24643e-15  1046.94  -1.87645e-15  9.1117  -1.39692e-15  5.42155  -4.98722e-15  
324  11.3617  -5.4367e-16  1047.07  -1.42813e-15  8.03561  -8.27846e-15  5.42985  -4.99767e-15  
325  10.192  -1.00465e-13  1047.18  -7.1209e-15  8.21609  -1.26794e-14  5.43866  -5.02198e-15  
326  9.85897  4.8404e-15  1047.22  -8.66649e-15  8.22609  4.94444e-16  5.44746  -5.00458e-15  
327  11.4953  2.26842e-14  1047.42  -6.66883e-15  8.91299  9.2074e-16  5.45835  -4.98595e-15  
51  11.0025  2.85432e-14  979.491  8.16137e-14  4.70469  -8.59777e-17  3.06202  1.16317e-15  
52  9.73845  7.5388e-14  981.552  1.11091e-13  5.63026  -3.54343e-15  3.12175  1.05371e-15  
53  10.6032  3.58353e-15  982.873  1.09564e-13  5.63033  4.16678e-17  3.17876  1.03071e-15  
54  10.3804  -2.18434e-15  985.18  1.16211e-13  5.57216  6.47214e-17  3.23195  1.00924e-15  
55  9.81399  2.18813e-14  986.345  9.90715e-14  5.55834  8.13405e-16  3.28252  1.00499e-15  
56  10.2232  -2.18285e-13  987.096  5.47599e-14  3.75034  -1.0321e-14  3.29248  7.64009e-16  
57  12.2764  -8.91791e-15  988.81  4.7406e-14  5.51314  9.71841e-16  3.33874  7.68338e-16  
58  10.5051  2.44184e-15  990.421  3.94835e-14  5.51981  -1.98178e-15  3.38325  7.12213e-16  
59  11.108  -1.87448e-14  990.776  1.7774e-14  4.67814  4.3502e-15  3.40915  7.84973e-16  
60  10.5403  -5.02561e-15  991.582  -3.18132e-15  5.94563  4.38182e-14  3.45889  1.62876e-15  
61  10.2444  -4.15566e-15  993.083  -4.44627e-15  5.54762  7.7408e-16  3.49905  1.61233e-15  
62  11.6175  -2.96387e-14  994.003  -1.05817e-14  3.72615  1.05568e-15  3.50334  1.60182e-15  
63  11.0658  -1.09368e-13  994.511  4.68855e-14  4.63917  -2.18838e-15  3.52437  1.53163e-15  
64  9.9231  1.53892e-14  995.436  6.40425e-14  3.78226  -2.7245e-17  3.52906  1.50329e-15  
65  8.50418  -2.60306e-14  995.374  6.17498e-14  3.78438  -2.20511e-16  3.53362  1.47251e-15  
66  9.94219  -5.5379e-14  995.487  4.50128e-14  3.73014  5.63607e-15  3.53707  1.54555e-15  
67  9.80994  7.46859e-15  996.07  9.29778e-14  3.73611  -1.86434e-16  3.5405  1.51569e-15  
68  10.3668  4.58542e-15  996.185  9.30532e-14  3.63624  -7.81788e-16  3.54212  1.47675e-15  
69  10.3397  -3.5797e-14  996.906  7.34848e-14  4.59449  1.20453e-15  3.55966  1.47222e-15  
70  8.82817  -1.4031e-13  997.461  2.70885e-14  2.8725  1.68628e-16  3.5484  1.45084e-15  
71  9.30274  2.06732e-16  997.278  1.25444e-14  1.9091  -6.00091e-17  3.52196  1.42648e-15  
72  10.0957  -1.23815e-14  998.039  1.95366e-14  1.92548  -7.31635e-17  3.49662  1.40267e-15  
73  12.1016  -6.42569e-16  997.924  -5.46919e-15  2.85688  -7.32622e-15  3.48662  1.26628e-15  
74  9.69908  -6.33808e-15  998.008  -3.86339e-14  3.75539  7.8031e-17  3.49075  1.248e-15  
75  10.2953  1.34488e-14  998.198  -3.46291e-14  6.38801  2.75579e-15  3.53465  1.27085e-15  
76  10.6177  1.34447e-14  998.951  -4.21687e-14  5.45125  -7.23649e-15  3.56326  1.14387e-15  
77  10.8206  1.54839e-15  999.467  -9.09108e-14  6.18938  4.35092e-13  3.60188  7.52546e-15  
78  10.0251  1.6453e-14  1000.43  -9.2733e-14  6.45766  1.35115e-16  3.64327  7.41836e-15  
79  10.9677  -5.4941e-15  1001.21  -8.84768e-14  6.39245  3.48222e-15  3.68254  7.36213e-15  
80  10.7637  -2.57949e-14  1002.12  -8.55448e-14  7.39052  -6.32424e-16  3.73476  7.24953e-15  
81  11.7301  -1.33908e-14  1003.17  -8.74924e-14  6.5251  4.34092e-17  3.77352  7.14944e-15  
82  9.42204  -2.36549e-15  1003.71  -9.09124e-14  5.58278  8.77302e-16  3.7983  7.06352e-15  
83  10.8162  3.0725e-14  1003.81  -8.43403e-14  5.64412  1.09941e-13  3.82325  8.45375e-15  
84  9.80712  -3.63824e-14  1004.52  -1.42921e-13  5.58182  -1.38845e-15  3.8467  8.32252e-15  
85  10.9963  3.11131e-15  1005.03  -1.28897e-13  4.63377  -1.03822e-16  3.85705  8.21165e-15  
86  9.64835  1.27784e-14  1005.23  -1.3007e-13  3.68777  1.08448e-15  3.85485  8.11909e-15  
87  10.6227  -4.60447e-14  1006.18  -1.28057e-13  3.71137  1.93684e-15  3.85301  8.03983e-15  
88  10.4427  6.45165e-15  1006.95  -1.15221e-13  3.79467  3.82338e-16  3.85227  7.9429e-15  
89  10.1811  -1.40261e-15  1007.35  -1.14167e-13  3.78936  -3.86148e-16  3.85149  7.83879e-15  
90  10.6103  -5.12701e-14  1007.7  -1.01511e-13  4.92583  -4.51574e-13  3.86475  2.16702e-15  
91  10.4806  -1.14118e-13  1008.35  -3.17203e-14  4.6659  -3.39761e-15  3.87452  2.09916e-15  
92  10.8259  2.49612e-15  1008.73  -5.27502e-14  4.67855  2.56514e-17  3.88421  2.07418e-15  
93  11.5237  2.22425e-14  1008.96  -5.20823e-14  4.69666  9.53986e-17  3.89388  2.05062e-15  
94  9.30117  1.70121e-13  1008.9  -3.36204e-14  4.69567  3.42206e-16  3.90331  2.03052e-15  
95  10.9763  4.73551e-15  1009.27  6.53557e-15  4.69368  -3.97551e-17  3.9125  2.00645e-15  
96  10.8351  3.25589e-15  1009.55  6.37354e-15  4.6737  -1.61753e-16  3.92125  1.98153e-15  
97  10.7331  -5.35083e-14  1010.04  4.91292e-15  4.68964  3.60502e-16  3.92999  1.96311e-15  
98  9.07639  3.73187e-14  1010.39  1.87424e-14  4.67693  -3.60054e-15  3.93838  1.90059e-15  
99  10.5024  3.69501e-15  1010.77  2.33645e-14  4.68285  -5.03926e-17  3.94665  1.87892e-15  
100  10.5406  4.22634e-14  1011.24  2.46934e-14  5.29687  2.11862e-14  3.96149  2.09108e-15  
101  11.0192  8.60772e-14  1011.46  3.54643e-14  5.53831  2.73192e-15  3.97863  2.09805e-15  
102  10.2749  -4.0598e-15  1011.89  2.97398e-14  5.5376  2.0958e-16  3.99539  2.07774e-15  
103  10.8875  1.11305e-15  1012.49  3.76354e-14  5.57409  2.03458e-16  4.01218  2.0578e-15  
104  10.7964  2.37101e-14  1012.99  3.45136e-14  5.51559  1.21717e-15  4.02801  2.04896e-15  
105  11.3327  1.59183e-13  1013.67  3.29491e-14  6.1752  -3.03679e-14  4.05038  1.71128e-15  
106  9.36921  7.08217e-15  1013.99  3.22794e-14  5.53159  1.51953e-16  4.06565  1.6952e-15  
107  10.7722  -2.77149e-14  1014.46  3.27665e-14  4.63952  1.35863e-13  4.0715  3.06426e-15  
108  9.74984  4.25901e-14  1014.79  3.74814e-14  4.6007  -1.59219e-17  4.07685  3.03315e-15  
109  9.96793  8.06562e-15  1014.7  4.40848e-14  4.65594  -3.82699e-18  4.08264  3.00278e-15  
110  11.2033  1.11914e-14  1014.93  4.48577e-14  5.55654  2.85341e-16  4.09723  2.97587e-15  
111  10.5065  1.56954e-15  1015.14  4.37684e-14  6.38172  -4.23461e-15  4.11963  2.90518e-15  
112  10.7075  -2.01644e-14  1015.7  4.12846e-14  6.33445  6.3499e-15  4.14113  2.93862e-15  
113  11.3966  -3.15923e-15  1015.9  4.31583e-14  6.4119  -5.43013e-16  4.16297  2.90515e-15  
114  9.1712  5.27444e-15  1015.95  3.95518e-14  6.48294  -1.81928e-16  4.18506  2.87575e-15  
115  9.97897  1.53484e-13  1016.41  3.19478e-14  5.59834  1.16343e-15  4.19839  2.85959e-15  
116  8.98571  -4.31321e-15  1017.12  1.97067e-14  6.5071  3.29835e-17  4.21997  2.83318e-15  
117  8.93156  2.05438e-15  1017.23  2.38205e-14  6.51554  -6.61643e-16  4.24123  2.80082e-15  
118  10.8005  -2.90081e-14  1017.51  2.14764e-14  4.72732  1.14557e-16  4.24569  2.77617e-15  
119  10.2587  8.61238e-14  1017.46  7.17782e-14  4.7477  -2.62561e-16  4.25025  2.74855e-15  
120  10.3816  1.97835e-14  1017.62  7.54684e-14  4.7529  -3.69198e-19  4.25478  2.72378e-15  
121  10.1157  3.34545e-14  1017.6  7.64037e-14  4.74444  1.70807e-16  4.25915  2.70099e-15  
122  9.46121  3.98279e-14  1017.54  6.37434e-14  4.73327  -1.57422e-15  4.26335  2.66315e-15  
123  9.89217  -1.24228e-14  1017.62  5.19894e-14  4.71087  1.21028e-16  4.26727  2.64085e-15  
124  11.164  4.42184e-16  1017.68  4.84438e-14  4.65516  3.36999e-16  4.27064  2.62082e-15  
125  10.2325  -3.7328e-14  1017.69  5.42077e-14  3.81156  -2.86178e-16  4.26669  2.59576e-15  
126  10.7119  -1.39146e-13  1017.87  6.12324e-14  4.70447  8.1804e-16  4.27043  2.58057e-15  
127  10.3279  3.56309e-15  1018.02  5.81335e-14  4.70312  -6.69035e-18  4.2741  2.55864e-15  
128  10.1379  -9.53467e-15  1018.2  5.93119e-14  4.69287  3.61132e-16  4.27761  2.54017e-15  
129  9.77642  4.44433e-14  1017.94  7.25949e-14  4.68044  1.70582e-16  4.28097  2.52043e-15  
130  12.1346  5.07096e-15  1017.78  6.57843e-14  4.67873  -2.71187e-16  4.28426  2.49736e-15  
131  11.415  -2.50574e-15  1018.24  6.63872e-14  3.78922  -2.44354e-16  4.2802  2.47488e-15  
132  10.5121  -1.27794e-15  1018.29  7.34559e-14  4.73607  3.77448e-16  4.28391  2.45783e-15  
133  9.87099  -2.05719e-13  1018.45  4.91095e-14  4.64179  9.10782e-15  4.28679  2.51146e-15  
134  11.1245  1.24244e-14  1018.57  3.99461e-14  5.5645  4.87032e-16  4.29701  2.49526e-15  
135  10.4589  5.32062e-15  1018.62  3.80583e-14  5.55517  -1.37713e-16  4.307  2.47437e-15  
136  10.5211  -7.52059e-14  1018.63  3.06687e-14  5.53891  3.29375e-15  4.3167  2.48082e-15  
137  11.1431  1.00131e-14  1019.04  1.27676e-14  5.34986  3.76375e-16  4.32477  2.46438e-15  
138  10.5962  4.89143e-15  1019.72  1.1753e-14  5.35757  1.03058e-14  4.33278  2.52516e-15  
139  11.8292  -2.96035e-14  1020.24  5.6866e-15  4.73245  4.47172e-16  4.33585  2.50918e-15  
140  10.1425  -5.49767e-14  1020.53  1.26126e-14  5.58597  8.77061e-15  4.3454  2.55698e-15  
141  9.95061  -2.02735e-14  1020.55  8.62718e-15  5.50488  -8.17547e-16  4.35418  2.53141e-15  
142  9.82579  1.64087e-14  1020.66  6.46209e-15  6.43869  -9.71933e-16  4.36985  2.50507e-15  
143  10.8625  -3.05611e-14  1021.04  5.60269e-15  7.23885  1.09861e-15  4.39126  2.49458e-15  
144  8.95856  -2.25651e-15  1021.23  2.57213e-14  7.34806  2.78518e-17  4.41317  2.4763e-15  
145  9.05352  1.79058e-14  1021.44  2.5988e-14  7.24309  2.20685e-16  4.43397  2.45972e-15  
146  10.4794  -2.29433e-15  1021.96  3.18696e-14  6.34183  8.47991e-15  4.4479  2.50366e-15  
147  10.6015  -2.6902e-14  1022.3  1.71974e-14  5.55958  -9.03526e-15  4.45595  2.42005e-15  
148  9.95859  -1.95069e-15  1022.65  2.09957e-14  4.61873  -1.06963e-16  4.45713  2.40187e-15  
149  10.3401  4.07684e-14  1023.03  2.05827e-14  5.53378  -2.40913e-15  4.46482  2.3675e-15  
150  10.2965  -3.61233e-14  1023.09  2.91168e-14  5.53143  -4.91769e-15  4.47238  2.31583e-15  
151  9.94483  1.3297e-14  1023.35  3.23376e-14  3.76479  -4.66669e-17  4.4674  2.2992e-15  
152  8.84773  -9.06788e-16  1023.43  3.3275e-14  3.89836  2.40032e-13  4.46342  3.96166e-15  
153  10.0583  -2.19289e-14  1023.5  4.01555e-14  4.52219  -8.04451e-15  4.46383  3.87828e-15  
154  10.7746  -9.08915e-14  1023.59  5.21975e-14  2.87644  -1.21735e-15  4.45288  3.84314e-15  
155  10.4108  8.37599e-16  1023.55  5.92223e-14  3.76865  -3.61602e-17  4.44819  3.81657e-15  
156  10.5536  -1.10398e-14  1023.67  5.53205e-14  4.67579  3.5742e-16  4.44974  3.79304e-15  
157  9.07593  -6.34721e-14  1023.78  6.13972e-14  4.42118  5.22898e-14  4.44955  4.12072e-15  
158  11.1768  -1.08839e-14  1024.02  5.47111e-14  3.75366  -3.62221e-16  4.44488  4.09063e-15  
159  9.99212  1.41308e-14  1024.07  5.23667e-14  3.71217  1.13761e-15  4.43999  4.07095e-15  
160  10.5614  2.37647e-14  1024.46  5.00884e-14  6.29993  -3.27576e-15  4.45231  4.02229e-15  
161  10.1663  1.85068e-13  1024.74  4.2842e-14  6.48343  -3.15278e-15  4.46567  3.97509e-15  
162  10.9543  2.50102e-15  1025.09  5.01202e-14  5.57567  -1.8677e-17  4.47293  3.94899e-15  
163  11.1717  3.51592e-14  1025.36  5.1066e-14  5.49977  3.51383e-16  4.4796  3.92563e-15  
164  10.6939  -3.97041e-14  1025.5  4.42172e-14  5.60743  -4.4202e-16  4.48687  3.89745e-15  
165  10.6346  -5.24376e-16  1025.75  5.04352e-14  4.71427  -1.20623e-16  4.48833  3.87169e-15  
166  8.65386  -7.53929e-15  1025.87  5.12677e-14  2.85292  -8.44658e-18  4.47791  3.84698e-15  
167  11.2566  -2.8819e-16  1025.9  5.1301e-14  3.76319  1.28046e-15  4.47339  3.83073e-15  
168  10.4387  -2.67586e-13  1026.02  4.20576e-14  3.70892  -2.47046e-13  4.46858  2.25289e-15  
169  10.5636  1.32898e-14  1026.22  2.93702e-14  5.47163  8.62247e-16  4.47485  2.2442e-15  
170  9.60493  -1.62618e-15  1026.6  2.65449e-14  4.60922  -2.07237e-15  4.47569  2.21739e-15  
171  9.68452  4.25734e-14  1026.72  2.21893e-14  5.49971  -4.42817e-15  4.48201  2.17637e-15  
172  10.6612  -5.16406e-16  1026.81  2.34118e-14  5.52027  1.2231e-16  4.48838  2.16377e-15  
173  10.7062  1.02459e-14  1026.92  2.44494e-14  5.54165  5.82878e-16  4.4948  2.15413e-15  
174  10.9649  2.08194e-14  1027.04  3.81421e-14  6.48343  1.7542e-14  4.50685  2.24739e-15  
175  10.1273  1.31672e-13  1027.32  4.11868e-14  5.38666  1.03318e-15  4.51215  2.24007e-15  
176  10.6885  1.10145e-14  1027.41  4.30709e-14  4.62816  -1.41424e-16  4.51285  2.22581e-15  
177  9.99633  1.39474e-14  1027.47  4.37323e-14  4.5175  -1.38832e-15  4.51287  2.2043e-15  
178  9.19021  1.91796e-14  1027.48  4.47587e-14  4.67746  1.05854e-15  4.51385  2.19752e-15  
179  9.74915  -1.55766e-14  1027.7  2.64077e-14  4.63612  -1.14071e-16  4.51457  2.18392e-15  
180  10.5511  -4.9358e-15  1027.9  2.39976e-14  4.67149  1.03129e-16  4.51548  2.17175e-15  
181  9.97916  -1.10007e-13  1028.14  2.43198e-14  5.31036  -8.17864e-15  4.52011  2.11158e-15  
182  10.457  -1.23423e-13  1028.42  7.70731e-15  5.48174  -1.14054e-14  4.52566  2.03344e-15  
183  11.0157  -4.17561e-16  1028.49  6.91211e-15  7.2544  -1.69578e-16  4.54135  2.02078e-15  
184  9.35089  -2.63096e-14  1028.74  3.91077e-15  6.35456  -2.62943e-15  4.55171  1.99421e-15  
185  10.7645  4.53707e-14  1028.8  5.51999e-15  5.46837  3.33238e-15  4.55692  2.00181e-15  
186  9.10294  -1.041e-14  1029.04  -1.4206e-14  4.61744  3.68794e-16  4.55726  1.99259e-15  
187  11.0236  3.66811e-14  1029  -1.50517e-14  3.69806  1.22253e-15  4.55243  1.98826e-15  
188  9.14581  4.4528e-15  1028.89  -1.48266e-14  1.91506  -1.07918e-16  4.5377  1.97655e-15  
189  7.75101  2.25272e-16  1028.87  -1.83819e-14  1.94084  6.99279e-18  4.52327  1.96561e-15  
190  10.123  1.12527e-14  1028.79  -1.89228e-14  2.78283  -2.37325e-16  4.51365  1.95344e-15  
191  11.2077  -6.95322e-15  1028.62  -2.02689e-14  0.968704  8.15114e-18  4.49418  1.94275e-15  
192  10.7228  -2.74815e-14  1028.33  -9.87085e-16  1.91396  1.04532e-15  4.48008  1.93785e-15  
193  10.4992  1.02104e-14  1027.98  1.14124e-14  0.934457  -1.97801e-16  4.46081  1.92624e-15  
194  9.34818  -2.81648e-15  1027.8  1.46404e-14  0.94951  7.33486e-17  4.44183  1.91622e-15  
195  9.71774  6.80351e-14  1027.59  2.18623e-14  2.79771  4.56317e-16  4.43299  1.90837e-15  
196  9.18542  -4.0111e-16  1027.41  7.09544e-15  0.937486  9.72798e-17  4.4143  1.89869e-15  
197  10.2352  1.25218e-14  1027.19  7.80194e-15  2.78939  1.15385e-16  4.40565  1.8892e-15  
198  11.2635  7.872e-15  1027.2  7.23818e-15  3.69116  -1.05511e-15  4.40187  1.87363e-15  
199  10.2917  8.16496e-14  1027.28  1.00417e-14  3.68153  -1.23822e-14  4.39808  1.79859e-15  
200  10.2517  -4.30839e-16  1027.28  -2.24396e-15  3.30711  -2.84618e-14  4.39237  1.64016e-15  
201  9.98095  -3.00613e-15  1027.17  -5.72671e-15  2.80493  2.12485e-17  4.3841  1.63173e-15  
202  10.1168  -6.74406e-14  1027.23  -7.72794e-15  2.74995  -2.49263e-15  4.37563  1.61036e-15  
203  8.39627  -4.01111e-15  1027.3  -2.60028e-14  2.83667  1.04312e-17  4.3677  1.60211e-15  
204  9.84201  -1.06326e-14  1026.95  -2.57546e-14  2.83229  -1.2366e-16  4.35983  1.59326e-15  
205  9.35169  5.32551e-15  1026.77  -2.71384e-14  2.8373  -9.55425e-16  4.35206  1.58026e-15  
206  9.75436  9.58936e-14  1026.8  -2.79673e-14  4.58056  6.28416e-16  4.35322  1.57543e-15  
207  9.32862  2.78773e-15  1026.92  -4.14474e-14  4.60421  -2.01233e-16  4.35449  1.56646e-15  
208  8.86368  4.83688e-15  1026.94  -3.99985e-14  5.36303  1.96367e-15  4.35955  1.56845e-15  
209  10.8775  8.38759e-15  1027.05  -4.10684e-14  4.59558  -2.82363e-15  4.36074  1.54649e-15  
210  9.30037  -1.551e-15  1027.08  -3.56524e-14  3.76723  -2.09821e-17  4.35778  1.53869e-15  
211  8.78048  -6.76506e-15  1027.08  -3.58074e-14  4.01299  -5.96977e-14  4.35608  1.23554e-15  
212  10.9057  5.24397e-15  1027.17  -3.17117e-14  4.66199  5.2141e-16  4.35758  1.23202e-15  
213  9.54639  -4.95069e-14  1027.22  -3.50624e-14  5.61853  4.03882e-15  4.36376  1.24578e-15  
214  10.0421  1.62111e-14  1027.13  -3.55824e-14  5.51891  4.64899e-17  4.3694  1.23993e-15  
215  10.243  -1.59499e-14  1027.33  -3.73343e-14  5.51134  3.12896e-16  4.37494  1.23543e-15  
216  11.4804  7.80785e-14  1027.51  -3.36187e-14  4.68064  1.751e-15  4.37642  1.23792e-15  
217  10.4493  4.9967e-15  1027.65  -3.37911e-14  5.5699  -1.67571e-17  4.38216  1.23189e-15  
218  10.0937  2.54726e-14  1027.76  -3.37883e-14  4.62901  2.62633e-16  4.38334  1.22725e-15  
219  10.001  1.88112e-14  1027.89  -3.32888e-14  6.22222  -2.56364e-15  4.39209  1.2092e-15  
220  10.1804  -2.56336e-14  1028.04  -4.05142e-14  5.56568  1.35324e-15  4.39766  1.20988e-15  
221  10.8171  -1.07337e-14  1028.23  -5.77455e-14  5.51171  -5.48566e-16  4.40291  1.20159e-15  
222  11.1113  -2.14058e-14  1028.47  -5.75771e-14  7.10269  -6.38027e-15  4.41559  1.16599e-15  
223  11.2579  -6.34546e-14  1028.57  -5.96083e-14  4.69887  -5.60944e-16  4.41691  1.15792e-15  
224  10.7216  -3.48366e-15  1028.63  -5.83131e-14  6.06024  -4.67623e-15  4.42455  1.13079e-15  
225  10.9161  -1.09217e-14  1028.74  -5.8202e-14  5.55307  2.47739e-16  4.42978  1.1267e-15  
226  11.0163  2.46124e-14  1028.85  -5.54887e-14  6.46712  1.57485e-15  4.43917  1.12877e-15  
227  10.4351  2.20046e-13  1029.1  -4.46808e-14  6.41946  -1.13071e-14  4.44825  1.07172e-15  
228  10.811  -6.7987e-15  1029.4  -4.38685e-14  7.28419  1.15451e-17  4.4612  1.06688e-15  
229  11.4136  -4.3798e-15  1029.8  -4.28818e-14  7.41444  -1.07143e-16  4.47462  1.06154e-15  
230  11.2286  5.41514e-14  1029.98  -4.27725e-14  6.32089  4.24517e-15  4.48298  1.07595e-15  
231  10.9911  9.73712e-16  1030.16  -4.22061e-14  6.16285  -3.20308e-16  4.49054  1.06966e-15  
232  10.5555  7.0603e-15  1030.21  -4.25137e-14  4.65038  3.3069e-15  4.49126  1.07969e-15  
233  11.8132  -7.80788e-15  1030.18  -4.16441e-14  4.79951  -2.34489e-13  4.49264  2.80468e-17  
234  10.8964  -6.7408e-14  1030.28  -4.52617e-14  6.37626  -3.68783e-14  4.50101  -1.35981e-16  
235  9.62625  1.27822e-14  1030.45  -4.78989e-14  7.13004  3.3302e-15  4.51264  -1.20644e-16  
236  10.4955  4.28361e-15  1030.54  -4.86468e-14  5.58891  9.62473e-16  4.51738  -1.15873e-16  
237  10.4727  -1.3023e-14  1030.62  -4.88592e-14  6.25427  1.97128e-15  4.525  -1.06719e-16  
238  10.8599  8.54003e-16  1030.83  -6.85093e-14  5.58046  -1.03111e-16  4.52961  -1.06703e-16  
239  10.02  4.65523e-15  1030.98  -6.96272e-14  5.3177  -5.7993e-16  4.53304  -1.0876e-16  
240  9.58164  2.27727e-14  1031.12  -7.08137e-14  6.36269  6.06533e-15  4.54096  -8.20328e-17  
241  9.4991  2.16918e-14  1031.46  -6.44612e-14  6.40542  5.3744e-15  4.54899  -5.85137e-17  
242  10.1115  1.29398e-15  1031.68  -5.40948e-14  6.44417  -2.06504e-16  4.55713  -5.91488e-17  
243  11.0583  -1.33125e-14  1031.83  -5.38599e-14  6.27446  1.26886e-15  4.56447  -5.34736e-17  
244  11.5255  -3.45392e-14  1031.95  -5.57024e-14  7.21004  1.58191e-15  4.57572  -4.65145e-17  
245  10.6997  -5.50583e-16  1032.23  -4.48299e-14  6.9414  -4.65129e-15  4.58575  -6.60262e-17  
246  10.6578  -6.54255e-15  1032.35  -4.52973e-14  7.04477  -8.87922e-15  4.59612  -1.03213e-16  
247  9.54358  3.90853e-15  1032.47  -4.63617e-14  6.41546  -1.80255e-15  4.60377  -1.10353e-16  
248  10.788  -3.99058e-14  1032.63  -4.26152e-14  8.12441  1.33819e-14  4.6185  -5.39e-17  
249  12.1636  -9.69388e-15  1032.88  -3.69726e-14  8.9933  4.81202e-16  4.63673  -5.16704e-17  
250  10.5093  4.26563e-15  1033.16  -3.84345e-14  7.37886  3.21494e-15  4.64811  -3.8116e-17  
251  10.675  5.54292e-16  1033.46  -3.71242e-14  7.38554  -1.26606e-16  4.65942  -3.84817e-17  
252  10.6929  -3.6909e-15  1033.74  -3.24849e-14  6.83542  -4.09982e-15  4.66837  -5.5195e-17  
253  10.7524  2.72622e-14  1033.98  -3.11284e-14  7.96007  4.01627e-15  4.68186  -3.85087e-17  
254  10.8106  1.73947e-14  1034.25  -3.03132e-14  7.34713  8.43355e-16  4.69274  -3.49092e-17  
255  12.0551  -3.39673e-14  1034.39  -2.72024e-14  8.1382  -3.77061e-15  4.70675  -5.0095e-17  
256  11.3249  -1.00886e-14  1034.71  -3.4907e-14  7.80042  -2.25985e-14  4.71927  -1.41384e-16  
257  12.3141  2.82213e-15  1035.09  -3.51128e-14  8.15565  1.09383e-15  4.73313  -1.36403e-16  
258  11.0935  -5.30986e-14  1035.46  -3.46199e-14  8.96235  -4.18531e-15  4.75011  -1.52664e-16  
259  11.4982  4.7844e-15  1035.83  -3.58699e-14  7.35845  -1.40108e-16  4.76055  -1.52614e-16  
260  11.9242  1.6243e-15  1036.14  -3.64214e-14  8.09747  -8.20036e-15  4.77384  -1.84676e-16  
261  11.5138  5.51998e-14  1036.46  -3.50303e-14  7.34786  1.59832e-15  4.78406  -1.77601e-16  
262  10.7869  -6.95928e-14  1036.7  -3.85934e-14  8.87028  -7.78572e-15  4.80021  -2.07673e-16  
263  11.5689  -9.4313e-15  1037.01  -4.83114e-14  8.08175  -3.98486e-16  4.81313  -2.08424e-16  
264  10.9109  1.53997e-14  1037.33  -4.98567e-14  8.07165  1.46457e-15  4.8259  -2.01863e-16  
265  10.4782  -1.66953e-14  1037.48  -4.93676e-14  6.3488  5.61388e-15  4.83185  -1.79145e-16  
266  10.681  1.4473e-15  1037.84  -4.71021e-14  7.28934  -1.57285e-16  4.84142  -1.7906e-16  
267  10.555  3.45544e-16  1038.05  -4.63314e-14  8.72875  -8.47971e-15  4.85648  -2.11233e-16  
268  9.96996  1.34988e-14  1038.33  -4.58413e-14  8.19281  -2.7903e-15  4.86936  -2.21191e-16  
269  11.7962  1.41089e-14  1038.54  -4.87835e-14  8.12674  2.34426e-14  4.88189  -1.30177e-16  
270  10.9792  -1.15199e-14  1038.79  -3.89265e-14  7.30745  -4.23495e-16  4.89119  -1.313e-16  
271  11.8472  -2.3049e-16  1038.9  -3.90586e-14  7.2239  -2.13298e-15  4.90009  -1.3894e-16  
272  11.446  5.97691e-15  1039.23  -3.86016e-14  7.19165  5.17555e-15  4.9088  -1.18733e-16  
273  11.6209  -1.78811e-15  1039.55  -4.12289e-14  7.90848  9.70402e-17  4.92017  -1.17916e-16  
274  11.8351  -1.34121e-14  1039.73  -4.05961e-14  6.45216  -1.33885e-16  4.92595  -1.17976e-16  
275  11.7391  1.74748e-14  1040.1  -4.17693e-14  7.37395  3.29166e-16  4.93515  -1.16295e-16  
276  10.9872  4.01289e-15  1040.43  -4.2963e-14  8.08547  -7.06589e-14  4.94695  -3.805e-16  
277  10.4078  -6.40555e-15  1040.75  -4.60329e-14  9.90053  4.10482e-16  4.96543  -3.77548e-16  
278  9.48053  -1.38628e-14  1040.97  -4.60743e-14  8.18203  -3.77666e-16  4.97739  -3.77549e-16  
279  10.9179  1.7638e-14  1041.15  -4.49368e-14  8.31425  2.86344e-16  4.98975  -3.7509e-16  
280  11.6895  9.79642e-15  1041.45  -5.56448e-14  7.35302  1.27628e-16  4.99847  -3.73235e-16  
281  11.7381  -1.7976e-14  1041.72  -5.44775e-14  8.73809  -6.46444e-14  5.01222  -6.09526e-16  
282  9.7216  -3.39482e-15  1042  -5.66062e-14  8.24032  -6.41726e-17  5.02404  -6.07528e-16  
283  9.60032  2.7578e-15  1042.14  -6.84047e-14  7.31891  4.81662e-15  5.03242  -5.87732e-16  
284  11.7139  -1.54164e-16  1042.19  -7.46786e-14  7.31369  -9.08266e-17  5.04071  -5.85925e-16  
285  11.4932  -1.66606e-14  1042.42  -7.57133e-14  7.43421  2.16296e-16  5.04939  -5.83019e-16  
286  10.0657  -6.32989e-14  1042.61  -8.00174e-14  5.46023  -1.25645e-14  5.05087  -6.26273e-16  
287  10.5013  -1.25077e-14  1042.83  -8.43369e-14  7.26439  -9.80156e-17  5.05883  -6.24373e-16  
288  11.2748  -1.15117e-14  1042.91  -8.50453e-14  7.3219  8.73299e-16  5.06694  -6.19005e-16  
289  11.3876  -3.29532e-16  1043.12  -8.45309e-14  7.34629  5.46348e-16  5.07508  -6.14843e-16  
290  10.8825  8.64929e-14  1043.34  -7.859e-14  7.35012  -7.07354e-15  5.08318  -6.37828e-16  
291  11.6361  -7.75465e-15  1043.62  -6.60799e-14  7.41738  1.91039e-16  5.09146  -6.34888e-16  
292  11.678  1.06011e-14  1043.79  -6.53987e-14  7.42097  6.6074e-16  5.09969  -6.3031e-16  
293  11.2934  5.66847e-14  1043.97  -6.41453e-14  8.27123  6.75693e-16  5.11085  -6.25712e-16  
294  11.3169  -1.23796e-14  1044.07  -5.58523e-14  7.3694  9.68199e-17  5.11878  -6.23176e-16  
295  10.8481  1.39005e-14  1044.21  -5.57823e-14  7.24927  2.47757e-15  5.12623  -6.12335e-16  
296  11.106  1.67148e-15  1044.27  -5.82903e-14  7.24393  -1.78066e-15  5.13361  -6.16405e-16  
297  11.5859  -6.71266e-14  1044.38  -5.87598e-14  5.41909  4.3696e-14  5.1346  -4.62543e-16  
298  11.293  -7.55987e-15  1044.47  -5.94422e-14  6.42236  -2.6199e-16  5.13905  -4.61849e-16  
299  11.3485  2.04136e-14  1044.71  -5.83858e-14  8.2628  -7.84584e-16  5.14983  -4.62962e-16  
300  12.0687  2.68599e-14  1044.89  -5.7906e-14  7.2795  -2.32045e-15  5.15714  -4.69345e-16  
301  10.9268  -6.98727e-15  1044.98  -5.87994e-14  6.35593  -1.47811e-16  5.16125  -4.68244e-16  
302  11.1853  -5.32549e-15  1045.12  -5.80616e-14  7.21046  -1.26039e-14  5.16824  -5.09662e-16  
303  11.3121  -2.40929e-14  1045.26  -5.64489e-14  6.34381  -2.51082e-16  5.17224  -5.08783e-16  
304  11.5386  -1.25494e-14  1045.43  -6.04837e-14  7.81428  -7.07694e-14  5.1812  -7.46954e-16  
305  10.7107  -5.83168e-15  1045.5  -5.65036e-14  7.32537  -3.7445e-16  5.18844  -7.45696e-16  
306  9.9225  -3.46627e-15  1045.6  -5.6681e-14  6.35578  -8.90185e-17  5.19237  -7.43485e-16  
307  10.6358  -7.71475e-14  1045.73  -5.43284e-14  5.54376  -9.03698e-16  5.19355  -7.44023e-16  
308  11.2438  3.38128e-15  1045.89  -3.7324e-14  7.93182  6.34613e-16  5.20271  -7.39412e-16  
309  9.56578  -8.73602e-15  1046.09  -3.65293e-14  7.39907  1.92065e-16  5.21003  -7.36307e-16  
310  11.2138  1.54586e-14  1046.17  -3.68959e-14  7.39807  -3.96094e-16  5.2173  -7.35177e-16  
311  9.98195  1.12965e-14  1046.27  -2.97163e-14  7.3959  -1.6517e-15  5.22451  -7.38211e-16  
312  11.7685  4.13473e-15  1046.48  -2.78369e-14  7.27983  3.44071e-16  5.2313  -7.3464e-16  
313  9.81365  1.32422e-16  1046.47  -2.84203e-14  6.41677  -4.88389e-16  5.2352  -7.3383e-16  
314  10.3298  3.07497e-14  1046.47  -2.50321e-14  5.37319  -2.24554e-15  5.23565  -7.38786e-16  
315  10.2142  2.53967e-15  1046.43  -3.08765e-14  4.7143  1.22738e-17  5.23395  -7.36331e-16  
316  11.2025  -1.26779e-14  1046.43  -2.9821e-14  4.70394  8.59265e-17  5.23222  -7.33653e-16  
317  10.246  -1.4724e-14  1046.53  -2.85698e-14  4.65369  3.98856e-16  5.23034  -7.29976e-16  
318  10.9518  2.43659e-14  1046.43  -2.22789e-14  4.61821  3.22601e-15  5.22836  -7.17174e-16  
319  11.3312  -4.66543e-15  1046.38  -1.71795e-14  4.70909  1.30713e-16  5.22669  -7.14438e-16  
320  10.3591  -2.77136e-14  1046.37  -1.71904e-14  4.65286  -2.68775e-16  5.22484  -7.13005e-16  
321  9.41816  9.9554e-14  1046.36  -1.45144e-14  5.4156  -5.88152e-14  5.22545  -8.99231e-16  
322  11.7623  4.75025e-15  1046.35  -1.40781e-14  4.64825  -9.91253e-18  5.22361  -8.96389e-16  
323  11.0771  -1.34361e-14  1046.38  -1.4091e-14  4.61822  3.7438e-16  5.22168  -8.92342e-16  
324  10.2295  9.90233e-15  1046.25  -1.38841e-14  2.87584  -2.52839e-17  5.21423  -8.8959e-16  
325  9.89576  2.68114e-14  1046.21  -1.45555e-14  2.85278  3.20388e-16  5.20676  -8.85761e-16  
326  11.6282  5.51559e-16  1046.14  -1.60414e-14  1.88692  1.21084e-16  5.19629  -8.82584e-16  
327  9.78944  -6.07659e-15  1045.99  -1.61927e-14  2.74906  5.49508e-16  5.18859  -8.78081e-16  
51  8.50643  4.47802e-14  998.388  1.49824e-13  1.91098  2.22083e-16  3.49378  3.27667e-14  
52  9.94834  5.47035e-14  997.262  1.36068e-13  2.74509  -7.32085e-15  3.47637  3.18345e-14  
53  9.19881  7.46756e-15  996.587  7.46565e-14  1.91488  -1.0663e-17  3.44088  3.11107e-14  
54  9.63662  -1.13317e-14  995.598  6.78766e-14  2.80524  1.16249e-16  3.42676  3.04219e-14  
55  9.12925  -2.82015e-14  995.443  6.84808e-14  2.79876  -6.31668e-16  3.41311  2.97469e-14  
56  8.30608  1.49786e-13  995.34  3.50286e-14  0.946666  -6.96049e-16  3.36063  2.90991e-14  
57  9.58217  -1.05844e-14  995.396  3.72996e-14  1.84678  -1.52226e-15  3.32909  2.84612e-14  
58  9.11192  1.19889e-14  995.273  3.55664e-14  2.82069  -7.63153e-16  3.31872  2.78648e-14  
59  10.4573  -6.24785e-15  995.748  2.71558e-14  4.56531  7.05404e-15  3.34365  2.74486e-14  
60  9.70037  -9.93603e-15  997.92  1.9249e-14  6.46787  2.34231e-16  3.40491  2.6915e-14  
61  10.323  -9.04142e-17  999.792  1.23406e-14  7.03058  2.88011e-15  3.47463  2.64527e-14  
62  11.049  4.73549e-14  1001.37  1.99664e-14  6.27048  5.55949e-15  3.52738  2.60585e-14  
63  10.6712  -1.0447e-13  1002.69  -1.32598e-14  7.1177  1.99465e-14  3.59387  2.59453e-14  
64  9.70133  -3.3515e-15  1003.94  -1.55938e-14  6.86911  -3.47269e-14  3.65342  2.48422e-14  
65  11.3423  -2.60876e-14  1005.46  -1.24866e-14  6.33224  3.06494e-15  3.70126  2.44533e-14  
66  10.1849  -3.9596e-14  1005.81  -5.17591e-14  6.99221  2.77367e-14  3.75899  2.45109e-14  
67  10.2308  6.53407e-15  1006.93  -6.46685e-14  5.45652  1.56508e-16  3.78826  2.4091e-14  
68  9.87265  1.99933e-14  1007.98  -6.3216e-14  5.38376  -6.54728e-16  3.8153  2.36716e-14  
69  10.3196  4.51471e-15  1009.23  -4.03592e-14  6.20368  4.4741e-15  3.85511  2.33517e-14  
70  11.5265  1.86821e-13  1011.01  3.44108e-14  6.43894  7.14648e-15  3.89747  2.3086e-14  
71  9.98477  3.93392e-15  1012.21  3.68685e-14  7.22316  -2.25923e-15  3.95111  2.26772e-14  
72  9.81766  1.4025e-14  1013.17  4.49411e-14  7.25444  9.8169e-16  4.00354  2.23328e-14  
73  10.7654  -7.47406e-15  1014.69  5.76416e-14  7.3884  -1.32931e-15  4.05643  2.19631e-14  
74  10.4513  -1.91615e-15  1015.8  6.03805e-14  7.33263  5.97587e-16  4.10683  2.16344e-14  
75  11.2988  -9.07753e-15  1016.31  5.48449e-14  7.3294  -2.37647e-17  4.15566  2.13063e-14  
76  9.80733  -3.35362e-14  1017.29  4.79708e-14  6.44681  5.92125e-15  4.18986  2.10766e-14  
77  9.6473  -3.61296e-13  1018.14  2.22895e-14  6.4021  -9.29698e-16  4.22239  2.0753e-14  
78  10.874  1.61771e-14  1018.41  1.37075e-14  5.56095  -3.70477e-16  4.24179  2.04469e-14  
79  9.75681  2.29563e-14  1019.27  2.05988e-14  5.55373  -2.97575e-15  4.26053  2.01123e-14  
80  10.5781  -5.48826e-14  1019.58  5.33448e-15  5.51296  -3.86349e-14  4.27817  1.92848e-14  
81  10.753  3.59306e-15  1020.49  -6.10725e-14  6.30712  8.7138e-16  4.30635  1.90291e-14  
82  10.2628  2.01251e-14  1021.13  -6.14719e-14  6.41155  -5.78915e-16  4.33519  1.87605e-14  
83  9.88974  -1.29857e-15  1021.57  -5.26965e-14  6.45765  -4.01265e-16  4.36387  1.85015e-14  
84  9.95296  1.60018e-13  1022.05  -2.17796e-14  5.47174  5.16949e-15  4.37864  1.83238e-14  
85  10.11  -4.37341e-15  1022.53  -1.37553e-14  5.54071  3.21576e-16  4.39393  1.80869e-14  
86  10.6847  5.29311e-16  1023.23  -1.0202e-14  5.45187  -4.43289e-16  4.40767  1.78463e-14  
87  11.1202  1.20293e-13  1023.55  -5.64128e-15  3.76949  -1.65206e-15  4.39949  1.75963e-14  
88  9.6038  -6.62914e-15  1023.46  1.6263e-14  2.86504  5.22651e-18  4.38007  1.73736e-14  
89  10.0253  5.79985e-15  1022.76  1.87436e-14  2.8413  1.97594e-16  4.36083  1.71589e-14  
90  9.95289  -1.38208e-14  1022.68  1.203e-14  2.88471  2.87185e-16  4.34261  1.69506e-14  
91  10.0687  1.8651e-13  1022.2  -5.34983e-14  2.87891  1.5748e-15  4.32476  1.67631e-14  
92  10.5825  8.65113e-16  1022.16  -5.00203e-14  3.74023  -4.53814e-17  4.31772  1.65606e-14  
93  9.71222  -7.89478e-15  1021.83  -5.16838e-14  3.77864  -3.56754e-16  4.3113  1.63592e-14  
94  10.6849  2.66865e-14  1021.94  -5.30781e-14  3.78497  1.13284e-15  4.30511  1.61801e-14  
95  9.95149  -1.20957e-15  1022.11  -4.36396e-14  3.76491  2.99245e-17  4.29882  1.59923e-14  
96  10.448  -1.45932e-14  1022.1  -4.27e-14  4.64548  1.10688e-15  4.30281  1.58212e-14  
97  10.2216  -2.29585e-14  1022.25  -4.05254e-14  3.76648  -1.14036e-15  4.29671  1.56284e-14  
98  9.837  -1.02735e-15  1022.73  -1.18402e-13  3.71639  2.94503e-17  4.29019  1.54532e-14  
99  10.884  -7.31071e-15  1023.08  -1.15619e-13  4.52118  -8.96576e-20  4.29276  1.52815e-14  
100  10.9151  -1.72318e-14  1022.97  -1.11398e-13  2.76652  3.71787e-16  4.27599  1.51176e-14  
101  10.6383  -6.25146e-14  1022.99  -1.25334e-13  3.737  2.61231e-15  4.27013  1.49817e-14  
102  9.81035  -9.91333e-15  1022.92  -9.8893e-14  3.75964  -2.54601e-16  4.26464  1.48179e-14  
103  10.5055  2.20661e-14  1022.74  -1.00034e-13  2.87894  -6.49481e-17  4.2499  1.46595e-14  
104  9.13485  4.69546e-14  1022.72  -9.80665e-14  3.77476  -1.52742e-15  4.2449  1.44891e-14  
105  8.7311  1.24247e-13  1022.59  -9.06812e-14  4.67479  -3.90537e-15  4.24938  1.42975e-14  
106  9.62742  -1.66251e-14  1022.51  -8.73735e-14  3.76343  7.14073e-16  4.24437  1.41575e-14  
107  9.75842  -7.45941e-15  1022.16  -9.51231e-14  3.80605  7.44098e-16  4.23989  1.40206e-14  
108  10.7554  -3.27559e-14  1021.96  -9.76825e-14  3.7596  -1.36337e-15  4.23504  1.38652e-14  
109  8.77096  -2.838e-15  1021.92  -1.0643e-13  3.7978  -4.26026e-17  4.23067  1.37262e-14  
110  11.0762  5.88357e-15  1021.64  -1.01335e-13  3.58174  -2.3459e-15  4.22424  1.3567e-14  
111  9.6343  7.7679e-15  1021.51  -9.69899e-14  2.86747  6.216e-16  4.21094  1.34401e-14  
112  8.85413  -3.06174e-14  1021.42  -7.63046e-14  3.66407  -7.34814e-17  4.20563  1.33089e-14  
113  9.89282  -9.84671e-15  1021.18  -7.3734e-14  3.71525  2.9732e-17  4.20092  1.31812e-14  
114  9.80872  2.51638e-14  1021.05  -6.97867e-14  2.83277  2.4365e-17  4.18789  1.30559e-14  
115  9.93428  -7.65811e-14  1020.85  -7.92753e-14  3.54124  1.93446e-14  4.18179  1.31152e-14  
116  9.27091  -1.16891e-14  1020.39  -8.72923e-14  4.61279  1.43628e-16  4.18582  1.2994e-14  
117  9.78295  -7.89085e-15  1020.54  -8.52485e-14  4.67461  2.93491e-16  4.19034  1.28764e-14  
118  10.264  -8.46573e-15  1020.72  -8.24172e-14  4.6418  5.66211e-16  4.19448  1.27635e-14  
119  9.51099  -3.16001e-13  1020.75  -1.02357e-13  5.43904  -1.06705e-14  4.2058  1.25504e-14  
120  9.56467  -1.27327e-14  1021.12  -1.09772e-13  5.47391  1.33415e-15  4.21722  1.24494e-14  
121  10.5378  -1.10632e-14  1021.4  -1.10462e-13  6.39444  -2.39348e-15  4.23666  1.23169e-14  
122  9.36989  -5.72217e-15  1021.68  -1.03467e-13  6.27515  4.8046e-13  4.2547  1.64597e-14  
123  9.53044  5.6314e-15  1021.76  -1.19703e-13  7.28142  -1.41846e-16  4.28125  1.63141e-14  
124  10.1571  -4.39677e-14  1021.88  -1.17928e-13  6.49273  -3.65287e-16  4.30048  1.61691e-14  
125  9.26392  -2.32e-14  1022.19  -1.16443e-13  6.51691  -1.34794e-15  4.31959  1.60181e-14  
126  11.0892  2.38359e-14  1022.36  -1.44219e-13  6.49769  -8.30455e-16  4.3382  1.5874e-14  
127  11.3331  2.48829e-15  1022.76  -1.41375e-13  6.53591  9.17048e-17  4.35683  1.57403e-14  
128  9.57928  2.29106e-14  1023.12  -1.44195e-13  6.53658  -8.65994e-16  4.37515  1.56008e-14  
129  10.3884  3.45122e-14  1023.46  -1.41558e-13  6.47972  7.28648e-15  4.39268  1.55315e-14  
130  11.3308  -2.90901e-15  1023.89  -1.25046e-13  5.74016  -9.14443e-14  4.40382  1.46474e-14  
131  9.72164  3.44064e-14  1024.29  -1.25121e-13  7.08796  1.41699e-14  4.42582  1.46435e-14  
132  10.6401  2.75156e-14  1024.43  -1.25073e-13  7.33519  -2.72557e-15  4.44948  1.45022e-14  
133  11.0561  2.286e-15  1024.56  -9.85711e-14  7.40413  -3.25201e-18  4.4733  1.43853e-14  
134  12.2273  -1.27313e-14  1024.78  -9.88801e-14  7.39628  2.00538e-17  4.49669  1.42703e-14  
135  10.2039  3.04655e-14  1025.2  -1.0144e-13  7.30617  1.71092e-16  4.51898  1.41584e-14  
136  11.3774  7.69192e-14  1025.69  -1.01715e-13  8.2545  2.89585e-15  4.5484  1.40698e-14  
137  10.7061  -1.43213e-14  1026.14  -9.41847e-14  8.16856  7.10472e-16  4.57668  1.39654e-14  
138  9.67456  2.30282e-15  1026.71  -9.73381e-14  8.12957  5.35377e-16  4.60422  1.38613e-14  
139  9.76018  3.99864e-14  1027.07  -9.68859e-14  8.19604  -2.3031e-16  4.63185  1.37529e-14  
140  10.72  -1.82308e-15  1027.48  -7.75457e-14  8.13244  1.72335e-17  4.65857  1.3648e-14  
141  10.6685  -1.05035e-14  1027.87  -7.76654e-14  8.2179  -9.16608e-17  4.68554  1.35439e-14  
142  10.6946  -1.56795e-15  1028.41  -7.78835e-14  8.94864  8.11455e-16  4.71759  1.34482e-14  
143  10.7169  2.93007e-14  1029.07  -7.8269e-14  9.02954  -7.4063e-15  4.74977  1.32926e-14  
144  11.6218  1.16e-14  1029.71  -5.92588e-14  9.07831  -2.43531e-16  4.78183  1.31923e-14  
145  11.5036  2.41764e-14  1030.31  -5.5673e-14  7.32838  8.41052e-16  4.80056  1.31015e-14  
146  11.5198  -1.29613e-13  1030.91  -5.16094e-14  8.27629  -3.07207e-15  4.82593  1.29834e-14  
147  11.1611  -4.22002e-15  1031.42  -6.43559e-14  9.0942  -1.24414e-17  4.85686  1.28893e-14  
148  11.3315  -2.90551e-14  1032  -6.4006e-14  9.1724  -3.3165e-16  4.88791  1.27942e-14  
149  11.6614  -1.59891e-14  1032.38  -6.77361e-14  8.90064  -5.69777e-15  4.91657  1.26621e-14  
150  11.1085  5.84616e-14  1033  -7.21821e-14  8.25309  -3.85474e-14  4.94023  1.22989e-14  
151  11.1331  -1.07564e-14  1033.68  -7.0856e-14  7.40823  2.19556e-16  4.95761  1.22138e-14  
152  11.219  1.03226e-14  1034.26  -6.81315e-14  8.63429  5.18764e-14  4.98332  1.24912e-14  
153  10.2121  3.42625e-14  1034.7  -7.05338e-14  8.90407  -5.43885e-15  5.01055  1.23667e-14  
154  10.0161  -3.28441e-15  1035.31  -7.11311e-14  9.08613  1.82389e-17  5.03866  1.22815e-14  
155  10.5534  -6.46387e-16  1035.84  -7.23983e-14  8.82107  -3.57854e-15  5.06456  1.21729e-14  
156  12.4613  -5.08346e-15  1036.26  -7.20314e-14  8.10742  2.99386e-15  5.08526  1.21104e-14  
157  10.0882  -1.47262e-13  1036.93  -7.38191e-14  8.16855  6.56604e-15  5.1061  1.2073e-14  
158  11.1774  -1.72757e-15  1037.21  -9.4581e-14  8.01114  1.34448e-15  5.12559  1.2001e-14  
159  11.0788  -2.05674e-14  1037.59  -9.26909e-14  7.27815  -1.50406e-16  5.13994  1.192e-14  
160  11.7313  -2.08063e-14  1037.81  -9.29056e-14  7.29488  2.57497e-16  5.15422  1.18427e-14  
161  10.8958  2.82123e-15  1038.12  -8.32668e-14  7.2559  1.7221e-16  5.16804  1.17659e-14  
162  10.2522  -6.49022e-15  1038.39  -8.40255e-14  6.55751  9.90898e-17  5.17712  1.16897e-14  
163  11.2539  2.14841e-15  1038.58  -8.76724e-14  4.71656  -6.12711e-17  5.17413  1.16134e-14  
164  10.3347  -5.35943e-14  1038.89  -8.95884e-14  7.36578  1.08607e-14  5.18827  1.16085e-14  
165  9.58108  -5.37952e-15  1038.98  -9.46214e-14  6.54923  -4.75604e-18  5.197  1.15341e-14  
166  11.2421  9.15492e-15  1039.11  -9.58912e-14  6.57392  -4.9148e-17  5.20577  1.14603e-14  
167  10.1909  -5.05244e-15  1039.25  -9.08467e-14  6.4629  -2.53595e-15  5.21372  1.13717e-14  
168  10.6044  -6.24948e-15  1039.39  -1.01825e-13  7.33495  2.73915e-16  5.22706  1.13019e-14  
169  10.8396  9.13897e-15  1039.62  -1.00622e-13  7.40023  -1.22173e-16  5.24065  1.12305e-14  
170  11.04  4.21154e-14  1039.88  -1.02213e-13  7.21786  4.76002e-15  5.25293  1.11903e-14  
171  11.7625  -5.22417e-14  1040.12  -1.03936e-13  7.25352  -7.31481e-15  5.26528  1.10761e-14  
172  11.2936  2.87664e-15  1040.54  -9.79864e-14  6.36781  -1.16473e-15  5.27204  1.1001e-14  
173  10.164  1.3656e-14  1040.62  -9.57152e-14  6.07706  5.78714e-15  5.27695  1.09692e-14  
174  10.2049  -3.17447e-14  1040.74  -9.03565e-14  5.47996  -6.66771e-16  5.27818  1.08987e-14  
175  10.3356  4.5967e-16  1040.74  -1.06297e-13  6.36775  -1.06287e-16  5.28474  1.08324e-14  
176  9.8596  1.64419e-14  1040.76  -1.05719e-13  5.45816  -1.14008e-15  5.28578  1.07607e-14  
177  10.6741  -2.40279e-14  1040.89  -1.02838e-13  4.70829  -2.74231e-16  5.28234  1.0695e-14  
178  10.0715  -2.39452e-14  1040.62  -9.35784e-14  4.71312  -9.88558e-16  5.27898  1.06259e-14  
179  11.9777  8.35279e-15  1040.54  -9.91568e-14  3.80732  -8.73508e-17  5.27032  1.05629e-14  
180  10.8562  5.47493e-15  1040.57  -9.76181e-14  3.80494  1.12738e-16  5.26175  1.05018e-14  
181  9.66849  -5.53054e-14  1040.52  -1.0139e-13  3.76292  2.30434e-16  5.25304  1.0442e-14  
182  9.61923  -1.68424e-15  1040.46  -1.19824e-13  3.78259  2.07486e-17  5.24454  1.03818e-14  
183  10.148  4.13652e-15  1040.68  -1.20047e-13  5.16397  -1.58767e-14  5.24407  1.02309e-14  
184  10.7758  -2.1182e-14  1040.87  -1.20491e-13  5.58382  -1.28719e-15  5.24601  1.01651e-14  
185  11.2061  -1.90062e-14  1041.04  -1.23907e-13  6.21997  -9.19839e-14  5.25155  9.58468e-15  
186  8.86115  1.35841e-14  1041.1  -1.27047e-13  4.55442  -2.89368e-15  5.24761  9.51418e-15  
187  9.91093  -9.93702e-15  1041.17  -1.28573e-13  3.68829  -4.42145e-16  5.23885  9.45825e-15  
188  10.1319  -5.3085e-14  1041.04  -1.25295e-13  5.58562  9.35476e-16  5.24079  9.41063e-15  
189  9.24621  1.46805e-15  1041.22  -1.46689e-13  6.42727  -1.80503e-16  5.24738  9.35735e-15  
190  11.9823  -3.33038e-15  1041.35  -1.46401e-13  7.26834  5.27524e-14  5.25854  9.5971e-15  
191  10.2957  2.95093e-14  1041.56  -1.46739e-13  6.36884  6.36769e-15  5.26464  9.57936e-15  
192  10.1684  -4.91649e-14  1041.74  -1.39755e-13  6.47737  -1.92246e-15  5.27127  9.5165e-15  
193  10.0322  4.9568e-15  1041.96  -1.47564e-13  6.31112  -1.51797e-16  5.27692  9.46396e-15  
194  10.9266  -1.4124e-14  1042.2  -1.48953e-13  6.53237  -5.48034e-17  5.28371  9.41251e-15  
195  11.9349  -3.44571e-14  1042.59  -1.44171e-13  7.35482  9.44058e-16  5.29484  9.36698e-15  
196  9.78406  5.75428e-15  1042.69  -1.33852e-13  7.15961  2.9502e-16  5.30482  9.31846e-15  
197  10.571  -9.39569e-15  1042.99  -1.32244e-13  6.3545  1.94306e-15  5.3104  9.27923e-15  
198  10.7117  -5.70954e-14  1043.31  -1.33508e-13  6.15467  2.71652e-15  5.31487  9.24451e-15  
199  10.1975  -1.61351e-14  1043.38  -1.30635e-13  8.07966  4.60011e-15  5.32942  9.22007e-15  
200  10.7265  -1.29735e-15  1043.52  -1.23216e-13  7.31102  1.40965e-16  5.33979  9.17253e-15  
201  11.0328  3.06814e-14  1043.86  -1.20662e-13  7.93277  4.66879e-15  5.3533  9.14907e-15  
202  9.52374  -4.09004e-14  1044.4  -1.2396e-13  7.25823  1.27902e-15  5.36317  9.1083e-15  
203  11.478  -2.15806e-15  1044.43  -1.09305e-13  7.26842  -3.14209e-17  5.37299  9.06118e-15  
204  10.6965  -1.55917e-16  1044.71  -1.06807e-13  6.50153  1.77965e-17  5.37878  9.01481e-15  
205  10.1925  1.21326e-14  1044.93  -1.07735e-13  7.35557  -9.33206e-16  5.38886  8.96405e-15  
206  12.1441  3.72562e-14  1045.12  -1.06506e-13  6.41247  -7.70941e-13  5.39406  5.00514e-15  
207  10.5057  3.22981e-15  1045.27  -1.05395e-13  6.54507  1.00361e-16  5.39987  4.98037e-15  
208  10.3553  -5.71995e-15  1045.4  -1.07375e-13  6.50833  2.46823e-16  5.40544  4.95659e-15  
209  9.65951  1.03372e-13  1045.49  -1.08019e-13  6.4806  1.67018e-15  5.41082  4.94015e-15  
210  9.53955  6.93033e-15  1045.39  -1.16913e-13  6.34599  8.22511e-18  5.41547  4.91562e-15  
211  9.45068  -6.76994e-15  1045.42  -1.14654e-13  6.38071  1.26192e-15  5.42025  4.89753e-15  
212  10.1319  1.85731e-14  1045.52  -1.11179e-13  5.61212  -1.44531e-15  5.42119  4.86628e-15  
213  10.9304  -2.1841e-13  1045.44  -1.07864e-13  5.58298  -4.09064e-15  5.42199  4.82238e-15  
214  9.78382  -1.39229e-15  1045.54  -9.09358e-14  5.4935  -5.76579e-17  5.42234  4.79857e-15  
215  9.23101  -2.4187e-14  1045.53  -9.21291e-14  3.79524  7.03796e-17  5.41444  4.77562e-15  
216  10.1396  2.47952e-14  1045.4  -8.86376e-14  4.65599  9.33486e-16  5.41077  4.75706e-15  
217  9.22617  4.8783e-15  1045.2  -7.11822e-14  4.68896  -6.11767e-17  5.4073  4.73389e-15  
218  10.1866  1.95018e-14  1045.13  -7.19299e-14  5.37173  -9.58254e-16  5.40713  4.70666e-15  
219  10.0458  2.10975e-14  1044.93  -7.22855e-14  2.8588  1.18768e-16  5.395  4.68481e-15  
220  10.0488  -5.07687e-14  1044.86  -6.95366e-14  3.7093  -2.12017e-15  5.38701  4.65256e-15  
221  10.3858  -1.27856e-14  1044.68  -6.33649e-14  2.86132  1.54554e-16  5.37509  4.63134e-15  
222  8.81649  1.86909e-14  1044.51  -6.51283e-14  2.84301  7.75888e-17  5.36321  4.60997e-15  
223  9.20515  2.94586e-14  1044.21  -6.81284e-14  2.84604  1.2347e-15  5.35144  4.59419e-15  
224  9.77235  1.88589e-16  1043.96  -7.80147e-14  3.77018  6.07335e-17  5.34409  4.57311e-15  
225  9.73962  4.915e-15  1043.66  -7.78555e-14  3.74755  -1.45012e-16  5.3367  4.55126e-15  
226  10.8419  -2.02661e-14  1043.47  -7.86564e-14  2.82074  4.34849e-15  5.3251  4.55033e-15  
227  10.0021  -1.72721e-13  1043.31  -8.0009e-14  2.78736  1.45303e-15  5.31346  4.53612e-15  
228  9.65519  1.28036e-15  1043  -8.07269e-14  3.7797  -5.05453e-17  5.30646  4.51518e-15  
229  10.2909  1.82237e-14  1042.88  -8.11674e-14  3.71392  -3.80543e-16  5.29922  4.49292e-15  
230  10.1964  1.3282e-15  1042.69  -7.80897e-14  3.65652  -2.54837e-15  5.29179  4.46106e-15  
231  10.2542  1.8406e-15  1042.57  -6.33591e-14  3.64449  1.22679e-16  5.28437  4.44152e-15  
232  10.1184  -2.38377e-14  1042.37  -6.28376e-14  3.60136  -3.74282e-16  5.27682  4.41993e-15  
233  9.20501  2.72334e-16  1042.29  -6.48289e-14  2.81365  3.31535e-17  5.26582  4.40034e-15  
234  10.0322  -1.37041e-14  1042.1  -6.91435e-14  2.82434  6.32564e-16  5.25497  4.3836e-15  
235  9.76062  -6.25722e-15  1041.85  -6.30609e-14  2.85031  1.61837e-16  5.24433  4.36492e-15  
236  11.0629  -1.35099e-14  1041.66  -6.3414e-14  2.85025  6.13363e-17  5.23379  4.34596e-15  
237  9.48626  1.01613e-14  1041.5  -6.44153e-14  2.98249  3.53527e-14  5.22391  4.48195e-15  
238  11.6964  -1.66762e-15  1041.32  -5.22583e-14  3.54831  6.55873e-17  5.2166  4.46267e-15  
239  9.5411  -1.39925e-15  1041.13  -5.21636e-14  2.83457  -4.38725e-15  5.20624  4.42419e-15  
240  10.6545  -2.8436e-14  1040.75  -5.16016e-14  2.81205  1.25832e-15  5.19587  4.41048e-15  
241  9.22157  3.49426e-14  1040.35  -5.12353e-14  3.72076  -1.36428e-15  5.18952  4.38559e-15  
242  9.30132  -1.63016e-14  1040.26  -5.74611e-14  3.56836  8.4992e-18  5.18256  4.36681e-15  
243  10.291  -2.05106e-14  1040.1  -5.76986e-14  2.78557  2.6808e-16  5.17231  4.34929e-15  
244  10.0153  -5.31185e-14  1039.86  -6.45758e-14  2.66167  7.15929e-15  5.16163  4.36125e-15  
245  9.87339  7.23219e-16  1039.69  -6.23421e-14  2.80978  2.26505e-17  5.15167  4.34286e-15  
246  10.28  -1.09016e-14  1039.6  -6.29578e-14  3.31511  -2.34592e-13  5.14392  3.3347e-15  
247  9.94011  -1.00156e-14  1039.58  -6.60152e-14  4.56895  7.63106e-16  5.1415  3.32389e-15  
248  10.1401  1.7935e-14  1039.54  -6.33749e-14  4.61495  -2.92385e-16  5.1393  3.30876e-15  
249  11.7005  -6.76761e-15  1039.55  -5.92436e-14  5.48189  1.21581e-16  5.14072  3.29548e-15  
250  10.4151  5.71286e-15  1039.68  -6.01881e-14  4.69343  3.18699e-16  5.13887  3.28313e-15  
251  10.1783  3.09086e-14  1039.76  -5.98847e-14  4.62644  -4.73447e-15  5.13675  3.25e-15  
252  12.2767  5.89358e-15  1039.71  -5.17658e-14  3.76959  7.87336e-18  5.13113  3.23666e-15  
253  10.6837  1.81864e-15  1039.8  -5.09111e-14  5.56166  -5.23992e-16  5.13289  3.22125e-15  
254  11.0649  -4.62132e-15  1039.75  -5.13191e-14  6.38877  1.50644e-16  5.13802  3.20871e-15  
255  10.5372  2.03424e-14  1039.91  -5.27508e-14  6.29011  -4.19563e-15  5.1427  3.17862e-15  
256  9.45341  -3.26731e-15  1040.04  -4.9694e-14  7.2308  -2.81201e-17  5.15115  3.16563e-15  
257  11.0864  1.36713e-14  1040.14  -4.87357e-14  7.21235  5.43208e-16  5.15946  3.15506e-15  
258  11.0988  2.55806e-14  1040.23  -4.89983e-14  6.47671  -6.05993e-16  5.16475  3.13995e-15  
259  9.94294  5.24016e-15  1040.29  -3.4625e-14  7.34333  -9.62154e-17  5.17347  3.12701e-15  
260  10.0579  -9.99106e-15  1040.4  -3.44919e-14  7.35934  2.81934e-16  5.18218  3.11567e-15  
261  9.95951  4.02374e-14  1040.52  -3.36193e-14  6.48906  -2.81678e-16  5.18736  3.10219e-15  
262  10.1091  -7.15546e-15  1040.66  -3.40938e-14  6.99466  7.83386e-13  5.19451  6.18632e-15  
263  9.30906  -3.46975e-15  1040.62  -3.60426e-14  6.4526  -1.09869e-16  5.19946  6.16153e-15  
264  10.4206  -2.98966e-14  1040.68  -3.57703e-14  6.36664  -3.21775e-15  5.20404  6.12475e-15  
265  10.1753  -7.66429e-14  1040.75  -3.88702e-14  5.5133  -9.21095e-16  5.20525  6.09723e-15  
266  11.3103  5.78319e-17  1040.74  -4.24442e-14  4.69164  -3.44066e-17  5.20325  6.07337e-15  
267  11.3518  -4.75886e-15  1040.62  -4.18502e-14  4.67625  -8.78373e-16  5.2012  6.04642e-15  
268  10.3918  -1.43722e-14  1040.51  -4.143e-14  4.70983  7.59522e-16  5.19931  6.02601e-15  
269  9.72838  8.59484e-14  1040.36  -4.35318e-14  3.79317  3.0481e-15  5.1939  6.01456e-15  
270  10.2748  -3.79575e-15  1040.28  -3.60086e-14  3.79552  -1.29189e-16  5.18854  5.99102e-15  
271  11.7063  -9.24314e-15  1040.22  -3.7237e-14  3.7972  1.03801e-17  5.18323  5.96819e-15  
272  11.9406  -1.3188e-14  1040.27  -4.32216e-14  3.76582  1.35148e-15  5.17784  5.95064e-15  
273  8.28448  7.66025e-15  1040.23  -3.8624e-14  3.71914  4.75281e-18  5.17232  5.92811e-15  
274  9.29446  -2.10605e-14  1040.19  -3.8312e-14  4.66632  -1.21913e-16  5.17041  5.90528e-15  
275  9.12568  4.01844e-16  1039.98  -3.82808e-14  4.70852  6.20341e-16  5.16867  5.88542e-15  
276  10.3986  3.5712e-14  1039.93  -3.73284e-14  4.6254  1.67228e-14  5.16663  5.92601e-15  
277  10.3192  -1.31479e-15  1039.96  -3.40843e-14  4.66562  2.25754e-16  5.16477  5.90474e-15  
278  10.9835  7.43687e-15  1039.9  -3.43237e-14  5.62928  -2.06618e-16  5.16649  5.88202e-15  
279  10.4833  -4.31204e-14  1039.85  -3.59598e-14  5.5908  -1.14873e-15  5.16806  5.85598e-15  
280  10.8419  1.83879e-15  1039.79  -3.89346e-14  4.70248  3.21641e-17  5.16635  5.83449e-15  
281  9.3952  -1.10289e-14  1039.72  -3.82752e-14  5.63674  1.88465e-16  5.16808  5.81373e-15  
282  9.88104  1.44244e-14  1039.64  -3.77287e-14  5.5967  2.34868e-16  5.16965  5.79329e-15  
283  10.1951  -1.20195e-14  1039.66  -3.73197e-14  5.60047  1.16586e-15  5.17122  5.77641e-15  
284  8.6444  -1.96382e-14  1039.59  -4.10789e-14  5.59153  -1.94927e-16  5.17275  5.75469e-15  
285  10.4552  2.17575e-14  1039.59  -4.25551e-14  5.58609  -2.72078e-16  5.17424  5.73286e-15  
286  11.5699  -3.70204e-14  1039.58  -4.2525e-14  4.65761  -1.11062e-15  5.17238  5.70815e-15  
287  9.49509  5.80536e-15  1039.55  -4.2583e-14  5.45141  -2.76619e-17  5.17338  5.68752e-15  
288  10.4636  8.85002e-15  1039.48  -4.21384e-14  5.55342  -1.76324e-16  5.17474  5.6665e-15  
289  11.4656  -2.3235e-14  1039.52  -4.31035e-14  5.45852  -1.69078e-15  5.17576  5.64022e-15  
290  9.72391  -9.96169e-14  1039.51  -4.1307e-14  4.5626  3.96457e-15  5.17358  5.63426e-15  
291  11.6494  -3.87336e-15  1039.68  -3.817e-14  4.70115  7.00515e-17  5.1719  5.61453e-15  
292  10.0644  3.88974e-14  1039.56  -3.83674e-14  5.54173  -1.92085e-15  5.17321  5.5879e-15  
293  10.0316  -2.30273e-14  1039.58  -3.6976e-14  5.4837  -9.64929e-16  5.1743  5.56483e-15  
294  10.0254  -8.63276e-16  1039.65  -3.52666e-14  5.41832  4.672e-16  5.17516  5.54694e-15  
295  10.1926  -2.32055e-14  1039.68  -3.60801e-14  4.59594  -5.86277e-16  5.17313  5.5255e-15  
296  11.0028  -2.43514e-14  1039.63  -3.76976e-14  5.31411  -2.34534e-14  5.17362  5.42453e-15  
297  10.4587  -6.54376e-16  1039.68  -3.50336e-14  4.68214  -3.96314e-15  5.17192  5.39193e-15  
298  10.9941  1.14836e-14  1039.73  -3.96238e-14  5.43542  -9.79715e-16  5.17283  5.36988e-15  
299  11.2113  -1.05307e-14  1039.92  -3.87558e-14  6.41625  7.19873e-16  5.17712  5.35385e-15  
300  10.0506  1.75489e-14  1040.14  -3.83427e-14  5.57739  2.28888e-15  5.17849  5.34332e-15  
301  11.1005  1.36951e-15  1040.29  -5.2e-14  7.13823  3.40067e-18  5.1852  5.32503e-15  
302  11.6014  -5.83393e-15  1040.56  -5.14369e-14  6.44074  6.86671e-16  5.18949  5.3092e-15  
303  10.7336  2.52737e-14  1040.7  -5.22927e-14  6.44429  -7.5845e-16  5.19376  5.28856e-15  
304  10.5481  5.04671e-14  1040.86  -4.44909e-14  6.3697  -2.2967e-15  5.19774  5.26285e-15  
305  11.4379  -7.45087e-15  1041.02  -3.99935e-14  6.23702  1.1958e-15  5.20125  5.24911e-15  
306  10.5558  6.91038e-15  1041.08  -4.12134e-14  7.26797  -7.26842e-17  5.20821  5.23119e-15  
307  10.2661  -1.05521e-13  1041.11  -3.73818e-14  7.31071  -1.82868e-15  5.21527  5.2075e-15  
308  10.2804  -8.40702e-17  1041.17  -3.7514e-14  6.3524  1.39118e-17  5.21907  5.19013e-15  
309  10.2516  -1.07032e-14  1041.37  -3.77295e-14  6.37474  -6.1588e-15  5.22292  5.1523e-15  
310  10.5352  -3.17593e-14  1041.39  -3.66864e-14  6.38013  -4.27849e-16  5.22677  5.13376e-15  
311  10.4332  5.8864e-14  1041.4  -3.33893e-14  5.60511  2.48596e-15  5.22802  5.12499e-15  
312  11.3898  -4.23669e-15  1041.28  -2.32193e-14  5.56922  4.48112e-16  5.22915  5.10956e-15  
313  10.5387  2.70426e-14  1041.35  -2.36702e-14  6.36529  -1.53319e-15  5.23288  5.08771e-15  
314  10.6366  -4.8498e-14  1041.42  -2.26549e-14  5.46181  1.39643e-14  5.23363  5.11681e-15  
315  11.9258  1.20855e-14  1041.5  -2.02907e-14  5.56789  1.28964e-16  5.23473  5.10051e-15  
316  10.4098  -1.77702e-14  1041.66  -2.13811e-14  7.38334  1.45549e-16  5.24172  5.08437e-15  
317  11.2807  5.52477e-14  1041.78  -2.19414e-14  7.37902  1.03268e-16  5.24866  5.0682e-15  
318  10.7943  -7.15419e-14  1041.79  -2.75194e-14  8.29507  -1.53646e-15  5.25852  5.04682e-15  
319  10.2009  8.46096e-15  1041.98  -2.41885e-14  8.1862  -2.01351e-16  5.26797  5.02989e-15  
320  9.74842  1.46465e-14  1042.05  -2.30523e-14  7.29558  2.39608e-16  5.27449  5.01449e-15  
321  10.597  -6.60679e-14  1042.24  -1.82817e-14  8.13538  -1.60858e-14  5.28366  4.94686e-15  
322  10.6422  -1.40212e-14  1042.39  -2.04139e-14  7.36267  1.69276e-16  5.2903  4.9316e-15  
323  10.0751  -4.91664e-15  1042.38  -2.18229e-14  6.50515  9.82324e-17  5.29417  4.9162e-15  
324  10.3176  -2.43993e-14  1042.42  -2.11665e-14  7.35393  -1.72248e-15  5.30071  4.89513e-15  
325  10.6036  3.08437e-14  1042.46  -1.40065e-14  7.20927  5.59314e-14  5.30675  5.05664e-15  
326  10.5074  -5.30639e-15  1042.55  -1.27026e-14  5.57894  2.74001e-16  5.3076  5.04155e-15  
51  11.1511  1.67631e-14  1015.34  3.59876e-13  4.68125  4.23499e-16  4.95368  -6.07401e-15  
52  10.7985  -2.86421e-15  1016.31  3.57138e-13  5.45903  6.77217e-15  4.96543  -5.77527e-15  
53  10.6712  -8.55101e-15  1017.39  3.04164e-13  4.67154  1.14535e-16  4.95875  -5.64141e-15  
54  10.2205  2.3917e-14  1018.47  2.98369e-13  4.6145  4.02524e-17  4.9511  -5.51515e-15  
55  9.97359  -5.26504e-14  1019.56  2.92364e-13  5.40213  -4.70039e-15  4.9609  -5.49744e-15  
56  10.7214  -5.82866e-14  1020.94  2.87477e-13  6.44579  -3.17442e-16  4.9925  -5.38722e-15  
57  10.6817  -7.77184e-15  1022.59  2.81382e-13  7.23712  1.26087e-15  5.03926  -5.24872e-15  
58  11.6031  -9.66962e-15  1023.86  2.93948e-13  7.24341  6.90672e-15  5.08424  -5.00065e-15  
59  10.3817  5.61457e-16  1025.88  2.82437e-13  9.00373  -9.82614e-15  5.16263  -5.09716e-15  
60  10.5435  1.31437e-14  1027.27  2.47323e-13  8.17817  -1.20953e-16  5.22176  -4.99959e-15  
61  11.4951  6.15702e-15  1028.65  2.43884e-13  7.33364  1.81269e-16  5.26237  -4.89996e-15  
62  11.325  9.68425e-15  1029.25  2.43217e-13  7.28083  1.37342e-15  5.30046  -4.78159e-15  
63  10.3472  -6.32669e-14  1029.65  2.26893e-13  6.44614  1.45353e-14  5.32167  -4.42387e-15  
64  10.4844  2.55163e-14  1029.8  2.34011e-13  4.68637  2.68564e-16  5.31012  -4.33855e-15  
65  9.41558  3.22421e-15  1029.89  2.30379e-13  4.66874  -1.99665e-15  5.29867  -4.29673e-15  
66  10.0333  2.39989e-14  1029.83  2.37178e-13  4.72839  1.65238e-15  5.28867  -4.19236e-15  
67  10.2706  4.02396e-15  1029.77  2.42023e-13  4.71439  -1.54315e-17  5.27876  -4.12035e-15  
68  9.49665  -1.3789e-14  1029.89  2.39144e-13  4.71827  1.44248e-17  5.26926  -4.05027e-15  
69  9.57396  3.04442e-14  1029.63  2.45997e-13  3.74439  1.46019e-15  5.24385  -3.95842e-15  
70  10.7891  1.62704e-13  1029.62  3.29079e-13  2.85021  -4.84337e-16  5.20461  -3.90147e-15  
71  10.5639  -1.78804e-14  1030.08  3.25893e-13  4.54808  8.13248e-16  5.19402  -3.82543e-15  
72  9.43175  -2.76792e-14  1029.63  3.26548e-13  3.66922  1.22368e-15  5.16982  -3.74528e-15  
73  9.80243  -3.43364e-14  1029.17  3.3232e-13  3.73152  2.05255e-15  5.14734  -3.65469e-15  
74  10.0204  1.09465e-16  1029.16  2.70923e-13  4.5315  -7.22595e-16  5.13787  -3.60958e-15  
75  9.00733  -1.76518e-14  1028.44  2.6524e-13  4.59243  -3.65472e-16  5.12961  -3.56043e-15  
76  8.7965  -4.9075e-14  1028.1  2.55393e-13  4.60236  3.31844e-16  5.12174  -3.50234e-15  
77  9.64594  -1.89321e-13  1027.94  2.35908e-13  4.59265  -3.85562e-15  5.11396  -3.50753e-15  
78  9.74119  6.52054e-16  1028.8  2.19571e-13  4.57074  -5.35855e-16  5.10608  -3.46446e-15  
79  10.7207  -4.09714e-15  1029.6  2.16521e-13  4.48534  -1.23896e-15  5.09722  -3.43267e-15  
80  11.1855  7.32186e-14  1030.08  2.04792e-13  5.17213  2.10017e-14  5.09827  -3.08853e-15  
81  9.86895  4.29637e-15  1030.58  2.28214e-13  4.54278  5.13426e-16  5.09056  -3.0385e-15  
82  11.1442  -6.64556e-15  1030.86  2.17207e-13  6.34922  -8.96029e-16  5.1078  -3.00915e-15  
83  11.3965  -3.78135e-14  1031.25  2.08247e-13  5.61527  1.41862e-15  5.11465  -2.94931e-15  
84  10.3359  -2.95993e-13  1031.34  1.56616e-13  4.64685  1.47809e-15  5.10842  -2.89028e-15  
85  9.81968  6.995e-15  1031.4  1.48312e-13  2.79577  -1.6336e-16  5.07799  -2.8544e-15  
86  9.38842  -3.84201e-15  1031.05  1.43186e-13  2.77218  4.78838e-15  5.04804  -2.75514e-15  
87  9.09794  1.23812e-14  1030.51  1.64512e-13  2.86237  6.7784e-17  5.02002  -2.71895e-15  
88  9.23001  -4.46881e-15  1030.04  1.75182e-13  1.901  7.48958e-17  4.98054  -2.68359e-15  
89  9.22715  4.46176e-15  1029.35  1.67135e-13  2.85215  2.32328e-16  4.95393  -2.64714e-15  
90  10.7545  1.7685e-14  1028.92  1.61096e-13  3.71899  9.84005e-16  4.93869  -2.60231e-15  
91  9.51965  -7.47936e-14  1029.03  1.635e-13  4.54279  5.07079e-14  4.93386  -1.95219e-15  
92  10.7048  7.90421e-15  1029.07  1.52821e-13  3.73008  1.07343e-17  4.91936  -1.92854e-15  
93  11.4616  -5.72375e-15  1028.86  1.5201e-13  3.68065  2.89979e-15  4.90461  -1.87106e-15  
94  11.4322  2.33988e-14  1028.83  1.60595e-13  2.84115  -9.97279e-16  4.88033  -1.86078e-15  
95  9.88222  -6.79624e-15  1028.66  1.75146e-13  2.78036  5.11376e-17  4.85592  -1.83855e-15  
96  10.4306  3.51835e-14  1029.26  1.76116e-13  3.77204  8.18411e-17  4.84346  -1.81647e-15  
97  9.59057  5.87627e-14  1029.4  1.76311e-13  3.74586  8.9384e-16  4.83099  -1.78567e-15  
98  10.9444  -8.63433e-14  1029.62  1.19935e-13  3.70197  1.32538e-14  4.8183  -1.61669e-15  
99  10.4661  -1.06095e-14  1029.69  1.18136e-13  3.64915  -3.63298e-16  4.80531  -1.60276e-15  
100  10.4379  -1.63983e-14  1029.84  1.1717e-13  4.21494  1.76039e-15  4.79882  -1.56581e-15  
101  10.3164  -6.72856e-14  1029.78  1.25501e-13  1.79336  -1.06651e-16  4.76615  -1.54995e-15  
102  9.34337  -2.72433e-15  1029.39  1.17422e-13  2.4837  -1.11185e-14  4.74161  -1.65283e-15  
103  8.79717  -9.05371e-15  1029.04  1.14578e-13  1.91314  2.1893e-16  4.71152  -1.63292e-15  
104  10.4262  -1.00837e-14  1028.57  1.14355e-13  1.91645  4.27855e-16  4.6821  -1.61123e-15  
105  7.70487  -3.71426e-14  1028.6  1.15468e-13  4.59693  -1.1587e-14  4.68121  -1.71514e-15  
106  9.25839  6.27636e-16  1028.35  1.08376e-13  3.69117  -2.22558e-16  4.67101  -1.69976e-15  
107  10.4686  4.54797e-14  1028.38  1.04196e-13  3.68103  6.47765e-16  4.6609  -1.6758e-15  
108  10.0328  -3.82325e-14  1028.39  1.00077e-13  4.33624  -1.37495e-14  4.65762  -1.79776e-15  
109  11.1408  -5.51282e-16  1028.19  1.07099e-13  6.18213  -1.18648e-16  4.67287  -1.78097e-15  
110  10.6601  -2.0929e-15  1028.61  1.07478e-13  5.02141  -7.86429e-14  4.67632  -2.54198e-15  
111  10.5059  1.20035e-14  1029.05  1.10682e-13  6.90565  7.96848e-15  4.69818  -2.43893e-15  
112  11.0336  -1.60609e-13  1029.2  1.54269e-13  6.0969  4.2115e-14  4.71176  -2.00637e-15  
113  10.8566  -1.20735e-15  1029.65  1.38836e-13  5.50381  -1.79964e-16  4.71937  -1.98881e-15  
114  11.6852  -1.8583e-14  1029.87  1.28567e-13  5.54739  8.43344e-16  4.72726  -1.96184e-15  
115  9.62668  1.03542e-15  1030.27  1.24217e-13  6.12783  5.77203e-15  4.74047  -1.88887e-15  
116  10.4175  -5.45913e-16  1030.7  8.48318e-14  5.55695  -1.86262e-16  4.7481  -1.87296e-15  
117  10.3564  -1.33443e-14  1030.93  8.33877e-14  6.14715  -8.9834e-15  4.76106  -1.9388e-15  
118  8.50972  4.21138e-14  1030.6  8.92357e-14  5.31555  6.50706e-15  4.76614  -1.86131e-15  
119  10.9077  -1.47618e-14  1030.82  6.64337e-14  5.47503  4.41186e-15  4.77259  -1.80429e-15  
120  9.60638  7.72791e-15  1031.28  6.94833e-14  5.41718  9.02508e-16  4.77839  -1.7799e-15  
121  10.8592  -2.93638e-15  1031.7  6.89176e-14  5.48131  -4.26273e-16  4.78467  -1.76781e-15  
122  9.9858  1.8117e-14  1031.81  5.56054e-14  6.43409  4.44603e-15  4.79927  -1.71282e-15  
123  11.044  2.53212e-15  1031.94  7.22236e-14  6.18733  1.86225e-15  4.81144  -1.68146e-15  
124  9.74836  -9.37909e-15  1032.06  6.70973e-14  7.33842  1.14322e-15  4.83342  -1.6569e-15  
125  10.0331  2.7888e-14  1032.49  7.49485e-14  7.15122  5.56434e-15  4.8534  -1.59465e-15  
126  9.78531  -4.60207e-14  1032.73  6.80072e-14  6.50436  -5.61953e-15  4.86751  -1.62905e-15  
127  10.4081  -1.45103e-14  1033.02  6.25695e-14  5.60701  -2.32907e-16  4.87378  -1.61722e-15  
128  10.0793  3.86061e-14  1033.06  6.94528e-14  6.49371  -1.36016e-15  4.88739  -1.61506e-15  
129  10.9684  -2.46146e-14  1033.15  7.74123e-14  7.24129  -3.5182e-14  4.907  -1.89478e-15  
130  12.046  1.52407e-14  1033.55  5.66067e-14  7.21221  2.08278e-16  4.92606  -1.8774e-15  
131  11.8403  7.77821e-15  1034.09  5.41603e-14  7.08803  -4.39261e-15  4.94378  -1.89802e-15  
132  10.6954  -5.42769e-14  1034.73  5.61533e-14  5.55223  -5.59084e-16  4.94872  -1.88713e-15  
133  9.92948  -1.1388e-13  1034.83  4.09651e-14  6.40959  -2.71236e-15  4.9605  -1.89379e-15  
134  9.77272  1.84361e-14  1034.75  3.42407e-14  7.2046  7.84026e-16  4.97846  -1.87237e-15  
135  11.1433  2.42158e-14  1035.08  3.57543e-14  5.43912  -3.18318e-15  4.98211  -1.88277e-15  
136  10.0936  8.29652e-14  1035.51  2.80377e-14  5.44478  -2.73629e-15  4.98576  -1.88949e-15  
137  10.2412  -7.38083e-15  1035.46  3.27477e-14  4.63647  -1.08187e-16  4.98303  -1.87557e-15  
138  9.99517  1.02723e-14  1035.45  3.5176e-14  3.58418  3.04203e-15  4.97218  -1.83745e-15  
139  9.43339  -1.91452e-15  1035.46  3.41569e-14  4.3009  -6.49343e-15  4.96702  -1.87327e-15  
140  9.50568  -8.90889e-14  1035.24  2.10566e-14  4.11357  2.1876e-13  4.96051  -1.89045e-16  
141  10.0083  8.2728e-15  1034.99  1.82196e-14  3.60563  -4.90916e-16  4.95024  -1.91332e-16  
142  9.62982  2.25991e-14  1034.77  1.85739e-14  3.59538  3.53349e-15  4.94005  -1.63325e-16  
143  10.3238  -1.2682e-13  1034.99  1.59369e-14  3.72987  8.99827e-16  4.93102  -1.55391e-16  
144  11.1057  -1.30109e-14  1035.06  2.0737e-14  4.55793  3.2862e-16  4.92826  -1.51806e-16  
145  9.89039  -8.01118e-15  1034.93  2.16759e-14  3.67658  -1.49071e-15  4.91906  -1.61651e-16  
146  10.5558  5.57549e-15  1034.49  1.87345e-14  3.73531  2.98471e-15  4.91042  -1.38685e-16  
147  9.98461  1.73297e-14  1034.45  1.48521e-14  4.33371  -4.0602e-14  4.90624  -4.31898e-16  
148  10.2343  -5.35482e-15  1034.32  1.8275e-14  4.61248  3.88671e-16  4.90412  -4.25994e-16  
149  10.1317  -1.11743e-14  1034.51  1.48665e-14  3.78116  -3.16904e-16  4.8961  -4.25215e-16  
150  10.8528  -4.70952e-14  1034.55  1.10763e-14  3.78149  -1.66798e-15  4.8882  -4.34029e-16  
151  10.4232  3.49057e-15  1034.67  2.55654e-14  3.71776  3.61676e-16  4.87995  -4.28425e-16  
152  11.2719  5.56855e-16  1034.79  2.70705e-14  4.69972  -1.04935e-16  4.87869  -4.26163e-16  
153  10.1123  -3.14007e-14  1035  2.81484e-14  4.59405  -1.69231e-15  4.87672  -4.34956e-16  
154  10.64  9.96846e-14  1035.34  3.15082e-14  6.38043  -8.55275e-15  4.88709  -4.90941e-16  
155  11.1336  -1.16277e-14  1035.6  3.11519e-14  6.43116  -9.88139e-17  4.89766  -4.88255e-16  
156  9.93856  8.36436e-15  1035.72  3.18179e-14  7.27102  -1.53313e-15  4.91381  -4.95363e-16  
157  10.8862  -7.15524e-14  1035.83  2.52377e-14  7.31977  -2.1823e-15  4.93007  -5.06761e-16  
158  10.0531  -2.62665e-15  1035.82  2.76557e-14  6.40606  -3.09936e-16  4.93997  -5.0544e-16  
159  11.0003  2.18878e-14  1036.02  2.50372e-14  6.34617  9.35258e-17  4.94935  -5.01447e-16  
160  9.92274  -1.70692e-14  1036.22  2.06143e-14  4.63776  -7.25697e-16  4.94728  -5.02932e-16  
161  10.8228  1.31841e-15  1036.1  1.69775e-14  5.57108  5.91208e-17  4.95139  -4.99234e-16  
162  9.65445  1.29712e-14  1036.33  1.60565e-14  5.57232  -2.34809e-16  4.95544  -4.97506e-16  
163  9.77176  4.79303e-14  1036.38  1.53065e-14  5.42893  2.64278e-15  4.95852  -4.77115e-16  
164  10.8842  2.23927e-14  1036.62  1.02314e-14  5.3953  2.61779e-14  4.96134  -3.05147e-16  
165  10.0458  8.9548e-16  1036.78  3.24618e-14  6.17566  1.60639e-15  4.96912  -2.92894e-16  
166  10.2429  -1.19897e-14  1037.13  3.53372e-14  6.21509  9.21241e-16  4.97706  -2.8516e-16  
167  9.56699  -3.86885e-15  1037.17  3.07164e-14  6.20376  3.54405e-15  4.98482  -2.60925e-16  
168  9.24678  -8.9868e-16  1037.21  2.433e-14  6.26975  3.09371e-16  4.9929  -2.57338e-16  
169  10.1066  4.04137e-15  1037.41  2.50742e-14  5.54479  -9.08759e-16  4.99635  -2.61409e-16  
170  10.7581  -7.43668e-15  1037.62  2.41565e-14  5.54499  -2.38587e-16  4.99976  -2.61268e-16  
171  10.4584  9.14616e-15  1037.76  2.21189e-14  5.45674  -3.43498e-15  5.00258  -2.80858e-16  
172  10.437  3.16666e-15  1037.91  2.79016e-14  4.48181  -2.0036e-15  4.99939  -2.91427e-16  
173  11.1243  3.20969e-14  1037.82  2.58762e-14  5.47467  3.87338e-16  5.00228  -2.87289e-16  
174  11.6035  4.09829e-14  1037.95  3.01041e-14  5.37913  5.17015e-15  5.00457  -2.54213e-16  
175  10.2534  -6.03931e-16  1037.88  1.37478e-14  4.38929  2.99616e-17  5.00086  -2.52501e-16  
176  10.4553  1.10751e-14  1037.88  1.37364e-14  4.57742  -3.24314e-16  4.99833  -2.52931e-16  
177  10.2877  1.47863e-14  1038.09  1.38996e-14  4.59891  1.52453e-15  4.99595  -2.42351e-16  
178  9.37855  -1.04711e-14  1037.96  2.55238e-14  3.70429  -1.36087e-15  4.98831  -2.4897e-16  
179  10.9466  -2.06734e-14  1037.99  2.40953e-14  5.29873  -2.74611e-15  4.99013  -2.63659e-16  
180  9.31358  7.01161e-15  1038.07  2.56534e-14  5.39412  5.74222e-16  4.99249  -2.58759e-16  
181  10.4496  -8.01895e-15  1038.21  2.33693e-14  4.41216  -1.42835e-14  4.98912  -3.40298e-16  
182  9.77698  -1.83772e-16  1038.19  2.49426e-14  4.5125  1.07615e-16  4.98636  -3.37709e-16  
183  11.0302  -1.26301e-14  1038.26  2.56213e-14  4.57793  5.05007e-16  4.98402  -3.32865e-16  
184  10.2517  -7.55757e-15  1038.41  2.39771e-14  5.32884  -7.10237e-16  4.98599  -3.35022e-16  
185  11.0974  -3.66813e-14  1038.38  2.64411e-14  3.72583  2.68099e-13  4.97883  1.19017e-15  
186  9.95716  8.14684e-15  1038.37  2.37588e-14  4.6497  -2.80877e-14  4.97697  1.02476e-15  
187  10.4735  -2.12956e-14  1038.39  2.02933e-14  3.65373  -9.94841e-16  4.96953  1.01341e-15  
188  9.84695  -4.03683e-14  1038.3  1.72301e-14  2.79966  -5.20544e-16  4.95741  1.00484e-15  
189  10.6343  -3.23812e-15  1038.15  1.84617e-14  2.79202  -1.19646e-17  4.94538  9.99195e-16  
190  11.0027  1.66556e-14  1038.09  1.80053e-14  2.74356  4.32978e-16  4.93322  9.96066e-16  
191  10.4513  7.51764e-15  1037.89  1.47031e-14  3.67324  2.58987e-15  4.92629  1.00482e-15  
192  9.87937  -6.47084e-14  1037.82  2.83885e-17  3.72379  4.51848e-15  4.91972  1.02402e-15  
193  9.51246  1.18906e-14  1037.8  -4.14313e-15  3.71951  4.08614e-17  4.9132  1.01868e-15  
194  9.57495  -5.553e-15  1037.64  -4.98982e-15  3.72904  -8.6269e-17  4.9068  1.01271e-15  
195  9.13694  -2.84369e-14  1037.45  -6.78292e-15  3.74922  4.02575e-16  4.90058  1.00943e-15  
196  9.54863  -4.74544e-14  1037.37  -1.92126e-14  3.71593  -6.24395e-15  4.89424  9.70639e-16  
197  9.60124  2.54056e-15  1037.24  -1.94173e-14  3.7139  2.0598e-16  4.88796  9.66572e-16  
198  10.6457  -6.49981e-15  1037.24  -1.97695e-14  4.58452  -6.40621e-16  4.88636  9.58068e-16  
199  9.98983  2.11435e-14  1037.44  -9.92096e-15  5.33558  -4.26498e-14  4.88872  7.28554e-16  
200  10.9122  2.98776e-16  1037.4  -1.57609e-15  5.43817  -4.86312e-16  4.8916  7.22193e-16  
201  10.1593  2.30483e-15  1037.24  -1.67164e-15  4.6707  3.23205e-16  4.89045  7.20115e-16  
202  8.62078  1.43051e-15  1037.21  -4.87711e-15  4.66699  2.52043e-16  4.88929  7.1769e-16  
203  9.00602  1.29111e-13  1036.95  -1.00047e-14  3.78618  3.88187e-15  4.8836  7.34e-16  
204  11.0722  1.41415e-14  1036.81  -7.74142e-15  3.79297  1.17736e-17  4.87801  7.30296e-16  
205  9.21666  2.52109e-14  1036.67  -7.0093e-15  3.79619  -3.59465e-17  4.87249  7.26387e-16  
206  10.9862  3.23902e-14  1036.61  -6.02155e-15  4.53051  -4.87926e-14  4.87076  4.75021e-16  
207  9.72096  -5.31833e-15  1036.51  -1.06544e-14  4.63024  -3.6506e-16  4.86954  4.70778e-16  
208  10.4755  -2.08023e-14  1036.4  -8.85061e-15  4.62964  2.41939e-16  4.86833  4.69628e-16  
209  11.6194  -2.95243e-15  1036.18  -1.2115e-14  3.73135  6.79416e-16  4.86265  4.70677e-16  
210  10.5417  -4.75202e-14  1036.14  -2.34704e-14  3.73748  2.74872e-15  4.85705  4.82011e-16  
211  9.9172  -2.18553e-15  1036.01  -2.16718e-14  3.78736  -1.54069e-17  4.85176  4.79548e-16  
212  11.1788  6.93151e-15  1035.96  -2.20673e-14  5.50156  9.59133e-16  4.85496  4.81911e-16  
213  10.2812  -4.17091e-14  1036  -1.89332e-14  5.40278  1.75903e-14  4.85764  5.65776e-16  
214  10.4602  6.31038e-15  1035.99  -1.60468e-14  4.64739  3.08253e-16  4.85662  5.6452e-16  
215  9.8942  5.51083e-15  1035.97  -1.45332e-14  5.54387  1.65707e-16  4.85995  5.62584e-16  
216  11.2871  -2.78201e-14  1036.03  -1.32273e-14  5.52727  -2.01322e-15  4.86318  5.5014e-16  
217  9.59038  2.97638e-14  1035.83  -1.16965e-14  5.50413  -4.86714e-14  4.86626  3.13498e-16  
218  11.361  3.38442e-16  1035.88  -1.22644e-14  5.52061  3.98507e-16  4.86939  3.13905e-16  
219  10.1114  -1.8316e-14  1036.09  -1.31465e-14  6.41976  1.00444e-16  4.87677  3.12888e-16  
220  9.2109  1.30524e-14  1036.18  -1.70852e-14  5.5428  6.87819e-17  4.87993  3.11732e-16  
221  9.08119  -1.18019e-15  1036.14  -1.67528e-14  6.45712  -1.17908e-16  4.88737  3.09705e-16  
222  11.1909  2.27691e-14  1036.07  -1.54138e-14  5.53392  1.52169e-16  4.8904  3.08965e-16  
223  10.028  3.85153e-14  1036.11  -1.42795e-14  5.63872  -8.20149e-16  4.8939  3.03689e-16  
224  10.1929  -3.39503e-15  1036.2  -1.89658e-14  6.5082  -2.12386e-14  4.90141  2.03492e-16  
225  10.4792  -4.84986e-15  1036.24  -2.46822e-14  6.51805  -7.13161e-17  4.90889  2.0222e-16  
226  10.1335  -4.7066e-15  1036.36  -2.5256e-14  6.47994  1.17208e-16  4.91613  2.01828e-16  
227  10.2624  -2.71889e-14  1036.29  -2.43031e-14  7.3587  -2.9953e-15  4.92734  1.87163e-16  
228  11.3342  -7.97951e-15  1036.39  -2.97324e-14  6.51863  -3.45071e-18  4.9346  1.86292e-16  
229  9.95053  2.08269e-15  1036.6  -3.03959e-14  5.58899  -1.9092e-18  4.93758  1.85437e-16  
230  9.90102  -1.01132e-14  1036.9  -3.58179e-14  7.26839  -3.08864e-15  4.94813  1.70622e-16  
231  12.0871  5.47667e-14  1037.03  -4.51245e-14  7.44234  3.93875e-15  4.95936  1.87595e-16  
232  10.7334  -1.30442e-14  1037.33  -4.80727e-14  8.30382  3.41053e-17  4.97436  1.86907e-16  
233  11.5674  -2.36751e-14  1037.63  -4.62572e-14  9.66259  4.0512e-15  4.99529  2.04158e-16  
234  11.1005  1.5487e-13  1037.95  -4.66571e-14  8.08028  -3.76956e-15  5.009  1.86497e-16  
235  11.1448  8.2531e-15  1038.24  -4.64822e-14  9.02319  -2.31498e-16  5.02676  1.84648e-16  
236  11.0711  -2.63733e-15  1038.54  -4.68248e-14  7.206  -1.70734e-15  5.03636  1.76313e-16  
237  11.1033  -2.09015e-14  1038.84  -4.74144e-14  8.98796  6.44984e-15  5.05369  2.03829e-16  
238  10.0074  -5.43703e-14  1039.21  -3.86965e-14  8.0701  1.32464e-13  5.06686  7.81384e-16  
239  9.38543  -2.46495e-15  1039.43  -3.87081e-14  7.38555  5.66477e-16  5.07695  7.80449e-16  
240  10.7133  1.58886e-14  1039.57  -3.99029e-14  5.288  8.69004e-15  5.07786  8.1469e-16  
241  10.3962  1.4121e-13  1039.81  -3.82686e-14  5.57243  2.62008e-15  5.07999  8.22472e-16  
242  9.65265  -2.11202e-14  1039.83  -3.0721e-14  7.41145  -3.22176e-17  5.09  8.18804e-16  
243  9.82167  1.36887e-14  1039.99  -3.10101e-14  6.45066  -1.42621e-16  5.09581  8.14695e-16  
244  10.9044  -3.55719e-14  1040.17  -3.06359e-14  5.48362  -8.61751e-16  5.09746  8.07561e-16  
245  10.527  3.03512e-16  1040.28  -2.63176e-14  6.355  6.58074e-15  5.10279  8.32024e-16  
246  9.54706  3.40641e-15  1040.2  -2.17636e-14  5.56762  2.25489e-16  5.10475  8.29465e-16  
247  10.9609  2.69443e-15  1040.27  -2.04761e-14  5.56466  3.08913e-16  5.10668  8.27278e-16  
248  9.38979  -7.1187e-14  1040.42  -2.24601e-14  5.34938  -1.36325e-13  5.1077  2.5342e-16  
249  12.4512  -6.18515e-15  1040.5  -2.15619e-14  6.42664  -4.84354e-17  5.1132  2.52162e-16  
250  10.2792  4.78626e-15  1040.59  -2.22943e-14  5.44343  -2.00339e-15  5.11457  2.42803e-16  
251  10.7037  3.96063e-15  1040.59  -2.19318e-14  6.9763  -2.5409e-14  5.12226  1.36804e-16  
252  11.5123  -7.1339e-14  1040.6  -3.18209e-14  4.68545  2.17496e-15  5.12046  1.45191e-16  
253  11.2219  -1.04e-14  1040.81  -3.08633e-14  6.52633  -1.549e-16  5.12622  1.43961e-16  
254  10.2616  -2.51276e-14  1040.93  -2.94669e-14  5.5839  -1.41055e-16  5.12809  1.42798e-16  
255  9.84838  -7.77362e-14  1040.96  -2.33396e-14  5.53803  -4.27323e-15  5.12976  1.24847e-16  
256  10.2726  1.27232e-14  1041.11  -2.63071e-14  6.31162  -7.09508e-16  5.13454  1.21469e-16  
257  10.2448  -2.50021e-14  1041.34  -2.55308e-14  5.50991  -2.80499e-16  5.13606  1.19848e-16  
258  10.6035  3.04426e-14  1041.61  -2.86937e-14  5.57857  -8.35773e-15  5.13783  8.58014e-17  
259  9.09257  1.49345e-13  1041.71  -3.94918e-14  6.27485  4.77608e-15  5.14238  1.04563e-16  
260  11.022  -2.43841e-14  1041.74  -3.85861e-14  5.40181  8.86938e-16  5.14342  1.0768e-16  
261  11.5481  -2.18649e-14  1041.95  -3.95481e-14  8.18807  -1.7626e-13  5.1555  -5.92191e-16  
262  10.0064  6.03951e-14  1042.16  -3.49663e-14  7.33256  9.38391e-15  5.1641  -5.5276e-16  
263  11.7915  5.66881e-15  1042.3  -3.40449e-14  7.206  3.72164e-15  5.17214  -5.35932e-16  
264  10.2839  -3.15217e-14  1042.43  -3.3731e-14  7.20234  1.56759e-15  5.1801  -5.27683e-16  
265  9.19103  -2.06891e-16  1042.53  -3.529e-14  6.28955  3.16747e-13  5.18444  7.11672e-16  
266  10.6392  1.92913e-13  1042.82  -4.33126e-14  6.70598  1.04822e-12  5.19036  4.78759e-15  
267  12.1726  6.90665e-15  1043.2  -4.23647e-14  8.13341  -4.33485e-16  5.20176  4.76736e-15  
268  10.2858  -6.5283e-15  1043.47  -4.21687e-14  6.44668  3.16777e-16  5.20657  4.75017e-15  
269  10.7289  -6.79041e-14  1043.67  -4.53044e-14  7.3861  7.82496e-15  5.21495  4.762e-15  
270  11.1399  2.05233e-15  1043.68  -4.57082e-14  8.14244  3.55139e-16  5.22617  4.74511e-15  
271  10.8844  -9.97149e-15  1043.72  -4.66469e-14  6.23688  9.19649e-15  5.23003  4.7621e-15  
272  11.9684  2.44083e-14  1043.81  -4.71542e-14  5.3333  -9.26767e-15  5.23042  4.70876e-15  
273  9.56581  7.12821e-16  1043.88  -4.14624e-14  4.49671  -3.2939e-16  5.22764  4.68967e-15  
274  10.0119  -1.88415e-14  1043.8  -4.149e-14  5.47401  7.91162e-17  5.22857  4.67228e-15  
275  9.12873  -2.93767e-14  1043.81  -4.22959e-14  5.45921  -8.39556e-16  5.22944  4.65155e-15  
276  9.35368  -2.48933e-15  1043.65  -4.51044e-14  5.55599  -9.74179e-16  5.23066  4.63048e-15  
277  11.4058  -3.78871e-15  1043.6  -4.65648e-14  5.30706  2.21517e-15  5.23095  4.62147e-15  
278  8.75821  -1.03645e-14  1043.59  -4.46696e-14  5.4441  2.15685e-15  5.23174  4.61231e-15  
279  10.7245  1.95796e-15  1043.53  -4.25883e-14  5.50227  1.68172e-15  5.23274  4.60146e-15  
280  9.72471  9.44926e-14  1043.46  -4.73129e-14  5.61073  -3.75511e-16  5.23413  4.58309e-15  
281  9.75925  -1.22714e-14  1043.29  -4.67004e-14  5.6028  -9.81741e-17  5.23549  4.56588e-15  
282  10.6809  1.81428e-14  1043.3  -4.63467e-14  4.70343  2.68355e-16  5.23354  4.55014e-15  
283  10.9816  -1.7254e-15  1043.35  -4.66248e-14  4.66568  2.74676e-15  5.23147  4.54356e-15  
284  10.1974  9.20181e-15  1043.25  -4.88074e-14  4.68153  1.06829e-16  5.22947  4.52742e-15  
285  9.2928  4.65302e-15  1043.24  -4.83266e-14  4.68952  4.58659e-17  5.22751  4.51119e-15  
286  11.159  -3.60734e-14  1043.24  -4.84268e-14  4.69461  1.51084e-15  5.22559  4.50035e-15  
287  10.3625  -5.56524e-14  1043.33  -4.81377e-14  4.69103  -1.04133e-16  5.22367  4.48379e-15  
288  10.6205  -1.12267e-14  1043.34  -4.58907e-14  5.57311  2.6052e-17  5.22492  4.46781e-15  
289  9.97996  1.31451e-14  1043.36  -4.5459e-14  6.49185  -6.84609e-16  5.22944  4.44941e-15  
290  10.3539  2.78983e-14  1043.33  -4.60813e-14  6.4741  7.40654e-16  5.23387  4.43621e-15  
291  10.2032  1.47006e-16  1043.35  -5.3767e-14  6.482  -2.66946e-16  5.2383  4.41954e-15  
292  10.2608  -6.89623e-15  1043.35  -5.49046e-14  6.40674  5.92759e-17  5.24243  4.40413e-15  
293  11.0714  -3.83404e-14  1043.34  -5.69722e-14  6.29526  1.70514e-14  5.24613  4.44866e-15  
294  10.2149  1.76572e-13  1043.35  -6.27127e-14  6.4792  3.19642e-15  5.25046  4.44427e-15  
295  10.6797  8.77594e-15  1043.42  -5.85904e-14  6.39111  -1.59221e-15  5.25445  4.42316e-15  
296  10.4762  -2.61817e-14  1043.6  -5.87294e-14  8.2803  1.33339e-16  5.26499  4.40821e-15  
297  10.4828  4.86965e-14  1043.9  -5.38348e-14  8.84238  1.38682e-13  5.27741  4.87444e-15  
298  10.988  2.45169e-15  1044.14  -5.40384e-14  9.05701  2.60843e-16  5.29049  4.85848e-15  
299  11.811  -1.87933e-14  1044.3  -5.47266e-14  8.25187  4.29093e-16  5.3007  4.8432e-15  
300  10.3292  -8.34688e-17  1044.47  -5.40672e-14  8.25809  6.29174e-16  5.31087  4.82872e-15  
301  10.6369  5.37956e-14  1044.72  -4.87891e-14  8.83514  -9.15927e-14  5.32294  4.49851e-15  
302  10.0489  -2.61294e-15  1044.89  -4.5927e-14  7.15183  -1.15517e-15  5.32918  4.47922e-15  
303  10.1097  -3.72428e-14  1044.85  -4.53067e-14  7.17799  -3.32028e-16  5.33547  4.46285e-15  
304  10.9294  7.91323e-14  1044.91  -4.2678e-14  7.03322  -2.16995e-14  5.34122  4.37417e-15  
305  10.8973  -2.91168e-15  1044.97  -3.58168e-14  6.30682  3.73248e-16  5.34448  4.36065e-15  
306  10.8837  8.01377e-15  1045.16  -3.57338e-14  6.3908  -1.43059e-15  5.34801  4.34115e-15  
307  10.0901  1.68684e-14  1045.26  -3.47372e-14  7.26995  9.08066e-15  5.35446  4.35705e-15  
308  11.1269  1.14198e-14  1045.46  -2.86856e-14  8.0609  -1.15366e-14  5.36351  4.3039e-15  
309  10.1071  -1.47274e-14  1045.63  -2.69696e-14  8.02012  2.32008e-16  5.37236  4.29032e-15  
310  10.6686  1.1142e-14  1045.81  -2.65169e-14  8.85248  1.946e-15  5.38392  4.28254e-15  
311  10.4528  4.37739e-14  1046.02  -2.46759e-14  6.29715  2.33534e-15  5.38695  4.27609e-15  
312  10.9234  1.66285e-15  1046.27  -6.02562e-15  6.70094  9.50374e-15  5.39129  4.29334e-15  
313  9.83324  -1.81762e-14  1046.56  -6.01443e-15  6.36187  -5.75822e-16  5.39448  4.27732e-15  
314  11.3438  4.54159e-14  1046.75  -7.46312e-15  6.32519  -9.69586e-15  5.39753  4.23151e-15  
315  11.3321  1.17163e-14  1046.99  -1.11612e-14  5.54765  -4.32181e-16  5.39802  4.21627e-15  
316  9.20667  -6.92314e-15  1046.99  -1.24778e-14  6.32466  -1.56161e-16  5.40104  4.20203e-15  
317  10.5174  2.23759e-14  1047.02  -1.03819e-14  5.62006  -3.87088e-15  5.40175  4.17582e-15  
318  9.34061  -6.08319e-14  1047.02  -4.95266e-15  6.27635  6.74724e-15  5.40458  4.18414e-15  
319  10.0701  4.71704e-15  1047.05  -4.99442e-15  5.54988  -1.5567e-17  5.40505  4.17059e-15  
320  9.71834  -9.16023e-15  1047.09  -3.76861e-15  5.457  3.63334e-15  5.40522  4.16886e-15  
321  10.3477  4.34921e-15  1047.11  -4.33288e-15  5.51508  -1.87234e-15  5.40557  4.1495e-15  
322  12.0222  1.06688e-13  1047.06  -4.48497e-15  6.41882  2.11323e-15  5.40881  4.143e-15  
323  10.6338  -2.77056e-15  1047.08  -5.79023e-15  6.3678  -5.67123e-16  5.41186  4.12799e-15  
324  10.8867  -1.89801e-15  1047.07  -5.32832e-15  6.42441  -7.98672e-16  5.41507  4.11235e-15  


==> Figures/n12_b6_d0.01_th-20_QTOT_OLD.dat <==
10  0  0  0  0  2.68238e-06  1.74686e-18  inf  inf  0  0  0  0
12  9.8094  -1.26397e-14  9.62699  -3.60956e-16  -2.09543e-05  1.65489e-18  -1.82719e-06  3.40175e-19  0  0  0  0
14  9.88533  -6.84884e-15  9.70297  1.50005e-15  0.853851  4.59541e-16  0.0426916  2.31471e-17  0  0  0  0
16  8.87187  -4.60369e-15  9.57786  5.53448e-16  0.951161  2.50303e-17  0.0601664  1.62658e-17  0  0  0  0
18  9.8505  -7.54207e-15  9.58919  1.87484e-15  1.89769  1.066e-16  0.0925672  1.48643e-17  0  0  0  0
20.0005  9.14028  -1.32101e-14  9.50109  1.99361e-15  0.95565  1.47395e-17  0.0931667  1.21862e-17  0  0  0  0
22.0005  8.90596  2.11937e-14  9.56332  2.22749e-15  1.89543  -3.5043e-17  0.109229  9.57116e-18  0  0  0  0
24.0005  9.52879  1.69919e-14  9.61376  1.54465e-15  1.90484  -9.93051e-17  0.120837  6.78521e-18  0  0  0  0
26.0005  9.21361  -2.93331e-15  9.63365  1.20297e-15  1.90082  -8.54905e-17  0.129493  4.86842e-18  0  0  0  0
28.0005  9.43582  4.30182e-16  9.61942  9.86556e-16  1.89513  -6.78234e-18  0.136162  4.25213e-18  0  0  0  0
30.0005  10.1649  1.10237e-15  9.63884  7.62964e-16  1.91684  -6.93001e-18  0.141714  3.75761e-18  0  0  0  0
32.0005  9.78808  7.79259e-15  9.66175  9.93295e-16  3.65991  4.02958e-16  0.162103  7.07926e-18  0  0  0  0
34.0005  10.1328  -8.29922e-15  9.69967  6.61492e-16  1.87809  9.45652e-17  0.164245  7.27737e-18  0  0  0  0
36.0005  9.78019  -1.8948e-14  9.68612  -6.16017e-17  3.76993  8.36155e-17  0.18061  7.36077e-18  0  0  0  0
38.0005  10.669  -2.68607e-15  9.73389  -2.57249e-16  4.65542  4.67288e-16  0.200962  1.01728e-17  0  0  0  0
40  10.8771  -1.71549e-14  9.74756  -2.21638e-16  3.78776  -6.86431e-17  0.212817  9.03697e-18  0  0  0  0
42  9.29574  -9.478e-16  9.76954  -8.81747e-17  3.78767  -1.39258e-16  0.223189  7.60179e-18  0  0  0  0
44  10.4628  -7.3184e-15  9.79729  -1.49916e-16  3.77377  4.63243e-17  0.232258  7.42712e-18  0  0  0  0
46  10.421  -1.1228e-16  9.80669  -1.21022e-16  3.76817  -2.66192e-16  0.240289  5.53566e-18  0  0  0  0
48  9.29465  7.28782e-15  9.82964  1.02002e-16  4.60526  1.12824e-15  0.251881  1.11824e-17  0  0  0  0
50  10.4988  -1.6581e-15  9.85106  1.49329e-16  4.53852  -1.40539e-15  0.261979  3.59634e-18  0  0  0  0
52  10.2474  -2.35303e-14  9.88099  2.26291e-16  5.48695  -1.50347e-15  0.275633  -3.7343e-18  0  0  0  0
54  11.5786  -5.14968e-15  9.91666  2.40892e-16  5.50434  1.29957e-15  0.288124  2.34257e-18  0  0  0  0
56  10.8062  4.46518e-16  9.92939  2.75725e-16  5.46788  1.12476e-15  0.29937  7.13096e-18  0  0  0  0
58  10.5383  -2.59329e-14  9.92389  7.7692e-17  5.5241  2.05864e-16  0.309913  7.69161e-18  0  0  0  0
60  9.50375  1.54777e-14  9.92871  3.49706e-16  3.68778  -8.57769e-16  0.312268  3.95287e-18  0  0  0  0
62  9.68677  -5.01464e-15  9.91525  5.49671e-16  2.73814  -4.42452e-16  0.310789  2.0991e-18  0  0  0  0
64  9.41282  -6.47289e-16  9.92831  5.80818e-16  3.69109  2.14304e-17  0.312949  2.10072e-18  0  0  0  0
66  9.45658  -4.21092e-15  9.92948  8.46222e-16  4.56798  2.231e-15  0.318086  9.99355e-18  0  0  0  0
68  10.746  1.40486e-14  9.93311  6.88786e-16  4.5796  -9.05778e-16  0.322909  6.52557e-18  0  0  0  0
70  11.0364  1.44098e-14  9.95679  9.2011e-16  5.57583  1.40446e-15  0.330732  1.09896e-17  0  0  0  0
72  10.3253  -5.75421e-15  9.96661  9.53618e-16  5.57537  4.67459e-16  0.338048  1.2143e-17  0  0  0  0
74  9.51335  1.1736e-14  9.97347  9.46268e-16  4.67184  5.59993e-16  0.342084  1.35135e-17  0  0  0  0
76  10.1173  5.072e-15  9.97202  8.72912e-16  3.78355  6.30091e-17  0.343183  1.3295e-17  0  0  0  0
78  10.7817  9.40802e-15  9.98546  9.52095e-16  4.56531  5.98801e-16  0.346517  1.46651e-17  0  0  0  0
80  9.73562  9.88916e-15  9.99071  9.42623e-16  4.69197  -4.79024e-17  0.350022  1.41093e-17  0  0  0  0
82  10.5063  -8.91848e-15  10.0031  9.06942e-16  6.23017  -4.41843e-15  0.357605  1.44391e-18  0  0  0  0
84  10.1078  7.12653e-15  10.0109  9.85084e-16  6.40538  5.62261e-17  0.365252  1.55685e-18  0  0  0  0
86  11.3506  -2.56579e-14  10.0348  9.00021e-16  5.55515  3.3286e-16  0.370259  2.39182e-18  0  0  0  0
88  9.72265  2.64364e-14  10.0358  8.44542e-16  5.32708  3.01692e-15  0.374424  1.00662e-17  0  0  0  0
90  10.7742  -2.37968e-14  10.0504  6.55471e-16  3.74559  -2.52788e-17  0.374427  9.75134e-18  0  0  0  0
92  9.43149  3.94021e-15  10.0369  6.92159e-16  1.91328  1.211e-16  0.369962  9.80887e-18  0  0  0  0
94  9.59844  1.5226e-14  10.0303  7.46327e-16  1.9277  2.63262e-17  0.365743  9.638e-18  0  0  0  0
96  9.7365  4.69156e-15  10.0225  7.01388e-16  2.83142  -8.24083e-17  0.363822  9.22222e-18  0  0  0  0
98  11.2807  -1.40001e-14  10.0207  4.72281e-16  4.6576  -6.68414e-17  0.366139  8.86071e-18  0  0  0  0
100  10.1542  1.27936e-14  10.0234  6.00592e-16  3.69196  -2.70403e-16  0.366206  8.06291e-18  0  0  0  0
102  10.7151  3.22824e-15  10.0262  6.00813e-16  5.35141  1.82058e-15  0.369879  1.18454e-17  0  0  0  0
104  9.12134  -1.52918e-14  10.0359  5.45934e-16  4.62107  -9.09122e-15  0.371841  -7.74963e-18  0  0  0  0
106  9.91106  1.48179e-14  10.038  6.28714e-16  4.73722  -1.57457e-17  0.373964  -7.62098e-18  0  0  0  0
108  9.42815  -1.78098e-14  10.0331  5.51303e-16  4.71594  -1.77196e-17  0.375956  -7.50161e-18  0  0  0  0
110  9.43544  2.25319e-14  10.0272  5.33298e-16  5.58035  -2.62927e-16  0.379598  -7.87743e-18  0  0  0  0
112  10.7534  4.46621e-14  10.0371  6.8975e-16  5.45432  3.23549e-16  0.382849  -7.08856e-18  0  0  0  0
114  9.57559  -6.7321e-15  10.04  6.50922e-16  5.52158  -1.00085e-15  0.386105  -8.87696e-18  0  0  0  0
116  10.7042  -1.30308e-14  10.041  6.32483e-16  6.16681  4.65496e-15  0.390456  7.34743e-20  0  0  0  0
118  9.57095  -1.15925e-14  10.0441  5.78321e-16  6.39264  -1.25596e-16  0.395063  -1.60472e-19  0  0  0  0
120  10.4196  -2.32854e-15  10.055  5.36593e-16  6.42149  -1.87217e-16  0.399556  -4.97949e-19  0  0  0  0
122  9.45027  -3.41092e-15  10.0617  4.79844e-16  4.61884  9.08578e-17  0.400669  -3.26811e-19  0  0  0  0
124  11.2379  1.2971e-14  10.0621  5.90829e-16  4.63791  -4.13304e-16  0.401776  -1.04617e-18  0  0  0  0
126  10.4887  -1.16388e-14  10.0665  5.99314e-16  6.44661  -1.73924e-16  0.405964  -1.328e-18  0  0  0  0
128  9.49349  1.91571e-14  10.0696  7.43594e-16  7.2737  2.86398e-16  0.411412  -8.20075e-19  0  0  0  0
130  11.0601  -1.33079e-15  10.0749  7.36422e-16  6.34403  1.50909e-15  0.415128  1.70874e-18  0  0  0  0
132  9.89046  -1.142e-14  10.0768  6.43692e-16  5.41502  3.65701e-15  0.4172  7.67583e-18  0  0  0  0
134  9.90066  -2.37046e-14  10.0711  -3.03139e-16  4.52695  4.90235e-15  0.417772  1.5459e-17  0  0  0  0
136  8.62816  1.79287e-14  10.071  -4.15208e-16  4.47725  7.7438e-15  0.418248  2.75054e-17  0  0  0  0
138  10.8634  3.38168e-14  10.072  -3.25739e-15  5.40448  -5.27641e-14  0.420157  -5.53683e-17  0  0  0  0
140  9.92397  -6.46673e-13  10.0715  -1.57561e-15  5.38218  -3.43595e-14  0.421973  -1.07377e-16  0  0  0  0
142  9.69715  -4.20046e-13  10.0745  -1.4273e-14  5.41266  -1.83486e-13  0.423781  -3.83759e-16  0  0  0  0
144  10.1994  1.05287e-12  10.0818  -1.34922e-14  3.72878  -2.57146e-13  0.423021  -7.6183e-16  0  0  0  0
146  10.9745  8.03169e-13  10.0809  -3.3636e-16  3.77664  1.06834e-12  0.422354  8.20463e-16  0  0  0  0
148  8.29525  -1.31047e-12  10.0768  1.77075e-14  2.86169  5.67277e-14  0.42038  8.90787e-16  0  0  0  0
150  9.58946  -2.92699e-12  10.0772  6.02645e-14  1.90037  -8.6574e-14  0.41709  7.54384e-16  0  0  0  0
152  9.51126  -8.86514e-12  10.0741  -2.89945e-14  1.91592  -5.38839e-14  0.413914  6.67866e-16  0  0  0  0
154  9.58004  3.65011e-12  10.0792  9.98288e-15  1.86609  -1.41833e-12  0.410757  -1.31131e-15  0  0  0  0
10  0  0  0  0  1.6668  -4.93123e-16  inf  -inf  0  0  0  0
12  11.3678  -5.76056e-15  9.60822  -4.94819e-15  1.82335  2.5841e-16  0.349015  -2.34712e-17  0  0  0  0
14  10.3262  -5.66104e-16  9.58484  -3.89043e-15  2.51559  -2.37879e-14  0.300287  -1.20113e-15  0  0  0  0
16  10.4046  1.08506e-15  9.72457  -3.31549e-15  1.85092  -4.28589e-16  0.261889  -8.15041e-16  0  0  0  0
18  9.25527  7.64948e-15  9.73049  -1.20221e-15  2.79878  9.32543e-17  0.266386  -6.08949e-16  0  0  0  0
20.0005  9.61433  5.4054e-15  9.71174  1.39307e-16  2.79833  2.59501e-15  0.269075  -4.35259e-16  0  0  0  0
22.0005  10.3282  2.01777e-14  9.71518  3.15806e-16  2.83866  1.62757e-16  0.271541  -3.60003e-16  0  0  0  0
24.0005  9.17225  -6.77488e-15  9.68285  5.26397e-17  1.89124  2.79896e-16  0.259767  -3.04576e-16  0  0  0  0
26.0005  9.85747  5.58145e-15  9.70932  4.68618e-16  2.8347  -1.41923e-17  0.26273  -2.66681e-16  0  0  0  0
28.0005  10.1853  -8.61694e-15  9.74639  6.33259e-16  2.82815  1.90869e-16  0.264961  -2.34929e-16  0  0  0  0
30.0005  9.96385  3.94603e-15  9.77996  1.18208e-15  3.7499  5.98801e-16  0.275964  -2.05448e-16  0  0  0  0
32.0005  10.0705  -1.10259e-14  9.78945  1.25105e-15  2.80035  -1.56127e-16  0.276334  -1.88191e-16  0  0  0  0
34.0005  8.62918  1.79818e-14  9.78984  9.3592e-16  2.87072  -4.21181e-17  0.277229  -1.72859e-16  0  0  0  0
36.0005  9.68595  5.42382e-15  9.80068  5.8376e-16  2.86583  1.32923e-17  0.277949  -1.5946e-16  0  0  0  0
38.0005  9.56061  -1.19842e-15  9.8221  6.37378e-16  3.72725  -4.15224e-17  0.284718  -1.48366e-16  0  0  0  0
40  10.9494  -1.07969e-14  9.8271  5.32955e-16  5.42105  3.62271e-16  0.301877  -1.3606e-16  0  0  0  0
42  10.8887  -4.65251e-15  9.8361  5.76297e-16  3.73726  -1.57676e-16  0.306368  -1.28542e-16  0  0  0  0
44  9.6633  -1.0245e-15  9.8619  4.15938e-16  3.71983  5.15955e-17  0.310228  -1.20677e-16  0  0  0  0
46  10.9135  -7.0007e-15  9.87754  5.48152e-16  4.6091  1.17755e-15  0.318599  -1.07431e-16  0  0  0  0
48  9.89621  5.75981e-15  9.89273  7.01623e-16  4.62796  -3.23962e-16  0.326188  -1.03482e-16  0  0  0  0
50  10.8243  2.37624e-15  9.93099  6.37343e-16  4.63143  7.30239e-16  0.333036  -9.46564e-17  0  0  0  0
52  11.2626  -3.53121e-15  9.95601  6.62806e-16  4.64465  6.64245e-16  0.339295  -8.69859e-17  0  0  0  0
54  9.74776  -5.10884e-15  9.94906  5.32661e-16  4.25537  -9.87111e-16  0.343215  -8.75189e-17  0  0  0  0
56  10.212  1.03312e-15  9.95623  4.18223e-16  3.70916  3.04988e-17  0.344419  -8.35811e-17  0  0  0  0
58  10.1575  -4.75587e-15  9.96097  1.36416e-16  5.50336  -2.05447e-16  0.352999  -8.09546e-17  0  0  0  0
60  11.1921  -1.12924e-14  9.98495  3.80721e-16  5.4859  -1.32178e-15  0.360823  -8.30035e-17  0  0  0  0
62  10.3808  -4.28612e-15  10.0103  3.69962e-16  3.89246  3.42628e-14  0.361916  5.1969e-17  0  0  0  0
64  10.5072  1.16994e-14  10.0389  4.2964e-16  6.31377  9.53348e-16  0.371896  5.35751e-17  0  0  0  0
66  10.5464  -4.99434e-15  10.0562  3.85016e-16  6.04629  3.50795e-14  0.380208  1.76946e-16  0  0  0  0
68  9.97823  6.24585e-15  10.063  2.52461e-16  6.38826  1.26859e-15  0.389126  1.75218e-16  0  0  0  0
70  11.0138  9.59889e-15  10.0677  1.95861e-16  5.43365  -1.86753e-16  0.394267  1.68755e-16  0  0  0  0
72  10.5106  -2.42742e-14  10.0816  1.92451e-16  4.70182  -3.51203e-16  0.396716  1.62179e-16  0  0  0  0
74  10.159  2.06957e-14  10.0681  4.13141e-16  4.64837  5.26184e-16  0.398845  1.58755e-16  0  0  0  0
76  9.99546  -5.15884e-15  10.0737  4.37118e-16  5.59571  3.77903e-16  0.403715  1.55089e-16  0  0  0  0
78  11.2655  4.56088e-15  10.0882  4.38483e-16  7.12669  7.81382e-15  0.412802  1.7351e-16  0  0  0  0
80  10.8805  -1.57412e-15  10.0868  5.27795e-16  5.49527  -7.27062e-16  0.416708  1.66475e-16  0  0  0  0
82  11.0592  1.94582e-15  10.1017  5.87906e-16  6.04824  1.51147e-15  0.421934  1.66049e-16  0  0  0  0
84  10.289  4.99233e-15  10.103  4.57781e-16  4.58991  -4.54303e-14  0.422935  3.87768e-17  0  0  0  0
86  8.74052  -8.3885e-15  10.1116  4.51594e-16  5.44407  -6.85252e-16  0.426132  3.59531e-17  0  0  0  0
88  11.0585  5.6279e-15  10.1119  4.64336e-16  5.52644  7.21894e-16  0.429376  3.68822e-17  0  0  0  0
90  9.88167  2.10056e-15  10.1152  4.3706e-16  5.57991  2.74948e-17  0.432591  3.60289e-17  0  0  0  0
92  9.97234  1.16544e-14  10.1144  4.13709e-16  3.62238  -6.13969e-17  0.430875  3.50004e-17  0  0  0  0
94  10.3206  -2.0974e-14  10.1068  2.57356e-16  2.79835  -3.47019e-16  0.427279  3.33408e-17  0  0  0  0
96  9.90505  8.0819e-15  10.098  2.83341e-16  4.70841  1.46733e-16  0.428292  3.29067e-17  0  0  0  0
98  10.9707  1.06577e-14  10.0936  3.02458e-16  5.58347  4.95032e-16  0.431248  3.32839e-17  0  0  0  0
100  10.6609  8.83968e-15  10.1106  3.46282e-16  8.08614  -2.00067e-15  0.439634  2.80983e-17  0  0  0  0
102  11.6663  -7.13683e-15  10.1272  2.004e-16  9.76989  -6.8541e-15  0.451316  1.25873e-17  0  0  0  0
104  9.88497  -1.31481e-14  10.1447  4.38004e-17  8.95299  -8.07708e-16  0.460762  1.0601e-17  0  0  0  0
106  10.0811  1.63165e-14  10.1604  6.79452e-17  7.20158  -1.12766e-14  0.466166  -1.31128e-17  0  0  0  0
108  10.9796  1.46316e-15  10.1738  1.63069e-16  8.00188  2.24435e-14  0.472983  3.29578e-17  0  0  0  0
110  9.93225  2.76163e-15  10.1859  2.72142e-16  7.02828  5.47985e-16  0.47758  3.33946e-17  0  0  0  0
112  11.8229  -1.48052e-15  10.2006  2.49259e-16  5.47425  -2.03652e-16  0.478949  3.23405e-17  0  0  0  0
114  10.0714  -2.53074e-15  10.2035  6.52218e-17  6.48721  -1.24167e-16  0.482214  3.14798e-17  0  0  0  0
116  9.72099  2.7342e-14  10.2108  1.55807e-16  5.52405  -6.17619e-16  0.483538  2.97205e-17  0  0  0  0
118  11.3383  -2.61147e-15  10.2102  2.11995e-17  5.59154  -2.58963e-17  0.484939  2.91222e-17  0  0  0  0
120  9.4115  -9.85297e-15  10.2097  5.97678e-18  6.35841  -8.0728e-16  0.487682  2.71249e-17  0  0  0  0
122  9.83553  -8.65007e-15  10.2066  1.14736e-18  5.56491  -4.36586e-17  0.488911  2.65626e-17  0  0  0  0
124  11.0148  2.3791e-14  10.2091  -3.19573e-17  3.76801  6.74909e-16  0.486944  2.72806e-17  0  0  0  0
126  10.8657  -1.69137e-15  10.206  -6.81513e-17  5.29617  7.12001e-16  0.48768  2.80379e-17  0  0  0  0
128  9.52593  -1.2033e-14  10.2059  -5.1769e-17  4.70025  -9.2422e-17  0.487381  2.7406e-17  0  0  0  0
130  10.2901  4.11183e-15  10.2042  -1.47903e-16  5.37889  -1.72795e-15  0.488223  2.40693e-17  0  0  0  0
132  11.194  -9.62675e-15  10.205  -1.42598e-16  4.22473  2.2593e-14  0.487145  6.07124e-17  0  0  0  0
134  9.44771  -1.1473e-16  10.2021  -6.5676e-17  3.7143  -2.44112e-17  0.485278  5.96938e-17  0  0  0  0
136  10.272  -1.64741e-14  10.2  -6.27822e-18  5.59224  -7.27257e-17  0.486452  5.86308e-17  0  0  0  0
138  9.91539  -6.15864e-15  10.1991  1.03134e-16  4.68528  7.45662e-16  0.486172  5.88798e-17  0  0  0  0
140  10.1288  -8.11699e-15  10.1988  9.83183e-17  4.56781  8.4631e-16  0.48572  5.9276e-17  0  0  0  0
142  10.4971  -1.19269e-15  10.199  1.43929e-16  2.7565  1.06356e-16  0.482537  5.8539e-17  0  0  0  0
144  10.642  2.02099e-14  10.2002  1.48346e-16  3.66403  1.11649e-16  0.480804  5.78319e-17  0  0  0  0
146  10.3194  -1.46532e-14  10.1961  4.67238e-17  2.82567  1.96519e-16  0.477888  5.72705e-17  0  0  0  0
148  10.1073  1.00273e-15  10.1859  4.79532e-17  2.83534  -2.50401e-16  0.475072  5.60776e-17  0  0  0  0
150  9.68408  1.30936e-14  10.1831  4.42544e-18  3.77828  -2.20277e-18  0.473682  5.52733e-17  0  0  0  0
152  9.07796  -3.32106e-15  10.182  -2.78696e-17  3.76854  -4.62959e-16  0.472319  5.38428e-17  0  0  0  0
154  10.1305  1.25822e-14  10.1818  -3.82233e-17  6.38198  -1.79218e-15  0.474623  5.06058e-17  0  0  0  0
156  10.467  2.52959e-15  10.185  -6.12226e-17  6.37315  -4.52759e-16  0.476851  4.92924e-17  0  0  0  0
158  10.4374  8.86387e-15  10.1848  -2.47002e-17  5.4807  -8.52753e-15  0.477814  3.71026e-17  0  0  0  0
160  10.0408  -4.53085e-15  10.1872  -7.52418e-17  4.66982  8.20341e-17  0.477669  3.67172e-17  0  0  0  0
162  10.5755  7.13003e-15  10.1866  -2.18438e-17  4.68513  1.31711e-16  0.477549  3.64074e-17  0  0  0  0
164  9.38162  -8.26285e-15  10.1918  -6.31859e-17  5.56923  1.69181e-17  0.47858  3.59566e-17  0  0  0  0
166  10.7326  -9.37153e-15  10.1963  -1.08823e-16  4.63162  -6.00152e-17  0.478382  3.54186e-17  0  0  0  0
168  10.8042  9.26059e-15  10.1988  -8.51141e-17  6.42763  8.90835e-16  0.480463  3.60979e-17  0  0  0  0
170  10.9111  1.0448e-14  10.2056  -9.28801e-17  7.21556  7.55205e-16  0.483476  3.65907e-17  0  0  0  0
172  12.4881  2.98587e-14  10.2141  -3.70467e-17  6.46359  1.1784e-16  0.485487  3.62845e-17  0  0  0  0
174  10.878  4.73494e-15  10.217  -1.39278e-17  5.50486  4.6931e-16  0.48628  3.64143e-17  0  0  0  0
176  10.8762  -1.9439e-14  10.222  -9.37204e-17  6.29812  3.28832e-15  0.488009  3.99374e-17  0  0  0  0
178  9.99731  4.38625e-15  10.2241  -3.91607e-17  5.46011  -3.31244e-17  0.4887  3.94225e-17  0  0  0  0
180  12.0003  3.55909e-15  10.2323  -7.52993e-17  7.05382  -2.53429e-14  0.491249  9.14351e-18  0  0  0  0
182  9.91132  -1.87197e-14  10.2388  -9.84757e-17  6.10672  4.08455e-15  0.492638  1.37867e-17  0  0  0  0
184  11.3663  6.31285e-15  10.242  -6.80475e-17  4.38767  -8.84492e-15  0.492018  3.46162e-18  0  0  0  0
186  11.3276  1.15064e-14  10.2407  -4.65309e-17  5.3767  -5.00008e-16  0.492537  2.85409e-18  0  0  0  0
188  11.1279  -1.59973e-14  10.2414  -2.51879e-17  1.89719  8.28175e-18  0.489135  2.83133e-18  0  0  0  0
190  10.799  -5.26675e-15  10.2359  -2.78229e-17  1.92018  1.90626e-17  0.485833  2.82105e-18  0  0  0  0
192  10.9832  -3.06612e-15  10.2327  -8.37441e-17  1.91902  -1.0211e-17  0.482603  2.77883e-18  0  0  0  0
194  9.98389  -6.80424e-15  10.2309  -5.32234e-17  2.82831  -4.32585e-17  0.480432  2.70161e-18  0  0  0  0
196  10.8577  3.78183e-15  10.2272  -3.47753e-17  3.73116  3.21683e-17  0.479278  2.70715e-18  0  0  0  0
198  10.0701  -2.34924e-14  10.2232  -1.05322e-16  1.7777  7.45259e-16  0.47607  3.47118e-18  0  0  0  0
200  9.97787  9.46037e-16  10.2203  -1.65831e-17  2.78136  -6.38828e-16  0.473987  2.76219e-18  0  0  0  0
202  10.4376  1.05039e-14  10.2169  4.25981e-17  2.82854  1.03239e-17  0.471996  2.74417e-18  0  0  0  0
204  9.85782  1.47804e-14  10.2174  -1.49314e-17  4.69444  -5.55033e-17  0.47197  2.65866e-18  0  0  0  0
206  11.6339  3.01371e-15  10.2153  -8.6846e-17  5.51475  -1.3351e-16  0.472781  2.49529e-18  0  0  0  0
208  9.4287  -2.12171e-15  10.2132  -1.57677e-16  5.50384  -5.61624e-16  0.473565  1.90279e-18  0  0  0  0
210  9.34341  -1.60938e-15  10.209  -1.98375e-16  6.31431  6.67658e-16  0.475143  2.55142e-18  0  0  0  0
212  11.1286  -1.47278e-15  10.2117  -2.11841e-16  6.4327  2.04494e-16  0.476808  2.72863e-18  0  0  0  0
214  11.3034  -1.40213e-14  10.2191  -2.67047e-16  6.49918  -1.57717e-16  0.478505  2.54725e-18  0  0  0  0
216  11.5892  -1.88912e-15  10.2239  -2.82783e-16  7.25969  7.8692e-16  0.480908  3.28652e-18  0  0  0  0
218  9.64893  6.42018e-15  10.2264  -3.02603e-16  7.30393  2.76779e-16  0.483307  3.52106e-18  0  0  0  0
220  9.76373  -1.04985e-14  10.2305  -3.86799e-16  7.14328  1.56393e-15  0.485507  4.97698e-18  0  0  0  0
222  10.8328  9.16604e-15  10.2312  -3.25888e-16  5.56954  3.96895e-17  0.486181  4.96747e-18  0  0  0  0
224  8.92611  1.86572e-14  10.2315  -2.94327e-16  6.33109  3.45815e-15  0.487554  8.15296e-18  0  0  0  0
226  11.1176  -2.22157e-14  10.2332  -2.97005e-16  6.45322  2.30719e-16  0.489015  8.2911e-18  0  0  0  0
228  10.8469  -6.9625e-15  10.2339  -3.46608e-16  7.35871  -4.77155e-17  0.49128  8.17126e-18  0  0  0  0
230  10.6806  -1.27581e-14  10.2333  -3.53883e-16  7.06148  -9.52385e-15  0.493233  -5.61076e-19  0  0  0  0
232  10.7508  -7.36124e-15  10.2341  -4.04693e-16  7.18315  -2.87707e-15  0.495261  -3.14797e-18  0  0  0  0
234  10.7983  1.26437e-14  10.2343  -3.89034e-16  7.17618  3.46306e-16  0.497246  -2.81067e-18  0  0  0  0
236  10.0398  -7.99943e-15  10.2349  -3.80789e-16  6.4281  2.30051e-17  0.498534  -2.76543e-18  0  0  0  0
238  12.255  -2.68315e-15  10.2397  -4.21112e-16  7.27207  1.49525e-16  0.50054  -2.61001e-18  0  0  0  0
240  11.4571  -8.72446e-16  10.2465  -3.77731e-16  7.3385  7.36074e-16  0.502569  -1.94725e-18  0  0  0  0
242  11.9024  -3.85629e-15  10.2505  -3.46615e-16  8.07224  1.19362e-15  0.505195  -9.01487e-19  0  0  0  0
244  11.0341  -3.33416e-15  10.2539  -3.89481e-16  7.28059  1.18659e-15  0.5071  1.20397e-19  0  0  0  0
246  10.1882  8.07e-16  10.2555  -3.60316e-16  7.2973  1.85618e-16  0.508987  2.7668e-19  0  0  0  0
248  10.2362  -1.77636e-14  10.2569  -3.86115e-16  7.35141  -2.47513e-16  0.510887  6.63613e-20  0  0  0  0
250  10.8899  1.63661e-15  10.2602  -4.14361e-16  8.10058  3.21569e-16  0.51338  3.33782e-19  0  0  0  0
252  9.68768  -1.91485e-14  10.2648  -4.54861e-16  9.09555  9.43429e-16  0.516655  1.11072e-18  0  0  0  0
254  9.44637  2.93849e-15  10.2703  -4.45672e-16  9.0579  3.165e-16  0.519844  1.36104e-18  0  0  0  0
256  10.5859  2.24674e-14  10.2751  -4.46907e-16  7.22478  3.29479e-16  0.521492  1.61784e-18  0  0  0  0
258  10.9761  3.95691e-15  10.2824  -4.23927e-16  8.29146  1.74109e-16  0.523973  1.74521e-18  0  0  0  0
260  11.2022  -5.54336e-15  10.2864  -4.2521e-16  9.10521  1.36924e-16  0.527065  1.84078e-18  0  0  0  0
262  10.7112  -7.04813e-15  10.2924  -4.12661e-16  8.99477  -1.48543e-15  0.530021  6.47265e-19  0  0  0  0
264  11.784  -1.3342e-14  10.2994  -4.36512e-16  9.15609  1.71223e-17  0.533057  6.5565e-19  0  0  0  0
266  10.5891  -9.12933e-15  10.3027  -4.19993e-16  6.46178  -1.27444e-13  0.533941  -9.89154e-17  0  0  0  0
268  11.6241  2.71765e-15  10.31  -3.24752e-16  8.30671  8.71427e-16  0.536241  -9.74731e-17  0  0  0  0
270  9.89206  -7.48953e-15  10.3126  -2.99632e-16  8.14229  8.32525e-16  0.538379  -9.60829e-17  0  0  0  0
272  9.41061  1.42492e-15  10.3157  -2.95162e-16  8.86161  -2.37745e-15  0.541034  -9.71643e-17  0  0  0  0
274  11.5831  -3.94183e-16  10.3212  -2.75984e-16  8.0291  -1.21546e-15  0.543018  -9.7349e-17  0  0  0  0
276  10.6373  -8.08214e-15  10.325  -2.5231e-16  8.15676  -8.76924e-16  0.545068  -9.72764e-17  0  0  0  0
278  9.77722  -9.0778e-15  10.3267  -2.9844e-16  7.32346  -4.85333e-16  0.546466  -9.69126e-17  0  0  0  0
280  9.1448  1.76564e-14  10.3284  -2.82406e-16  7.22597  -1.99195e-15  0.54777  -9.76703e-17  0  0  0  0
282  12.9324  -9.98208e-15  10.3324  -2.84842e-16  6.45738  -7.97305e-15  0.548491  -1.02815e-16  0  0  0  0
284  10.3726  1.05025e-14  10.3324  -2.29531e-16  4.62455  -8.03493e-18  0.547863  -1.0207e-16  0  0  0  0
286  10.0003  2.12451e-14  10.3361  -1.56775e-16  5.53563  2.93098e-15  0.547904  -9.92065e-17  0  0  0  0
288  9.84284  -2.38247e-14  10.3356  -1.99727e-16  6.3857  9.78836e-16  0.548556  -9.77886e-17  0  0  0  0
290  11.4199  4.25941e-15  10.3382  -1.60812e-16  5.39601  -2.56638e-15  0.548492  -9.89232e-17  0  0  0  0
292  10.9356  4.17833e-16  10.3379  -1.57829e-16  4.5519  -2.21139e-16  0.547831  -9.83785e-17  0  0  0  0
294  10.0297  -2.0913e-15  10.3371  -1.29968e-16  3.80505  -1.94423e-17  0.546652  -9.76994e-17  0  0  0  0
296  11.0284  1.60284e-15  10.3345  -1.43389e-16  3.75387  -5.76246e-16  0.545455  -9.74191e-17  0  0  0  0
298  10.2298  1.12967e-14  10.3322  -1.26269e-16  3.11287  -3.10759e-13  0.543828  -3.12548e-16  0  0  0  0
300  10.0226  -1.14006e-14  10.3323  -1.13364e-16  3.71203  -2.23107e-16  0.542638  -3.10546e-16  0  0  0  0
302  10.5689  3.6355e-15  10.3308  -9.86682e-17  5.47075  -1.33787e-15  0.542668  -3.09335e-16  0  0  0  0
304  11.0654  3.28833e-15  10.33  -1.6155e-16  4.52006  -6.0935e-16  0.542051  -3.07646e-16  0  0  0  0
306  10.6978  -1.08414e-14  10.3316  -2.13134e-16  2.86774  6.29372e-16  0.540327  -3.05142e-16  0  0  0  0
308  10.0788  -2.77166e-14  10.3299  -2.30005e-16  5.40383  1.25607e-15  0.540327  -3.02251e-16  0  0  0  0
310  10.1926  1.01306e-14  10.329  -2.23174e-16  4.56762  2.23698e-15  0.53977  -2.98744e-16  0  0  0  0
312  10.5947  -6.24217e-15  10.3284  -2.26117e-16  3.72943  -1.46901e-17  0.538665  -2.96776e-16  0  0  0  0
314  10.9935  6.77963e-15  10.3294  -2.25588e-16  6.45942  2.2384e-16  0.539371  -2.94676e-16  0  0  0  0
316  10.4442  1.17204e-14  10.3297  -2.21846e-16  4.62274  1.22159e-15  0.538867  -2.91952e-16  0  0  0  0
318  9.65872  -1.58836e-14  10.3275  -2.58111e-16  3.69588  -6.50788e-16  0.537768  -2.90478e-16  0  0  0  0
320  10.3048  5.51042e-15  10.3249  -2.78719e-16  4.61536  1.47262e-16  0.537276  -2.88509e-16  0  0  0  0
322  10.3599  1.95266e-14  10.3263  -2.62114e-16  6.30953  2.95391e-16  0.537876  -2.86471e-16  0  0  0  0
324  11.8728  -1.31577e-14  10.3268  -2.90993e-16  3.76392  4.38421e-16  0.536848  -2.84367e-16  0  0  0  0
326  9.69457  -1.02349e-14  10.3279  -3.0391e-16  5.59706  1.23713e-16  0.536993  -2.82489e-16  0  0  0  0
328  10.9561  4.71548e-15  10.3258  -2.93143e-16  4.56869  -1.31541e-15  0.536489  -2.81539e-16  0  0  0  0
330  10.1695  1.03277e-14  10.3229  -3.01646e-16  4.61921  8.81874e-17  0.536023  -2.79724e-16  0  0  0  0
332  10.3331  1.91433e-15  10.3238  -3.00933e-16  3.59161  -2.50077e-14  0.534924  -2.9352e-16  0  0  0  0
334  9.8644  3.54717e-15  10.3219  -3.35803e-16  2.78386  -6.43383e-17  0.53334  -2.91748e-16  0  0  0  0
336  10.4977  3.32191e-15  10.3169  -3.23656e-16  2.80651  5.97668e-17  0.53179  -2.89921e-16  0  0  0  0
338  10.2279  1.87001e-15  10.311  -3.19733e-16  1.90413  5.58286e-17  0.529709  -2.88119e-16  0  0  0  0
340  9.95527  1.03518e-14  10.3076  -3.23592e-16  2.59887  -2.27804e-15  0.528073  -2.87754e-16  0  0  0  0
342  10.8965  -1.73372e-14  10.3062  -3.13247e-16  2.7326  -4.8763e-16  0.526538  -2.86314e-16  0  0  0  0
344  9.62764  1.2851e-14  10.3053  -2.81674e-16  2.75213  -7.96373e-16  0.525033  -2.85076e-16  0  0  0  0
10  0  0  0  0  2.846  4.10644e-17  inf  inf  0  0  0  0
12  10.3309  -1.24146e-14  9.96875  -2.17165e-15  2.84867  -1.70913e-16  0.569467  -1.29848e-17  0  0  0  0
14  9.67214  2.52913e-14  10.0313  3.55542e-16  4.67438  -5.16563e-18  0.518453  -6.75069e-18  0  0  0  0
16  10.8597  -2.00597e-14  10.2288  -1.59711e-15  4.60776  -2.25233e-16  0.499227  -1.20082e-17  0  0  0  0
18  9.65576  -4.23242e-15  10.2893  -3.69781e-16  4.64742  -4.4538e-16  0.490606  -2.01407e-17  0  0  0  0
20.0005  10.2487  -5.83315e-15  10.3258  -9.27101e-16  4.68283  7.79383e-17  0.486141  -1.45538e-17  0  0  0  0
22.0005  11.2053  1.08375e-14  10.3477  2.21016e-16  3.78647  -1.08568e-16  0.468225  -1.39376e-17  0  0  0  0
24.0005  9.80357  -9.58735e-15  10.332  1.23825e-15  3.77998  1.04885e-16  0.455336  -1.04482e-17  0  0  0  0
26.0005  10.6961  -1.73012e-14  10.2832  1.0863e-15  4.58085  -9.13556e-17  0.455679  -1.02841e-17  0  0  0  0
28.0005  10.3154  -5.29175e-15  10.2939  1.13166e-15  5.50806  9.32561e-18  0.466249  -9.03781e-18  0  0  0  0
30.0005  10.734  -6.78054e-15  10.29  1.45605e-15  4.60795  -1.40633e-16  0.465704  -9.54036e-18  0  0  0  0
32.0005  11.6366  -1.48185e-14  10.3342  1.62243e-15  5.51795  1.15629e-16  0.47353  -7.62188e-18  0  0  0  0
34.0005  10.0781  3.66696e-15  10.3172  7.85887e-16  5.4502  3.97783e-16  0.479488  -3.67187e-18  0  0  0  0
36.0005  10.5496  -6.36945e-15  10.3133  4.912e-16  3.76042  -1.59245e-16  0.47153  -4.61438e-18  0  0  0  0
38.0005  9.62483  -1.95914e-14  10.2871  2.64202e-16  3.74738  -8.35457e-17  0.464617  -4.88154e-18  0  0  0  0
40  9.79035  1.62332e-14  10.2465  7.50494e-16  2.84728  1.3463e-16  0.452624  -3.65857e-18  0  0  0  0
42  9.47998  -1.67022e-14  10.2007  8.0591e-16  2.85472  -2.38507e-16  0.442177  -4.92057e-18  0  0  0  0
44  10.3608  1.18429e-14  10.2093  8.13867e-16  3.48706  -3.71102e-15  0.436679  -2.64606e-17  0  0  0  0
46  10.1425  5.46637e-15  10.2085  8.32419e-16  2.70288  -6.78846e-16  0.427435  -2.8762e-17  0  0  0  0
48  10.0891  -1.05139e-14  10.1805  5.07912e-16  5.36055  9.02919e-16  0.433152  -2.2496e-17  0  0  0  0
50  11.3601  1.87928e-14  10.2067  4.09703e-16  4.50585  5.68035e-15  0.434023  7.03055e-18  0  0  0  0
52  10.1815  -2.14713e-14  10.2134  9.45763e-17  4.3964  3.69564e-14  0.434291  1.82678e-16  0  0  0  0
54  10.4372  -1.97303e-14  10.2193  -1.55897e-16  3.73672  -1.25733e-16  0.431535  1.73803e-16  0  0  0  0
56  9.58779  1.12035e-14  10.2278  -2.34974e-16  2.80868  9.75052e-15  0.424985  2.0864e-16  0  0  0  0
58  10.3271  -2.33729e-14  10.2193  -1.71912e-16  3.75185  -2.47405e-16  0.42291  1.98916e-16  0  0  0  0
60  10.2293  -3.27134e-15  10.212  -8.50199e-17  4.62819  -8.69661e-16  0.424506  1.87481e-16  0  0  0  0
62  10.496  5.52748e-15  10.212  1.02174e-16  3.72412  1.17995e-16  0.422502  1.80724e-16  0  0  0  0
64  11.6675  1.1647e-14  10.2014  2.36635e-16  4.67198  -6.11434e-19  0.424158  1.74028e-16  0  0  0  0
66  10.5026  4.37283e-15  10.2084  2.59335e-16  7.13854  8.78998e-16  0.434504  1.70952e-16  0  0  0  0
68  9.85488  -1.45483e-14  10.2138  2.97743e-16  6.30703  -6.36031e-16  0.44127  1.62864e-16  0  0  0  0
70  10.6931  3.11456e-14  10.218  4.26769e-16  5.37935  -1.95466e-15  0.444492  1.5092e-16  0  0  0  0
72  10.194  5.89835e-16  10.2261  2.72865e-16  4.67114  1.15529e-16  0.445221  1.46424e-16  0  0  0  0
74  10.3227  -4.55625e-15  10.2321  3.35176e-16  5.54247  -2.11046e-16  0.448629  1.41189e-16  0  0  0  0
76  9.96605  3.82258e-14  10.2402  5.75896e-16  5.51508  -4.99914e-16  0.451746  1.35395e-16  0  0  0  0
78  10.1292  1.132e-14  10.236  5.31811e-16  6.40018  -1.28693e-15  0.457283  1.27628e-16  0  0  0  0
80  10.6252  -1.99204e-15  10.2376  4.35021e-16  6.3762  -4.65652e-17  0.462436  1.23848e-16  0  0  0  0
82  12.3136  -9.07387e-15  10.26  2.71431e-16  7.01306  1.28632e-14  0.469071  1.56139e-16  0  0  0  0
84  10.5585  -1.45425e-14  10.2826  2.45672e-16  7.30472  -2.06115e-16  0.476136  1.51362e-16  0  0  0  0
86  10.653  1.43829e-14  10.3009  1.49739e-16  6.51144  5.39481e-14  0.480742  2.89348e-16  0  0  0  0
88  9.96827  1.72988e-15  10.3017  1.17907e-16  6.46456  2.85209e-16  0.484991  2.8266e-16  0  0  0  0
90  9.70369  4.18854e-15  10.307  1.26246e-16  6.41663  5.346e-16  0.488907  2.7693e-16  0  0  0  0
92  10.5437  -3.19916e-14  10.3136  1.6502e-16  5.3346  1.47546e-15  0.489994  2.73774e-16  0  0  0  0
94  9.9075  -1.36678e-14  10.309  1.23983e-16  6.53323  -7.14093e-17  0.493883  2.67086e-16  0  0  0  0
96  11.8104  -3.28684e-15  10.3253  1.12508e-16  7.38349  7.51907e-18  0.499568  2.60892e-16  0  0  0  0
98  10.7021  6.88483e-15  10.3298  2.62262e-16  6.49107  -2.19813e-16  0.502967  2.54463e-16  0  0  0  0
100  10.868  -2.0666e-15  10.3348  1.66793e-16  7.22311  4.68257e-17  0.507841  2.48912e-16  0  0  0  0
102  11.8172  2.94384e-15  10.3392  4.91784e-17  7.01916  -6.19908e-15  0.51206  2.30025e-16  0  0  0  0
104  11.253  -4.41414e-15  10.359  1.01585e-16  5.55328  -1.47745e-14  0.512981  1.93696e-16  0  0  0  0
106  9.80171  -2.08363e-14  10.3503  -1.54413e-16  5.5702  7.91599e-16  0.513898  1.91309e-16  0  0  0  0
108  11.1699  9.81362e-15  10.3429  -5.36804e-17  6.16068  4.89598e-16  0.515983  1.88404e-16  0  0  0  0
110  9.13675  1.26579e-14  10.3463  -1.19512e-16  5.45235  -5.14369e-17  0.516568  1.84533e-16  0  0  0  0
112  9.93691  1.95611e-14  10.3402  -6.61868e-17  5.58177  -4.08578e-17  0.517384  1.80835e-16  0  0  0  0
114  11.3514  1.25597e-15  10.3376  -3.67794e-17  5.54661  1.33601e-16  0.518101  1.77614e-16  0  0  0  0
116  9.88516  -4.32676e-15  10.3339  -1.18761e-17  6.48848  3.23477e-16  0.520568  1.74873e-16  0  0  0  0
118  9.55493  -4.37254e-15  10.3384  -6.23098e-17  6.51613  -1.69327e-16  0.522995  1.71321e-16  0  0  0  0
120  10.7843  6.41005e-15  10.3401  -5.5879e-17  6.45781  -8.31851e-16  0.525227  1.66694e-16  0  0  0  0
122  10.7875  1.10609e-14  10.3449  -3.04475e-17  6.48392  -4.89125e-16  0.527427  1.62844e-16  0  0  0  0
124  10.5014  -7.74138e-15  10.3499  -4.32325e-17  6.52719  -6.80096e-17  0.529625  1.59868e-16  0  0  0  0
126  9.66042  -3.01473e-14  10.3447  -3.73011e-17  5.60071  -1.3407e-16  0.53015  1.5688e-16  0  0  0  0
128  11.1643  1.61457e-14  10.3409  5.40189e-17  7.08642  -3.78062e-15  0.533175  1.47813e-16  0  0  0  0
130  10.7939  -1.86541e-14  10.3455  1.42062e-17  7.36249  -2.82972e-17  0.536559  1.45303e-16  0  0  0  0
132  11.5256  1.19247e-15  10.3484  -4.18659e-19  7.24053  1.64546e-15  0.539633  1.45618e-16  0  0  0  0
134  10.9945  8.37725e-15  10.3482  7.49852e-17  5.75523  6.28849e-13  0.540212  1.15754e-15  0  0  0  0
136  9.86891  -6.27139e-15  10.3487  2.45759e-17  7.63975  -1.4829e-14  0.543764  1.11563e-15  0  0  0  0
138  9.76465  -1.30155e-14  10.3498  -1.14304e-17  6.21211  -1.1006e-14  0.544974  1.081e-15  0  0  0  0
140  10.3185  1.12359e-14  10.3548  1.63423e-17  7.21406  6.92798e-16  0.547688  1.06544e-15  0  0  0  0
142  11.4521  -1.87896e-15  10.3616  5.01319e-17  5.54427  -9.22815e-16  0.54779  1.0479e-15  0  0  0  0
144  10.7715  -1.52724e-14  10.3631  9.40324e-17  5.45217  -5.38562e-16  0.547752  1.03145e-15  0  0  0  0
146  10.4036  1.14983e-14  10.3673  1.26455e-16  6.78139  -1.38414e-14  0.549669  9.95928e-16  0  0  0  0
148  9.56344  -1.52925e-14  10.3668  1.78221e-17  8.20233  4.6002e-15  0.553591  9.88161e-16  0  0  0  0
150  9.70973  -8.84083e-15  10.3651  1.13613e-17  5.52618  -3.60665e-16  0.553577  9.7353e-16  0  0  0  0
152  10.4477  3.55909e-15  10.3585  2.86088e-17  6.49876  -1.14608e-16  0.554933  9.59657e-16  0  0  0  0
154  11.3493  -3.44405e-15  10.365  8.91437e-17  6.5086  1.55648e-16  0.556265  9.46544e-16  0  0  0  0
156  9.73303  -9.13356e-17  10.3613  1.17101e-16  6.46148  -5.77737e-16  0.557497  9.32786e-16  0  0  0  0
158  10.4169  2.76335e-15  10.3612  7.33175e-17  6.45432  6.02729e-16  0.558685  9.20996e-16  0  0  0  0
160  9.30831  1.2288e-14  10.3597  7.11781e-17  6.30492  1.16658e-15  0.559642  9.10271e-16  0  0  0  0
162  10.2603  3.28174e-14  10.3611  1.16773e-16  6.26972  -7.47719e-16  0.560528  8.9731e-16  0  0  0  0
164  10.2912  -6.13964e-16  10.3604  9.7019e-17  8.03349  2.68104e-15  0.563682  8.89139e-16  0  0  0  0
166  11.8646  -1.61238e-14  10.3704  9.29455e-17  8.06606  4.60103e-16  0.566796  8.78329e-16  0  0  0  0
168  11.108  -1.39723e-14  10.3789  -1.42579e-16  7.99479  -7.10765e-16  0.569742  8.66311e-16  0  0  0  0
170  10.6887  -3.50613e-15  10.3853  -1.19739e-16  7.18894  -2.64297e-15  0.571606  8.52179e-16  0  0  0  0
172  9.36972  -7.37627e-15  10.3794  -1.1736e-16  2.8435  1.58334e-17  0.56806  8.41678e-16  0  0  0  0
174  9.84317  4.38455e-15  10.3709  -1.8592e-16  2.81671  4.2274e-16  0.564567  8.31929e-16  0  0  0  0
176  10.3888  -2.45743e-15  10.3649  -2.12743e-16  2.85777  6.86632e-17  0.561208  8.21988e-16  0  0  0  0
178  9.74069  7.93332e-15  10.3612  -2.09152e-16  4.51118  4.24412e-16  0.559898  8.12708e-16  0  0  0  0
180  9.85965  -9.91558e-15  10.3563  -2.26997e-16  4.4666  -1.67226e-16  0.558565  8.0295e-16  0  0  0  0
182  10.6026  -1.7844e-14  10.358  -2.71085e-16  4.54626  -2.7854e-16  0.557357  7.93289e-16  0  0  0  0
184  10.4395  7.93527e-15  10.3599  -2.83425e-16  3.59036  1.51726e-16  0.555077  7.84346e-16  0  0  0  0
186  9.46335  5.72339e-15  10.3576  -2.63847e-16  3.65579  -7.52452e-17  0.552924  7.75347e-16  0  0  0  0
188  9.88047  -2.16089e-15  10.3524  -2.4485e-16  5.40232  1.65072e-15  0.552781  7.6849e-16  0  0  0  0
190  9.16647  9.90914e-15  10.3475  -1.74702e-16  4.4621  5.06566e-15  0.551597  7.6558e-16  0  0  0  0
192  10.7763  2.31336e-14  10.3438  -1.56451e-16  4.40263  -6.80563e-15  0.550374  7.49688e-16  0  0  0  0
194  11.2266  5.19827e-15  10.3466  -1.44781e-16  3.74299  5.95994e-16  0.54846  7.42187e-16  0  0  0  0
196  10.9255  -2.23001e-14  10.3452  -1.40593e-16  3.67789  5.91121e-16  0.546517  7.34842e-16  0  0  0  0
198  9.54232  -5.68327e-15  10.3423  -1.82727e-16  3.56594  -8.24896e-15  0.544497  7.18249e-16  0  0  0  0
200  10.5524  1.56035e-14  10.3372  -1.55846e-16  1.8635  3.95055e-17  0.540727  7.1073e-16  0  0  0  0
202  8.75994  1.08475e-14  10.3348  -1.04845e-16  1.9275  3.40144e-17  0.537102  7.03362e-16  0  0  0  0
204  9.69707  1.1638e-14  10.3271  -1.01049e-16  2.74411  1.97784e-15  0.534394  6.9815e-16  0  0  0  0
206  9.66927  1.97641e-15  10.3239  -1.2147e-16  3.76396  -8.10763e-17  0.532782  6.90943e-16  0  0  0  0
208  10.5023  -2.67698e-14  10.3189  -1.72785e-16  3.79157  -8.41568e-17  0.53123  6.83879e-16  0  0  0  0
210  10.0685  4.42126e-15  10.3158  -1.4089e-16  3.74169  -1.65089e-16  0.529659  6.76875e-16  0  0  0  0
212  11.3372  -1.11114e-14  10.3145  -1.44237e-16  3.76766  8.62838e-17  0.528145  6.70259e-16  0  0  0  0
214  10.7267  -1.10041e-14  10.3101  -1.90078e-16  3.73985  -1.02935e-16  0.526634  6.63587e-16  0  0  0  0
216  9.29212  1.99756e-14  10.309  -1.06772e-16  4.68134  1.82284e-16  0.526066  6.57321e-16  0  0  0  0
218  10.7892  -2.40206e-14  10.3123  -1.59656e-16  5.59216  6.91576e-17  0.526385  6.51067e-16  0  0  0  0
220  11.1692  2.91506e-15  10.3144  -1.516e-16  4.63742  -7.29513e-16  0.525788  6.44172e-16  0  0  0  0
222  11.4379  -6.0046e-15  10.3149  -2.25526e-16  4.71289  2.29217e-16  0.525274  6.38311e-16  0  0  0  0
224  10.7041  1.13079e-14  10.3173  -2.46195e-16  6.34121  2.42355e-15  0.526291  6.34611e-16  0  0  0  0
226  11.2172  -1.61646e-14  10.3187  -2.2206e-16  7.35729  1.58343e-15  0.528231  6.30201e-16  0  0  0  0
228  11  -9.71302e-15  10.322  -2.27707e-16  8.19855  2.1052e-15  0.530906  6.2635e-16  0  0  0  0
230  11.8519  -9.36486e-15  10.3264  -2.68321e-16  9.00703  -2.66656e-16  0.534268  6.20414e-16  0  0  0  0
232  9.98435  5.50381e-15  10.3324  -2.49011e-16  8.9594  1.22647e-17  0.537526  6.14836e-16  0  0  0  0
234  11.3253  -3.84668e-15  10.3378  -2.95611e-16  7.01708  8.27673e-16  0.538992  6.10085e-16  0  0  0  0
236  10.5753  1.85879e-14  10.3389  -2.71051e-16  4.61699  -1.38091e-16  0.538308  6.04564e-16  0  0  0  0
238  10.897  -4.57308e-15  10.3435  -2.50989e-16  9.07637  -1.14856e-15  0.541548  5.98253e-16  0  0  0  0
240  11.3478  -1.00801e-14  10.348  -2.50973e-16  8.192  1.34078e-16  0.543962  5.93168e-16  0  0  0  0
242  10.6572  -1.272e-14  10.3523  -2.37258e-16  8.2341  8.3504e-16  0.546371  5.88774e-16  0  0  0  0
244  10.5816  3.88523e-14  10.3542  -2.30493e-16  7.34913  -9.25203e-16  0.547983  5.82951e-16  0  0  0  0
246  9.7863  1.25156e-14  10.3567  -2.11145e-16  6.4396  4.35222e-16  0.548796  5.78379e-16  0  0  0  0
248  8.83999  -6.574e-15  10.3552  -2.32511e-16  6.3629  8.3246e-16  0.549531  5.74219e-16  0  0  0  0
250  9.71772  5.74899e-16  10.3513  -2.58286e-16  6.37985  -8.65413e-16  0.550268  5.68712e-16  0  0  0  0
252  10.5794  1.99298e-14  10.3539  -2.36586e-16  3.60999  -6.88277e-16  0.548704  5.63443e-16  0  0  0  0
254  8.67761  -1.80468e-14  10.3514  -2.534e-16  4.7576  -1.032e-13  0.548106  4.74235e-16  0  0  0  0
256  9.68642  -4.81676e-17  10.3482  -2.32749e-16  4.5538  -5.48681e-16  0.547352  4.69933e-16  0  0  0  0
258  9.55192  3.60093e-16  10.3457  -2.13235e-16  4.50647  1.35726e-15  0.546572  4.67238e-16  0  0  0  0
260  9.71657  8.69187e-15  10.344  -1.67333e-16  3.70672  9.45599e-16  0.545165  4.64256e-16  0  0  0  0
262  9.93517  -1.70218e-14  10.3376  -1.63702e-16  3.75883  -5.31195e-17  0.543822  4.6053e-16  0  0  0  0
264  9.53138  -8.0639e-15  10.3343  -1.86021e-16  4.68563  2.49849e-16  0.543229  4.571e-16  0  0  0  0
266  10.4607  3.42029e-15  10.3318  -1.99152e-16  4.67112  1.46479e-16  0.542634  4.53643e-16  0  0  0  0
268  9.39667  2.25027e-14  10.329  -2.15843e-16  4.60137  1.94598e-15  0.541995  4.51635e-16  0  0  0  0
270  9.18763  -6.23203e-15  10.3232  -2.16579e-16  3.74896  6.17758e-16  0.54071  4.48636e-16  0  0  0  0
272  10.5933  2.14312e-14  10.3183  -2.15176e-16  3.62901  1.17603e-15  0.539352  4.46109e-16  0  0  0  0
274  8.59302  2.00325e-14  10.3148  -2.30664e-16  3.70639  8.8609e-16  0.538074  4.43401e-16  0  0  0  0
276  9.64938  -1.76601e-14  10.3122  -2.70067e-16  3.79443  -9.95391e-17  0.536881  4.39992e-16  0  0  0  0
278  9.13942  -1.1332e-14  10.3082  -2.38303e-16  2.84016  -1.20431e-16  0.534994  4.36619e-16  0  0  0  0
280  10.1531  -7.73321e-15  10.305  -2.36678e-16  2.83492  -7.24366e-17  0.533131  4.33331e-16  0  0  0  0
282  9.84722  1.28501e-14  10.304  -2.66407e-16  3.54827  4.57712e-15  0.53182  4.3351e-16  0  0  0  0
284  8.95861  -1.06567e-14  10.2996  -2.8354e-16  1.84191  2.2772e-16  0.529283  4.30512e-16  0  0  0  0
286  10.9248  7.5573e-15  10.2984  -3.22792e-16  2.71521  3.35616e-16  0.527415  4.27636e-16  0  0  0  0
288  9.5665  -7.64601e-15  10.298  -3.5523e-16  3.66177  5.09354e-16  0.526255  4.24926e-16  0  0  0  0
290  10.3345  3.75823e-15  10.296  -3.14105e-16  4.649  -2.36835e-16  0.525817  4.21721e-16  0  0  0  0
292  9.94743  -3.92833e-15  10.2935  -3.40449e-16  5.59215  1.96763e-16  0.526054  4.1887e-16  0  0  0  0
294  9.56825  -9.59393e-15  10.2926  -3.05777e-16  5.51523  6.94892e-17  0.526233  4.15969e-16  0  0  0  0
296  10.5484  -9.0373e-15  10.2934  -3.41147e-16  5.45871  4.99996e-16  0.52637  4.1341e-16  0  0  0  0
298  9.94565  2.12994e-14  10.2939  -3.18267e-16  2.81429  9.52107e-17  0.524669  4.10605e-16  0  0  0  0
300  9.80075  -6.06199e-15  10.2908  -3.43208e-16  3.77982  -1.31445e-16  0.523658  4.07683e-16  0  0  0  0
302  9.47114  -1.51354e-14  10.2891  -3.74556e-16  3.68268  -9.45483e-17  0.522593  4.04826e-16  0  0  0  0
304  11.0155  2.4164e-15  10.2893  -3.7892e-16  1.84189  -1.16029e-16  0.520291  4.01993e-16  0  0  0  0
306  10.5984  7.63988e-15  10.2886  -3.65062e-16  3.5913  -1.59738e-14  0.519202  3.88484e-16  0  0  0  0
308  10.0725  -4.4421e-15  10.2886  -3.93373e-16  4.40273  -2.67454e-15  0.518673  3.84081e-16  0  0  0  0
310  11.4499  -2.7108e-15  10.2894  -3.93029e-16  6.42765  -5.36877e-16  0.5195  3.81163e-16  0  0  0  0
312  11.3604  -1.50922e-15  10.2893  -3.67038e-16  6.47138  -3.02979e-16  0.520345  3.78438e-16  0  0  0  0
314  10.2398  -1.04186e-14  10.2884  -3.87479e-16  5.60329  -2.9273e-16  0.520608  3.75756e-16  0  0  0  0
316  8.94997  -6.07777e-15  10.2896  -4.24606e-16  5.61056  2.72651e-16  0.520873  3.73478e-16  0  0  0  0
318  10.4564  -3.32514e-15  10.2914  -4.36699e-16  5.58196  8.38886e-16  0.521115  3.71597e-16  0  0  0  0
320  10.492  -1.239e-14  10.2896  -4.55635e-16  5.54503  3.85152e-17  0.52133  3.69225e-16  0  0  0  0
322  8.71031  3.52828e-15  10.2882  -4.50915e-16  5.50889  -1.03033e-15  0.52152  3.66198e-16  0  0  0  0
324  9.3999  -1.60331e-14  10.2866  -4.75571e-16  4.66206  -1.80972e-16  0.521168  3.6375e-16  0  0  0  0
326  10.3711  6.58806e-15  10.2885  -4.73978e-16  4.68703  -3.97554e-18  0.520836  3.61445e-16  0  0  0  0
328  9.04991  9.37182e-15  10.2869  -4.52151e-16  4.66052  -5.50139e-16  0.520491  3.58826e-16  0  0  0  0
330  9.44325  1.61319e-14  10.2873  -4.51334e-16  5.4257  9.0668e-16  0.520629  3.5715e-16  0  0  0  0
332  9.41761  1.55409e-14  10.2891  -3.96516e-16  4.60201  7.65927e-16  0.520254  3.55407e-16  0  0  0  0
334  10.308  2.80837e-14  10.2865  -3.6406e-16  4.58514  -1.08799e-16  0.519873  3.53146e-16  0  0  0  0
336  10.0748  1.59875e-15  10.2875  -3.38893e-16  3.32221  -1.80322e-14  0.518721  3.39917e-16  0  0  0  0
338  9.28072  2.3033e-16  10.2865  -3.27468e-16  2.7503  -3.70967e-16  0.517235  3.37618e-16  0  0  0  0
340  8.79097  -7.7695e-15  10.2842  -3.13941e-16  3.72579  5.35212e-16  0.516359  3.35896e-16  0  0  0  0
342  9.44703  7.66101e-15  10.2829  -2.94705e-16  4.62483  6.42755e-16  0.516034  3.3426e-16  0  0  0  0
344  9.35224  -1.68432e-14  10.2816  -3.0897e-16  5.44699  2.94187e-16  0.516206  3.32435e-16  0  0  0  0
10  0  0  0  0  3.67749  -1.11198e-15  inf  -inf  0  0  0  0
12  9.27263  -2.39151e-14  10.1235  -2.64724e-15  2.78959  -6.03421e-16  0.646708  -1.7154e-16  0  0  0  0
14  10.863  -3.05344e-16  10.1766  -2.48997e-15  3.67486  -1.95062e-17  0.507097  -8.67455e-17  0  0  0  0
16  10.923  -5.71808e-15  10.2085  5.51013e-16  3.66764  1.21333e-15  0.460319  -1.73859e-17  0  0  0  0
18  10.1321  7.71415e-15  10.1941  -1.07697e-15  3.32448  1.07982e-14  0.428351  2.56915e-16  0  0  0  0
20.0005  9.29697  5.55009e-15  10.2098  -4.39192e-16  2.82048  -3.41342e-16  0.399091  1.98705e-16  0  0  0  0
22.0005  9.17755  2.22868e-14  10.048  -1.53835e-16  0.952932  -8.30668e-17  0.348458  1.64203e-16  0  0  0  0
24.0005  9.3503  8.43112e-15  9.99659  1.36775e-16  1.75432  -6.53213e-16  0.32374  1.31414e-16  0  0  0  0
26.0005  10.2749  1.34129e-14  10.0006  6.05481e-16  -0.00136726  -4.08329e-18  0.283255  1.14936e-16  0  0  0  0
28.0005  10.4278  -7.94805e-15  9.94806  5.64142e-16  1.73415  6.9086e-15  0.271051  1.78928e-16  0  0  0  0
30.0005  8.9119  6.84315e-15  9.91262  4.22725e-16  2.7516  4.29904e-16  0.271462  1.65334e-16  0  0  0  0
32.0005  8.49634  -1.19681e-14  9.89295  6.77502e-16  2.80853  -3.37419e-16  0.272316  1.47236e-16  0  0  0  0
34.0005  9.39556  -2.6219e-15  9.89045  9.74488e-16  1.96314  3.69921e-14  0.265982  4.43234e-16  0  0  0  0
36.0005  9.55811  -5.66255e-15  9.89497  1.22666e-15  4.5109  1.33134e-15  0.280221  4.1938e-16  0  0  0  0
38.0005  11.1483  1.41548e-14  9.9398  1.63919e-15  3.74079  7.48728e-17  0.286925  3.89959e-16  0  0  0  0
40  10.4868  -1.54196e-14  9.96679  1.41181e-15  3.73254  -2.53681e-16  0.292681  3.6227e-16  0  0  0  0
42  9.36329  1.17687e-14  9.97566  1.20954e-15  3.79439  7.57725e-17  0.298103  3.40102e-16  0  0  0  0
44  11.3194  7.66051e-16  9.97144  1.26033e-15  4.59145  -9.01346e-16  0.307576  3.14794e-16  0  0  0  0
46  10.6766  -4.70953e-15  9.97303  1.4913e-15  5.51383  -2.42265e-17  0.321121  2.97171e-16  0  0  0  0
48  10.0389  -6.52121e-15  10.0048  1.33563e-15  5.47301  5.69302e-16  0.333025  2.84527e-16  0  0  0  0
50  8.58062  -1.33062e-15  10.0217  1.20099e-15  3.7122  4.91449e-17  0.334935  2.70546e-16  0  0  0  0
52  9.26373  -2.1856e-15  10.0162  1.35639e-15  4.61434  -7.35712e-18  0.340959  2.57628e-16  0  0  0  0
54  10.9624  1.16076e-14  10.0426  1.37032e-15  7.2785  6.57145e-16  0.358545  2.48905e-16  0  0  0  0
56  11.2482  1.15932e-14  10.08  1.18037e-15  7.31273  -6.05352e-16  0.37475  2.35451e-16  0  0  0  0
58  9.97113  2.7575e-15  10.0907  1.45385e-15  6.45406  9.34003e-16  0.386028  2.29532e-16  0  0  0  0
60  10.0583  -7.46161e-15  10.1138  1.35361e-15  7.2552  -2.64952e-16  0.399607  2.19291e-16  0  0  0  0
62  11.4093  -6.14437e-15  10.1337  1.19396e-15  6.16071  3.94184e-16  0.407933  2.12373e-16  0  0  0  0
64  9.74301  1.42399e-14  10.1301  1.12346e-15  6.48689  2.44555e-16  0.41685  2.05413e-16  0  0  0  0
66  9.4109  4.36886e-14  10.1285  1.1656e-15  6.43422  3.44035e-16  0.424942  1.99305e-16  0  0  0  0
68  9.55145  -1.52721e-14  10.1273  9.88925e-16  3.62712  -9.50199e-16  0.422796  1.89156e-16  0  0  0  0
70  10.3282  -2.31018e-15  10.1334  8.44183e-16  2.97465  -1.09875e-14  0.418618  1.46226e-16  0  0  0  0
72  11.5051  1.0967e-14  10.1283  1.06607e-15  3.50247  -8.59097e-16  0.416412  1.38738e-16  0  0  0  0
74  10.6598  6.85347e-15  10.1327  1.07146e-15  4.53624  -6.53315e-16  0.417575  1.3236e-16  0  0  0  0
76  11.3334  3.07874e-16  10.1292  1.02049e-15  5.57406  5.46567e-16  0.421813  1.30006e-16  0  0  0  0
78  10.4116  -2.72823e-15  10.1269  8.78711e-16  4.61602  -2.93103e-16  0.422983  1.2532e-16  0  0  0  0
80  10.8629  -1.00989e-14  10.1332  7.60862e-16  2.61472  6.1753e-16  0.418368  1.23504e-16  0  0  0  0
82  10.6537  3.74917e-15  10.1264  6.77537e-16  3.3778  1.36908e-14  0.41613  1.58103e-16  0  0  0  0
84  8.88026  -2.38973e-15  10.1173  5.39192e-16  5.25478  -1.0652e-14  0.419085  1.25041e-16  0  0  0  0
86  10.8381  -2.48676e-15  10.1115  5.16386e-16  5.53775  -1.1911e-16  0.42263  1.21437e-16  0  0  0  0
88  9.25701  -1.21737e-14  10.1025  5.32881e-16  5.50843  5.82859e-16  0.425917  1.19818e-16  0  0  0  0
90  9.79209  7.87504e-15  10.1045  7.48761e-16  3.74634  -8.49592e-17  0.424635  1.1661e-16  0  0  0  0
92  10.9931  -2.15229e-14  10.1062  5.05405e-16  4.61405  1.02134e-15  0.425532  1.16257e-16  0  0  0  0
94  10.1946  -2.05896e-14  10.1137  4.44071e-16  5.39831  -1.72713e-15  0.428253  1.09377e-16  0  0  0  0
96  12.0726  -9.63225e-15  10.1164  2.98976e-16  3.73071  3.62187e-15  0.42697  1.15256e-16  0  0  0  0
98  10.3882  2.93928e-14  10.1237  4.09531e-16  4.68074  2.87755e-18  0.427904  1.12643e-16  0  0  0  0
100  9.70657  -4.04208e-15  10.1306  5.2097e-16  5.38009  3.54904e-16  0.430351  1.10928e-16  0  0  0  0
102  9.5968  2.71298e-15  10.1318  6.29804e-16  3.616  2.68658e-16  0.428856  1.09101e-16  0  0  0  0
104  10.9952  -1.73352e-14  10.1424  6.24849e-16  3.75274  -5.48041e-17  0.427716  1.06663e-16  0  0  0  0
106  10.5785  -1.72299e-14  10.151  6.57102e-16  3.7835  4.18826e-17  0.426688  1.04528e-16  0  0  0  0
108  11.0195  -5.31973e-15  10.1506  5.89684e-16  4.60381  -3.05654e-16  0.427375  1.01771e-16  0  0  0  0
110  10.7888  4.50633e-16  10.1585  6.05376e-16  4.60753  2.72926e-16  0.428043  1.00282e-16  0  0  0  0
112  9.4339  -9.07217e-15  10.1585  6.71581e-16  4.70203  -3.79133e-17  0.42887  9.8241e-17  0  0  0  0
114  10.657  -1.52489e-14  10.1597  7.12782e-16  4.6377  6.67643e-16  0.429541  9.76357e-17  0  0  0  0
116  10.27  2.40696e-14  10.1566  7.63142e-16  4.56954  3.76616e-16  0.430058  9.65041e-17  0  0  0  0
118  11.111  2.68904e-15  10.1605  8.29413e-16  3.78123  1.2525e-16  0.429096  9.49489e-17  0  0  0  0
120  10.3488  -8.87915e-15  10.1626  8.51893e-16  4.6874  -4.48974e-16  0.429817  9.24063e-17  0  0  0  0
122  9.58732  2.06387e-14  10.1638  9.57889e-16  5.50505  -1.36358e-16  0.431972  9.05127e-17  0  0  0  0
124  9.66137  -1.28638e-14  10.1589  9.0521e-16  5.29956  -7.31243e-15  0.433691  7.60959e-17  0  0  0  0
126  10.5657  9.88748e-16  10.1632  1.05627e-15  4.61846  -4.75991e-16  0.434177  7.39632e-17  0  0  0  0
128  10.9424  1.60972e-14  10.1579  1.03815e-15  4.68366  9.93705e-17  0.434756  7.2878e-17  0  0  0  0
130  9.27712  -3.82284e-15  10.1518  1.06557e-15  4.7055  -2.1247e-16  0.435353  7.13093e-17  0  0  0  0
132  9.53428  -5.23274e-15  10.1553  1.04149e-15  4.70029  -7.18468e-17  0.435921  7.00225e-17  0  0  0  0
134  9.50616  -2.26636e-14  10.165  1.03332e-15  8.85054  -4.00911e-16  0.443165  6.82465e-17  0  0  0  0
136  11.4322  2.58178e-14  10.1789  1.16295e-15  6.42665  7.49642e-17  0.446332  6.72822e-17  0  0  0  0
138  9.63684  1.43191e-14  10.1886  1.22927e-15  7.19272  -2.52261e-15  0.450597  6.22893e-17  0  0  0  0
140  11.2922  1.46192e-14  10.1963  1.21972e-15  6.6399  -5.986e-14  0.45388  -3.07612e-17  0  0  0  0
142  11.6519  1.30731e-14  10.2057  1.2592e-15  6.4022  2.28008e-16  0.456703  -2.99497e-17  0  0  0  0
144  11.2023  9.46175e-15  10.2131  1.24822e-15  6.39206  -1.86854e-15  0.459427  -3.22915e-17  0  0  0  0
146  10.713  3.2597e-15  10.2178  1.232e-15  6.37913  1.23636e-15  0.462052  -2.99985e-17  0  0  0  0
148  8.33998  7.4812e-15  10.2171  1.21958e-15  6.45603  -2.55105e-16  0.464712  -2.99334e-17  0  0  0  0
150  10.984  -3.34443e-15  10.2193  1.21477e-15  6.4696  2.25488e-16  0.467315  -2.91837e-17  0  0  0  0
152  10.9479  2.12723e-15  10.2187  1.17504e-15  5.60557  -1.14252e-16  0.468629  -2.89336e-17  0  0  0  0
154  10.2264  -6.03676e-16  10.2261  1.12131e-15  5.57113  -1.67139e-16  0.469858  -2.87638e-17  0  0  0  0
156  9.81941  1.00192e-14  10.2314  1.23008e-15  6.51145  -2.4294e-14  0.472341  -6.16493e-17  0  0  0  0
158  9.93651  -1.56814e-14  10.2307  1.23499e-15  5.40385  3.76108e-16  0.47326  -6.0308e-17  0  0  0  0
160  10.4102  6.62123e-16  10.2309  1.22432e-15  5.51558  3.39641e-16  0.474304  -5.9051e-17  0  0  0  0
162  9.86995  1.49374e-14  10.2363  1.17864e-15  4.7115  1.18865e-16  0.474263  -5.81176e-17  0  0  0  0
164  9.87224  1.98107e-14  10.2342  1.26621e-15  5.49899  -1.74474e-15  0.475245  -5.96287e-17  0  0  0  0
166  10.9245  -6.76533e-15  10.2399  1.25716e-15  5.56071  -2.47372e-17  0.476281  -5.8896e-17  0  0  0  0
168  9.77527  -1.44699e-14  10.2401  1.25935e-15  6.31975  -1.15981e-15  0.478252  -5.96186e-17  0  0  0  0
170  10.4396  5.8172e-15  10.2461  1.23436e-15  6.18036  -2.50834e-15  0.479999  -6.20088e-17  0  0  0  0
172  9.93785  3.67182e-14  10.2522  1.33146e-15  5.62124  1.08497e-16  0.481013  -6.11093e-17  0  0  0  0
174  9.56887  -7.59707e-15  10.2558  1.29377e-15  6.45177  9.29567e-16  0.483015  -5.92304e-17  0  0  0  0
176  10.6933  -1.32242e-14  10.2639  1.22529e-15  5.4307  6.12632e-16  0.483739  -5.77787e-17  0  0  0  0
178  10.1765  -1.007e-14  10.2699  1.13933e-15  5.55438  -8.84493e-16  0.484592  -5.81438e-17  0  0  0  0
180  10.8708  -3.07326e-15  10.2738  1.10716e-15  7.18247  4.16241e-15  0.487341  -5.25628e-17  0  0  0  0
182  10.8867  -3.24735e-15  10.2807  1.0689e-15  8.13189  -1.20914e-15  0.49113  -5.33576e-17  0  0  0  0
184  10.3804  -1.66929e-14  10.2872  1.04962e-15  9.14499  -6.79034e-17  0.495997  -5.28224e-17  0  0  0  0
186  10.3793  -1.27948e-15  10.2956  9.61083e-16  8.18093  2.69536e-16  0.499657  -5.19158e-17  0  0  0  0
188  10.195  3.91289e-15  10.2996  9.84382e-16  7.31615  -1.15005e-15  0.502263  -5.26247e-17  0  0  0  0
190  9.0712  -2.47072e-14  10.3062  9.24059e-16  6.44537  7.64341e-16  0.503844  -5.11907e-17  0  0  0  0
192  10.123  -2.27585e-14  10.3041  9.36897e-16  6.36377  7.04924e-15  0.5053  -4.28818e-17  0  0  0  0
194  11.2081  -1.28707e-14  10.3078  9.5078e-16  8.19595  -1.2871e-15  0.508717  -4.38147e-17  0  0  0  0
196  11.3396  -2.43171e-16  10.3122  9.19738e-16  6.92251  1.22731e-14  0.51069  -3.01467e-17  0  0  0  0
198  11.0531  -3.71082e-15  10.3152  8.82139e-16  6.40195  9.76572e-16  0.512068  -2.87871e-17  0  0  0  0
200  10.4273  1.43691e-14  10.3192  8.7828e-16  5.55843  -2.31943e-16  0.512529  -2.87282e-17  0  0  0  0
202  10.3345  -1.28982e-14  10.3185  8.42873e-16  6.37411  4.41746e-16  0.513829  -2.79688e-17  0  0  0  0
204  11.2501  1.13928e-15  10.3226  8.59436e-16  6.26787  1.39023e-15  0.514994  -2.62473e-17  0  0  0  0
206  10.2128  2.47101e-14  10.3222  8.67767e-16  5.43971  -2.69378e-16  0.51529  -2.62543e-17  0  0  0  0
208  9.75321  7.95474e-15  10.3215  8.90536e-16  5.43591  -5.46656e-16  0.515575  -2.65413e-17  0  0  0  0
210  9.67713  -2.7564e-16  10.3223  9.09489e-16  5.34942  -2.81908e-15  0.515769  -2.90949e-17  0  0  0  0
212  10.2861  7.08926e-15  10.3236  8.92028e-16  5.55773  1.08695e-16  0.516165  -2.86993e-17  0  0  0  0
214  10.9469  3.3572e-15  10.3226  9.0323e-16  5.51206  1.41351e-15  0.516509  -2.70321e-17  0  0  0  0
216  10.1371  -1.66554e-15  10.3247  8.63103e-16  5.4922  3.8877e-17  0.516826  -2.67319e-17  0  0  0  0
218  11.2618  2.05484e-15  10.3263  7.55852e-16  5.55557  8.39685e-16  0.517199  -2.56675e-17  0  0  0  0
220  11.4016  1.54177e-14  10.3275  7.06967e-16  5.52484  1.38044e-16  0.517535  -2.52916e-17  0  0  0  0
222  9.81048  4.59751e-15  10.3283  7.36492e-16  5.502  9.91627e-16  0.517843  -2.41175e-17  0  0  0  0
224  10.5231  6.64875e-15  10.3318  7.55983e-16  7.3126  1.36019e-16  0.519838  -2.37649e-17  0  0  0  0
226  11.2726  -1.97669e-14  10.3389  7.34182e-16  7.96939  1.23071e-14  0.522403  -1.21494e-17  0  0  0  0
228  11.0694  8.78884e-16  10.3432  6.89959e-16  6.43708  -2.86758e-16  0.523516  -1.2301e-17  0  0  0  0
230  10.5004  -1.04768e-14  10.346  7.43449e-16  8.01301  -1.87902e-15  0.526041  -1.38974e-17  0  0  0  0
232  11.4235  1.31494e-14  10.3537  7.32456e-16  7.3086  -1.83059e-16  0.527887  -1.39371e-17  0  0  0  0
234  10.2545  1.61544e-14  10.3556  6.83127e-16  7.26747  -6.28236e-16  0.529662  -1.43736e-17  0  0  0  0
236  10.1626  5.25218e-15  10.3592  6.61892e-16  7.2846  3.85915e-16  0.531421  -1.39049e-17  0  0  0  0
238  11.3682  -8.67725e-15  10.3597  6.18152e-16  6.41897  -3.0197e-16  0.532391  -1.40478e-17  0  0  0  0
240  10.2024  5.84457e-15  10.3582  6.21172e-16  5.4957  1.24728e-16  0.53254  -1.38172e-17  0  0  0  0
242  9.99201  -4.41715e-14  10.3598  5.55609e-16  4.6737  -7.36193e-16  0.531978  -1.43327e-17  0  0  0  0
244  8.9291  -8.21194e-15  10.3541  5.98827e-16  3.73507  2.24141e-16  0.530624  -1.40186e-17  0  0  0  0
246  8.48951  -4.01972e-15  10.3527  6.05467e-16  2.80717  5.24178e-16  0.528506  -1.34556e-17  0  0  0  0
248  11.4579  -9.87177e-15  10.3542  6.24256e-16  4.54925  1.09673e-15  0.527888  -1.24209e-17  0  0  0  0
250  9.20359  -2.19904e-14  10.3533  6.45178e-16  4.69475  -3.37535e-16  0.527401  -1.25987e-17  0  0  0  0
252  9.83137  2.89496e-16  10.3506  6.19887e-16  1.91986  -4.54706e-17  0.524629  -1.25322e-17  0  0  0  0
254  9.41336  -1.73883e-14  10.3478  5.90249e-16  3.7513  -1.1027e-16  0.523403  -1.25198e-17  0  0  0  0
256  10.842  5.24378e-15  10.3483  5.94215e-16  5.53423  1.77705e-16  0.523647  -1.22736e-17  0  0  0  0
258  10.6726  -1.15646e-14  10.3481  5.73959e-16  5.56784  -4.32499e-17  0.523915  -1.22095e-17  0  0  0  0
260  11.1679  1.45411e-14  10.35  6.09516e-16  5.53398  1.21383e-16  0.52415  -1.20147e-17  0  0  0  0
262  8.76129  -8.70751e-15  10.3489  5.94734e-16  6.3846  -2.49316e-16  0.525058  -1.21172e-17  0  0  0  0
264  11.8805  -4.23065e-15  10.3516  6.20503e-16  4.55929  -2.13283e-15  0.524513  -1.37012e-17  0  0  0  0
266  10.7411  -1.41991e-14  10.3523  6.24451e-16  4.66694  -9.58748e-16  0.524062  -1.43432e-17  0  0  0  0
268  10.942  5.769e-15  10.3529  5.81923e-16  5.57928  -2.79331e-17  0.524324  -1.42536e-17  0  0  0  0
270  9.90336  7.27088e-15  10.3512  6.09073e-16  5.62996  -1.7794e-16  0.524622  -1.42809e-17  0  0  0  0
272  11.1279  -6.00136e-15  10.3537  5.8683e-16  7.35506  -5.96672e-16  0.526231  -1.46273e-17  0  0  0  0
274  9.73116  1.96147e-15  10.3551  6.41694e-16  4.58736  1.17237e-15  0.52572  -1.36284e-17  0  0  0  0
276  10.8963  -2.34155e-15  10.3532  6.08895e-16  5.29015  3.2168e-15  0.525745  -1.11072e-17  0  0  0  0
278  10.2285  1.98385e-14  10.3529  5.9539e-16  5.22036  -1.72244e-15  0.525717  -1.23097e-17  0  0  0  0
280  10.3725  3.92086e-15  10.3501  5.46443e-16  3.73681  4.11172e-17  0.524591  -1.21881e-17  0  0  0  0
282  9.98896  1.28507e-14  10.3479  5.34442e-16  5.35601  5.6243e-15  0.524672  -7.96297e-18  0  0  0  0
284  10.3031  -1.00981e-14  10.3475  5.41057e-16  5.62488  -7.49248e-17  0.524948  -7.95954e-18  0  0  0  0
286  11.7539  -1.03186e-14  10.3468  5.34619e-16  5.61368  3.51093e-16  0.525212  -7.64744e-18  0  0  0  0
288  10.7394  2.78205e-15  10.348  5.24561e-16  4.64956  -9.79068e-17  0.524778  -7.66286e-18  0  0  0  0
290  9.06824  7.59126e-16  10.3464  5.15181e-16  5.4977  -5.77293e-16  0.524957  -8.02048e-18  0  0  0  0
292  11.6606  1.0967e-14  10.3484  5.36084e-16  7.31195  -1.14671e-15  0.52642  -8.77687e-18  0  0  0  0
294  10.9493  -5.22298e-15  10.3532  5.27264e-16  6.4693  -1.36878e-15  0.527268  -9.67899e-18  0  0  0  0
296  11.0783  -4.09795e-15  10.3533  5.43899e-16  7.34949  -1.31667e-16  0.528721  -9.70338e-18  0  0  0  0
298  10.0716  -1.663e-14  10.3551  5.00834e-16  7.33949  -2.74532e-15  0.530146  -1.15425e-17  0  0  0  0
300  11.1481  -3.81065e-15  10.3553  5.12925e-16  7.37525  -1.25792e-15  0.531576  -1.23304e-17  0  0  0  0
302  10.1691  -1.89497e-14  10.3559  5.13624e-16  7.25866  1.66108e-15  0.532907  -1.11082e-17  0  0  0  0
304  11.28  -2.78109e-15  10.3588  5.37761e-16  7.38583  -2.00053e-16  0.534306  -1.11687e-17  0  0  0  0
306  11.352  5.00785e-15  10.3632  5.32058e-16  7.13346  4.59252e-15  0.535516  -7.99023e-18  0  0  0  0
308  11.3556  -1.34305e-14  10.3674  5.14159e-16  6.31011  1.93266e-16  0.536157  -7.80689e-18  0  0  0  0
310  11.2816  -1.60732e-14  10.3688  5.06782e-16  7.40826  -5.05369e-16  0.537521  -8.09176e-18  0  0  0  0
312  11.0003  -3.16729e-15  10.3714  5.00464e-16  7.39639  -8.00585e-16  0.53886  -8.56836e-18  0  0  0  0
314  11.7105  -1.03157e-14  10.3765  4.67275e-16  8.99119  1.83804e-16  0.54123  -8.39106e-18  0  0  0  0
316  12.3094  -1.58482e-14  10.3768  4.67889e-16  8.1736  9.22716e-17  0.543034  -8.27591e-18  0  0  0  0
318  11.2283  2.15798e-15  10.3789  4.75525e-16  7.38863  -8.84059e-17  0.544306  -8.27958e-18  0  0  0  0
320  12.1446  1.22808e-14  10.3839  5.00135e-16  7.19487  -3.15104e-16  0.545436  -8.42946e-18  0  0  0  0
322  10.4899  -7.72361e-15  10.3851  5.22079e-16  5.56634  -8.50696e-17  0.545508  -8.42995e-18  0  0  0  0
324  11.0834  7.67352e-15  10.3838  5.604e-16  3.76107  6.12304e-16  0.544429  -7.98626e-18  0  0  0  0
326  9.86558  2.43726e-14  10.3833  5.57806e-16  4.76528  -4.35918e-14  0.543999  -3.55255e-17  0  0  0  0
328  10.1208  -3.29788e-15  10.3822  5.91837e-16  2.862  -2.88129e-18  0.542378  -3.53038e-17  0  0  0  0
330  11.1901  1.90347e-14  10.3833  5.87945e-16  4.42748  4.47827e-16  0.541755  -3.48033e-17  0  0  0  0
332  10.7365  -3.29655e-15  10.3791  5.77863e-16  3.79697  1.73725e-17  0.540749  -3.45763e-17  0  0  0  0
334  11.0276  -5.6606e-15  10.38  5.49879e-16  3.78442  -2.36192e-16  0.539747  -3.45087e-17  0  0  0  0
336  10.3497  9.89582e-15  10.3795  5.34738e-16  4.54508  -5.56787e-16  0.539224  -3.46386e-17  0  0  0  0
338  9.39762  -2.74106e-14  10.3794  5.2556e-16  4.51931  -3.54558e-15  0.538692  -3.65893e-17  0  0  0  0
340  9.33339  1.2477e-14  10.3762  5.61225e-16  5.07222  -1.28103e-15  0.538501  -3.71439e-17  0  0  0  0
342  9.24268  -9.75128e-16  10.3749  5.1807e-16  3.70624  -4.6823e-17  0.53749  -3.69484e-17  0  0  0  0
344  8.95346  8.55132e-15  10.3734  4.67737e-16  4.63222  -1.59287e-14  0.537045  -4.62653e-17  0  0  0  0
10  0  0  0  0  2.64876  -5.4467e-16  inf  -inf  0  0  0  0
12  8.81468  -9.42217e-15  9.39496  3.80378e-15  0.952553  1.54031e-16  0.360131  -3.90639e-17  0  0  0  0
14  10.2956  5.35343e-15  9.4141  1.36279e-15  1.81116  5.14088e-16  0.270623  6.17242e-18  0  0  0  0
16  9.6386  -1.15048e-15  9.5416  8.20792e-16  0.949742  -5.0315e-14  0.212074  -1.67305e-15  0  0  0  0
18  9.18958  -1.50982e-14  9.59236  1.2178e-15  1.90671  3.07857e-16  0.206723  -1.24709e-15  0  0  0  0
20.0005  9.05352  -6.51701e-15  9.69729  1.38271e-15  1.74652  3.89077e-16  0.200309  -9.89892e-16  0  0  0  0
22.0005  11.6912  7.92538e-15  9.72732  1.33163e-15  3.62837  -2.3082e-15  0.227397  -8.6338e-16  0  0  0  0
24.0005  10.1592  -3.13549e-15  9.76913  1.14667e-15  4.51839  -9.27614e-17  0.25946  -7.41366e-16  0  0  0  0
26.0005  9.82138  -1.41859e-15  9.87657  1.10993e-15  4.6035  8.40628e-17  0.284571  -6.47644e-16  0  0  0  0
28.0005  9.3536  -1.92959e-15  9.88926  8.2938e-16  3.77013  -2.85142e-17  0.294843  -5.76e-16  0  0  0  0
30.0005  10.5665  1.25155e-15  9.90666  8.45781e-16  3.75809  -4.40621e-15  0.302939  -5.62462e-16  0  0  0  0
32.0005  10.7894  -6.71106e-16  9.96287  1.55143e-15  4.57646  -6.60037e-16  0.317003  -5.1733e-16  0  0  0  0
34.0005  11.2413  2.74595e-14  10.0123  1.34463e-15  4.65636  2.90193e-16  0.32939  -4.71801e-16  0  0  0  0
36.0005  10.5845  -2.31607e-15  10.0285  9.7766e-16  3.68966  -1.14878e-15  0.332434  -4.44345e-16  0  0  0  0
38.0005  9.6642  5.1027e-14  10.033  2.53018e-15  3.75824  -7.31593e-17  0.335533  -4.13129e-16  0  0  0  0
40  9.48926  -1.13957e-15  10.0222  2.87197e-15  2.82196  1.59613e-15  0.331977  -3.74946e-16  0  0  0  0
42  10.0844  6.64599e-14  10.0143  8.74572e-16  1.89073  1.26285e-15  0.323046  -3.43619e-16  0  0  0  0
44  10.7171  -4.2869e-14  10.0123  1.15634e-15  2.67243  -3.10291e-15  0.319763  -3.41659e-16  0  0  0  0
46  10.5172  7.65052e-14  10.0003  -8.90091e-16  2.73791  5.41978e-15  0.317209  -2.92568e-16  0  0  0  0
48  10.1096  -3.24918e-15  9.98974  8.61572e-16  1.90965  -5.35872e-16  0.310565  -2.7999e-16  0  0  0  0
50  10.2754  -2.67973e-14  9.99398  1.37287e-15  2.92812  -1.5764e-12  0.309677  -8.14798e-15  0  0  0  0
52  8.23162  -3.73925e-14  9.98783  -8.74493e-16  3.62465  1.15303e-15  0.312191  -7.75449e-15  0  0  0  0
54  9.3349  2.04936e-14  9.98016  -2.6928e-15  2.84276  -1.14489e-14  0.310922  -7.45405e-15  0  0  0  0
56  8.78881  6.53826e-14  9.98229  -2.93788e-15  3.72919  -1.75348e-14  0.313618  -7.2062e-15  0  0  0  0
58  10.436  7.86838e-14  10.0015  3.08447e-15  3.77183  -1.48824e-14  0.316266  -6.96795e-15  0  0  0  0
60  10.4024  2.95775e-13  10.0197  1.91535e-14  2.85455  -4.24367e-14  0.315034  -6.85898e-15  0  0  0  0
62  10.2417  1.37509e-12  10.0155  8.05803e-14  3.71602  4.91951e-11  0.317209  1.82617e-13  0  0  0  0
64  11.7448  4.35947e-12  10.0166  2.02139e-13  3.62365  -5.33825e-12  0.318882  1.56082e-13  0  0  0  0
66  8.93567  1.2235e-12  10.0166  1.51256e-13  0.909841  -2.99937e-12  0.310743  1.39795e-13  0  0  0  0
68  9.39065  3.20723e-13  10.0014  4.32274e-14  1.81164  1.79207e-12  0.306274  1.41154e-13  0  0  0  0
70  10.2431  1.36649e-11  9.99326  -1.44572e-13  3.73089  2.17626e-12  0.308501  1.43704e-13  0  0  0  0
10  0  0  0  0  0.944478  1.74175e-17  inf  inf  0  0  0  0
12  9.2738  3.6067e-15  9.41317  -3.58047e-16  0.957257  2.31715e-17  0.190174  4.0589e-18  0  0  0  0
14  10.3625  -1.56332e-15  9.56229  2.32916e-16  0.95155  1.95325e-17  0.142664  3.00607e-18  0  0  0  0
16  9.87667  2.35367e-14  9.50828  -1.38369e-15  0.962009  7.20002e-18  0.127177  2.24405e-18  0  0  0  0
18  10.0771  -9.53785e-15  9.4995  -1.60121e-15  1.86381  2.17016e-16  0.141978  7.10843e-18  0  0  0  0
20.0005  9.59194  1.2822e-15  9.56448  -5.10474e-16  2.52788  -1.1033e-17  0.16414  5.46608e-18  0  0  0  0
22.0005  11.811  -2.43541e-14  9.75157  3.65961e-16  5.49025  1.8964e-16  0.228287  7.71574e-18  0  0  0  0
24.0005  10.6975  -2.74001e-15  9.80165  -6.98395e-16  2.73421  2.18722e-16  0.234735  9.73809e-18  0  0  0  0
26.0005  9.76931  4.45597e-15  9.75654  -1.18797e-15  3.5716  -9.08981e-16  0.250038  -2.84143e-18  0  0  0  0
28.0005  10.4483  -2.8492e-15  9.81242  -1.45921e-15  5.52572  1.95717e-16  0.283653  -3.5108e-19  0  0  0  0
30.0005  10.5353  -2.74337e-15  9.87707  -2.05786e-15  4.57701  6.98359e-16  0.301058  6.66762e-18  0  0  0  0
32.0005  9.53461  -7.03868e-15  9.87315  -2.11137e-15  3.77029  2.15708e-16  0.307964  8.02245e-18  0  0  0  0
34.0005  9.69194  -2.41147e-14  9.86116  -2.36977e-15  2.82263  3.39315e-16  0.305822  1.01815e-17  0  0  0  0
36.0005  10.4095  -6.1328e-16  9.8694  -2.49492e-15  3.57518  3.17856e-16  0.309799  1.18434e-17  0  0  0  0
38.0005  10.3742  6.98469e-15  9.89605  -2.39352e-15  6.31101  6.91821e-16  0.332749  1.5939e-17  0  0  0  0
40  10.4366  5.00911e-15  9.92239  -2.30061e-15  3.74607  -9.86668e-17  0.33554  1.42186e-17  0  0  0  0
42  10.2249  -1.20351e-14  9.94209  -2.14e-15  3.72357  3.85369e-16  0.337841  1.57385e-17  0  0  0  0
44  9.56685  -4.24337e-15  9.97179  -1.9017e-15  6.45371  -7.82761e-16  0.355931  1.02083e-17  0  0  0  0
46  11.286  1.07795e-14  9.98519  -1.65925e-15  6.4665  -4.51324e-17  0.372082  9.39039e-18  0  0  0  0
48  10.3573  2.25215e-14  10.0089  -1.28626e-15  5.60999  1.30876e-16  0.382025  9.58498e-18  0  0  0  0
50  10.838  -7.73527e-15  10.0405  -1.24442e-15  8.76937  -7.65629e-15  0.40677  -2.91757e-17  0  0  0  0
52  10.5376  2.85033e-15  10.0688  -9.70359e-16  9.59364  7.81151e-16  0.433084  -2.40666e-17  0  0  0  0
54  10.2553  9.02641e-15  10.1005  -1.15474e-15  8.8106  -3.33004e-15  0.453447  -3.81093e-17  0  0  0  0
56  10.9516  1.57808e-14  10.1353  -9.67523e-16  7.30266  5.819e-16  0.465483  -3.39223e-17  0  0  0  0
58  9.51743  -1.25757e-14  10.1603  -7.97738e-16  7.17306  1.05816e-15  0.475975  -2.80999e-17  0  0  0  0
60  10.6414  -1.20706e-14  10.1672  -8.00779e-16  7.21092  2.31695e-16  0.48578  -2.60491e-17  0  0  0  0
62  9.69758  -9.35929e-15  10.1853  -4.57918e-16  8.03882  1.21895e-15  0.498015  -2.0359e-17  0  0  0  0
64  11.0559  8.18491e-15  10.195  -3.66614e-16  7.12221  -4.82403e-15  0.505948  -3.74717e-17  0  0  0  0
66  11.5366  -5.16863e-15  10.2061  -6.01642e-16  7.21754  -9.55839e-16  0.513655  -3.95471e-17  0  0  0  0
68  10.7041  1.02194e-14  10.2129  -5.14067e-16  6.33173  -7.94342e-16  0.517777  -4.09226e-17  0  0  0  0
70  10.8646  6.83625e-15  10.2247  -4.49869e-16  6.41464  4.24075e-16  0.5219  -3.81449e-17  0  0  0  0
72  10.0412  1.08018e-14  10.2307  -5.40716e-16  6.51776  2.07512e-16  0.526089  -3.6245e-17  0  0  0  0
74  10.5822  -3.94203e-14  10.2348  -6.80353e-16  6.26442  -9.43338e-16  0.529225  -3.80603e-17  0  0  0  0
76  10.1648  1.32239e-15  10.2432  -5.93681e-16  4.66862  -4.57033e-17  0.527335  -3.70454e-17  0  0  0  0
78  9.02969  -3.78938e-15  10.2345  -4.57496e-16  5.46684  -5.71806e-16  0.527905  -3.76377e-17  0  0  0  0
80  10.6802  -2.82341e-16  10.2342  -4.82439e-16  4.59139  -3.08599e-16  0.52594  -3.7444e-17  0  0  0  0
82  10.4104  6.76202e-15  10.2427  -5.24904e-16  4.60654  -5.63938e-16  0.524126  -3.79704e-17  0  0  0  0
84  9.85129  -1.29514e-16  10.2529  -4.73168e-16  4.51529  7.52983e-17  0.522164  -3.67407e-17  0  0  0  0
86  10.4589  1.29963e-14  10.2496  -3.60938e-16  5.43439  3.11583e-15  0.522724  -2.75742e-17  0  0  0  0
88  10.4099  -3.84251e-15  10.2467  -4.00296e-16  4.58254  5.2129e-16  0.521071  -2.55306e-17  0  0  0  0
90  8.91905  -3.59126e-15  10.2366  -3.01396e-16  2.825  1.4719e-15  0.515107  -2.12125e-17  0  0  0  0
92  10.5937  -6.23646e-15  10.2277  -1.18898e-16  5.36199  6.46972e-16  0.515621  -1.91172e-17  0  0  0  0
94  10.3922  1.07427e-14  10.2312  -2.35755e-16  4.57142  2.29485e-15  0.514229  -1.31981e-17  0  0  0  0
96  10.5659  1.89814e-15  10.2419  -4.30414e-16  6.44894  6.13738e-16  0.517268  -1.14639e-17  0  0  0  0
98  10.4028  -8.35504e-16  10.2514  -3.3169e-16  5.55531  -2.42824e-16  0.518137  -1.17552e-17  0  0  0  0
100  11.3333  1.48086e-14  10.2687  -2.62817e-16  5.47257  -9.44911e-16  0.518784  -1.35938e-17  0  0  0  0
102  9.87328  -4.18118e-16  10.2708  -2.61319e-16  3.65169  -1.54234e-16  0.515445  -1.36335e-17  0  0  0  0
104  10.4021  -2.15586e-14  10.2665  -2.42924e-16  4.60855  1.60875e-16  0.514283  -1.30012e-17  0  0  0  0
106  10.0908  -9.33708e-15  10.2563  -2.31068e-16  4.63186  1.91078e-16  0.513219  -1.23323e-17  0  0  0  0
108  10.8358  1.19109e-15  10.2493  -2.14219e-16  3.79789  3.76705e-17  0.510496  -1.20037e-17  0  0  0  0
110  10.7367  -2.30853e-14  10.2476  -3.17492e-16  3.7482  -2.2597e-17  0.507782  -1.18088e-17  0  0  0  0
112  10.5137  1.18045e-15  10.2359  -3.10499e-16  2.77348  -1.41296e-16  0.503264  -1.18543e-17  0  0  0  0
114  9.45623  -5.47915e-15  10.2392  -3.48689e-16  2.84285  1.3683e-16  0.499053  -1.13632e-17  0  0  0  0
116  8.42794  -3.66483e-16  10.225  -3.07691e-16  3.56624  -4.00702e-15  0.496365  -1.87092e-17  0  0  0  0
118  9.51339  6.08034e-15  10.2171  -4.12661e-16  2.83947  6.80825e-16  0.492432  -1.7102e-17  0  0  0  0
120  10.7071  1.36833e-14  10.2138  -3.84852e-16  3.69692  -3.86905e-16  0.4902  -1.74945e-17  0  0  0  0
122  9.96233  6.68171e-15  10.2169  -3.88872e-16  4.68361  -2.64889e-16  0.48981  -1.76551e-17  0  0  0  0
124  10.7489  -1.81667e-14  10.2229  -3.00898e-16  5.49806  3.29264e-16  0.490863  -1.67677e-17  0  0  0  0
126  11.1281  2.15645e-14  10.2245  -3.34479e-16  2.72067  1.29495e-17  0.48709  -1.64563e-17  0  0  0  0
128  10.1206  -2.30051e-14  10.2214  -3.38648e-16  4.65171  -7.64952e-16  0.486719  -1.74739e-17  0  0  0  0
130  10.316  2.04441e-14  10.2281  1.28596e-16  3.72037  -2.75916e-15  0.484807  -2.17813e-17  0  0  0  0
132  10.3427  -6.08985e-14  10.2317  6.08952e-17  4.67869  1.41714e-15  0.48453  -1.9101e-17  0  0  0  0
134  10.3734  -3.72764e-14  10.2312  5.56861e-16  4.67121  -8.95159e-16  0.484249  -2.02367e-17  0  0  0  0
136  9.55241  -2.64821e-14  10.2289  1.36186e-15  4.45638  -2.80843e-14  0.483636  -6.44938e-17  0  0  0  0
138  10.4468  -4.10577e-14  10.2339  2.00498e-15  5.1552  -2.96768e-12  0.484134  -4.70049e-15  0  0  0  0
140  9.20052  4.6951e-15  10.2302  2.35732e-15  5.40452  -4.31629e-15  0.485001  -4.63482e-15  0  0  0  0
142  10.105  -6.8083e-13  10.2311  4.91373e-17  4.53697  -3.3014e-13  0.484526  -5.06481e-15  0  0  0  0
144  10.003  -7.38846e-14  10.2262  -3.77382e-16  3.79112  -1.85194e-15  0.482953  -4.99198e-15  0  0  0  0
146  10.5621  -3.6211e-13  10.2221  -5.07512e-16  4.7169  4.98947e-14  0.482787  -4.84519e-15  0  0  0  0
148  9.64915  1.93568e-13  10.2225  -2.47608e-14  3.76214  -8.62069e-16  0.481243  -4.77622e-15  0  0  0  0
150  10.1512  -4.19884e-13  10.2175  -1.61003e-14  5.45539  -3.53117e-13  0.482161  -5.21244e-15  0  0  0  0
152  10.4925  4.57056e-12  10.2216  9.49218e-15  5.46271  3.48001e-13  0.483064  -4.64888e-15  0  0  0  0
10  0  0  0  0  0.841042  -1.20257e-15  inf  -inf  0  0  0  0
12  9.20216  1.59844e-14  9.27754  -7.25531e-16  0.803663  -2.35587e-15  0.16447  -3.55844e-16  0  0  0  0
14  7.76905  7.21921e-15  9.26714  2.335e-16  2.48138  1.07743e-15  0.206304  -1.24051e-16  0  0  0  0
16  8.27799  -1.55084e-15  9.44025  -1.45806e-15  2.05964  -5.0097e-14  0.206191  -1.7526e-15  0  0  0  0
18  8.94801  1.20037e-14  9.4123  2.92733e-16  1.40881  -1.35187e-15  0.189863  -1.34825e-15  0  0  0  0
20.0005  9.57699  7.25821e-16  9.44384  -2.68043e-16  0.883922  -2.69087e-15  0.169569  -1.13241e-15  0  0  0  0
22.0005  9.40361  1.27521e-14  9.50362  -1.13697e-15  1.69625  1.59698e-17  0.169579  -9.43413e-16  0  0  0  0
24.0005  8.85707  -3.8989e-15  9.46865  -9.55687e-16  0.700278  -2.36711e-15  0.155357  -8.42455e-16  0  0  0  0
26.0005  8.77998  1.15029e-14  9.48289  -9.94766e-16  0.860127  5.00942e-16  0.146689  -7.30886e-16  0  0  0  0
28.0005  9.18772  9.00685e-15  9.51683  -2.20208e-16  2.57363  2.36953e-16  0.158986  -6.47044e-16  0  0  0  0
30.0005  9.23409  -8.98315e-16  9.55422  -2.74511e-16  2.5979  -3.21428e-15  0.169066  -6.14482e-16  0  0  0  0
32.0005  10.6527  -2.21732e-14  9.59773  -5.9453e-16  4.2418  1.61963e-14  0.192259  -4.11381e-16  0  0  0  0
34.0005  10.8319  2.37587e-15  9.65759  -5.12494e-16  4.50139  -5.44213e-16  0.213749  -3.81635e-16  0  0  0  0
36.0005  10.5783  1.29016e-15  9.68669  -7.77086e-16  4.50813  -3.59319e-16  0.231984  -3.55042e-16  0  0  0  0
38.0005  9.94455  -1.16331e-14  9.72377  -3.89641e-16  4.5016  -2.86551e-17  0.247568  -3.29887e-16  0  0  0  0
40  10.0291  1.916e-14  9.75303  -5.28498e-16  4.34279  1.34082e-14  0.260016  -2.18506e-16  0  0  0  0
42  11.0672  1.054e-14  9.79083  -7.20472e-16  6.65882  -3.45588e-18  0.285382  -2.04871e-16  0  0  0  0
44  9.82636  5.85393e-15  9.83315  -5.70832e-16  7.52501  -3.09478e-15  0.31286  -2.11024e-16  0  0  0  0
46  10.0379  -8.09724e-15  9.85207  -5.65162e-16  6.99422  -1.42193e-15  0.334336  -2.072e-16  0  0  0  0
48  10.1072  7.76756e-16  9.89153  -7.98672e-16  7.17016  1.08251e-15  0.354477  -1.90598e-16  0  0  0  0
50  10.9087  -8.96244e-15  9.92  -4.17524e-16  6.31243  6.3686e-18  0.368315  -1.81036e-16  0  0  0  0
52  10.8213  -3.14424e-15  9.95334  -3.41312e-16  5.47069  7.65694e-16  0.376827  -1.68769e-16  0  0  0  0
54  9.65243  5.15075e-15  9.98893  -3.82571e-16  5.39381  -6.1761e-16  0.384216  -1.63905e-16  0  0  0  0
56  10.5536  2.42688e-15  10.0015  -4.80104e-16  4.55899  -4.0762e-16  0.387333  -1.58551e-16  0  0  0  0
58  9.8578  -8.46883e-15  9.99254  -7.19102e-16  5.41911  2.4613e-15  0.393773  -1.41689e-16  0  0  0  0
60  10.4792  9.94292e-15  10.0082  -7.45839e-16  5.52412  -1.10688e-13  0.400119  -5.78772e-16  0  0  0  0
62  11.3211  4.38794e-15  10.03  -4.76612e-16  5.46304  1.72543e-16  0.405741  -5.55848e-16  0  0  0  0
64  10.321  2.06019e-15  10.0438  -4.8325e-16  5.45356  -3.36252e-16  0.410912  -5.36507e-16  0  0  0  0
66  11.0896  -1.34847e-16  10.059  -7.12833e-16  6.35316  1.28952e-16  0.418927  -5.16885e-16  0  0  0  0
68  10.1142  -3.57239e-15  10.0639  -6.4421e-16  5.21593  -8.85278e-17  0.422467  -4.99367e-16  0  0  0  0
70  10.0711  -4.95037e-16  10.067  -7.84086e-16  3.56475  -6.58543e-16  0.420267  -4.84916e-16  0  0  0  0
72  9.03041  -1.29723e-14  10.0614  -7.32214e-16  2.75889  2.70766e-16  0.41561  -4.684e-16  0  0  0  0
74  10.2018  -7.82751e-15  10.0539  -6.20813e-16  2.75865  -4.46738e-17  0.411243  -4.53902e-16  0  0  0  0
76  10.3558  1.12399e-15  10.0559  -7.23916e-16  2.71623  -2.27205e-15  0.407012  -4.47033e-16  0  0  0  0
78  9.40852  -1.80608e-14  10.0525  -8.8747e-16  1.87231  6.52154e-17  0.400548  -4.33693e-16  0  0  0  0
80  8.3567  6.33593e-15  10.0454  -8.80021e-16  1.85666  -5.57238e-17  0.394408  -4.21461e-16  0  0  0  0
82  8.84284  -7.20446e-15  10.0422  -9.10682e-16  2.60485  1.32864e-15  0.390688  -4.06063e-16  0  0  0  0
84  9.94686  -5.74887e-15  10.0415  -8.98509e-16  2.72176  2.42163e-16  0.387485  -3.94434e-16  0  0  0  0
86  9.85686  3.83397e-15  10.0309  -6.79486e-16  5.16255  -2.44013e-14  0.390874  -4.48268e-16  0  0  0  0
88  10.865  -6.30801e-15  10.0326  -6.22632e-16  5.37176  2.25726e-16  0.394625  -4.36195e-16  0  0  0  0
90  11.3544  -2.15345e-14  10.0472  -8.14843e-16  4.51996  -3.08846e-16  0.396059  -4.26062e-16  0  0  0  0
92  10.8002  3.65971e-15  10.0528  -7.55494e-16  4.42703  9.81146e-16  0.397197  -4.13278e-16  0  0  0  0
94  10.5299  -1.06369e-14  10.0525  -7.31871e-16  4.49847  1.02602e-15  0.398451  -4.00995e-16  0  0  0  0
96  10.996  8.49808e-15  10.0553  -6.35604e-16  4.44978  1.34236e-18  0.399533  -3.91666e-16  0  0  0  0
98  9.0137  1.65229e-14  10.0526  -5.37085e-16  5.36525  -2.6775e-17  0.402646  -3.82826e-16  0  0  0  0
100  10.2036  1.39772e-14  10.0647  -7.60914e-16  6.19359  -3.19393e-16  0.407462  -3.75028e-16  0  0  0  0
102  10.1855  -1.98292e-14  10.0678  -8.99711e-16  6.36593  1.11353e-16  0.412443  -3.66633e-16  0  0  0  0
104  9.11648  2.46314e-15  10.0738  -1.05097e-15  6.34873  4.93132e-16  0.417176  -3.57783e-16  0  0  0  0
106  11.7288  -5.90392e-15  10.0874  -1.1401e-15  7.91247  7.97486e-16  0.424969  -3.48668e-16  0  0  0  0
108  12.0268  2.12729e-15  10.0908  -9.43088e-16  8.6971  -3.51513e-15  0.434045  -3.48726e-16  0  0  0  0
110  10.5697  4.33573e-15  10.0999  -9.44213e-16  6.33835  -6.41647e-16  0.438041  -3.43035e-16  0  0  0  0
112  9.94526  1.27058e-14  10.1087  -8.16494e-16  5.96835  1.42457e-14  0.441155  -3.08376e-16  0  0  0  0
114  9.97069  1.65121e-15  10.1165  -7.88154e-16  5.46652  -1.30037e-16  0.443183  -3.02696e-16  0  0  0  0
116  9.94621  -1.59602e-15  10.1176  -8.37825e-16  6.23711  2.00483e-15  0.44659  -2.93202e-16  0  0  0  0
118  8.84296  -1.69674e-14  10.1196  -1.00571e-15  6.2537  -2.86841e-15  0.4499  -2.93084e-16  0  0  0  0
120  10.9212  2.61083e-15  10.1239  -1.00515e-15  5.5351  -7.95605e-17  0.451784  -2.879e-16  0  0  0  0
122  11.6973  -1.70865e-14  10.1243  -1.02313e-15  6.03521  5.0999e-15  0.454494  -2.73652e-16  0  0  0  0
124  11.6253  -2.00173e-14  10.1291  -1.03296e-15  7.04247  1.5683e-16  0.458875  -2.68576e-16  0  0  0  0
126  10.2311  -4.1707e-15  10.1459  -1.16063e-15  4.5174  -1.43112e-15  0.458752  -2.66413e-16  0  0  0  0
128  10.9517  -6.66501e-15  10.1549  -1.27696e-15  6.91855  -1.56121e-15  0.462703  -2.64543e-16  0  0  0  0
130  11.3463  1.03851e-14  10.1601  -1.17627e-15  6.84324  -8.86245e-16  0.466397  -2.61611e-16  0  0  0  0
132  10.4497  1.21174e-14  10.1668  -1.17732e-15  6.45663  1.17175e-13  0.469336  -6.52319e-17  0  0  0  0
134  11.9251  7.45609e-15  10.1725  -1.05641e-15  7.04441  1.24073e-15  0.473128  -6.21786e-17  0  0  0  0
136  11.0144  -4.58774e-15  10.1804  -1.12373e-15  7.22512  6.83276e-16  0.477086  -6.0107e-17  0  0  0  0
138  11.49  -7.83145e-15  10.1949  -1.15199e-15  8.76521  -7.89966e-16  0.483327  -6.04022e-17  0  0  0  0
140  9.83606  7.86483e-15  10.1998  -1.18995e-15  8.79384  -7.32366e-16  0.489421  -6.05996e-17  0  0  0  0
142  10.4935  -1.98308e-14  10.2133  -1.19279e-15  9.28236  5.10013e-15  0.496069  -5.1954e-17  0  0  0  0
144  10.8261  1.20283e-14  10.2224  -1.18748e-15  6.37655  1.05334e-16  0.498182  -5.10213e-17  0  0  0  0
146  11.8252  -1.19902e-15  10.2321  -1.21011e-15  7.18661  1.53669e-15  0.501425  -4.80112e-17  0  0  0  0
148  10.3572  1.13256e-14  10.2377  -1.09956e-15  7.30117  1.3643e-15  0.504739  -4.53381e-17  0  0  0  0
150  9.86169  -8.74012e-15  10.2325  -1.05961e-15  7.99172  1.10885e-15  0.508945  -4.31064e-17  0  0  0  0
152  10.8104  -1.88254e-14  10.2381  -1.11012e-15  6.98294  -9.66123e-16  0.511612  -4.386e-17  0  0  0  0
154  11.5433  1.89154e-14  10.2513  -1.02213e-15  6.35181  -2.50816e-16  0.513328  -4.35992e-17  0  0  0  0
156  10.7646  7.39606e-15  10.2605  -9.5105e-16  8.67443  2.04935e-15  0.518179  -4.01946e-17  0  0  0  0
158  10.6175  2.1175e-14  10.2684  -9.99689e-16  8.37448  -7.95252e-15  0.522494  -5.03981e-17  0  0  0  0
160  10.7607  -1.11105e-14  10.2734  -9.85539e-16  7.98371  2.27875e-16  0.526172  -4.94223e-17  0  0  0  0
162  10.1436  -3.26016e-15  10.2773  -1.05134e-15  7.12835  -6.85039e-16  0.528628  -4.96733e-17  0  0  0  0
164  10.3682  -2.33657e-14  10.2788  -1.08908e-15  7.18034  -8.3752e-16  0.531088  -5.01159e-17  0  0  0  0
166  11.3903  -1.06623e-14  10.2833  -1.0803e-15  5.45955  -1.56241e-16  0.531279  -4.96737e-17  0  0  0  0
168  10.2858  2.51671e-15  10.2782  -1.06499e-15  6.49468  1.25204e-13  0.532775  1.09441e-16  0  0  0  0
170  11.0467  3.85846e-14  10.2838  -9.80568e-16  5.21825  -3.2332e-16  0.532638  1.07669e-16  0  0  0  0
172  8.59883  -2.74003e-15  10.2748  -8.45286e-16  2.73328  4.02923e-18  0.529437  1.06345e-16  0  0  0  0
174  9.85209  5.20036e-15  10.2753  -8.00113e-16  4.44347  -2.25461e-16  0.528399  1.04773e-16  0  0  0  0
176  9.67765  3.89441e-15  10.2736  -7.93052e-16  5.26602  -7.42121e-16  0.528377  1.02616e-16  0  0  0  0
178  11.5707  -1.19728e-14  10.2714  -7.93172e-16  5.27711  -5.17053e-16  0.528369  1.00779e-16  0  0  0  0
180  10.4552  1.02247e-14  10.2721  -7.90937e-16  5.35378  -1.02389e-15  0.528452  9.8389e-17  0  0  0  0
182  9.60228  3.50455e-16  10.2724  -7.38092e-16  6.06514  -4.74018e-15  0.529359  9.17331e-17  0  0  0  0
184  9.522  1.36383e-14  10.2681  -7.01822e-16  5.30489  7.43103e-17  0.529372  9.07641e-17  0  0  0  0
186  10.3117  6.65236e-15  10.2667  -6.65774e-16  4.56313  2.90939e-17  0.528542  8.97658e-17  0  0  0  0
188  10.6563  1.44227e-14  10.2666  -6.44219e-16  5.18627  -2.8034e-15  0.528431  8.56073e-17  0  0  0  0
190  9.76591  -1.75367e-14  10.2658  -5.79604e-16  4.19972  -1.31631e-15  0.527226  8.31935e-17  0  0  0  0
192  10.3138  -1.09712e-14  10.2685  -6.00427e-16  6.1068  1.08277e-15  0.528143  8.34691e-17  0  0  0  0
194  10.4327  1.26528e-14  10.2687  -5.81044e-16  5.25169  -2.51923e-16  0.52811  8.2288e-17  0  0  0  0
196  11.277  1.11531e-14  10.2752  -5.62082e-16  5.25307  5.20513e-15  0.52808  8.70001e-17  0  0  0  0
198  8.4566  9.30661e-16  10.2748  -4.89178e-16  5.4113  4.79199e-17  0.528219  8.61256e-17  0  0  0  0
200  10.0367  -1.12529e-14  10.2727  -4.5031e-16  6.19703  5.6434e-17  0.529182  8.52784e-17  0  0  0  0
202  11.0108  1.11069e-14  10.2731  -3.95535e-16  5.69853  9.86612e-15  0.529606  9.46673e-17  0  0  0  0
204  9.89747  -1.87387e-14  10.2761  -3.54982e-16  3.67366  -2.02344e-16  0.527933  9.34828e-17  0  0  0  0
206  9.71786  -1.78824e-15  10.2768  -3.76848e-16  6.11285  -5.98579e-16  0.528784  9.19181e-17  0  0  0  0
208  9.88833  -1.64902e-15  10.2749  -4.35767e-16  5.99465  1.93604e-15  0.529498  9.29452e-17  0  0  0  0
210  10.0466  1.14152e-14  10.2751  -4.4804e-16  4.56988  -1.33606e-16  0.528773  9.18821e-17  0  0  0  0
212  9.72827  -8.24744e-16  10.2763  -5.15772e-16  5.35361  -3.65437e-15  0.528838  8.73542e-17  0  0  0  0
214  10.0338  9.15697e-15  10.2749  -5.02375e-16  4.6172  -2.31935e-16  0.52818  8.62704e-17  0  0  0  0
216  10.7572  1.71003e-14  10.2783  -4.85291e-16  7.1816  -8.10162e-16  0.530024  8.46463e-17  0  0  0  0
218  9.46619  -2.31893e-14  10.2777  -5.08482e-16  7.13308  3.92224e-16  0.531787  8.42095e-17  0  0  0  0
220  10.7749  1.22203e-14  10.2825  -4.98298e-16  5.45312  -4.01956e-16  0.531915  8.30247e-17  0  0  0  0
222  10.9627  -1.15207e-14  10.2882  -5.17919e-16  6.73335  -9.71548e-17  0.53325  8.21498e-17  0  0  0  0
224  9.90775  -2.61636e-14  10.2877  -4.90946e-16  5.20647  2.54486e-16  0.533132  8.16199e-17  0  0  0  0
226  9.9864  4.6781e-15  10.2868  -4.9416e-16  6.22027  -5.65546e-16  0.533955  8.03405e-17  0  0  0  0
228  10.7678  9.11202e-15  10.288  -5.24877e-16  6.2218  -1.04955e-15  0.534764  7.86405e-17  0  0  0  0
230  9.4306  -6.55153e-15  10.2835  -5.55701e-16  4.51456  1.21528e-16  0.534007  7.80361e-17  0  0  0  0
232  10.433  -2.11403e-14  10.2805  -5.76856e-16  4.61316  2.16253e-16  0.533352  7.75279e-17  0  0  0  0
234  9.80214  -5.24373e-15  10.2808  -4.7914e-16  4.59364  -4.30493e-16  0.532691  7.64513e-17  0  0  0  0
236  10.118  4.01158e-15  10.2807  -4.83114e-16  4.61872  -2.44406e-16  0.532065  7.55584e-17  0  0  0  0
238  11.3281  4.63706e-15  10.2812  -3.73906e-16  5.40727  -5.31244e-16  0.532141  7.44296e-17  0  0  0  0
240  10.1764  2.51742e-15  10.2822  -3.64634e-16  4.07453  -2.29014e-14  0.531057  5.38682e-17  0  0  0  0
242  10.1936  -1.04837e-14  10.2836  -3.5929e-16  6.25475  6.22086e-16  0.53187  5.39401e-17  0  0  0  0
244  10.4816  6.57552e-15  10.2826  -3.46709e-16  6.3399  1.43335e-16  0.532743  5.36016e-17  0  0  0  0
246  9.9207  2.23573e-14  10.2846  -2.69724e-16  5.46832  3.96827e-16  0.532863  5.34836e-17  0  0  0  0
248  8.34039  -1.93707e-15  10.2816  -2.63164e-16  5.39359  1.89847e-16  0.532917  5.31937e-17  0  0  0  0
250  10.1856  5.87287e-15  10.2807  -1.79727e-16  6.78466  1.35144e-15  0.53413  5.38766e-17  0  0  0  0
252  9.306  -1.31643e-14  10.2838  -1.9497e-16  5.17657  -5.97457e-17  0.533994  5.3382e-17  0  0  0  0
254  10.6194  1.13554e-14  10.2852  -2.06744e-16  6.02905  7.63423e-15  0.534559  5.9202e-17  0  0  0  0
256  10.2739  4.15994e-15  10.2869  -1.15548e-16  5.3281  8.16881e-16  0.534545  5.93848e-17  0  0  0  0
258  9.23427  4.50011e-15  10.2881  -7.45369e-17  5.25547  1.44357e-15  0.534472  6.00701e-17  0  0  0  0
260  11.0293  1.22884e-14  10.2839  -6.87318e-17  6.04886  -1.53069e-15  0.535035  5.8365e-17  0  0  0  0
262  8.99247  4.45922e-15  10.2841  -1.94828e-17  6.98867  1.95162e-16  0.536336  5.80566e-17  0  0  0  0
264  10.4287  1.83563e-14  10.2833  -2.55463e-17  6.26471  1.54521e-15  0.537045  5.88162e-17  0  0  0  0
266  10.3089  6.67411e-15  10.2829  1.44576e-17  5.46617  1.63038e-16  0.53712  5.84841e-17  0  0  0  0
268  10.4949  3.53781e-15  10.2851  2.3999e-17  6.12746  -6.97307e-17  0.537706  5.79767e-17  0  0  0  0
270  11.571  1.21411e-14  10.2886  6.46382e-17  6.02146  1.04847e-15  0.538202  5.83372e-17  0  0  0  0
272  10.9707  8.67599e-15  10.2889  5.54848e-17  6.08126  1.74736e-15  0.538736  5.92257e-17  0  0  0  0
274  8.87553  -8.59287e-15  10.2881  1.71716e-17  6.20665  -4.70855e-16  0.539357  5.84204e-17  0  0  0  0
276  10.1855  5.70178e-15  10.2868  4.56345e-17  6.76814  4.19066e-14  0.54039  8.94898e-17  0  0  0  0
10  0  0  0  0  3.47743  8.9711e-16  inf  inf  0  0  0  0
12  9.5213  -2.98011e-16  9.94757  1.33061e-15  3.54109  -6.79254e-16  0.701852  2.17856e-17  0  0  0  0
14  9.66208  -1.7431e-15  9.74155  4.72499e-16  2.72404  7.07916e-17  0.487128  1.44324e-17  0  0  0  0
16  10.2373  -2.37338e-16  9.77862  5.13024e-16  3.79536  -4.95884e-14  0.451264  -1.64333e-15  0  0  0  0
18  10.0713  -6.7856e-17  9.88781  4.84994e-17  4.43146  -1.57756e-15  0.449235  -1.27193e-15  0  0  0  0
20.0005  10.0206  -8.28207e-16  9.93801  -2.7644e-16  3.65395  1.18892e-17  0.432467  -1.01731e-15  0  0  0  0
22.0005  10.2546  -2.34767e-14  9.9111  -1.82403e-15  4.55015  -2.49062e-17  0.436225  -8.48172e-16  0  0  0  0
24.0005  10.5532  1.39605e-14  9.94511  -1.27155e-15  4.5147  3.27892e-16  0.438403  -7.22321e-16  0  0  0  0
26.0005  10.7747  -2.16782e-14  9.97532  -1.72212e-15  4.60743  -4.19478e-16  0.441195  -6.37274e-16  0  0  0  0
28.0005  9.66233  -4.93269e-15  10.0361  -2.19419e-15  4.53524  1.08851e-16  0.442565  -5.65256e-16  0  0  0  0
30.0005  9.98872  8.37145e-15  10.0086  -1.10036e-15  5.07123  -4.01358e-16  0.449021  -5.12744e-16  0  0  0  0
32.0005  10.9517  -8.54225e-15  10.0617  -6.77653e-16  7.45873  -1.91694e-15  0.476008  -4.83558e-16  0  0  0  0
34.0005  10.0003  1.80969e-16  10.1187  -7.69797e-16  6.77873  1.38539e-15  0.49283  -4.31717e-16  0  0  0  0
36.0005  10.3675  7.32007e-15  10.1431  -8.05324e-16  3.72419  -8.98331e-17  0.483567  -3.99199e-16  0  0  0  0
38.0005  10.6727  -1.19676e-15  10.1447  -5.90225e-16  3.68013  -5.73326e-17  0.475313  -3.71094e-16  0  0  0  0
40  9.86048  7.05156e-15  10.128  -6.94364e-16  4.59089  8.29555e-17  0.474232  -3.45801e-16  0  0  0  0
42  11.2294  2.52927e-14  10.1364  -4.4785e-16  5.44023  -5.76627e-16  0.478594  -3.27793e-16  0  0  0  0
44  10.0159  7.23315e-15  10.1678  -2.90784e-16  6.26078  3.57805e-16  0.487269  -3.06406e-16  0  0  0  0
46  10.5564  -2.1842e-16  10.2073  -3.24069e-16  8.76778  2.18592e-15  0.508909  -2.77239e-16  0  0  0  0
48  11.0031  -1.46608e-14  10.2329  -3.56586e-16  7.2142  1.28695e-16  0.520093  -2.61971e-16  0  0  0  0
50  10.976  -1.73631e-14  10.2607  -3.07811e-16  7.94906  -2.00734e-15  0.533834  -2.58909e-16  0  0  0  0
52  10.3374  -7.43776e-15  10.2869  -3.35725e-16  6.26942  1.33261e-14  0.538268  -1.83122e-16  0  0  0  0
54  10.4776  -3.71235e-15  10.3138  -3.59241e-16  5.50643  -9.25109e-16  0.53883  -1.79004e-16  0  0  0  0
56  10.1311  -2.66854e-14  10.3392  -3.92306e-16  5.41916  -5.73878e-16  0.538964  -1.73716e-16  0  0  0  0
58  10.112  -2.45863e-14  10.3292  -5.56644e-16  4.4765  -7.31543e-16  0.53516  -1.69526e-16  0  0  0  0
60  11.1822  -1.93312e-14  10.3574  -1.3487e-15  6.01476  -3.52734e-16  0.537812  -1.64156e-16  0  0  0  0
62  10.098  1.2276e-14  10.3526  -1.17129e-15  5.15984  7.68652e-16  0.536973  -1.54886e-16  0  0  0  0
64  9.92862  1.76281e-14  10.3312  -1.05078e-15  2.75407  -4.18232e-16  0.527285  -1.50698e-16  0  0  0  0
66  10.7874  -1.14511e-15  10.313  -1.03671e-15  3.54001  1.25083e-15  0.521096  -1.40849e-16  0  0  0  0
68  10.0857  -1.90935e-14  10.3148  -1.11327e-15  4.4269  -2.19305e-15  0.518393  -1.43554e-16  0  0  0  0
70  10.8499  -1.61562e-15  10.2975  -9.78691e-16  4.48347  -3.50209e-16  0.516058  -1.39936e-16  0  0  0  0
72  10.9083  2.16595e-14  10.3076  -7.82511e-16  4.42272  -9.27961e-16  0.513678  -1.38416e-16  0  0  0  0
74  10.2807  -1.45604e-14  10.3102  -5.68829e-16  4.42948  -6.29903e-16  0.511467  -1.36059e-16  0  0  0  0
76  11.1253  -1.74567e-15  10.3058  -5.54384e-16  4.56639  8.02985e-15  0.509806  -1.07603e-16  0  0  0  0
78  9.21771  -1.15359e-15  10.3077  -5.71981e-16  3.67797  -1.03357e-16  0.505629  -1.04742e-16  0  0  0  0
80  11.3774  1.3718e-14  10.3014  -5.12562e-16  2.75781  -4.18987e-16  0.499062  -1.02947e-16  0  0  0  0
82  10.0741  1.40462e-14  10.2917  -2.49071e-16  2.7248  -2.54633e-16  0.492768  -1.00794e-16  0  0  0  0
84  11.0278  8.06447e-15  10.2903  -3.20775e-16  6.28577  -1.3776e-15  0.496439  -1.01793e-16  0  0  0  0
86  11.5985  -1.83082e-14  10.2912  -2.40535e-16  6.08067  -6.16532e-15  0.499376  -1.15339e-16  0  0  0  0
88  10.7851  -1.83121e-14  10.2969  -3.61311e-16  6.11101  -2.74054e-15  0.502241  -1.19409e-16  0  0  0  0
90  10.3744  -6.59345e-15  10.292  -4.69406e-16  4.48657  3.02484e-16  0.500901  -1.15667e-16  0  0  0  0
92  10.2811  -1.16027e-14  10.2905  -4.2771e-16  4.35097  -1.37893e-15  0.499296  -1.16209e-16  0  0  0  0
94  11.2395  3.04864e-15  10.3022  -5.45289e-16  5.3571  6.40553e-16  0.500163  -1.11917e-16  0  0  0  0
96  9.51897  -1.86657e-15  10.2948  -5.9987e-16  5.31478  2.57669e-15  0.500892  -1.03322e-16  0  0  0  0
98  10.2165  -9.55206e-15  10.2859  -5.24034e-16  4.58557  5.05109e-17  0.499929  -1.00859e-16  0  0  0  0
100  10.7783  -1.48051e-14  10.2872  -5.9038e-16  7.05067  -3.9683e-17  0.504488  -9.87062e-17  0  0  0  0
102  10.7631  -1.25076e-14  10.2916  -5.3226e-16  7.02779  -1.19786e-15  0.508799  -9.91644e-17  0  0  0  0
104  9.95264  3.02799e-15  10.3026  -5.63223e-16  4.64858  1.83309e-15  0.507864  -9.31543e-17  0  0  0  0
106  11.1236  6.85606e-15  10.3072  -5.79938e-16  6.3533  8.33536e-16  0.510519  -8.94771e-17  0  0  0  0
108  10.6504  1.33001e-14  10.3214  -5.08571e-16  9.52635  1.59197e-15  0.519542  -8.44021e-17  0  0  0  0
110  9.43806  2.22793e-15  10.3302  -4.61095e-16  8.02939  -5.62025e-17  0.52521  -8.28265e-17  0  0  0  0
112  9.78438  1.2825e-14  10.3303  -4.01364e-16  7.13044  -5.77273e-16  0.528893  -8.23343e-17  0  0  0  0
114  10.9633  -7.81547e-15  10.332  -3.0894e-16  7.06337  -3.99606e-16  0.532305  -8.15195e-17  0  0  0  0
116  10.7598  -1.0663e-14  10.3411  -3.85494e-16  7.14464  3.1064e-16  0.535742  -7.93952e-17  0  0  0  0
118  11.6833  1.027e-14  10.3502  -3.58461e-16  7.63072  -4.44475e-13  0.539952  -9.01027e-16  0  0  0  0
120  9.78198  -1.07443e-14  10.3527  -2.91348e-16  7.02274  8.72408e-17  0.542904  -8.84486e-16  0  0  0  0
122  11.2801  -8.60794e-15  10.3607  -2.96426e-16  8.47822  -3.02481e-15  0.548349  -8.74093e-16  0  0  0  0
124  12.3796  -1.07322e-14  10.3634  -6.15704e-17  5.3629  2.44228e-14  0.548137  -8.15911e-16  0  0  0  0
126  9.66317  1.63524e-14  10.3638  1.39029e-17  6.67585  -8.0621e-14  0.550196  -9.40846e-16  0  0  0  0
128  9.07631  -8.8651e-15  10.367  -2.97636e-17  5.89972  -3.0552e-16  0.550871  -9.25417e-16  0  0  0  0
130  10.0624  -1.95445e-14  10.3663  -7.09735e-17  7.06662  3.73078e-16  0.553467  -9.09372e-16  0  0  0  0
132  9.1749  1.35574e-15  10.3666  -9.8623e-17  6.1719  1.23234e-16  0.554512  -8.94262e-16  0  0  0  0
134  10.1192  2.22957e-15  10.3649  -7.35108e-17  4.60378  -3.6344e-16  0.552993  -8.80424e-16  0  0  0  0
136  10.1169  7.33607e-15  10.364  -6.36903e-17  4.51147  3.46263e-16  0.551377  -8.659e-16  0  0  0  0
138  11.4503  1.12541e-14  10.361  -3.61635e-17  6.9664  1.40168e-15  0.553647  -8.5018e-16  0  0  0  0
140  8.76786  2.59637e-17  10.3626  -1.3634e-17  5.40684  -9.04542e-16  0.553447  -8.38492e-16  0  0  0  0
142  10.0461  2.15466e-14  10.3659  -2.64747e-17  5.43866  -3.30552e-16  0.553302  -8.26288e-16  0  0  0  0
144  10.178  -1.52387e-14  10.3603  9.89849e-18  5.46225  -7.29959e-16  0.553196  -8.15045e-16  0  0  0  0
146  9.93149  4.3868e-15  10.3557  1.87145e-17  3.66266  6.84926e-18  0.550447  -8.03049e-16  0  0  0  0
148  10.6289  1.77405e-14  10.3558  8.63527e-17  4.27812  4.58453e-15  0.54867  -7.84766e-16  0  0  0  0
150  9.49615  3.62021e-15  10.3565  1.32709e-16  4.51235  -3.76158e-16  0.547278  -7.74093e-16  0  0  0  0
152  9.78796  5.0132e-15  10.3548  1.99858e-16  5.07045  4.4598e-13  0.546711  -1.35049e-16  0  0  0  0
154  10.9574  2.66232e-14  10.3585  3.33761e-16  4.98508  4.67266e-15  0.546042  -1.26684e-16  0  0  0  0
156  11.0418  1.80312e-15  10.3544  3.29787e-16  3.62327  -2.2095e-15  0.543525  -1.27975e-16  0  0  0  0
158  10.9303  -6.32964e-15  10.3494  3.87341e-16  3.50738  -1.51744e-14  0.54092  -1.46751e-16  0  0  0  0
160  10.5063  1.05311e-14  10.351  4.45659e-16  3.59399  7.81454e-16  0.5385  -1.43753e-16  0  0  0  0
162  9.65754  -8.5632e-15  10.3451  4.36896e-16  3.55495  1.29254e-14  0.536092  -1.24854e-16  0  0  0  0
164  8.56058  -1.22634e-14  10.342  3.89432e-16  4.51909  5.56099e-16  0.534999  -1.2251e-16  0  0  0  0
166  8.53356  1.6453e-14  10.3357  4.08705e-16  3.63123  4.13297e-16  0.532795  -1.2041e-16  0  0  0  0
168  9.12081  -2.25364e-15  10.3325  3.81139e-16  4.82149  -6.15425e-15  0.532154  -1.26676e-16  0  0  0  0
170  9.25014  -3.29257e-15  10.3257  4.62778e-16  4.4965  -4.9926e-16  0.531123  -1.25717e-16  0  0  0  0
172  9.49539  4.54519e-15  10.3189  3.73924e-16  3.64748  4.04884e-16  0.529069  -1.23665e-16  0  0  0  0
174  9.40815  1.31959e-14  10.3111  3.98167e-16  4.3762  2.55687e-15  0.527953  -1.19038e-16  0  0  0  0
176  9.55557  -1.74431e-14  10.3053  3.39702e-16  3.66977  1.35424e-17  0.526014  -1.17588e-16  0  0  0  0
178  8.70923  2.14742e-15  10.2993  3.0814e-16  5.30897  5.81872e-16  0.526072  -1.15495e-16  0  0  0  0
180  10.562  -7.85741e-15  10.3025  2.04259e-16  7.15873  5.26777e-16  0.528305  -1.13517e-16  0  0  0  0
182  12.0101  -8.74543e-16  10.3035  2.03124e-16  7.02483  -3.72662e-16  0.53033  -1.1263e-16  0  0  0  0
184  9.90965  -1.4972e-14  10.305  1.70908e-16  7.71031  3.76137e-16  0.533097  -1.10903e-16  0  0  0  0
186  9.39992  1.01776e-14  10.3092  1.32918e-16  6.87395  -2.06368e-15  0.53485  -1.11988e-16  0  0  0  0
188  10.7838  2.84925e-14  10.3109  1.61437e-16  6.99622  3.09638e-16  0.536702  -1.10382e-16  0  0  0  0
190  10.7313  4.40014e-15  10.3077  1.71983e-16  6.24041  6.00186e-16  0.537672  -1.08489e-16  0  0  0  0
192  9.68403  9.9184e-15  10.308  1.42722e-16  7.74777  -1.11136e-15  0.540278  -1.08518e-16  0  0  0  0
194  10.5301  -1.56088e-14  10.3141  1.12129e-16  6.13606  1.07614e-15  0.541075  -1.06168e-16  0  0  0  0
196  11.5405  5.18564e-15  10.3213  1.76535e-16  5.65594  4.21963e-14  0.541338  -5.96545e-17  0  0  0  0
198  9.24314  7.12792e-15  10.3211  2.18456e-16  5.22209  9.85691e-15  0.541135  -4.85338e-17  0  0  0  0
200  10.2407  -5.33655e-15  10.3215  1.33281e-16  5.391  -6.07606e-17  0.541114  -4.80868e-17  0  0  0  0
202  10.5657  5.80354e-15  10.3217  1.15757e-16  5.40616  6.35344e-17  0.541108  -4.75197e-17  0  0  0  0
204  10.1441  -1.53847e-14  10.3175  1.30949e-16  5.29631  5.77972e-16  0.54099  -4.6434e-17  0  0  0  0
206  9.79175  -3.49637e-15  10.3171  1.5931e-16  5.94382  -7.13673e-15  0.541535  -5.32426e-17  0  0  0  0
208  11.0434  -4.2138e-15  10.318  1.11959e-16  6.96377  -9.80885e-16  0.543099  -5.36956e-17  0  0  0  0
210  8.91243  1.03227e-16  10.3198  8.65249e-17  6.30249  4.75109e-16  0.54397  -5.26835e-17  0  0  0  0
212  10.7656  -1.88986e-14  10.3217  3.47641e-17  7.04021  -2.20211e-15  0.545555  -5.43422e-17  0  0  0  0
214  11.7393  8.10082e-16  10.3266  1.17186e-16  8.40098  6.13368e-15  0.548443  -4.7796e-17  0  0  0  0
216  11.1925  -1.34062e-14  10.3309  1.13768e-16  7.06471  5.52112e-16  0.549977  -4.67959e-17  0  0  0  0
218  10.409  2.22039e-14  10.3282  1.32815e-16  8.03992  -1.09866e-15  0.552419  -4.74024e-17  0  0  0  0
220  10.7227  -1.2339e-14  10.3305  1.08498e-16  7.07669  1.14366e-15  0.553898  -4.58617e-17  0  0  0  0
222  10.7713  -1.73747e-15  10.3331  5.53467e-17  7.08247  2.92782e-16  0.555354  -4.51529e-17  0  0  0  0
224  10.4393  2.24734e-14  10.3379  8.97147e-17  5.40429  1.25319e-16  0.555215  -4.46137e-17  0  0  0  0
226  10.8363  -5.44476e-15  10.336  6.93942e-17  5.11609  -1.08955e-15  0.554811  -4.52095e-17  0  0  0  0
228  9.87028  9.57799e-15  10.3358  4.12648e-17  5.48107  4.80792e-16  0.554749  -4.43536e-17  0  0  0  0
230  10.5885  1.06342e-14  10.3375  2.29343e-17  6.23423  2.04387e-15  0.555374  -4.20924e-17  0  0  0  0
232  9.02141  -2.04053e-14  10.3385  -2.16732e-17  4.52575  4.46815e-16  0.554448  -4.13106e-17  0  0  0  0
234  10.3967  -2.82629e-15  10.3364  -2.32775e-17  5.34036  1.86268e-15  0.554265  -3.92787e-17  0  0  0  0
236  10.2395  -1.11807e-14  10.3374  -3.56221e-17  5.49434  2.96705e-16  0.554223  -3.86685e-17  0  0  0  0
238  9.48676  3.71181e-16  10.3351  2.77113e-17  6.75012  -2.33684e-14  0.555282  -5.88279e-17  0  0  0  0
240  10.7009  1.49101e-14  10.3367  -8.23592e-17  7.8544  -8.75823e-15  0.557284  -6.59322e-17  0  0  0  0
242  12.2935  -1.41718e-14  10.3472  -3.02675e-16  8.29512  -1.92068e-13  0.55963  -2.3094e-16  0  0  0  0
244  12.5803  -9.39801e-14  10.35  -3.4112e-16  7.97303  -6.61323e-14  0.561662  -2.85489e-16  0  0  0  0
246  9.84391  7.68573e-14  10.3537  -1.96374e-17  7.14315  -4.75032e-15  0.562955  -2.87096e-16  0  0  0  0
10  0  0  0  0  2.75936  4.14546e-17  inf  inf  0  0  0  0
12  10.4954  4.67849e-16  10.1497  -2.49869e-15  3.68963  -3.82756e-16  0.644899  -3.41302e-17  0  0  0  0
14  9.85715  -1.41229e-14  10.1495  -2.20573e-15  3.69599  -2.41899e-17  0.507249  -1.82746e-17  0  0  0  0
16  10.0991  1.12752e-15  10.1704  -2.38572e-15  3.6345  -2.459e-16  0.459316  -2.03797e-17  0  0  0  0
18  8.69165  -9.1873e-15  9.94229  -1.50969e-15  3.69061  1.51077e-16  0.436752  -1.15079e-17  0  0  0  0
20.0005  9.88273  4.5868e-15  9.96881  -2.26231e-15  3.56102  3.09103e-16  0.420622  -3.02423e-18  0  0  0  0
22.0005  10.7158  -9.2817e-15  9.99347  -2.76042e-15  4.31343  6.52873e-16  0.422409  8.36102e-18  0  0  0  0
24.0005  11.22  6.44879e-15  10.0601  -2.7256e-15  4.89968  2.04723e-15  0.43206  3.64127e-17  0  0  0  0
26.0005  10.396  2.25433e-15  10.044  -1.57505e-15  5.42819  1.53651e-16  0.445905  3.37817e-17  0  0  0  0
28.0005  10.6678  -5.66818e-15  10.066  -2.09635e-15  5.47993  -6.58981e-16  0.457248  2.27062e-17  0  0  0  0
30.0005  10.401  1.37077e-14  10.0929  -2.21046e-15  4.55408  2.28987e-16  0.457064  2.27255e-17  0  0  0  0
32.0005  10.7725  -5.8744e-15  10.0849  -1.81788e-15  5.34125  -9.26191e-17  0.46407  1.98175e-17  0  0  0  0
34.0005  10.4553  1.28725e-14  10.1052  -1.60695e-15  5.46339  4.30702e-18  0.470925  1.82019e-17  0  0  0  0
36.0005  10.2803  3.71982e-14  10.1246  -1.67873e-15  5.47263  1.30661e-16  0.476798  1.78069e-17  0  0  0  0
38.0005  10.8815  -5.58081e-15  10.1832  -1.49669e-15  6.06805  -9.37128e-15  0.486084  -5.04027e-17  0  0  0  0
40  9.62882  -2.71503e-15  10.1906  -1.3814e-15  4.57965  -4.17931e-17  0.484209  -4.73212e-17  0  0  0  0
42  10.5848  8.1876e-15  10.1989  -1.5154e-15  4.5254  2.84721e-16  0.48223  -4.25841e-17  0  0  0  0
44  10.5122  -1.18392e-14  10.2031  -1.54643e-15  4.56759  1.37137e-16  0.480732  -3.92725e-17  0  0  0  0
46  10.5373  2.85635e-15  10.2076  -1.41258e-15  5.9497  -7.6183e-16  0.487078  -4.13231e-17  0  0  0  0
48  10.0239  1.18717e-14  10.2209  -9.36678e-16  5.40964  -4.39797e-16  0.489914  -4.14629e-17  0  0  0  0
50  10.0721  2.57161e-14  10.2115  -8.60659e-16  5.50426  1.06737e-15  0.49294  -3.40529e-17  0  0  0  0
52  9.65382  3.94328e-15  10.1946  -6.79308e-16  6.31264  -2.65328e-16  0.499527  -3.36948e-17  0  0  0  0
54  9.5473  3.10315e-15  10.1918  -5.4907e-16  6.10483  3.36061e-15  0.50457  -1.68877e-17  0  0  0  0
56  10.1355  1.32855e-14  10.1831  -4.38481e-16  5.4359  -9.7199e-17  0.506267  -1.65761e-17  0  0  0  0
58  10.3737  -2.21568e-14  10.1985  -8.191e-16  6.85948  -8.87114e-14  0.513753  -3.85516e-16  0  0  0  0
60  11.7607  -2.46126e-14  10.225  -1.17099e-15  8.74692  -4.21479e-15  0.528191  -3.86955e-16  0  0  0  0
62  10.6789  -3.15467e-14  10.2559  -1.28568e-15  8.73472  -3.30124e-16  0.541471  -3.73342e-16  0  0  0  0
64  10.6451  -3.37882e-15  10.2593  -1.29998e-15  9.07713  5.99165e-15  0.555035  -3.37323e-16  0  0  0  0
66  12.0525  2.38572e-15  10.2882  -9.69474e-16  10.4553  2.23375e-15  0.572553  -3.17298e-16  0  0  0  0
68  12.3229  5.55309e-15  10.3137  -8.84976e-16  9.48537  2.2136e-14  0.585518  -2.30025e-16  0  0  0  0
70  12.0786  -1.57952e-14  10.3509  -8.77252e-16  9.55379  -1.83949e-17  0.597847  -2.22419e-16  0  0  0  0
72  11.4735  2.41755e-14  10.3773  -7.14789e-16  10.5764  1.57149e-15  0.612679  -2.10175e-16  0  0  0  0
74  11.2344  -2.14344e-15  10.3976  -6.73909e-16  10.5969  1.97786e-16  0.626648  -2.02989e-16  0  0  0  0
76  12.68  -1.2518e-14  10.4287  -7.26146e-16  9.59485  6.30871e-16  0.636734  -1.94926e-16  0  0  0  0
78  11.4877  8.8373e-15  10.4492  -7.69682e-16  10.2477  -2.96022e-15  0.648147  -1.97899e-16  0  0  0  0
80  11.5777  -1.84015e-15  10.465  -8.44198e-16  9.37252  4.65225e-15  0.656407  -1.78953e-16  0  0  0  0
82  10.5725  9.33222e-16  10.4871  -8.38316e-16  9.48613  -3.0815e-15  0.664524  -1.82542e-16  0  0  0  0
84  11.7923  -4.24711e-15  10.4906  -9.47566e-16  8.0308  -7.47045e-16  0.668269  -1.79627e-16  0  0  0  0
86  11.6644  -9.89897e-15  10.4976  -7.82502e-16  7.26838  1.96253e-15  0.66981  -1.69736e-16  0  0  0  0
88  10.9771  -1.00341e-14  10.5172  -7.37532e-16  8.2794  2.91386e-16  0.673865  -1.64636e-16  0  0  0  0
90  12.3361  -5.14367e-15  10.5309  -6.05245e-16  8.85849  7.64222e-16  0.679164  -1.5861e-16  0  0  0  0
92  11.1238  1.50478e-14  10.546  -6.5772e-16  7.06344  9.63013e-16  0.679827  -1.52393e-16  0  0  0  0
94  10.0812  -4.21791e-15  10.5529  -6.84675e-16  6.47521  -1.61118e-14  0.679058  -1.87126e-16  0  0  0  0
96  9.71065  -2.23032e-14  10.5518  -8.30465e-16  6.15445  6.10165e-15  0.677579  -1.68584e-16  0  0  0  0
98  10.6051  2.3823e-15  10.5472  -8.65101e-16  6.49125  -1.81837e-15  0.676932  -1.68885e-16  0  0  0  0
100  10.3291  2.26178e-14  10.5433  -7.26205e-16  6.2179  3.16371e-15  0.675706  -1.58102e-16  0  0  0  0
102  11.7134  3.12621e-15  10.5445  -6.24734e-16  6.30864  5.0411e-15  0.674732  -1.43706e-16  0  0  0  0
104  10.4048  -1.5218e-15  10.5537  -4.94614e-16  6.85823  2.13462e-15  0.674968  -1.36106e-16  0  0  0  0
106  10.0809  -1.10993e-14  10.5535  -6.37156e-16  6.07211  -7.05556e-16  0.673556  -1.34741e-16  0  0  0  0
108  9.58314  -1.16413e-14  10.5521  -6.30593e-16  5.20388  2.19783e-16  0.67043  -1.31542e-16  0  0  0  0
110  11.6769  -1.69875e-16  10.5504  -5.90458e-16  5.91086  9.02486e-14  0.668843  5.15856e-17  0  0  0  0
112  10.314  -1.12265e-14  10.5416  -5.07777e-16  4.42648  -5.40935e-16  0.664408  4.95134e-17  0  0  0  0
114  11.0648  -2.60797e-14  10.5323  -5.25411e-16  3.31412  -5.77225e-15  0.658004  3.74608e-17  0  0  0  0
116  9.89225  2.35973e-14  10.5237  -4.80956e-16  3.60851  5.9194e-15  0.652398  4.79227e-17  0  0  0  0
118  10.7285  -3.34974e-15  10.5196  -4.85331e-16  4.49017  1.43966e-16  0.648631  4.73018e-17  0  0  0  0
120  11.1771  -3.15632e-16  10.5112  -4.86753e-16  4.55841  3.13525e-16  0.645126  4.70118e-17  0  0  0  0
122  10.1038  1.87169e-14  10.4955  -4.06767e-16  6.08287  3.35207e-15  0.644468  5.21582e-17  0  0  0  0
124  11.4018  4.63896e-15  10.4972  -4.80022e-16  5.35981  -4.32878e-16  0.642565  5.04837e-17  0  0  0  0
126  9.55351  5.59105e-15  10.4973  -3.93452e-16  5.34677  5.81868e-16  0.640705  5.06165e-17  0  0  0  0
128  9.4651  1.03844e-14  10.491  -4.56634e-16  4.50036  9.89751e-17  0.637473  4.99263e-17  0  0  0  0
130  10.8271  -3.10589e-14  10.4905  -5.17868e-16  4.69018  -1.44898e-13  0.634666  -1.92402e-16  0  0  0  0
132  10.9828  -3.33426e-14  10.4916  -6.43705e-16  7.08862  -1.59841e-15  0.635882  -1.91869e-16  0  0  0  0
134  9.98257  4.11666e-16  10.4937  -5.16544e-16  7.9588  -5.663e-16  0.638462  -1.89687e-16  0  0  0  0
136  10.5349  -3.57686e-16  10.4973  -5.21423e-16  7.18341  8.85057e-16  0.63973  -1.85272e-16  0  0  0  0
138  10.228  -3.33841e-16  10.5021  -5.64945e-16  6.70096  4.73456e-14  0.640205  -1.08399e-16  0  0  0  0
140  11.7603  4.11737e-15  10.5049  -4.85805e-16  7.88385  -9.68279e-16  0.642485  -1.08221e-16  0  0  0  0
142  9.88932  -1.04884e-14  10.5023  -5.31808e-16  7.13532  1.63482e-17  0.643561  -1.06557e-16  0  0  0  0
144  10.7598  -1.1924e-14  10.5076  -4.89232e-16  6.07497  -2.82069e-15  0.643023  -1.09176e-16  0  0  0  0
146  9.75539  7.38055e-15  10.5051  -6.0576e-16  7.91626  -6.2609e-16  0.645208  -1.08492e-16  0  0  0  0
148  11.5942  1.65068e-14  10.5088  -6.62233e-16  7.94614  -4.76364e-16  0.647373  -1.0761e-16  0  0  0  0
150  10.6322  6.72926e-15  10.509  -5.93267e-16  5.8935  3.00543e-15  0.646544  -1.01779e-16  0  0  0  0
152  9.87479  8.98834e-16  10.4991  -5.38864e-16  4.55825  -1.2324e-16  0.643858  -1.00519e-16  0  0  0  0
154  9.48612  -1.10614e-14  10.4917  -6.02417e-16  4.5247  -9.20046e-17  0.6412  -9.92506e-17  0  0  0  0
156  9.81245  -9.19436e-15  10.4815  -6.08594e-16  4.56651  1.61922e-16  0.638672  -9.76692e-17  0  0  0  0
158  11.3743  1.63983e-14  10.4737  -6.47997e-16  4.28165  -2.11753e-15  0.635827  -9.92109e-17  0  0  0  0
160  10.3116  5.53705e-15  10.4682  -6.30451e-16  4.3597  2.58352e-16  0.633163  -9.75436e-17  0  0  0  0
162  11.823  -3.10415e-15  10.4733  -6.12943e-16  6.85801  -2.63542e-14  0.633855  -1.30937e-16  0  0  0  0
164  10.8968  -5.02195e-16  10.4748  -5.17898e-16  7.73681  -1.54653e-15  0.635671  -1.31245e-16  0  0  0  0
166  9.40086  1.66438e-14  10.4756  -5.31563e-16  6.19409  8.1318e-16  0.635463  -1.28519e-16  0  0  0  0
168  11.0036  -4.31887e-16  10.4766  -4.91105e-16  5.36904  5.26187e-16  0.634215  -1.26227e-16  0  0  0  0
170  11.2988  -1.77934e-14  10.4715  -4.75595e-16  5.40294  -5.15052e-16  0.633041  -1.25293e-16  0  0  0  0
172  9.71223  -8.92682e-16  10.4674  -4.59732e-16  6.19614  9.15924e-18  0.632875  -1.23734e-16  0  0  0  0
174  11.3619  -3.06937e-14  10.4659  -4.98773e-16  6.02828  1.51442e-15  0.632509  -1.20379e-16  0  0  0  0
176  10.5003  1.61054e-15  10.4675  -5.11642e-16  6.33866  -6.17515e-16  0.632525  -1.19672e-16  0  0  0  0
178  9.28124  -4.64474e-15  10.4658  -5.02456e-16  5.35827  -1.63906e-16  0.631374  -1.18443e-16  0  0  0  0
180  9.23128  6.62792e-15  10.4589  -5.00951e-16  4.53487  -4.58492e-16  0.629281  -1.17589e-16  0  0  0  0
182  9.91613  1.24333e-14  10.4531  -4.61852e-16  3.62316  -8.98061e-17  0.626177  -1.16326e-16  0  0  0  0
184  9.67325  -1.41894e-14  10.4514  -5.10637e-16  5.47866  -4.84619e-16  0.625277  -1.15546e-16  0  0  0  0
186  9.41932  -7.03813e-15  10.4488  -5.50143e-16  5.46294  4.60157e-18  0.624379  -1.14228e-16  0  0  0  0
188  11.3343  1.00186e-14  10.4461  -5.15023e-16  6.29664  8.73931e-16  0.624439  -1.11962e-16  0  0  0  0
190  10.4357  -5.073e-15  10.4478  -4.89629e-16  6.84094  1.61869e-15  0.625102  -1.0892e-16  0  0  0  0
192  9.80402  1.1527e-14  10.4508  -4.68624e-16  6.32908  8.02436e-17  0.625187  -1.07634e-16  0  0  0  0
194  9.8615  -2.22266e-14  10.447  -4.78432e-16  6.7803  -1.67869e-16  0.625762  -1.06647e-16  0  0  0  0
196  9.8842  1.04537e-14  10.4492  -5.1116e-16  6.33857  1.42964e-16  0.625849  -1.05347e-16  0  0  0  0
198  11.8609  -6.89401e-15  10.4554  -5.61519e-16  6.3243  -1.8396e-16  0.625919  -1.04422e-16  0  0  0  0
200  10.7916  -7.05091e-15  10.4569  -5.51402e-16  6.13841  4.96119e-16  0.625792  -1.028e-16  0  0  0  0
202  10.8023  -1.38083e-14  10.4622  -5.59824e-16  6.63435  6.16192e-15  0.626184  -9.53106e-17  0  0  0  0
204  11.6816  1.49379e-14  10.4669  -5.60188e-16  6.79704  -1.62293e-15  0.626736  -9.60012e-17  0  0  0  0
206  10.1263  -4.03589e-15  10.4714  -5.95046e-16  6.26199  -9.87037e-17  0.62673  -9.51223e-17  0  0  0  0
208  10.1088  -1.02905e-14  10.4676  -6.78292e-16  7.60271  7.11232e-16  0.628079  -9.3443e-17  0  0  0  0
210  9.32781  -1.43069e-14  10.4668  -7.07174e-16  6.22768  8.6638e-16  0.628026  -9.16422e-17  0  0  0  0
212  10.1619  -6.96262e-15  10.4675  -7.82983e-16  7.01546  3.1661e-15  0.628754  -8.76001e-17  0  0  0  0
214  10.8112  -9.57108e-15  10.4662  -7.70778e-16  7.08326  2.29713e-16  0.629534  -8.65161e-17  0  0  0  0
216  10.2555  -6.78683e-15  10.4679  -8.24165e-16  6.23143  -6.94206e-17  0.629472  -8.57435e-17  0  0  0  0
218  9.84921  3.11026e-15  10.4671  -7.47201e-16  5.43953  1.75072e-15  0.62865  -8.32357e-17  0  0  0  0
220  10.4606  1.65495e-14  10.4638  -7.0619e-16  5.51927  9.69326e-17  0.627919  -8.23506e-17  0  0  0  0
222  10.3855  6.84914e-15  10.4653  -7.11057e-16  7.27201  1.58419e-16  0.628855  -8.14243e-17  0  0  0  0
224  12.4823  -3.75916e-15  10.4708  -7.11893e-16  7.14015  -1.5415e-15  0.629651  -8.2104e-17  0  0  0  0
226  10.6279  -8.83711e-15  10.4729  -7.39852e-16  5.50186  -4.23206e-16  0.628916  -8.17356e-17  0  0  0  0
228  9.72499  -9.28157e-16  10.4721  -7.17479e-16  7.28864  3.57961e-16  0.629832  -8.06573e-17  0  0  0  0
230  10.6697  -1.38234e-14  10.4739  -7.43566e-16  7.27014  2.81697e-16  0.630716  -7.9668e-17  0  0  0  0
232  11.0209  -1.01836e-14  10.4759  -7.70178e-16  7.3011  2.83226e-16  0.631611  -7.86951e-17  0  0  0  0
234  10.0064  -9.70271e-15  10.477  -7.40807e-16  7.1116  4.81501e-15  0.632322  -7.36934e-17  0  0  0  0
236  10.3434  1.21373e-14  10.4803  -6.85117e-16  6.38105  -2.10363e-16  0.632373  -7.32274e-17  0  0  0  0
238  11.1871  3.00339e-15  10.4814  -6.48166e-16  5.36696  -7.57346e-16  0.631534  -7.32494e-17  0  0  0  0
240  9.39971  2.36342e-16  10.4789  -6.08447e-16  5.38149  -2.5235e-16  0.630722  -7.28318e-17  0  0  0  0
242  9.8434  3.50034e-15  10.4757  -5.78429e-16  4.47806  1.27575e-15  0.629145  -7.11042e-17  0  0  0  0
244  10.2284  -2.29482e-14  10.4725  -6.40779e-16  5.03611  5.6452e-15  0.628072  -6.56715e-17  0  0  0  0
246  10.2838  1.6647e-14  10.4713  -6.25927e-16  4.61002  -3.33712e-15  0.626656  -6.7943e-17  0  0  0  0
248  9.21748  1.7581e-14  10.4642  -6.40316e-16  4.62178  8.81306e-17  0.625274  -6.7298e-17  0  0  0  0
250  8.68458  -1.0008e-14  10.4599  -6.22254e-16  3.69279  -1.70672e-16  0.62314  -6.68794e-17  0  0  0  0
252  11.0334  2.16261e-14  10.4524  -6.00489e-16  3.701  3.64823e-16  0.621049  -6.60252e-17  0  0  0  0
254  8.09678  -1.30554e-14  10.4472  -6.05344e-16  2.80591  4.49562e-17  0.618259  -6.54472e-17  0  0  0  0
256  9.22852  -1.07898e-14  10.4402  -6.73292e-16  2.77301  1.77984e-16  0.615487  -6.47704e-17  0  0  0  0
258  9.43939  -4.66934e-16  10.4354  -6.88425e-16  3.68338  -1.87532e-16  0.613493  -6.43993e-17  0  0  0  0
260  9.33775  -1.02896e-14  10.4315  -6.72766e-16  3.61832  -2.49183e-17  0.61148  -6.3904e-17  0  0  0  0
262  11.4047  2.54132e-16  10.432  -6.55045e-16  4.9731  -6.4269e-14  0.610574  -1.14404e-16  0  0  0  0
264  9.80427  8.96881e-15  10.4296  -6.04344e-16  5.43309  2.70841e-16  0.610044  -1.1329e-16  0  0  0  0
266  10.1612  -6.15202e-15  10.4304  -5.13189e-16  5.4538  -4.62083e-17  0.609539  -1.12441e-16  0  0  0  0
268  10.3611  6.7834e-15  10.4293  -4.87842e-16  6.34319  5.0134e-16  0.609731  -1.11181e-16  0  0  0  0
270  10.4678  4.84538e-15  10.4327  -4.84715e-16  7.19047  8.93539e-18  0.610572  -1.10319e-16  0  0  0  0
272  10.9861  1.42892e-14  10.4338  -4.29798e-16  5.56701  -2.09116e-15  0.610161  -1.11073e-16  0  0  0  0
274  10.2684  1.20386e-14  10.4296  -4.5973e-16  5.32569  -1.02287e-15  0.609573  -1.11006e-16  0  0  0  0
276  10.4634  1.26125e-14  10.4317  -4.27212e-16  6.35216  8.26575e-16  0.609766  -1.0955e-16  0  0  0  0
278  12.6314  -2.37417e-15  10.4322  -4.73347e-16  6.16267  3.82944e-16  0.609814  -1.08447e-16  0  0  0  0
280  9.74769  9.87155e-15  10.4325  -4.7597e-16  7.82923  -2.08373e-15  0.611097  -1.09187e-16  0  0  0  0
282  11.1585  -1.62511e-14  10.4354  -4.6918e-16  8.68108  1.93027e-16  0.612987  -1.08242e-16  0  0  0  0
284  11.7573  -8.14979e-15  10.4379  -4.70696e-16  6.94545  -5.4117e-16  0.613582  -1.07847e-16  0  0  0  0
10  0  0  0  0  1.70102  -1.38084e-16  inf  -inf  0  0  0  0
12  10.4065  -1.04328e-14  9.77799  2.44721e-15  1.81531  1.01566e-16  0.351634  -3.65174e-18  0  0  0  0
14  10.1692  -6.14063e-16  9.75158  3.17667e-15  2.59613  8.70885e-16  0.305623  4.17184e-17  0  0  0  0
16  10.1591  5.76172e-15  9.77825  3.00602e-15  3.47748  2.28543e-15  0.319665  1.03993e-16  0  0  0  0
18  9.03808  -4.78953e-16  9.75684  3.44123e-15  2.64773  2.91014e-16  0.305942  8.52702e-17  0  0  0  0
20.0005  9.44559  1.28818e-14  9.78532  3.267e-15  3.66376  -3.98395e-17  0.318029  6.74193e-17  0  0  0  0
22.0005  8.68368  6.09609e-15  9.81962  3.00606e-15  3.70676  1.5712e-16  0.326803  5.88014e-17  0  0  0  0
24.0005  11.3161  2.20779e-14  9.92528  2.64552e-15  4.45945  4.33309e-17  0.343824  5.10203e-17  0  0  0  0
26.0005  10.9599  -2.14344e-14  9.97178  9.32521e-16  4.55981  4.9314e-16  0.357843  5.0807e-17  0  0  0  0
28.0005  9.90661  5.94935e-15  10.0365  7.86829e-16  3.51803  -2.42772e-15  0.357172  1.81871e-17  0  0  0  0
30.0005  10.3538  1.32029e-14  10.0263  3.63622e-16  0.931449  3.6635e-17  0.330769  1.67347e-17  0  0  0  0
32.0005  8.58078  -1.24229e-14  9.92061  4.83734e-16  1.72791  6.03696e-16  0.316408  2.07015e-17  0  0  0  0
34.0005  9.02221  -3.98232e-15  9.87358  6.15194e-16  0.90944  -3.81477e-16  0.297619  1.57974e-17  0  0  0  0
36.0005  9.63985  -1.94084e-14  9.82863  2.55292e-16  0.937418  -4.44647e-17  0.281936  1.42402e-17  0  0  0  0
38.0005  9.58397  2.71659e-16  9.78709  6.95177e-17  1.79533  1.14394e-15  0.274622  2.1394e-17  0  0  0  0
40  9.44117  2.33352e-16  9.7693  -1.46e-16  1.81121  1.99667e-16  0.268388  2.12989e-17  0  0  0  0
42  9.81277  3.79942e-15  9.75846  1.07607e-17  2.67119  4.00551e-16  0.268309  2.24711e-17  0  0  0  0
44  8.28846  1.43078e-14  9.74236  -4.74177e-17  2.67759  2.20287e-16  0.268277  2.24451e-17  0  0  0  0
46  9.63948  -1.07722e-15  9.73402  2.51088e-16  3.55932  4.38845e-16  0.273146  2.36362e-17  0  0  0  0
48  8.59444  -3.2302e-14  9.73758  2.85663e-16  4.21269  -8.59105e-15  0.280942  -2.28239e-17  0  0  0  0
50  10.5047  6.33546e-15  9.76783  4.34949e-16  4.28578  -3.0393e-16  0.288324  -2.32024e-17  0  0  0  0
52  9.79481  2.27535e-15  9.78622  5.77864e-16  3.57962  1.08141e-16  0.29164  -2.15825e-17  0  0  0  0
54  10.0422  -1.30403e-15  9.79228  4.47737e-16  3.54126  -2.60838e-15  0.29448  -3.24578e-17  0  0  0  0
56  10.3871  -1.84583e-14  9.81097  1.47441e-16  3.64053  1.95422e-17  0.297505  -3.09616e-17  0  0  0  0
58  10.0358  8.45566e-15  9.81823  1.4696e-16  5.22984  2.02738e-15  0.3069  -2.12241e-17  0  0  0  0
60  10.9247  6.16877e-15  9.83372  -7.61282e-17  5.78415  -2.26868e-14  0.317761  -1.11122e-16  0  0  0  0
62  10.6851  2.41056e-15  9.87626  -2.00107e-17  8.38226  4.05939e-13  0.337779  1.45445e-15  0  0  0  0
64  11.3377  -7.34127e-16  9.90545  -8.84542e-17  6.36894  3.25776e-15  0.348857  1.41265e-15  0  0  0  0
66  10.1396  2.21876e-14  9.92196  -2.12933e-17  7.92997  1.14864e-15  0.364719  1.3663e-15  0  0  0  0
68  11.8333  7.08632e-14  9.95081  2.36929e-15  6.29342  -9.3623e-16  0.373844  1.31596e-15  0  0  0  0
70  10.1603  3.9038e-14  9.96706  2.16588e-15  7.91249  -1.53672e-14  0.387758  1.22087e-15  0  0  0  0
72  8.76766  9.49751e-15  9.99158  2.40486e-15  7.12659  1.65131e-14  0.398238  1.23476e-15  0  0  0  0
74  11.4177  6.70692e-14  10.0072  3.08427e-15  8.77526  4.20718e-14  0.413216  1.32764e-15  0  0  0  0
76  9.17778  -7.21859e-14  10.0203  1.76223e-15  7.28984  1.45586e-14  0.422785  1.33153e-15  0  0  0  0
78  12.0095  -6.11615e-13  10.0403  -3.28716e-15  7.77613  -2.54296e-11  0.433221  -7.35006e-14  0  0  0  0
80  10.8442  5.14103e-13  10.0626  -1.1808e-13  6.37358  -2.90314e-11  0.439053  -1.54347e-13  0  0  0  0
82  10.3869  -4.74739e-12  10.0871  -1.39996e-13  5.31727  -2.49867e-13  0.441628  -1.50754e-13  0  0  0  0
84  11.189  1.55353e-11  10.098  -7.19006e-13  6.20964  3.93778e-12  0.446475  -1.36037e-13  0  0  0  0
86  10.7271  -9.74373e-13  10.1128  -4.55207e-13  7.17031  -3.11244e-13  0.453595  -1.33276e-13  0  0  0  0
88  11.8076  2.56862e-13  10.1256  -5.76115e-13  7.13754  1.09888e-11  0.460265  -1.01682e-13  0  0  0  0
10  0  0  0  0  0.908753  -2.75709e-16  inf  -inf  0  0  0  0
12  8.94681  2.34852e-15  8.61389  -3.48423e-15  0.938926  1.42202e-19  0.184768  -2.75567e-17  0  0  0  0
14  10.4717  6.12557e-15  9.06194  -2.41975e-15  0.94412  1.71036e-16  0.13959  -5.22651e-18  0  0  0  0
16  10.5767  -1.07755e-14  9.48751  -3.42592e-15  2.66024  -6.67156e-16  0.181735  -2.57229e-17  0  0  0  0
18  10.0824  -1.0889e-14  9.5412  -4.00499e-15  3.44481  -4.75146e-16  0.222421  -3.11708e-17  0  0  0  0
20.0005  10.0055  -2.14285e-14  9.57446  -3.19722e-15  2.70358  1.00999e-16  0.232009  -2.29166e-17  0  0  0  0
22.0005  8.91771  -5.22778e-15  9.61706  -3.65453e-15  1.9208  1.09921e-17  0.225354  -1.8914e-17  0  0  0  0
24.0005  10.1553  -9.91394e-16  9.69374  -2.84144e-15  3.61867  -2.80761e-16  0.244856  -2.02229e-17  0  0  0  0
26.0005  10.2405  3.80799e-15  9.80053  -2.34819e-15  4.42958  8.99613e-17  0.269618  -1.65705e-17  0  0  0  0
28.0005  9.29322  -3.01299e-15  9.85566  -2.99261e-15  2.68996  6.15185e-16  0.269549  -7.89394e-18  0  0  0  0
30.0005  9.40144  -1.55462e-14  9.83783  -3.11985e-15  1.77203  -1.2541e-16  0.260315  -8.35864e-18  0  0  0  0
32.0005  10.5305  -9.92821e-15  9.8366  -2.48732e-15  3.33073  6.48526e-16  0.266929  -1.70307e-18  0  0  0  0
34.0005  10.7832  2.16027e-15  9.84498  -1.86355e-15  3.56902  6.31241e-16  0.274427  3.6992e-18  0  0  0  0
36.0005  10.0626  7.91339e-15  9.84475  -1.49961e-15  3.98088  2.08908e-15  0.283939  1.94845e-17  0  0  0  0
38.0005  9.49053  5.88525e-15  9.86582  -1.12127e-15  2.63722  2.54783e-16  0.282495  1.99126e-17  0  0  0  0
40  10.5546  3.52745e-15  9.88979  -9.76005e-16  2.71201  -4.27422e-16  0.281742  1.57356e-17  0  0  0  0
42  9.87805  2.07162e-15  9.88123  -9.47134e-16  2.6393  2.25953e-16  0.280629  1.61644e-17  0  0  0  0
44  10.6503  7.13599e-15  9.87129  -9.10678e-16  3.36197  6.26745e-16  0.283898  1.89003e-17  0  0  0  0
46  9.85174  1.07456e-14  9.87949  -7.41836e-16  2.56563  1.97657e-14  0.282379  1.2766e-16  0  0  0  0
48  10.2395  9.50738e-15  9.8707  -1.01493e-15  2.72752  -1.86744e-16  0.281872  1.19958e-16  0  0  0  0
50  11.0166  -1.0746e-15  9.87647  -1.20324e-15  2.56514  1.95416e-15  0.280604  1.23731e-16  0  0  0  0
52  9.25316  2.05417e-14  9.87802  -1.08609e-15  3.48287  9.67984e-16  0.283827  1.22448e-16  0  0  0  0
54  9.06023  -4.90037e-15  9.85767  -1.10622e-15  2.76824  2.11289e-16  0.283509  1.17843e-16  0  0  0  0
56  10.1075  4.78537e-15  9.87145  -1.09813e-15  3.29064  2.97017e-15  0.28549  1.25633e-16  0  0  0  0
58  9.56478  -1.10186e-14  9.87499  -1.45671e-15  2.948  -1.27408e-14  0.285878  6.73117e-17  0  0  0  0
60  9.6856  -1.68402e-14  9.89086  -1.46223e-15  4.36234  -2.64821e-14  0.291892  -4.13091e-17  0  0  0  0
62  10.4404  5.04375e-15  9.9048  -1.4776e-15  3.67532  -7.08658e-15  0.294801  -6.69764e-17  0  0  0  0
64  8.96818  6.37902e-16  9.90483  -1.40997e-15  5.19708  -2.44854e-15  0.303131  -7.35644e-17  0  0  0  0
66  10.0808  7.59668e-15  9.90848  -1.36545e-15  5.16518  1.19094e-14  0.310752  -2.84035e-17  0  0  0  0
68  10.6896  1.43606e-14  9.9319  -1.1081e-15  6.14591  -2.90206e-15  0.321229  -3.74312e-17  0  0  0  0
70  9.60514  2.30729e-15  9.94396  -9.37162e-16  5.46742  3.17374e-16  0.328746  -3.51256e-17  0  0  0  0
72  9.79471  9.29704e-15  9.95396  -8.338e-16  5.43825  -2.73878e-16  0.335684  -3.4876e-17  0  0  0  0
74  10.4013  -5.93839e-16  9.96565  -6.90718e-16  5.40069  1.34952e-16  0.342071  -3.33644e-17  0  0  0  0
76  9.64167  -1.25126e-15  9.96641  -8.23883e-16  6.21583  -6.26954e-16  0.350541  -3.42532e-17  0  0  0  0
78  10.1376  -8.73194e-16  9.99009  -9.22378e-16  6.04228  1.23175e-15  0.358003  -2.96229e-17  0  0  0  0
80  9.01729  -1.05495e-14  9.99614  -1.09393e-15  5.37991  -3.29987e-16  0.363145  -2.97194e-17  0  0  0  0
82  10.6148  1.97484e-14  10.0027  -9.59503e-16  5.39424  8.58066e-16  0.368042  -2.65103e-17  0  0  0  0
84  11.3671  9.22194e-16  10.0189  -1.03035e-15  6.26414  4.58331e-16  0.375025  -2.45551e-17  0  0  0  0
86  11.218  -2.60069e-16  10.0371  -9.27113e-16  5.45213  -4.41256e-17  0.379503  -2.4025e-17  0  0  0  0
88  9.99631  9.10569e-16  10.0438  -8.90094e-16  5.46375  -3.41268e-16  0.383782  -2.42841e-17  0  0  0  0
90  10.8937  -1.02655e-14  10.0453  -8.18943e-16  7.61683  1.09175e-15  0.39323  -2.09476e-17  0  0  0  0
92  10.8959  -4.66686e-15  10.0607  -9.24717e-16  5.31406  1.91959e-15  0.3966  -1.57547e-17  0  0  0  0
94  9.24872  3.36484e-15  10.0723  -8.37563e-16  7.08604  -1.18373e-15  0.404029  -1.8198e-17  0  0  0  0
96  11.0416  -1.16422e-15  10.0801  -8.45883e-16  6.08281  -7.06992e-15  0.408779  -3.42165e-17  0  0  0  0
98  9.93669  6.87601e-15  10.0918  -8.81117e-16  7.04298  3.8819e-16  0.415495  -3.25566e-17  0  0  0  0
100  10.309  1.32343e-14  10.1031  -8.45944e-16  6.20139  -9.1272e-16  0.420043  -3.38614e-17  0  0  0  0
102  9.96458  6.19735e-16  10.1117  -9.86313e-16  6.23825  -1.9084e-15  0.424473  -3.7274e-17  0  0  0  0
104  10.5732  6.8575e-15  10.1171  -8.29475e-16  6.17473  -1.16273e-14  0.428579  -6.12198e-17  0  0  0  0
106  9.41046  1.56771e-14  10.1323  -5.94881e-16  4.46387  3.40055e-14  0.42895  1.09003e-17  0  0  0  0
108  10.8906  2.68129e-15  10.135  -4.414e-16  5.386  -7.27939e-15  0.431188  -4.17805e-18  0  0  0  0
110  10.7104  -1.38552e-14  10.1373  -5.01883e-16  5.88255  -1.44267e-14  0.434329  -3.29479e-17  0  0  0  0
112  11.1718  -1.86873e-13  10.1499  2.55461e-15  6.81308  2.04386e-12  0.439172  3.97526e-15  0  0  0  0
114  9.65773  -2.76609e-13  10.1572  1.90629e-15  8.39086  9.76507e-12  0.446863  2.26778e-14  0  0  0  0
116  10.9854  2.50722e-13  10.1664  7.21617e-15  7.83421  -2.10708e-12  0.453213  1.82743e-14  0  0  0  0
118  11.2823  2.01721e-12  10.1745  -1.91991e-14  9.38054  9.39056e-15  0.462191  1.79533e-14  0  0  0  0
120  10.8371  -1.55999e-12  10.1871  -2.49663e-14  7.98225  -8.83873e-13  0.468301  1.60198e-14  0  0  0  0
122  10.9784  -2.06469e-12  10.2022  -3.47643e-14  7.98256  1.65235e-13  0.474193  1.60288e-14  0  0  0  0
124  10.7693  2.63231e-12  10.2097  -2.13851e-14  6.18659  2.32062e-13  0.476727  1.61547e-14  0  0  0  0
10  0  0  0  0  -0.00304785  1.56108e-16  -inf  inf  0  0  0  0
12  9.12215  -2.16516e-14  9.08794  1.6249e-16  -0.00348796  -1.21627e-16  -0.000653581  3.44814e-18  0  0  0  0
14  9.38484  7.47157e-15  9.39769  -1.74928e-15  0.156959  3.62782e-14  0.00752117  1.81564e-15  0  0  0  0
16  9.30473  -9.49022e-15  9.52921  -1.84282e-15  0.859149  -1.16983e-16  0.0336524  1.20652e-15  0  0  0  0
18  9.06445  -8.53886e-15  9.63322  -3.93529e-16  2.58517  3.37884e-16  0.0898686  9.1334e-16  0  0  0  0
20.0005  9.74967  -5.04407e-15  9.58702  -1.1038e-16  2.70142  -4.78557e-18  0.125923  7.30576e-16  0  0  0  0
22.0005  10.5893  -1.55024e-15  9.6508  -3.15558e-16  2.73828  -1.99394e-16  0.150574  6.0549e-16  0  0  0  0
24.0005  9.98038  1.23548e-14  9.71911  -9.76547e-16  2.76488  -1.04782e-15  0.168562  5.04023e-16  0  0  0  0
26.0005  10.1448  -1.56695e-14  9.72632  -1.50218e-15  4.54022  9.42805e-17  0.204244  4.42199e-16  0  0  0  0
28.0005  9.77509  -2.94176e-15  9.74685  -1.03766e-15  4.50527  2.16295e-16  0.231609  3.95469e-16  0  0  0  0
30.0005  9.8196  -5.59113e-15  9.76286  -1.52134e-15  3.41369  -3.30124e-16  0.242585  3.52621e-16  0  0  0  0
32.0005  10.1443  4.70795e-15  9.79465  -1.53553e-15  4.47849  -1.40105e-14  0.261245  1.93196e-16  0  0  0  0
34.0005  10.4042  1.97475e-14  9.83148  -8.41355e-16  4.42816  -2.23716e-16  0.276376  1.75232e-16  0  0  0  0
36.0005  10.9014  -2.40423e-14  9.8407  -1.31867e-15  6.20772  -2.37114e-16  0.302868  1.59929e-16  0  0  0  0
38.0005  10.7356  -1.46826e-14  9.86341  -1.27757e-15  5.42684  -3.09395e-16  0.319998  1.46296e-16  0  0  0  0
40  11.0184  2.3765e-15  9.90155  -1.19751e-15  6.26652  -6.20061e-17  0.340442  1.36129e-16  0  0  0  0
42  10.6574  -5.67955e-15  9.92085  -1.06787e-15  6.2432  -1.84509e-16  0.358184  1.26468e-16  0  0  0  0
44  9.85709  -2.93337e-15  9.94407  -7.92952e-16  5.31896  -9.92321e-16  0.368402  1.13191e-16  0  0  0  0
46  10.7958  -3.2342e-15  9.96514  -7.98791e-16  5.42327  6.05732e-16  0.378065  1.10268e-16  0  0  0  0
48  10.8425  1.48671e-14  9.98342  -5.8426e-16  5.46923  -1.06717e-17  0.386952  1.04408e-16  0  0  0  0
50  10.8513  8.0971e-15  9.98777  -2.44473e-16  5.50029  1.52602e-16  0.395106  9.9951e-17  0  0  0  0
52  10.3922  4.20515e-15  10.0072  2.21305e-16  8.07053  1.85066e-16  0.414722  9.60727e-17  0  0  0  0
54  11.1964  -1.50968e-14  10.0469  1.23409e-16  8.83995  2.55508e-16  0.436053  9.28672e-17  0  0  0  0
56  11.8051  8.34608e-15  10.0942  3.9386e-16  9.48036  3.68593e-15  0.458313  1.04855e-16  0  0  0  0
58  9.88338  -1.90811e-15  10.1267  2.39082e-16  8.41562  2.77872e-14  0.474282  2.16266e-16  0  0  0  0
60  10.7333  3.76349e-15  10.1459  4.5383e-16  7.79019  4.84673e-15  0.486471  2.27002e-16  0  0  0  0
62  11.3124  -2.04259e-15  10.1881  4.12891e-16  7.78144  1.51155e-14  0.49769  2.76408e-16  0  0  0  0
64  9.75651  -4.02904e-15  10.2103  9.27704e-17  7.13893  8.78818e-16  0.505697  2.69426e-16  0  0  0  0
66  10.4026  -9.38143e-16  10.2209  8.87529e-17  9.38968  1.12112e-15  0.521171  2.63807e-16  0  0  0  0
68  11.3117  1.15689e-14  10.2643  6.45569e-17  8.86872  -6.35876e-16  0.533781  2.52518e-16  0  0  0  0
70  10.7577  -4.44523e-15  10.2822  4.2911e-17  8.70062  -2.7793e-16  0.544991  2.43174e-16  0  0  0  0
72  11.2919  -9.60974e-15  10.2983  2.01168e-16  7.07698  -3.06757e-16  0.550239  2.3434e-16  0  0  0  0
74  11.1991  3.86299e-15  10.3045  2.82783e-16  6.82997  -4.49658e-15  0.554388  2.12965e-16  0  0  0  0
76  10.5115  3.14329e-14  10.3071  3.96029e-16  6.18593  1.87449e-15  0.556334  2.12192e-16  0  0  0  0
78  10.2097  -2.94457e-15  10.3089  3.77601e-16  6.33854  -1.52287e-17  0.558614  2.05906e-16  0  0  0  0
80  10.1181  2.53575e-14  10.3168  5.32137e-16  6.30498  -1.43171e-15  0.560668  1.95933e-16  0  0  0  0
82  11.3149  -6.29899e-15  10.3289  5.36737e-16  8.78621  -6.00565e-15  0.5695  1.73808e-16  0  0  0  0
84  10.1644  2.8876e-15  10.3503  3.52248e-16  7.87628  -1.13262e-15  0.575395  1.66049e-16  0  0  0  0
86  10.7546  -4.71569e-15  10.3658  2.63051e-16  5.3447  1.89214e-14  0.574318  2.11473e-16  0  0  0  0
88  9.92235  -2.45636e-14  10.3682  3.6842e-16  5.24229  3.48591e-16  0.573034  2.06944e-16  0  0  0  0
90  9.91383  -6.57631e-15  10.363  2.48779e-16  4.40852  -2.81744e-16  0.569729  2.01066e-16  0  0  0  0
92  9.22136  8.05607e-15  10.35  3.23772e-16  4.24914  -1.07953e-15  0.566197  1.93529e-16  0  0  0  0
94  9.35606  1.12532e-15  10.3443  3.88287e-16  4.07584  2.97608e-15  0.562421  1.96007e-16  0  0  0  0
96  10.472  -4.27001e-15  10.3491  3.74641e-16  5.42201  1.81373e-15  0.56195  1.95667e-16  0  0  0  0
98  10.3778  -1.6597e-14  10.3609  3.30575e-16  7.10537  6.34662e-16  0.565327  1.92662e-16  0  0  0  0
100  10.2663  2.23225e-15  10.3606  2.73226e-16  6.61858  1.36367e-14  0.567472  2.18685e-16  0  0  0  0
102  12.0502  1.25969e-15  10.3632  1.74384e-16  7.02076  1.03144e-15  0.570399  2.16173e-16  0  0  0  0
104  9.69984  -7.86084e-15  10.3714  9.36503e-17  6.14092  -3.47179e-15  0.571328  2.04187e-16  0  0  0  0
106  11.1538  -2.33877e-14  10.3896  -4.07253e-17  6.23525  -1.6604e-15  0.572416  1.96474e-16  0  0  0  0
108  10.2414  -7.88954e-15  10.3904  -4.19771e-17  6.9452  7.42076e-15  0.574908  2.07608e-16  0  0  0  0
110  11.2543  -8.29991e-15  10.3942  2.11592e-17  6.52931  -9.51267e-16  0.576468  2.01554e-16  0  0  0  0
112  10.3773  1.1338e-14  10.4001  -7.21097e-17  6.8441  -1.95954e-15  0.578585  1.93759e-16  0  0  0  0
114  10.5367  1.68044e-15  10.3984  -9.36489e-17  6.29909  3.65918e-14  0.579572  2.60402e-16  0  0  0  0
116  10.4259  -5.84547e-15  10.4011  -9.04344e-17  7.02995  4.8228e-16  0.5819  2.56399e-16  0  0  0  0
118  9.99898  1.43827e-15  10.4054  -2.75943e-17  7.03201  2.19784e-16  0.584147  2.52058e-16  0  0  0  0
120  9.96736  4.69787e-15  10.407  -1.36143e-16  7.74436  -2.29101e-15  0.587606  2.43309e-16  0  0  0  0
122  10.6358  1.5679e-14  10.4135  -1.31213e-16  8.07964  8.02974e-16  0.591541  2.40398e-16  0  0  0  0
124  11.4545  -1.91775e-14  10.4144  -2.23245e-16  7.97303  2.92005e-16  0.595151  2.36693e-16  0  0  0  0
126  10.8757  -2.2761e-14  10.4156  -3.05041e-16  8.09165  7.62159e-17  0.598841  2.32744e-16  0  0  0  0
128  10.1562  -9.59857e-15  10.4166  -3.38228e-16  6.26399  3.58727e-16  0.599308  2.29407e-16  0  0  0  0
130  10.7828  -8.14001e-15  10.4201  -2.69171e-16  7.243  3.11753e-16  0.601391  2.26103e-16  0  0  0  0
132  11.5559  -1.99433e-16  10.4241  -2.55743e-16  7.05832  9.12407e-16  0.603104  2.23892e-16  0  0  0  0
134  10.7948  3.6373e-15  10.426  -2.71327e-16  8.08021  6.56631e-16  0.606409  2.2134e-16  0  0  0  0
136  9.94277  4.96786e-15  10.4308  -3.33389e-16  5.41422  9.53129e-16  0.605377  2.1934e-16  0  0  0  0
138  11.156  -7.97304e-15  10.4324  -3.53146e-16  7.21116  -5.98278e-17  0.607186  2.15819e-16  0  0  0  0
140  10.9369  -1.68611e-14  10.4359  -3.37892e-16  8.04204  -3.44839e-16  0.610217  2.11968e-16  0  0  0  0
142  10.6704  1.16724e-14  10.4414  -3.74771e-16  7.74036  2.48468e-15  0.612699  2.12521e-16  0  0  0  0
144  10.6957  -3.08224e-14  10.4469  -3.05404e-16  9.08518  -1.80494e-14  0.617114  1.8241e-16  0  0  0  0
146  10.8723  7.69157e-15  10.4507  -2.84181e-16  7.58079  7.22807e-14  0.619187  2.86022e-16  0  0  0  0
148  10.5338  -4.17044e-15  10.4504  -3.45535e-16  8.76332  2.56493e-16  0.622914  2.82249e-16  0  0  0  0
150  11.9529  -4.07214e-15  10.4554  -3.1362e-16  7.73221  -1.2462e-15  0.625061  2.76436e-16  0  0  0  0
152  9.58583  1.52449e-14  10.4572  -2.50685e-16  7.96804  5.93481e-16  0.62748  2.73379e-16  0  0  0  0
154  10.3967  7.18568e-15  10.4606  -1.83274e-16  7.20396  6.56472e-16  0.62877  2.70494e-16  0  0  0  0
156  11.509  8.58009e-15  10.4636  -1.26469e-16  7.19242  -8.2755e-17  0.63001  2.66675e-16  0  0  0  0
158  10.495  2.34969e-14  10.4625  -5.09077e-18  8.35165  -3.23811e-15  0.632782  2.58695e-16  0  0  0  0
160  10.2719  1.68531e-15  10.4647  -1.15178e-17  8.0061  5.0445e-16  0.63502  2.55919e-16  0  0  0  0
162  10.7886  6.17502e-15  10.4696  2.5086e-17  8.14607  6.51345e-17  0.637383  2.52637e-16  0  0  0  0
164  10.3304  1.17838e-14  10.4721  1.26978e-16  7.15024  8.62931e-16  0.638391  2.50477e-16  0  0  0  0
166  10.0421  -1.30856e-14  10.4688  7.97764e-17  7.36619  -3.09468e-15  0.63965  2.43298e-16  0  0  0  0
168  11.1966  2.65208e-14  10.4744  7.24371e-17  8.04687  1.54457e-15  0.641739  2.42173e-16  0  0  0  0
170  11.2897  -1.58428e-14  10.4771  4.68221e-17  6.33902  -1.88192e-15  0.641642  2.36794e-16  0  0  0  0
172  10.2906  -1.54208e-14  10.4787  -1.22322e-16  7.46551  5.87518e-15  0.642937  2.41124e-16  0  0  0  0
174  10.9712  1.31648e-14  10.4825  -1.15944e-16  6.29693  -6.06636e-15  0.642775  2.30785e-16  0  0  0  0
176  11.3897  -1.09807e-15  10.4824  -6.15801e-17  7.18534  1.47968e-16  0.643688  2.28183e-16  0  0  0  0
178  11.0743  -6.71199e-15  10.4859  -1.02071e-16  7.07729  -2.39627e-15  0.64445  2.22614e-16  0  0  0  0
180  10.7617  -5.55454e-15  10.4873  -7.49079e-17  6.33141  -2.89914e-15  0.644317  2.16584e-16  0  0  0  0
182  10.8854  1.63674e-14  10.4904  -5.31311e-17  9.51223  9.39708e-16  0.647886  2.15158e-16  0  0  0  0
184  11.0607  6.86143e-15  10.4947  -7.65657e-17  8.86049  8.50175e-16  0.650623  2.13662e-16  0  0  0  0
186  10.2556  6.81559e-16  10.4967  -4.83302e-17  7.55763  2.10142e-15  0.651818  2.13622e-16  0  0  0  0
188  9.71426  1.49707e-14  10.4909  7.01514e-17  7.20383  1.72629e-16  0.652589  2.11416e-16  0  0  0  0
190  9.95233  9.58078e-15  10.4916  3.18265e-17  6.27085  -1.52466e-16  0.652305  2.08898e-16  0  0  0  0
192  9.46185  1.4707e-14  10.4896  -3.85248e-18  6.38576  -6.19506e-14  0.652154  1.38525e-16  0  0  0  0
194  11.2626  -5.78913e-15  10.4899  -7.32439e-19  5.42078  6.79245e-16  0.650958  1.37757e-16  0  0  0  0
196  9.86386  1.36171e-14  10.4882  2.16911e-17  6.12925  -1.25066e-15  0.650549  1.34931e-16  0  0  0  0
198  11.0552  1.08143e-14  10.4892  -1.01432e-18  5.36878  -4.97222e-16  0.64934  1.32967e-16  0  0  0  0
200  10.5528  -3.03554e-15  10.4904  -4.31067e-17  5.41546  8.87803e-17  0.648205  1.3166e-16  0  0  0  0
202  11.4754  1.23917e-14  10.4889  -8.03005e-17  6.37024  -1.12272e-16  0.648089  1.30172e-16  0  0  0  0
204  9.56714  -8.22546e-15  10.4872  -8.73975e-17  6.34148  -2.65948e-17  0.647945  1.28803e-16  0  0  0  0
206  10.7326  1.50058e-14  10.4901  -6.80283e-17  6.33638  -5.85587e-16  0.647799  1.26891e-16  0  0  0  0
208  9.63548  7.16933e-15  10.4889  -7.07025e-17  6.41588  1.53026e-16  0.647736  1.25764e-16  0  0  0  0
210  10.08  -5.86679e-15  10.4888  -7.62945e-17  6.37723  3.45364e-17  0.647636  1.24541e-16  0  0  0  0
212  10.6381  -5.24718e-15  10.4881  -9.24044e-17  6.34095  -2.22552e-16  0.647502  1.23087e-16  0  0  0  0
214  10.5701  6.23709e-15  10.4893  -1.14053e-16  7.13076  8.78863e-17  0.648145  1.21967e-16  0  0  0  0
216  11.1778  -9.99636e-15  10.4909  -1.26902e-16  6.16453  1.43602e-15  0.647837  1.22177e-16  0  0  0  0
218  10.0006  -5.28008e-15  10.4878  -9.44765e-17  5.31216  -8.44362e-16  0.646716  1.2019e-16  0  0  0  0
220  10.1932  1.87209e-14  10.4853  -5.45188e-17  5.33086  -1.82469e-15  0.645634  1.17307e-16  0  0  0  0
222  10.1601  -4.90597e-16  10.484  -5.11004e-17  6.16196  5.5708e-16  0.645356  1.16726e-16  0  0  0  0
224  9.92342  -1.85956e-14  10.4878  -9.7503e-17  6.14428  -5.01038e-15  0.645067  1.10953e-16  0  0  0  0
226  9.83733  -6.6004e-15  10.4869  -5.06629e-17  6.44826  9.22298e-15  0.645065  1.18465e-16  0  0  0  0
228  10.3869  -1.19657e-14  10.4871  -4.752e-17  6.8259  9.83884e-16  0.645409  1.18281e-16  0  0  0  0
230  10.3602  -1.35272e-15  10.4825  -1.31988e-16  7.07358  1.18407e-16  0.645972  1.17313e-16  0  0  0  0
232  10.6433  -5.17717e-15  10.4828  -1.07703e-16  5.31908  1.59838e-16  0.644944  1.16401e-16  0  0  0  0
234  9.76805  1.30551e-14  10.479  -1.02251e-16  4.51727  -5.09515e-16  0.643219  1.14906e-16  0  0  0  0
236  9.20894  2.20571e-15  10.4729  -1.61333e-16  3.89364  1.06439e-14  0.640973  1.23309e-16  0  0  0  0
238  10.4596  1.25572e-14  10.47  -1.24852e-16  3.66993  1.81618e-16  0.638569  1.22387e-16  0  0  0  0
240  10.2572  1.15144e-14  10.4655  -8.78029e-17  3.6603  1.23914e-15  0.6362  1.224e-16  0  0  0  0
242  9.61978  -1.34797e-14  10.4625  -9.31061e-17  3.623  1.52989e-15  0.633838  1.22664e-16  0  0  0  0
244  10.6176  -5.5686e-15  10.4617  -3.68279e-17  4.76175  -2.31406e-14  0.632491  1.01837e-16  0  0  0  0
246  10.1926  1.75411e-14  10.4614  -8.64973e-17  4.23237  8.82378e-16  0.630717  1.01722e-16  0  0  0  0
248  9.24958  1.12163e-14  10.4595  -3.44711e-17  2.71478  -4.85143e-16  0.627699  1.00459e-16  0  0  0  0
250  10.2424  6.09755e-15  10.4551  -4.30409e-17  1.85345  -1.58237e-16  0.624012  9.94901e-17  0  0  0  0
252  11.1529  -2.01142e-14  10.4497  -5.08891e-17  2.74153  3.52563e-16  0.621121  9.89592e-17  0  0  0  0
254  10.3993  -4.95483e-15  10.4489  -4.25166e-17  5.23226  1.20974e-16  0.620318  9.82472e-17  0  0  0  0
256  10.9341  -7.08597e-15  10.4482  -4.66928e-17  5.31655  -4.22013e-17  0.619598  9.74142e-17  0  0  0  0
258  9.70404  5.8109e-15  10.446  -3.52324e-17  5.44706  1.36199e-15  0.618994  9.77269e-17  0  0  0  0
260  11.0646  9.54634e-15  10.4462  -3.10281e-19  5.2866  2.57063e-16  0.618271  9.71508e-17  0  0  0  0
262  9.89142  -2.1167e-15  10.4456  1.77748e-17  3.54782  -8.91872e-16  0.61618  9.56719e-17  0  0  0  0
264  10.145  -7.01044e-16  10.4419  3.45464e-17  4.63324  2.70102e-14  0.614976  1.16186e-16  0  0  0  0
266  10.4482  7.68911e-15  10.4393  4.68621e-17  6.00409  -5.04088e-15  0.614862  1.11341e-16  0  0  0  0
268  10.6704  -1.85521e-14  10.4371  9.27202e-17  4.52597  -2.00421e-15  0.613605  1.08924e-16  0  0  0  0
270  10.4051  -5.51892e-15  10.4368  5.6818e-17  5.36118  1.74152e-15  0.613009  1.09426e-16  0  0  0  0
272  10.1006  1.00724e-14  10.4352  8.90378e-17  5.4716  1.67611e-16  0.612506  1.08718e-16  0  0  0  0
274  10.4104  2.42475e-15  10.4375  1.1639e-16  6.41866  -4.1842e-16  0.612728  1.07578e-16  0  0  0  0
276  9.58902  -1.11895e-16  10.4373  9.83872e-17  6.99649  8.2856e-16  0.613382  1.07392e-16  0  0  0  0
278  9.87773  1.74333e-14  10.4389  1.1891e-16  6.05403  -1.63613e-15  0.613322  1.05369e-16  0  0  0  0
280  10.8785  -2.08211e-14  10.4398  5.90204e-17  6.78314  5.33068e-15  0.613804  1.08537e-16  0  0  0  0
282  9.44688  -6.24247e-15  10.4356  2.83426e-17  6.3263  4.92661e-16  0.613942  1.08102e-16  0  0  0  0
284  10.7591  2.96902e-15  10.4358  1.74296e-17  7.12567  -7.02661e-16  0.614662  1.068e-16  0  0  0  0


==> Figures/n12_b6_theta20_QTOP_TOT_termalized_ALL.dat <==
30  -10.345  4.54505e-14  -988.197  2.18511e-12  -5.59786  1.61732e-13  -4.35326  1.07282e-14  
31  -10.6796  8.53579e-14  -991.405  2.12347e-12  -5.37596  2.8819e-12  -4.39975  1.41236e-13  
32  -9.84623  -1.43748e-13  -993.29  1.89442e-12  -5.55408  1.92689e-13  -4.44994  1.43473e-13  
33  -8.95469  -6.57917e-14  -994.834  2.24334e-12  -5.58455  -1.65942e-13  -4.49721  1.30581e-13  
34  -12.1766  -8.08803e-13  -996.294  1.33386e-12  -3.82366  7.43517e-15  -4.47027  1.25655e-13  
35  -10.0547  4.74685e-13  -998.013  -1.00422e-12  -3.82493  -1.30216e-11  -4.44545  -3.80007e-13  
36  -11.2505  -2.3481e-13  -998.248  -8.69398e-12  -3.78704  -1.19296e-13  -4.42106  -3.70351e-13  
37  -10.5175  1.2793e-12  -998.153  -1.09879e-11  -3.78275  -3.73534e-14  -4.39827  -3.58459e-13  
38  -10.3687  8.01482e-13  -999.301  -1.15933e-11  -3.80503  -1.39642e-13  -4.37781  -3.50913e-13  
39  -9.64971  -2.25461e-12  -1000.14  -2.61534e-11  -4.67504  -4.37792e-12  -4.38772  -4.85147e-13  
40  -10.7872  1.52449e-12  -1000.58  -3.90362e-11  -4.63322  -1.70829e-12  -4.39564  -5.24603e-13  
41  -9.89167  -2.76594e-12  -1001.72  -4.54778e-11  -4.61979  -4.59387e-13  -4.40264  -5.22565e-13  
42  -10.1313  2.7206e-12  -1002.48  -4.70729e-11  -4.55351  -2.84682e-12  -4.40721  -5.92997e-13  
43  -9.57308  4.43912e-13  -1003.62  -5.72608e-11  -3.67671  1.75344e-12  -4.38573  -5.23984e-13  
44  -9.60176  -6.119e-12  -1004.52  -5.75505e-11  -4.68007  -1.66891e-12  -4.39414  -5.56696e-13  
45  -9.84696  6.68538e-13  -1005.96  -5.42577e-11  -4.6655  -1.09177e-12  -4.40168  -5.7156e-13  
46  -10.6699  -2.16453e-11  -1006.43  -4.93693e-11  -4.58851  1.70692e-12  -4.40673  -5.09979e-13  
47  -10.2643  1.22083e-11  -1007.05  -5.35318e-11  -3.73067  -4.22164e-14  -4.38893  -4.97669e-13  
48  -9.75203  -1.69493e-12  -1007.31  -2.6119e-11  -4.55934  -8.38355e-12  -4.3933  -6.99871e-13  
49  -10.4948  -9.2043e-12  -1007.65  -9.12548e-11  -5.40958  -2.43685e-12  -4.41871  -7.43296e-13  
50  -9.80989  1.10343e-11  -1008.88  -1.18795e-10  -5.50214  -1.92232e-12  -4.44514  -7.72053e-13  
51  -9.81885  -3.0838e-11  -1009.72  -1.26995e-10  -5.49362  -5.9362e-13  -4.4701  -7.67804e-13  
52  -10.4184  -7.52854e-11  -1010.95  -1.53099e-10  -5.49082  -2.38529e-11  -4.49384  -1.30467e-12  
53  -10.7238  -9.87663e-11  -1011.25  -3.51241e-10  -5.39296  -5.43393e-11  -4.51427  -2.51e-12  
54  -10.1397  1.7809e-11  -1011.75  -3.81372e-10  -4.54179  -2.60918e-11  -4.51488  -3.03404e-12  
55  -10.1374  1.94508e-11  -1012.42  -3.65249e-10  -5.41937  4.69302e-11  -4.53455  -1.94786e-12  
56  -10.4195  4.57191e-11  -1012.83  -5.24666e-10  -4.55271  1.59539e-10  -4.53493  1.48802e-12  
57  -10.3784  -2.67851e-10  -1013.99  -5.90683e-10  -3.73178  -4.76449e-10  -4.5182  -8.469e-12  
58  -11.3098  -9.11237e-11  -1014.77  -1.10031e-09  -4.70726  2.58616e-11  -4.52206  -7.76838e-12  
59  -11.1392  -4.02919e-11  -1016.05  -1.32999e-09  -5.5273  2.22942e-10  -4.54216  -3.15416e-12  
60  -10.6582  3.00722e-11  -1016.6  -1.53335e-09  -4.60366  2.31918e-11  -4.54337  -2.63758e-12  
61  -9.26001  3.20025e-10  -1017.09  -1.79628e-09  -4.62939  9.63261e-10  -4.54502  1.59374e-11  
62  -10.408  2.97981e-12  -1017.49  -1.82788e-09  -4.58375  -1.95758e-10  -4.54575  1.19431e-11  
63  -10.0886  5.32807e-10  -1017.99  -1.9864e-09  -3.80354  -6.59018e-12  -4.53201  1.15999e-11  
64  -10.3338  5.07261e-10  -1018.36  -6.35696e-10  -3.79292  8.79447e-12  -4.51857  1.15489e-11  
65  -9.86688  4.22159e-10  -1018.24  -3.82746e-10  -3.61619  -8.66068e-10  -4.50246  -4.12281e-12  
66  -9.88182  4.6969e-11  -1018.16  -1.56464e-10  -3.66187  -4.16312e-10  -4.48771  -1.13542e-11  
67  -10.0607  9.92114e-10  -1018.48  9.61066e-10  -3.77355  7.76782e-11  -4.4754  -9.81915e-12  
68  -9.5807  2.22484e-10  -1018.53  2.24766e-09  -5.40957  1.16871e-09  -4.49123  1.0156e-11  
69  -9.1607  -1.41589e-09  -1018.61  1.61749e-09  -5.42225  2.74336e-09  -4.50675  5.57093e-11  
70  -9.76384  -1.72153e-09  -1018.48  4.49119e-10  -3.64457  9.89142e-10  -4.49261  7.10115e-11  
71  -9.96221  -3.53945e-10  -1018.59  -3.44688e-10  -3.71554  7.26471e-10  -4.48008  8.15834e-11  
72  -11.139  1.0002e-09  -1018.72  -3.48206e-10  -2.79342  -4.42556e-10  -4.45331  7.32638e-11  
73  -10.7778  -1.75667e-08  -1019.15  -1.06595e-08  -3.68536  1.48418e-09  -4.44131  9.53094e-11  
74.0002  -10.3723  -2.46717e-08  -1019.67  -3.23096e-08  -4.3188  1.73965e-08  -4.43942  3.61482e-10  
75.0002  -10.4014  1.54175e-08  -1020.19  -4.79508e-08  -3.69532  1.3154e-08  -4.42815  5.55308e-10  
76.0002  -10.6696  4.51232e-08  -1020.21  -5.74643e-08  -3.72763  8.24167e-09  -4.41769  6.7003e-10  
77.0002  -11.3773  4.70252e-08  -1020.64  1.83092e-08  -3.77519  3.79448e-09  -4.40825  7.15978e-10  
78.0002  -11.0074  -3.17269e-09  -1021.11  3.52797e-08  -3.76827  -9.46563e-10  -4.39897  6.91883e-10  
79.0002  -9.33112  5.67883e-08  -1021.37  1.12262e-07  -6.1423  1.37153e-06  -4.42388  2.02753e-08  
80.0002  -9.79498  -2.421e-08  -1021.35  9.36837e-08  -4.67492  2.04683e-08  -4.42741  2.0278e-08  
81.0002  -10.3885  -1.40482e-07  -1021.83  5.34323e-08  -5.30325  4.64853e-07  -4.43958  2.64527e-08  
82.0002  -9.88182  1.66371e-07  -1022.52  2.39765e-07  -4.63958  3.56653e-09  -4.44232  2.61392e-08  
83.0002  -10.2926  -1.49872e-08  -1023.07  4.08182e-07  -4.63171  5.49641e-07  -4.44488  3.32135e-08  
84.0002  -9.87373  3.65858e-08  -1023.31  5.63877e-07  -4.65642  -8.29605e-09  -4.4477  3.26601e-08  
85.0002  -10.7138  -1.68756e-07  -1023.6  6.34255e-07  -6.40406  4.18372e-07  -4.47344  3.77352e-08  
86.0002  -11.341  -2.80444e-07  -1024.54  4.77124e-07  -4.66639  -3.08261e-08  -4.47594  3.68448e-08  
87.0002  -10.3493  1.77652e-07  -1025.48  5.15649e-07  -5.30182  7.87413e-07  -4.48653  4.64675e-08  
88.0002  -10.1158  6.48431e-08  -1026.07  6.33432e-07  -4.64474  -2.17275e-07  -4.48853  4.3129e-08  
89.0002  -11.0059  2.02117e-07  -1027.17  7.48227e-07  -5.50278  -3.88286e-08  -4.50121  4.21045e-08  
90.0002  -11.2226  -1.40759e-07  -1027.73  6.79986e-08  -5.43489  -2.52995e-07  -4.51274  3.84613e-08  
91.0002  -10.0446  -1.7674e-07  -1027.88  2.19044e-07  -4.68159  -2.24728e-05  -4.5148  -2.36066e-07  
92.0002  -10.257  -1.01657e-06  -1028.08  -1.04463e-06  -5.35604  -1.20581e-06  -4.52493  -2.4775e-07  
93.0002  -10.6202  -7.27752e-07  -1028.24  -1.605e-06  -4.63405  -5.0304e-08  -4.52623  -2.45399e-07  
94.0002  -11.3345  -5.15864e-07  -1028.75  -1.85112e-06  -5.49594  -1.47546e-06  -4.53764  -2.5987e-07  
95.0002  -10.1099  -9.60765e-07  -1029.18  -2.16277e-06  -5.60021  -1.98844e-07  -4.55  -2.59161e-07  
96.0002  -10.1644  9.3744e-07  -1029.2  -1.37766e-06  -5.56936  -7.51134e-08  -4.56171  -2.57045e-07  
97.0002  -9.9911  1.23998e-06  -1029.39  -1.49268e-06  -5.46226  -4.12741e-08  -4.57195  -2.54593e-07  
98.0002  -9.58076  4.27771e-06  -1029.68  -3.33307e-06  -5.98416  -7.67406e-05  -4.58781  -1.11399e-06  
99.0002  -10.8934  -1.22708e-05  -1029.92  -4.9897e-06  -4.5997  -3.61976e-06  -4.58795  -1.14183e-06  
100  -9.70467  -1.26398e-06  -1030  -9.36841e-06  -4.58502  5.88333e-07  -4.58791  -1.12282e-06  
101  -11.0555  3.38706e-06  -1029.88  -9.0733e-06  -4.63449  -9.32778e-07  -4.58842  -1.12075e-06  
102  -9.76917  -3.86255e-06  -1029.47  -8.99012e-06  -4.25459  -4.02385e-05  -4.58483  -1.54137e-06  
103  -11.2691  5.93115e-06  -1029.55  -1.26958e-05  -3.75886  -9.64305e-07  -4.57604  -1.53523e-06  
104  -10.8435  1.0607e-05  -1029.76  -1.09495e-05  -4.44254  -2.82378e-05  -4.57464  -1.81631e-06  
105  -10.8408  -7.93216e-06  -1029.87  -8.25919e-06  -4.64482  4.91311e-06  -4.57537  -1.74621e-06  
106  -9.29072  -9.5313e-06  -1029.8  -1.02991e-05  -5.53518  -9.95081e-06  -4.58526  -1.8308e-06  
107  -9.97644  -3.71879e-06  -1029.82  -4.53049e-06  -5.53574  6.99565e-06  -4.59496  -1.74073e-06  
108  -10.1672  -8.02168e-08  -1029.8  -9.18775e-06  -6.26049  9.7695e-05  -4.61179  -7.3633e-07  
109  -9.81675  2.06495e-05  -1029.58  8.23736e-07  -6.25075  8.72353e-06  -4.62818  -6.41732e-07  
30  -8.58489  -1.26499e-14  -938.413  -6.89236e-13  -2.86923  7.35361e-16  -1.21298  -8.71474e-15  
31  -9.73122  -1.26157e-14  -940.848  -7.20478e-13  -3.72075  -3.48754e-15  -1.32697  -8.47714e-15  
32  -11.1154  1.65278e-14  -944.063  -7.90448e-13  -4.60643  -1.83818e-15  -1.46955  -8.18849e-15  
33  -9.40662  3.40149e-15  -947.73  -7.62304e-13  -5.50741  -1.00562e-14  -1.63779  -8.26631e-15  
34  -10.1464  1.33753e-14  -951.637  -7.90019e-13  -5.54567  -1.35209e-14  -1.79411  -8.47649e-15  
35  -10.3001  1.78578e-14  -954.669  -8.24313e-13  -5.57455  -6.90448e-15  -1.93951  -8.41603e-15  
36  -11.297  -2.56533e-14  -958.35  -7.61968e-13  -5.56956  -6.48954e-15  -2.07396  -8.34468e-15  
37  -12.3226  1.61529e-13  -961.581  -5.67343e-13  -5.57435  2.64533e-14  -2.19897  -7.10189e-15  
38  -10.7542  1.01282e-13  -965.433  -3.86443e-13  -5.52547  -1.84683e-16  -2.31368  -6.86337e-15  
39  -10.9898  -4.39419e-14  -967.971  -3.58383e-13  -5.52025  -4.82492e-14  -2.42056  -8.2429e-15  
40  -10.3242  -1.18556e-14  -971.116  -4.65265e-13  -5.56573  -4.2525e-15  -2.52202  -8.11417e-15  
41  -9.96578  -1.50335e-13  -972.792  -5.53887e-13  -4.66324  2.35732e-15  -2.58893  -7.78694e-15  
42  -9.83342  3.22121e-14  -973.525  -5.79103e-13  -5.53852  -7.57869e-15  -2.67832  -7.78063e-15  
43  -8.67411  -1.1612e-14  -974.442  -5.53973e-13  -5.48037  4.75566e-15  -2.76073  -7.41191e-15  
44  -9.37224  -7.14351e-14  -975.716  -4.80219e-13  -8.13332  -2.78686e-14  -2.91423  -7.99639e-15  
45  -10.7856  1.36369e-14  -979.197  -4.08691e-13  -8.10709  -5.63953e-15  -3.05848  -7.93092e-15  
46  -10.769  9.38397e-14  -982.182  -2.26119e-13  -7.33  1.48272e-14  -3.17392  -7.31584e-15  
47  -9.94377  -5.10568e-14  -984.642  -1.64695e-13  -7.32632  1.64512e-14  -3.2832  -6.69039e-15  
48  -10.5318  2.5861e-15  -986.6  -1.72862e-13  -7.34576  -3.8609e-15  -3.38737  -6.61784e-15  
49  -9.1378  -7.43813e-14  -987.454  -1.70951e-13  -5.52184  -2.1883e-14  -3.44073  -6.99947e-15  
50  -9.79971  -6.3604e-15  -989.457  -2.09558e-13  -6.45876  1.99875e-15  -3.51434  -6.78e-15  
51  -10.1194  1.67727e-14  -991.409  -1.519e-13  -6.84909  1.75857e-13  -3.59374  -2.4315e-15  
52  -12.6032  -1.68095e-13  -993.514  -2.9393e-13  -7.3237  -2.44473e-14  -3.68048  -2.94349e-15  
53  -11.3616  6.93637e-14  -994.882  -3.24481e-13  -5.51541  2.15457e-14  -3.72218  -2.38692e-15  
54  -10.3067  -6.18021e-14  -996.144  -2.89914e-13  -5.48143  -2.40915e-15  -3.76128  -2.38742e-15  
55  -10.5526  5.43178e-15  -997.351  -2.77466e-13  -6.462  -3.22552e-16  -3.81999  -2.34253e-15  
56  -10.7582  -8.78615e-14  -999.269  -2.45387e-13  -6.35779  -1.14391e-14  -3.87399  -2.53607e-15  
57  -9.73942  5.47985e-14  -999.883  -2.22438e-13  -6.06637  -2.48331e-14  -3.91966  -3.0006e-15  
58  -10.2814  8.26735e-14  -1000.42  -1.22271e-13  -4.60653  7.11999e-15  -3.93368  -2.79405e-15  
59  -10.3653  1.22309e-13  -1001.42  -1.2107e-13  -3.77743  7.47353e-15  -3.93055  -2.5887e-15  
60  -9.6352  7.14477e-14  -1001.73  1.95334e-13  -1.8886  6.03939e-15  -3.89051  -2.41952e-15  
61  -9.88402  1.10746e-13  -1001.55  2.6239e-13  -3.79598  2.98765e-15  -3.8887  -2.31554e-15  
62  -9.45361  -2.68412e-13  -1001.41  2.29184e-13  -3.7575  1.97267e-14  -3.88622  -1.89965e-15  
63  -10.2664  2.615e-13  -1001.26  2.76394e-13  -4.37825  6.59231e-14  -3.89533  -6.43671e-16  
64  -10.4062  -1.26726e-15  -1001.5  2.04754e-13  -2.83513  -2.51202e-15  -3.87606  -6.77641e-16  
65  -10.6081  6.29413e-14  -1002.05  1.7083e-13  -3.67758  -7.73001e-14  -3.87251  -2.0459e-15  
66  -10.3516  4.42338e-15  -1002.97  1.91354e-13  -5.50671  -1.86093e-14  -3.90118  -2.33648e-15  
67  -10.5553  1.13702e-14  -1003.47  2.08726e-13  -6.45684  -1.25692e-14  -3.94525  -2.51291e-15  
68  -10.7898  6.19811e-14  -1004.88  2.23685e-13  -6.21902  6.02178e-13  -3.98378  7.73609e-15  
69  -9.97583  4.38691e-14  -1005.76  2.7787e-13  -5.52475  -4.52093e-15  -4.00947  7.53181e-15  
70  -10.1102  -1.6438e-14  -1006.49  2.29383e-13  -5.61176  -4.64382e-15  -4.03573  7.33221e-15  
71  -10.1109  -4.55178e-14  -1007.32  2.68843e-13  -5.62228  -4.15092e-15  -4.06132  7.147e-15  
72  -10.0458  1.66067e-13  -1008  3.28302e-13  -4.66901  -5.41816e-15  -4.07097  6.94755e-15  
73  -10.6278  8.55347e-13  -1008.87  1.33057e-12  -5.34158  -5.23973e-12  -4.09082  -7.50318e-14  
74.0002  -10.6555  2.3767e-13  -1009.4  1.2861e-12  -6.84962  6.06202e-12  -4.13327  1.93844e-14  
75.0002  -9.67196  1.75641e-13  -1010.43  1.43265e-12  -5.63169  -2.39505e-14  -4.15597  1.87278e-14  
76.0002  -10.7565  -1.29017e-13  -1011.14  1.50194e-12  -6.48963  1.04386e-13  -4.1908  2.00063e-14  
77.0002  -10.8289  -3.13114e-14  -1011.55  1.2388e-12  -5.60795  1.45589e-14  -4.21164  1.99262e-14  
78.0002  -10.6987  -3.13587e-13  -1011.93  1.0578e-12  -6.30457  2.49658e-13  -4.24197  2.32556e-14  
79.0002  -9.70298  -6.84375e-14  -1012.72  1.2081e-12  -5.58667  5.48356e-14  -4.26118  2.37068e-14  
80.0002  -11.4427  5.03622e-13  -1013.49  1.03606e-12  -6.28565  -4.69906e-14  -4.2897  2.2711e-14  
81.0002  -10.1757  1.69617e-13  -1014.15  1.15992e-12  -5.58479  -1.05766e-12  -4.30768  7.70596e-15  
82.0002  -11.1106  -8.91363e-13  -1014.63  1.16941e-12  -6.49928  -3.11538e-13  -4.33771  3.33275e-15  
83.0002  -9.91505  2.80174e-13  -1015.06  1.15448e-12  -6.52362  -1.13849e-13  -4.36724  1.74922e-15  
84.0002  -11.3881  2.87133e-13  -1015.57  1.13373e-12  -6.45796  -1.55806e-13  -4.39512  -3.51522e-16  
85.0002  -11.2172  -2.672e-13  -1016.79  1.36005e-12  -8.11513  3.67949e-13  -4.44407  4.49454e-15  
86.0002  -10.2664  2.31772e-12  -1017.23  2.42947e-12  -5.57425  6.11674e-12  -4.45875  8.38743e-14  
87.0002  -11.3749  8.42392e-13  -1017.54  2.40109e-12  -7.06163  1.50405e-11  -4.49212  2.75626e-13  
88.0002  -10.0611  2.68261e-14  -1018.16  4.61212e-12  -6.3483  8.45943e-13  -4.51561  2.82845e-13  
89.0002  -10.2216  -3.52344e-13  -1018.64  4.34302e-12  -6.34132  7.57334e-13  -4.53843  2.88776e-13  
90.0002  -10.2207  -1.27702e-12  -1018.86  4.74456e-12  -6.23838  5.91975e-12  -4.55942  3.58295e-13  
91.0002  -9.88854  -1.21374e-12  -1019.4  4.21319e-12  -7.1784  -3.03394e-12  -4.59136  3.16926e-13  
92.0002  -10.8328  7.93795e-12  -1019.63  6.45656e-12  -6.37347  1.47041e-12  -4.61283  3.30823e-13  
93.0002  -9.84161  1.85687e-12  -1020.23  8.1473e-12  -7.35007  1.10923e-12  -4.64542  3.4009e-13  
94.0002  -8.92027  1.592e-11  -1020.73  8.9875e-12  -6.45499  6.13163e-13  -4.66671  3.43303e-13  
95.0002  -9.65118  -1.86355e-12  -1020.87  1.11059e-11  -6.5255  3.87233e-13  -4.68832  3.43813e-13  
96.0002  -11.1665  6.83656e-12  -1021.35  1.17904e-11  -5.58421  -4.56121e-13  -4.69862  3.34619e-13  
97.0002  -9.78583  -4.71499e-13  -1021.99  9.97297e-12  -6.40886  -2.49246e-12  -4.71805  3.02493e-13  
98.0002  -9.5372  -2.33936e-11  -1022.15  2.12075e-12  -7.14551  9.96378e-12  -4.74533  4.11047e-13  
99.0002  -10.5302  3.96105e-12  -1022.45  -4.76863e-12  -7.22997  -4.72781e-12  -4.77293  3.53948e-13  
100  -10.352  5.17153e-12  -1022.98  -2.14728e-12  -6.42927  8.5799e-13  -4.79114  3.59487e-13  
101  -10.6779  8.97901e-12  -1023.5  1.32909e-14  -7.33907  -8.49074e-13  -4.81883  3.46351e-13  
102  -10.5054  -4.57997e-12  -1024.01  -2.77119e-12  -6.39397  1.22068e-11  -4.83577  4.73882e-13  
103  -11.2616  5.28573e-11  -1024.74  1.67177e-11  -6.38613  5.82896e-13  -4.85226  4.75042e-13  
104  -9.83226  7.21267e-11  -1025.29  4.64614e-11  -6.24163  1.15886e-11  -4.86689  5.92027e-13  
105  -10.9742  2.01647e-10  -1025.62  2.89133e-10  -6.33321  -2.76513e-12  -4.88216  5.57057e-13  
106  -9.9415  -1.50464e-10  -1026.11  3.33088e-10  -6.33328  -2.22222e-11  -4.89712  3.22219e-13  
107  -10.5336  3.76519e-11  -1026.5  3.93009e-10  -5.50219  -4.44622e-11  -4.90329  -1.34766e-13  
108  -10.7191  2.25299e-10  -1026.86  4.68136e-10  -6.35568  6.07542e-11  -4.91796  4.80275e-13  
109  -11.0536  6.26205e-11  -1027.43  5.80191e-10  -5.54345  4.98427e-11  -4.92422  9.73899e-13  
110  -9.97868  -2.37018e-11  -1028.1  6.21097e-10  -5.58623  2.19163e-12  -4.93077  9.85955e-13  
111  -10.6325  9.55946e-10  -1027.88  9.78681e-10  -5.61421  -5.44118e-12  -4.93747  9.22944e-13  
112  -10.5365  -9.66962e-11  -1027.91  1.20939e-09  -6.39349  7.39207e-10  -4.95161  8.09075e-12  
113  -10.2357  3.02038e-10  -1028.54  1.37798e-09  -5.5116  1.99778e-10  -4.95699  9.9339e-12  
114  -10.8837  1.68909e-09  -1028.68  1.96701e-09  -4.72221  -8.62436e-12  -4.95476  9.75715e-12  
115  -10.2639  -8.12255e-10  -1028.96  2.50121e-09  -5.41022  2.15165e-09  -4.95906  2.99637e-11  
116  -10.7822  2.76779e-09  -1029.37  3.53761e-09  -4.72225  7.32109e-11  -4.95684  3.03679e-11  
117  -11.1319  -8.63912e-10  -1029.99  5.11019e-09  -6.39431  -1.2616e-09  -4.97015  1.84052e-11  
118  -10.2349  -1.11301e-09  -1030.3  4.96242e-09  -5.52409  -1.03655e-09  -4.97523  8.72669e-12  
119  -9.11346  -3.23196e-09  -1030.64  3.19513e-09  -6.37626  1.32297e-09  -4.98797  2.06744e-11  
120  -10.3354  -1.41782e-09  -1030.99  1.18218e-09  -6.48498  2.73634e-11  -5.00146  2.07346e-11  
121  -10.2488  6.91169e-09  -1031.63  3.16334e-09  -7.23879  -1.79408e-09  -5.02143  4.53095e-12  
122  -10.7097  -2.77307e-09  -1031.86  8.5993e-09  -7.26437  -3.83722e-09  -5.04128  -2.94669e-11  
123  -10.6255  -5.36978e-09  -1032.45  8.60761e-09  -5.60932  -4.47077e-10  -5.04627  -3.31301e-11  
124  -10.128  -1.06362e-08  -1032.63  5.25161e-09  -7.34817  7.44774e-10  -5.06628  -2.63657e-11  
30  -9.57464  1.38217e-13  -949.118  3.38426e-13  -4.68296  -4.00217e-16  -2.46791  4.26526e-15  
31  -10.4583  6.36724e-14  -952.152  4.43767e-13  -4.48881  -4.79415e-14  -2.55977  1.89222e-15  
32  -8.99185  -1.9734e-15  -953.858  4.17006e-13  -2.81161  8.1698e-15  -2.57072  2.16516e-15  
33  -9.48527  2.55423e-14  -955.676  3.94739e-13  -3.70351  1.02723e-16  -2.61792  2.07923e-15  
34  -8.68943  -7.25199e-14  -956.093  2.48497e-13  -2.86738  -7.58129e-16  -2.6279  1.96573e-15  
35  -9.71321  -1.21166e-14  -958.43  1.56251e-13  -2.81659  -5.16652e-16  -2.63516  1.87026e-15  
36  -10.0445  -7.49547e-14  -959.574  2.20589e-13  -3.75491  2.15702e-15  -2.67663  1.88088e-15  
37  -9.48069  -2.66727e-14  -961.828  1.92546e-13  -4.58443  1.51805e-14  -2.74477  2.35587e-15  
38  -10.5704  -2.64193e-14  -964.125  1.64401e-13  -4.66046  1.62282e-15  -2.81082  2.33059e-15  
39  -9.99779  3.68453e-14  -966.934  1.72411e-13  -4.66597  -2.45678e-17  -2.87266  2.25208e-15  
40  -9.19419  -3.44645e-14  -968.547  1.91623e-13  -3.73904  2.59919e-15  -2.90061  2.26328e-15  
41  -9.01903  5.84266e-15  -970.819  2.33789e-13  -2.83377  3.66403e-15  -2.89852  2.30705e-15  
42  -10.7138  1.06256e-14  -971.811  2.76969e-13  -3.75616  6.42863e-16  -2.92451  2.25662e-15  
43  -9.29418  -3.637e-14  -973.135  2.47584e-13  -3.69668  9.3413e-16  -2.94722  2.21773e-15  
44  -9.51237  -1.20514e-13  -973.724  2.1245e-13  -4.60606  1.44444e-14  -2.99462  2.56706e-15  
45  -9.78922  -7.20076e-14  -974.759  1.88702e-13  -5.48687  -1.69943e-14  -3.06385  2.02369e-15  
46  -11.0983  4.60366e-15  -977.223  1.61201e-13  -5.56229  2.84454e-15  -3.13137  2.04587e-15  
47  -8.97909  -2.71413e-14  -979.407  1.7074e-13  -5.60169  6.23183e-17  -3.19638  1.99367e-15  
48  -11.672  3.18474e-14  -982.212  7.60453e-14  -5.5801  -2.21848e-15  -3.2575  1.88567e-15  
49  -9.6609  5.84159e-14  -983.967  1.38167e-13  -4.65054  -2.25162e-15  -3.29233  1.78224e-15  
50  -9.27491  -5.79232e-15  -985.456  1.89652e-13  -4.66837  2.50888e-16  -3.32589  1.74489e-15  
51  -10.2437  2.55873e-16  -986.318  1.54786e-13  -4.64198  -7.89159e-15  -3.35722  1.51545e-15  
52  -10.6474  -1.34652e-14  -987.368  1.77686e-13  -3.74116  3.49483e-15  -3.36615  1.56148e-15  
53  -9.03131  -1.05222e-14  -988.094  3.48918e-13  -4.73017  -2.49073e-14  -3.39715  9.59915e-16  
54  -9.16141  1.26805e-13  -988.991  3.70178e-13  -3.72635  4.9205e-16  -3.40447  9.49518e-16  
55  -10.4337  1.49977e-14  -988.959  4.55074e-13  -2.8491  -1.00869e-16  -3.3924  9.26684e-16  
56  -10.2436  5.36153e-14  -989.633  4.21343e-13  -2.75249  2.96966e-13  -3.37878  7.22539e-15  
57  -9.28544  5.97852e-15  -990.186  4.23752e-13  -3.63854  6.72049e-15  -3.38419  7.21487e-15  
58  -10.0776  4.453e-14  -990.644  4.37034e-13  -4.62126  1.3673e-14  -3.40944  7.34667e-15  
59  -10.2906  1.74243e-15  -991.234  4.07327e-13  -4.66627  5.21633e-15  -3.43457  7.30406e-15  
60  -9.15055  -7.57741e-15  -991.942  3.81826e-13  -5.34729  -1.27338e-14  -3.47208  6.91116e-15  
61  -9.84791  3.60576e-14  -992.865  4.08898e-13  -4.63621  -2.51607e-15  -3.49447  6.72987e-15  
62  -8.97193  -1.97142e-14  -993.661  3.7779e-13  -4.71124  7.34019e-15  -3.51742  6.74138e-15  
63  -9.21217  3.24933e-14  -994.816  3.52716e-13  -4.615  8.59426e-15  -3.53775  6.7757e-15  
64  -9.4739  -1.60137e-13  -995.766  3.29609e-13  -5.56655  -5.7897e-15  -3.57464  6.54723e-15  
65  -11.0572  -9.74061e-14  -996.534  8.65587e-14  -5.53184  1.116e-14  -3.60959  6.62961e-15  
66  -8.34627  -3.56948e-14  -997.563  6.55416e-14  -5.5526  1.34424e-14  -3.64367  6.74913e-15  
67  -11.313  -3.90837e-15  -998.852  1.47291e-13  -5.59828  -1.51872e-14  -3.67737  6.37091e-15  
68  -10.6537  1.36059e-14  -1000.01  1.62141e-13  -4.67879  1.65532e-14  -3.69435  6.5435e-15  
69  -10.0463  1.77493e-14  -1000.87  1.60011e-13  -4.43261  -1.28421e-13  -3.70665  4.29409e-15  
70  -9.93122  6.46806e-15  -1001.33  1.75117e-13  -4.66414  9.74644e-16  -3.72235  4.23967e-15  
71  -9.77922  -3.34094e-14  -1001.44  1.3252e-13  -3.79322  -5.71442e-15  -3.72349  4.07912e-15  
72  -9.41195  -4.04698e-14  -1002.17  1.25757e-13  -5.5644  8.05032e-15  -3.75271  4.14215e-15  
73  -10.4635  -3.84265e-14  -1003.05  1.36955e-13  -5.54109  1.8735e-15  -3.78066  4.10671e-15  
74.0002  -10.0863  1.53259e-14  -1004.08  1.02925e-13  -5.56883  1.5322e-14  -3.80817  4.27925e-15  
75.0002  -11.4807  8.21742e-14  -1004.94  1.55452e-13  -4.64805  -2.31663e-15  -3.82089  4.17931e-15  
76.0002  -11.9692  2.28379e-14  -1006.01  1.86223e-13  -5.57737  -1.03361e-14  -3.84711  3.96266e-15  
77.0002  -10.568  1.50542e-13  -1007  1.66444e-13  -4.61066  2.97831e-15  -3.85834  3.94819e-15  
78.0002  -9.9891  3.43719e-14  -1007  1.92732e-13  -4.64651  7.68607e-16  -3.86976  3.90211e-15  
79.0002  -10.099  8.22957e-14  -1007.12  2.41274e-13  -3.70339  1.7312e-14  -3.86738  4.09368e-15  
80.0002  -10.2579  -7.03406e-14  -1007.74  2.35084e-13  -4.68536  1.34138e-14  -3.8789  4.22495e-15  
81.0002  -12.1113  1.306e-13  -1008.3  2.19719e-13  -4.65869  2.77158e-14  -3.88973  4.55121e-15  
82.0002  -9.81638  -1.80599e-15  -1008.89  2.20765e-13  -3.72996  1.5833e-14  -3.88755  4.70575e-15  
83.0002  -10.7444  -6.74634e-14  -1008.85  2.1335e-13  -2.84917  -2.64705e-15  -3.87351  4.60639e-15  
84.0002  -9.78571  4.42414e-14  -1009.4  1.81357e-13  -5.49078  -2.08389e-14  -3.89508  4.26712e-15  
85.0002  -11.4955  7.24089e-14  -1009.6  2.01448e-13  -6.1809  -1.21629e-12  -3.92515  -1.17929e-14  
86.0002  -9.30023  -1.86785e-13  -1009.51  2.09508e-13  -4.59  -3.44005e-14  -3.93379  -1.20865e-14  
87.0002  -10.19  1.01457e-13  -1009.64  1.80437e-13  -4.46535  -4.93413e-14  -3.9406  -1.25641e-14  
88.0002  -11.8917  1.17673e-13  -1009.91  2.22806e-13  -3.6066  -7.12409e-16  -3.93638  -1.24141e-14  
89.0002  -9.16404  3.01208e-14  -1009.98  2.39403e-13  -2.81443  2.02994e-15  -3.92235  -1.22335e-14  
90.0002  -9.68153  -9.81916e-14  -1010.24  1.8139e-13  -2.76761  -6.58074e-15  -3.90809  -1.21638e-14  
91.0002  -11.0617  -1.41129e-13  -1010.43  1.67776e-13  -2.70116  -3.49949e-14  -3.89338  -1.24422e-14  
92.0002  -9.88857  2.56168e-15  -1010.58  1.67131e-13  -2.79174  -1.40884e-14  -3.8801  -1.2462e-14  
93.0002  -10.0063  -6.61006e-14  -1010.73  1.56642e-13  -3.70729  -3.73447e-14  -3.87805  -1.27582e-14  
94.0002  -10.399  5.69666e-14  -1010.97  1.35318e-13  -4.60416  6.41573e-15  -3.88659  -1.25327e-14  
95.0002  -11.007  -2.22663e-14  -1011.01  1.22443e-13  -5.44707  1.15947e-13  -3.90473  -1.10387e-14  
96.0002  -11.6201  -1.08555e-13  -1011.87  5.62523e-14  -7.1541  -1.96196e-14  -3.94208  -1.11374e-14  
97.0002  -10.8895  -1.33342e-13  -1012.93  2.39947e-14  -6.34264  4.17227e-14  -3.96936  -1.05367e-14  
98.0002  -12.2042  3.52221e-15  -1013.96  -2.6705e-14  -8.00848  -1.33015e-14  -4.01475  -1.05677e-14  
99.0002  -12.9484  1.0202e-14  -1015.19  -1.05348e-14  -7.21795  -5.25112e-15  -4.05034  -1.05087e-14  
100  -10.7724  -2.44671e-14  -1015.82  -6.2737e-15  -4.56502  7.62588e-15  -4.05599  -1.03094e-14  
101  -11.0696  2.48039e-14  -1016.28  -1.30218e-14  -5.5672  -8.7678e-16  -4.07242  -1.02069e-14  
102  -10.5488  1.08945e-15  -1016.54  -4.33967e-14  -6.91359  1.57872e-13  -4.10297  -8.39955e-15  
103  -9.75879  -1.03616e-13  -1017.03  -3.16941e-14  -8.08702  -4.10247e-15  -4.14535  -8.35383e-15  
104  -9.866  2.42661e-14  -1017.35  -2.03763e-14  -7.72315  1.21377e-13  -4.18301  -6.98824e-15  
105  -11.3847  1.13704e-14  -1017.6  -8.83301e-15  -6.48255  -1.21437e-15  -4.20697  -6.9281e-15  
106  -10.8922  -7.51871e-14  -1017.78  -5.05767e-15  -6.45837  2.30537e-15  -4.23018  -6.83291e-15  
107  -10.6862  7.00027e-14  -1017.79  5.88737e-15  -6.51817  6.3443e-16  -4.25352  -6.75671e-15  
108  -11.8931  -3.03612e-14  -1018.3  1.17847e-14  -6.18943  -3.04388e-14  -4.27308  -6.99593e-15  
109  -10.4604  -1.80422e-14  -1018.89  1.70029e-14  -5.34367  -2.07655e-14  -4.28378  -7.13362e-15  
110  -10.9438  -4.9168e-14  -1019.31  3.35775e-14  -5.43034  -1.26564e-14  -4.29514  -7.1883e-15  
111  -9.0652  5.63017e-14  -1019.59  4.24464e-14  -7.23095  3.24718e-15  -4.32392  -7.08599e-15  
112  -10.8245  8.42983e-14  -1020.33  4.98693e-14  -7.23674  3.79328e-15  -4.3522  -6.98037e-15  
113  -10.8754  2.21609e-13  -1021.12  3.46231e-13  -7.23553  -8.13461e-15  -4.37992  -6.99147e-15  
114  -9.84669  1.50857e-13  -1021.41  4.3252e-13  -6.14165  -1.20469e-13  -4.3967  -8.07221e-15  
115  -10.9217  2.31057e-14  -1021.8  4.18257e-13  -5.56829  -1.0143e-15  -4.40775  -8.00562e-15  
116  -10.0057  -2.34408e-13  -1022.24  3.73112e-13  -4.65983  1.27335e-15  -4.41011  -7.9189e-15  
117  -10.7213  2.13159e-14  -1022.48  3.42287e-13  -5.49666  2.8998e-14  -4.42017  -7.57708e-15  
118  -10.448  9.62078e-14  -1022.72  3.20659e-13  -5.59613  -1.24743e-16  -4.43096  -7.50871e-15  
119  -10.8991  3.42202e-14  -1022.95  3.07213e-13  -5.56948  -4.48293e-15  -4.44131  -7.4812e-15  
120  -10.2264  3.37329e-14  -1022.83  3.10166e-13  -5.39187  -5.98851e-15  -4.44987  -7.46776e-15  
121  -10.1225  -4.23231e-14  -1023.03  2.96621e-13  -5.52854  -9.97141e-15  -4.4595  -7.49011e-15  
122  -11.1768  5.73943e-14  -1023.17  2.71123e-13  -6.43741  -9.5439e-15  -4.47701  -7.50829e-15  
123  -12.363  1.07153e-14  -1023.52  2.74837e-13  -6.43437  -2.46856e-14  -4.49418  -7.65896e-15  
124  -10.3165  -3.73328e-14  -1023.74  2.64456e-13  -5.5627  -7.07297e-16  -4.50347  -7.59851e-15  
125  -9.29862  5.85527e-14  -1023.84  2.45607e-13  -4.6736  -3.64756e-16  -4.50494  -7.53615e-15  
126  -10.624  -1.14263e-13  -1023.86  1.69608e-13  -5.59769  -9.19696e-16  -4.51428  -7.4796e-15  
127  -10.4469  -7.90243e-14  -1024.05  1.56282e-13  -5.58688  -4.27715e-17  -4.52337  -7.41658e-15  
128  -11.3305  -9.73483e-14  -1024.09  1.2029e-13  -5.52198  6.41387e-15  -4.53176  -7.30036e-15  
129  -10.2945  3.15238e-15  -1024.54  5.605e-14  -6.37358  -4.28283e-15  -4.54711  -7.27521e-15  
130  -9.38472  7.82426e-14  -1024.74  6.97324e-14  -6.35056  3.7256e-14  -4.56201  -6.90718e-15  
131  -9.89561  -1.66817e-14  -1024.77  7.88553e-14  -5.62992  -1.1437e-15  -4.57076  -6.85994e-15  
132  -10.3358  -2.54311e-15  -1024.94  8.13836e-14  -5.59166  2.30429e-15  -4.57906  -6.78544e-15  
133  -10.3697  1.76454e-14  -1025.32  7.8072e-14  -5.57657  -9.42695e-16  -4.58711  -6.73832e-15  
134  -10.5735  -1.50242e-14  -1025.51  7.48678e-14  -5.57057  5.79402e-15  -4.59498  -6.63806e-15  
135  -9.39139  -1.16537e-13  -1025.87  3.89057e-14  -5.58705  5.24351e-15  -4.60285  -6.54376e-15  
136  -10.2413  4.51356e-14  -1025.81  4.62865e-14  -5.57958  7.74086e-15  -4.61054  -6.43128e-15  
137  -9.61722  -7.68022e-15  -1026.08  4.04877e-14  -5.49182  -1.54787e-14  -4.61742  -6.50197e-15  
138  -10.242  5.2654e-14  -1026.34  4.91942e-14  -4.70831  -2.73852e-15  -4.61813  -6.47279e-15  
139  -8.88507  5.52087e-14  -1026.52  6.99052e-14  -4.66345  2.33633e-15  -4.61848  -6.40503e-15  
140  -9.60363  -1.61555e-14  -1026.74  8.94269e-14  -5.21049  -3.8607e-13  -4.623  -9.30324e-15  
141  -10.0388  -1.17896e-13  -1026.85  5.89317e-14  -5.45179  -2.24954e-14  -4.62928  -9.40318e-15  
142  -9.83483  4.99161e-14  -1026.93  5.15014e-14  -5.47606  -2.12768e-14  -4.63564  -9.49245e-15  
143  -10.008  -5.5905e-14  -1026.9  5.95146e-14  -6.46727  -1.99126e-14  -4.64931  -9.57022e-15  
144  -8.12059  -6.15079e-14  -1026.94  4.6297e-14  -5.53901  -7.0337e-15  -4.6559  -9.55143e-15  
145  -10.6624  -8.74864e-14  -1026.98  -9.39053e-15  -5.37821  -1.10876e-13  -4.66121  -1.02965e-14  
146  -10.7934  -5.49264e-14  -1027.25  -7.22287e-14  -5.59359  5.13385e-15  -4.66802  -1.01838e-14  
147  -9.75705  2.32417e-13  -1027.4  -4.11046e-14  -5.52948  -7.04746e-14  -4.67426  -1.06207e-14  
148  -10.0652  -7.80465e-14  -1027.44  2.21896e-14  -4.69881  -1.54708e-14  -4.67444  -1.06556e-14  
149  -10.7906  1.02417e-13  -1027.42  4.36929e-14  -4.65438  -4.20335e-14  -4.67429  -1.08797e-14  
150  -9.65452  1.50326e-14  -1027.46  3.40521e-14  -4.61986  -2.39337e-14  -4.67391  -1.09723e-14  
151  -9.91123  1.58579e-13  -1027.57  6.887e-14  -4.60924  1.11841e-14  -4.67345  -1.08163e-14  
152  -11.4396  -5.87902e-14  -1027.43  1.07251e-13  -5.48098  1.06891e-14  -4.6791  -1.06659e-14  
153  -11.3919  -1.24195e-14  -1027.46  6.08543e-14  -5.54526  -8.69173e-15  -4.68511  -1.06522e-14  
154  -10.9422  -2.91264e-14  -1027.44  8.36787e-14  -5.51998  -2.52469e-15  -4.69087  -1.05961e-14  
155  -10.5828  1.692e-14  -1027.42  8.97874e-14  -5.50061  2.8332e-15  -4.69642  -1.05042e-14  
156  -9.5983  -7.1293e-14  -1027.46  8.72963e-14  -5.42745  3.82032e-15  -4.70139  -1.04067e-14  
157  -10.7238  -5.37551e-14  -1027.57  7.89773e-14  -3.69523  -4.39118e-15  -4.69459  -1.03661e-14  
158  -9.3424  -6.04291e-14  -1027.54  6.79575e-14  -4.62304  -1.5556e-15  -4.69411  -1.03069e-14  
159  -10.5654  2.52388e-14  -1027.69  5.08003e-14  -4.68868  1.03762e-15  -4.69408  -1.02313e-14  
160  -10.1883  6.77504e-14  -1027.69  5.02713e-14  -4.69183  -3.1951e-15  -4.69406  -1.01847e-14  
30  -10.2917  -2.38827e-14  -952.383  -3.7957e-14  -4.66862  9.68936e-16  -3.11687  1.34009e-15  
31  -10.1111  7.51547e-14  -954.652  -1.32094e-14  -4.62576  -2.44138e-15  -3.18545  1.16821e-15  
32  -10.7203  -5.76779e-14  -957.908  4.2266e-14  -4.64181  5.45105e-16  -3.24877  1.14111e-15  
33  -10.9641  1.18081e-14  -961.943  3.45201e-14  -3.74809  -2.13599e-15  -3.26958  1.00457e-15  
34  -8.88536  -5.392e-15  -964.42  7.1925e-14  -4.35775  1.05776e-13  -3.3131  5.19542e-15  
35  -9.70592  -3.28962e-16  -966.962  3.771e-14  -4.60798  3.34537e-15  -3.36291  5.12426e-15  
36  -10.4028  -6.84047e-15  -970.165  5.49591e-14  -3.72369  -2.52915e-16  -3.37627  4.92511e-15  
37  -11.1867  4.07258e-14  -972.035  4.1766e-14  -3.345  6.97724e-14  -3.37515  7.24108e-15  
38  -9.6805  1.52709e-14  -974.313  4.68191e-14  -3.7645  -2.89702e-15  -3.38858  6.89149e-15  
39  -9.30507  9.51174e-14  -976.197  9.86224e-14  -4.14236  1.62229e-14  -3.4137  7.20254e-15  
40  -11.2413  1.46233e-14  -978.465  5.08745e-14  -2.84732  2.06364e-15  -3.39543  7.03677e-15  
41  -11.0659  -3.63089e-14  -980.59  8.63974e-14  -4.59175  6.99049e-15  -3.43282  7.03532e-15  
42  -10.454  -2.33025e-14  -982.374  1.27795e-13  -4.64892  1.47313e-15  -3.46967  6.86677e-15  
43  -10.9081  4.16169e-14  -982.412  1.66222e-13  -4.50222  -2.40638e-15  -3.50004  6.59403e-15  
44  -10.6849  -1.36095e-14  -983.401  1.67024e-13  -5.45471  4.97962e-15  -3.55589  6.5479e-15  
45  -10.2078  -1.9545e-14  -985.067  2.12114e-13  -4.6345  2.95137e-15  -3.58585  6.448e-15  
46  -10.3343  7.62128e-14  -986.465  2.79862e-13  -4.60847  -1.22507e-15  -3.61349  6.24062e-15  
47  -10.8314  -4.42158e-16  -987.001  2.373e-13  -4.68302  4.86286e-16  -3.64163  6.08919e-15  
48  -10.4868  -7.0463e-14  -987.66  1.74602e-13  -4.7113  7.35096e-16  -3.66906  5.95191e-15  
49  -9.74592  -2.64535e-14  -988.647  1.9971e-13  -4.67754  1.5624e-15  -3.69427  5.84217e-15  
50  -9.00596  1.62389e-14  -988.943  1.60738e-13  -4.6638  4.94185e-15  -3.71792  5.82021e-15  
51  -9.95535  -7.88651e-14  -989.726  1.92018e-13  -5.53848  1.34855e-15  -3.76127  5.71374e-15  
52  -9.33093  3.56176e-14  -990.903  1.75615e-13  -5.56144  -2.11131e-15  -3.80313  5.53176e-15  
53  -8.95645  -4.1928e-14  -991.644  1.9638e-13  -5.62055  4.20317e-15  -3.84444  5.50157e-15  
54  -10.5689  1.34339e-13  -993.601  5.3454e-13  -6.54376  -7.45047e-15  -3.90442  5.21374e-15  
55  -10.9767  -3.06887e-14  -994.582  5.68656e-13  -6.52404  -4.53918e-15  -3.96137  5.00172e-15  
56  -11.6876  -7.69327e-14  -996.936  5.21343e-13  -7.36804  -1.19099e-13  -4.03385  2.36129e-15  
57  -11.2287  9.03457e-15  -998.62  5.05332e-13  -6.51186  1.9684e-15  -4.08548  2.3531e-15  
58  -11.074  -6.18129e-14  -1000.18  3.99844e-13  -6.49648  8.26832e-15  -4.13468  2.47382e-15  
59  -10.7806  -1.36827e-13  -1002.27  3.46585e-13  -5.5994  2.75295e-15  -4.16397  2.47941e-15  
60  -9.43656  2.29422e-15  -1003.68  2.93137e-13  -5.61327  2.20215e-17  -4.19239  2.43122e-15  
61  -10.488  -1.00114e-13  -1005.13  2.98544e-13  -6.52726  2.2645e-15  -4.23729  2.42802e-15  
62  -9.78082  9.23198e-15  -1006.38  4.20898e-13  -5.5559  3.07091e-14  -4.26217  2.96162e-15  
63  -10.564  1.72936e-14  -1007.68  4.92434e-13  -7.16589  8.50139e-15  -4.31595  3.06421e-15  
64  -11.4988  5.36232e-15  -1009.24  4.13061e-13  -7.3293  6.94332e-15  -4.37073  3.13474e-15  
65  -11.3885  1.23216e-14  -1010.57  3.96008e-13  -8.06798  6.81024e-14  -4.43676  4.29488e-15  
66  -10.4439  -4.94557e-14  -1011.18  4.32607e-13  -6.34431  9.81388e-15  -4.47022  4.3917e-15  
67  -11.2452  2.28705e-14  -1012.36  4.41645e-13  -6.32668  -2.56909e-14  -4.50223  3.87304e-15  
68  -9.59221  1.59014e-13  -1013.24  4.22631e-13  -6.43632  -2.15382e-14  -4.53501  3.44234e-15  
69  -10.4708  -6.64476e-15  -1013.77  3.74227e-13  -5.4654  -9.42752e-16  -4.55052  3.36925e-15  
70  -11.2708  -6.1407e-14  -1014.47  2.64745e-13  -5.5839  3.32999e-15  -4.56746  3.36861e-15  
71  -10.6786  -6.18882e-14  -1015.62  2.38735e-13  -6.46647  -1.25352e-14  -4.59809  3.11209e-15  
72  -9.00351  4.31869e-13  -1016.42  3.22234e-13  -6.43064  -4.00197e-14  -4.62718  2.42746e-15  
73  -10.4524  -1.05351e-13  -1016.88  4.74588e-13  -6.47312  -1.1896e-14  -4.65602  2.20366e-15  
74.0002  -10.9483  3.03611e-14  -1017.14  4.40762e-13  -6.51291  -1.38787e-14  -4.68459  1.95624e-15  
75.0002  -10.3033  -7.13856e-14  -1017.74  4.60773e-13  -8.27  -2.11379e-14  -4.73891  1.60633e-15  
76.0002  -12.2751  -1.78832e-13  -1019.2  3.74552e-13  -7.29274  -4.62762e-14  -4.77703  8.91663e-16  
77.0002  -11.1773  4.37512e-14  -1020.76  3.33393e-13  -5.96183  7.69559e-13  -4.79445  1.21956e-14  
78.0002  -11.6734  1.26911e-13  -1021.66  6.86186e-13  -6.32994  5.31431e-14  -4.8167  1.2789e-14  
79.0002  -10.6892  -1.91261e-13  -1022.62  5.66222e-13  -6.19857  1.14839e-12  -4.83645  2.90119e-14  
80.0002  -11.1356  -2.74925e-14  -1022.57  6.43176e-13  -6.38325  1.43023e-14  -4.85823  2.88047e-14  
81.0002  -10.8861  2.39358e-13  -1023.23  6.39639e-13  -7.1048  -3.74312e-12  -4.88943  -2.35831e-14  
82.0002  -11.3209  7.69432e-14  -1024.15  6.54667e-13  -6.44896  4.88313e-15  -4.9108  -2.31932e-14  
83.0002  -10.8674  1.01105e-13  -1024.64  6.16797e-13  -6.43717  3.59228e-14  -4.93142  -2.23943e-14  
84.0002  -10.964  1.02302e-14  -1025.27  4.13021e-13  -6.44517  1.40282e-14  -4.95161  -2.19087e-14  
85.0002  -11.9146  -2.52455e-13  -1026.44  2.15207e-13  -6.39646  -7.46412e-14  -4.97062  -2.26025e-14  
86.0002  -10.7387  3.8874e-13  -1026.99  2.29988e-13  -6.51912  -3.07383e-14  -4.99073  -2.27082e-14  
87.0002  -11.8178  4.0728e-13  -1028.15  1.59391e-12  -6.42783  7.41667e-13  -5.00915  -1.29085e-14  
88.0002  -9.22887  2.0752e-13  -1028.82  2.22e-12  -6.45373  2.63987e-13  -5.02744  -9.40351e-15  
89.0002  -11.6785  -3.82397e-13  -1029.2  2.20458e-12  -6.39771  4.87072e-14  -5.04457  -8.67713e-15  
90.0002  -9.97546  -3.19001e-13  -1029.91  2.02541e-12  -8.08208  -2.04313e-13  -5.08207  -1.10924e-14  
91.0002  -11.1789  -2.09653e-12  -1031.06  1.4933e-12  -7.23437  5.32082e-13  -5.10831  -4.46831e-15  
92.0002  -11.0479  -2.69432e-12  -1032.06  -2.67222e-13  -6.49858  -1.01412e-12  -5.12506  -1.66327e-14  
93.0002  -11.1324  -1.16187e-12  -1032.6  -2.67503e-13  -6.39804  -6.27222e-13  -5.14022  -2.39017e-14  
94.0002  -10.7914  -4.47058e-13  -1032.76  -6.15305e-13  -5.36561  2.17207e-12  -5.14287  1.93336e-15  
95.0002  -11.0974  -2.41441e-12  -1033.36  -1.83511e-12  -5.354  7.64738e-12  -5.14533  9.08339e-14  
96.0002  -12.0361  -5.90328e-12  -1033.71  -7.46587e-12  -4.67009  1.298e-13  -5.13986  9.12818e-14  
97.0002  -9.30181  -3.85523e-12  -1033.72  -9.07582e-12  -5.52714  3.71447e-13  -5.14426  9.44655e-14  
98.0002  -8.15051  2.16449e-12  -1033.41  -1.03485e-11  -5.54044  -7.00876e-14  -5.14872  9.26166e-14  
99.0002  -10.083  8.73132e-13  -1033.53  -1.04269e-11  -5.58768  5.90245e-14  -5.15359  9.22433e-14  
100  -11.1263  -2.00912e-12  -1033.38  -1.0723e-11  -5.6192  -2.80359e-13  -5.15871  8.81488e-14  
101  -10.2091  3.05311e-12  -1033.5  -1.37406e-11  -6.42628  -3.74894e-12  -5.17249  4.64414e-14  
102  -10.1272  -2.69525e-12  -1033.9  -1.48217e-11  -5.6616  -1.85524e-14  -5.17775  4.57425e-14  
103  -9.59609  -1.79228e-12  -1033.66  -1.52248e-11  -5.6514  7.29008e-14  -5.18279  4.60314e-14  
104  -11.2107  1.57213e-12  -1033.5  -1.15579e-11  -5.62515  6.15741e-13  -5.18744  5.20284e-14  
105  -10.7527  3.93933e-12  -1033.39  -1.30739e-11  -5.61629  5.53007e-13  -5.19191  5.72469e-14  
106  -10.7501  4.90776e-12  -1033.53  -9.64993e-12  -5.59589  7.13358e-13  -5.19607  6.40109e-14  
107  -10.1844  -1.07194e-11  -1033.71  -5.51458e-12  -4.69275  -5.14048e-13  -5.19094  5.81124e-14  
108  -9.15434  -8.72313e-13  -1033.67  -1.1333e-11  -4.67111  -1.30647e-12  -5.18569  4.43287e-14  
109  -9.44217  9.35446e-12  -1033.22  -1.61907e-11  -3.67946  -1.94236e-12  -5.17063  2.44618e-14  
110  -9.93579  3.91761e-12  -1033.06  -6.65578e-12  -2.76771  1.00908e-12  -5.14683  3.42105e-14  
111  -11.2421  1.15557e-11  -1033.29  -5.92083e-12  -4.5105  2.39753e-11  -5.1406  2.68927e-13  
112  -9.81736  -5.12735e-11  -1033.55  -9.15687e-12  -7.11991  -4.72143e-11  -5.15981  -1.92075e-13  
113  -12.0813  -1.48865e-11  -1033.66  -8.96524e-12  -8.04572  -9.24256e-11  -5.18756  -1.07894e-12  
114  -9.24263  8.21168e-11  -1034.31  -7.11544e-13  -6.26941  -2.09562e-10  -5.19786  -3.06449e-12  
115  -10.3256  -1.57486e-11  -1034.61  7.06541e-12  -4.68936  -3.8719e-12  -5.19307  -3.07211e-12  
116  -11.2776  8.2041e-11  -1034.9  9.67618e-12  -6.04193  -1.05913e-09  -5.201  -1.29418e-11  
117  -9.89398  -1.06891e-11  -1034.98  1.12244e-10  -5.5538  -6.06383e-11  -5.20427  -1.33835e-11  
118  -11.1041  9.65014e-11  -1035.24  1.01375e-10  -4.72164  1.5517e-12  -5.19984  -1.32464e-11  
119  -11.8405  7.56605e-11  -1035.34  9.36535e-11  -5.51676  -2.39105e-11  -5.20272  -1.33434e-11  
120  -10.1613  1.78863e-12  -1035.22  7.00676e-11  -5.47997  -2.56406e-11  -5.20522  -1.34542e-11  
121  -10.5288  -1.15564e-10  -1035.3  1.91797e-11  -5.50856  1.1589e-09  -5.20793  -2.98671e-12  
122  -9.99181  7.39106e-11  -1035.41  -8.40955e-11  -6.50161  1.87415e-11  -5.21938  -2.79442e-12  
123  -10.4483  7.38477e-11  -1035.73  1.44718e-11  -6.495  -1.90436e-11  -5.23056  -2.93696e-12  
124  -10.1041  4.43553e-12  -1035.79  -6.518e-11  -7.29343  -1.14038e-11  -5.2485  -3.01058e-12  
125  -10.6833  1.29798e-10  -1036.13  -1.3211e-10  -7.39112  2.23792e-12  -5.26697  -2.96534e-12  
126  -10.3368  8.44041e-11  -1036.27  -1.10142e-10  -7.3685  8.21192e-11  -5.28494  -2.23812e-12  
127  -10.3869  3.7277e-10  -1036.49  -1.00319e-10  -6.42585  9.61981e-10  -5.2946  5.93323e-12  
128  -10.5675  8.78078e-10  -1036.71  2.37062e-10  -4.66967  -1.10625e-10  -5.28935  4.95375e-12  
30  -11.0419  -3.28038e-14  -942.898  2.57139e-13  -4.57044  -5.78649e-15  -3.10653  3.02607e-15  
31  -9.47973  -1.4569e-14  -946.07  2.36513e-13  -3.74722  -3.76606e-15  -3.13565  2.71734e-15  
32  -10.3666  3.87272e-13  -949.867  5.15388e-13  -3.75256  2.38425e-15  -3.16247  2.70285e-15  
33  -10.0143  -2.26091e-13  -954.48  4.2513e-13  -4.70745  -3.28428e-15  -3.22685  2.45339e-15  
34  -10.4365  -1.04485e-14  -957.875  -3.84502e-13  -4.71177  1.63497e-14  -3.28625  3.00924e-15  
35  -10.0068  -1.63805e-13  -960.46  -6.76851e-13  -4.6916  2.49549e-14  -3.3403  3.85331e-15  
36  -9.42744  -2.49617e-14  -963.491  -8.38195e-13  -5.52245  2.11224e-14  -3.42112  4.4929e-15  
37  -10.5419  -3.26702e-13  -966.225  -8.04715e-13  -3.75011  -7.90098e-14  -3.43287  1.51066e-15  
38  -9.16614  -1.14262e-13  -968.341  -1.86611e-12  -4.71329  1.71852e-14  -3.47702  2.05116e-15  
39  -9.9496  7.40842e-14  -971.795  -1.49852e-12  -6.47405  2.67712e-14  -3.57692  2.87517e-15  
40  -10.8033  -4.83129e-14  -974.99  -1.20502e-12  -5.61156  -1.34129e-14  -3.64255  2.34974e-15  
41  -10.4645  2.47317e-13  -977.577  -1.10147e-12  -6.48556  -1.49657e-14  -3.7314  1.80864e-15  
42  -9.66173  3.79389e-14  -980.102  -1.03472e-12  -5.61794  -3.6902e-14  -3.78857  6.35587e-16  
43  -10.7733  4.01289e-13  -982.008  -6.19819e-14  -3.8207  -7.91557e-15  -3.78951  3.84083e-16  
44  -10.169  1.61797e-13  -984.129  3.59329e-14  -5.57883  2.40497e-14  -3.84064  1.06024e-15  
45  -9.89596  -5.08758e-13  -985.732  -3.19642e-13  -4.73798  1.94683e-14  -3.86556  1.57158e-15  
46  -11.1984  4.09176e-13  -987.274  -1.15784e-12  -4.73926  3.91132e-14  -3.88917  2.58622e-15  
47  -10.4105  -3.84276e-13  -988.054  -1.68108e-12  -6.05326  2.45721e-11  -3.94612  6.49153e-13  
48  -9.12673  -4.67593e-13  -989.455  -1.86508e-12  -7.34143  -7.90344e-13  -4.03318  6.12243e-13  
49  -10.1644  2.588e-14  -991.451  -1.79533e-12  -7.25438  3.97239e-13  -4.11371  6.06868e-13  
50  -10.6599  -2.22405e-13  -993.529  -1.58785e-12  -7.18851  3.43046e-12  -4.18871  6.75736e-13  
51  -11.1981  3.27166e-13  -995.051  -2.1394e-12  -7.07344  -3.63381e-13  -4.25739  6.50995e-13  
52  -10.0495  -1.93705e-13  -996.473  -1.51711e-12  -6.48587  1.12783e-13  -4.30922  6.38479e-13  
53  -11.3625  4.06681e-13  -997.663  -1.4413e-12  -6.45211  1.13762e-13  -4.35792  6.26553e-13  
54  -9.5625  2.7562e-13  -999.269  -1.47796e-12  -7.24856  -6.3687e-13  -4.42216  5.98477e-13  
55  -10.0747  1.00719e-12  -1001.02  -1.84116e-12  -7.29549  -9.41883e-13  -4.48462  5.64991e-13  
56  -10.8176  4.91686e-13  -1003.77  -2.85787e-12  -6.35218  1.50972e-12  -4.52436  5.85092e-13  
57  -10.5056  -3.31494e-12  -1005.79  -3.16978e-12  -7.07453  -2.87713e-12  -4.57748  5.12962e-13  
58  -10.7693  -2.81828e-12  -1007.68  -6.48024e-12  -6.41992  1.01184e-12  -4.61508  5.23143e-13  
59  -11.0353  2.93087e-13  -1009.38  -7.87083e-12  -7.22585  -2.01237e-13  -4.6673  5.08656e-13  
60  -10.6899  4.46963e-14  -1010.74  -8.14875e-12  -4.46655  9.65348e-13  -4.66336  5.1761e-13  
61  -10.7185  2.6931e-11  -1011.92  2.30165e-11  -5.45393  -6.76593e-13  -4.67857  4.94645e-13  
62  -9.9478  -1.67903e-11  -1012.86  -2.84585e-12  -5.39916  -2.30006e-11  -4.69216  5.13381e-14  
63  -11.1545  3.72064e-11  -1014.37  -5.52269e-12  -5.29583  -1.70152e-10  -4.70334  -3.10057e-12  
64  -10.2415  2.04103e-11  -1015.94  -1.31428e-11  -5.5173  -2.59901e-12  -4.71814  -3.09145e-12  
65  -10.7612  -1.5435e-11  -1016.96  -1.63278e-11  -7.25531  2.65996e-11  -4.76345  -2.56126e-12  
66  -10.4757  5.69022e-11  -1017.54  -6.16214e-13  -6.32032  4.19143e-10  -4.79076  4.83706e-12  
67  -10.6268  1.00836e-11  -1018.45  -1.19831e-11  -5.49144  3.71007e-11  -4.80284  5.39333e-12  
68  -10.7457  4.08884e-11  -1019.65  1.94308e-11  -7.11529  -1.70621e-10  -4.84204  2.41004e-12  
69  -10.0798  4.01069e-10  -1020.78  1.30373e-10  -7.25211  7.106e-11  -4.8822  3.5542e-12  
70  -10.4378  -1.87213e-10  -1021.39  3.1869e-10  -4.68685  -1.39594e-10  -4.879  1.20751e-12  
71  -10.7203  2.25618e-10  -1021.6  2.85824e-10  -6.34867  -4.76156e-11  -4.90271  4.20042e-13  
72  -11.379  1.2154e-10  -1022.12  5.29284e-10  -4.70254  -5.49007e-11  -4.89953  -4.58065e-13  
73  -10.8776  9.61993e-10  -1022.46  8.80304e-10  -5.45795  3.08693e-10  -4.90825  4.37242e-12  
74.0002  -10.8153  2.15244e-09  -1023  3.70024e-09  -4.62931  -1.78283e-10  -4.90396  1.56233e-12  
75.0002  -10.5105  -1.10562e-10  -1023.24  4.25886e-09  -4.50767  5.23964e-10  -4.89796  9.47751e-12  
76.0002  -9.98577  3.45592e-10  -1023.66  4.44299e-09  -5.44452  -8.09587e-11  -4.90612  8.12772e-12  
77.0002  -10.637  2.97238e-10  -1024.3  4.72226e-09  -5.49501  8.78785e-11  -4.91478  9.30053e-12  
78.0002  -12.1177  8.47948e-10  -1024.96  5.50353e-09  -6.32937  -1.35979e-09  -4.93528  -1.05413e-11  
79.0002  -11.1017  6.42409e-10  -1026.14  6.28462e-09  -4.62174  1.29045e-09  -4.9308  8.04434e-12  
80.0002  -10.807  3.81289e-10  -1026.66  6.24665e-09  -4.58778  -4.19256e-10  -4.92597  2.02602e-12  
81.0002  -11.2922  -1.98306e-09  -1027.22  4.72161e-09  -5.44965  -6.30389e-09  -4.93324  -8.55562e-11  
82.0002  -10.4456  -2.03444e-09  -1027.5  4.78127e-10  -5.50354  4.49686e-10  -4.94105  -7.82241e-11  
83.0002  -10.0059  -2.7374e-09  -1028  -1.99135e-09  -5.59424  -4.27101e-07  -4.94988  -5.8488e-09  
84.0002  -8.9134  6.05257e-10  -1028.39  -4.48604e-09  -6.40485  9.64998e-10  -4.96928  -5.75795e-09  
85.0002  -11.186  -6.11338e-09  -1028.84  -4.55599e-09  -5.53885  -9.9773e-10  -4.97677  -5.69532e-09  
86.0002  -10.2975  1.111e-08  -1029.3  -1.91101e-08  -2.83516  3.10492e-10  -4.94896  -5.61732e-09  
87.0002  -10.7883  -5.63192e-09  -1029.44  -4.1407e-08  -4.60955  -6.29263e-09  -4.94461  -5.62598e-09  
88.0002  -10.5264  -9.19045e-09  -1029.44  -5.58323e-08  -3.78318  -2.20903e-09  -4.92991  -5.58273e-09  
89.0002  -11.0274  -2.21208e-08  -1029.81  -6.82347e-08  -5.53188  -1.19639e-08  -4.93743  -5.66249e-09  
90.0002  -9.66899  -2.13527e-08  -1030.35  -7.92355e-08  -6.2078  7.99076e-08  -4.95312  -4.60607e-09  
91.0002  -10.5257  -1.35922e-07  -1030.53  -1.36092e-07  -4.58893  -3.71953e-08  -4.94867  -5.0035e-09  
92.0002  -10.4151  -2.50086e-09  -1030.81  -2.09167e-07  -5.52383  2.70298e-08  -4.9556  -4.61755e-09  
93.0002  -10.5951  -5.64269e-08  -1031  -2.41414e-07  -6.53149  -3.80992e-08  -4.97436  -5.01615e-09  
94.0002  -10.1882  -1.31141e-07  -1031.16  -3.03594e-07  -6.53843  -2.98755e-08  -4.99277  -5.30861e-09  
95.0002  -10.9193  -2.54079e-09  -1031.78  -2.82504e-07  -6.51244  1.90172e-08  -5.01044  -5.02575e-09  
96.0002  -11.1495  -4.1221e-08  -1032.19  -3.09624e-07  -6.39896  2.16049e-08  -5.0264  -4.71965e-09  
97.0002  -9.32296  -4.89892e-09  -1032.44  -2.2947e-07  -5.57084  4.79293e-08  -5.03258  -4.12137e-09  
98.0002  -10.0101  6.54212e-07  -1032.35  3.83809e-08  -4.6737  5.52057e-09  -5.02855  -4.01303e-09  
99.0002  -11.3384  2.33316e-07  -1032.67  2.30397e-07  -4.51887  -2.10626e-07  -5.02289  -6.30873e-09  
100  -9.84041  -2.31446e-07  -1032.88  3.29149e-07  -5.54639  7.66443e-08  -5.02864  -5.39716e-09  
101  -10.8371  -2.29691e-07  -1032.82  3.41413e-07  -5.5226  1.84344e-07  -5.03401  -3.33475e-09  
102  -9.20362  -9.28764e-08  -1032.63  4.21366e-07  -5.44556  8.66078e-09  -5.03843  -3.20577e-09  
103  -10.1568  2.14733e-08  -1032.38  4.95943e-07  -5.45798  1.31554e-07  -5.0429  -1.77215e-09  
104  -10.2622  -3.99735e-07  -1032.37  5.37069e-07  -3.78967  3.97311e-08  -5.02971  -1.33528e-09  
105  -9.71407  5.95093e-07  -1032.25  3.82074e-07  -3.78463  2.80338e-08  -5.01674  -1.02935e-09  
106  -8.58379  -1.79007e-07  -1032.04  5.21576e-07  -3.81023  -3.40105e-09  -5.0043  -1.0538e-09  
107  -9.32753  -5.94235e-07  -1031.7  2.41564e-07  -3.79691  5.75818e-09  -4.99198  -9.84291e-10  
108  -10.6439  -6.09264e-07  -1031.42  6.13528e-07  -3.80275  5.37598e-08  -4.97997  -4.31321e-10  
109  -10.791  -5.8253e-08  -1031.55  4.30786e-07  -4.54573  9.12607e-06  -4.97562  9.08337e-08  
110  -9.87222  -2.65964e-06  -1031.13  -1.76448e-07  -3.72406  2.75928e-07  -4.96323  9.26663e-08  
111  -9.35233  -4.69936e-06  -1030.86  -1.72242e-06  -3.72247  8.0291e-07  -4.95107  9.96295e-08  
30  -10.7366  6.29002e-14  -938.164  5.79517e-14  -5.59268  5.68369e-16  -2.6497  1.15608e-15  
31  -10.0034  1.43112e-14  -944.291  2.7066e-13  -6.47585  6.08827e-16  -2.82362  1.1312e-15  
32  -9.98455  6.5482e-14  -949.194  8.80573e-13  -5.49328  -4.59609e-15  -2.93969  8.82191e-16  
33  -10.8447  -1.06586e-14  -954.531  8.34652e-13  -5.99139  1.09227e-13  -3.06684  5.39657e-15  
34  -11.0096  -1.33568e-13  -958.435  6.8926e-13  -6.3405  9.46946e-15  -3.19779  5.55949e-15  
35  -9.83346  -2.30151e-14  -962.091  5.27516e-13  -6.34547  1.33568e-14  -3.31885  5.85939e-15  
36  -10.6088  -1.24415e-14  -965.834  4.84991e-13  -6.44558  -1.42784e-15  -3.43466  5.58949e-15  
37  -9.56064  -2.99269e-14  -968.285  4.5091e-13  -6.33067  3.24067e-16  -3.53809  5.40144e-15  
38  -10.212  -1.31872e-15  -971.315  3.87103e-13  -4.65826  -4.40081e-15  -3.57671  5.06343e-15  
39  -10.7907  1.74142e-14  -973.367  3.40599e-13  -5.52227  3.31369e-15  -3.64157  5.0051e-15  
40  -10.5155  -6.07776e-15  -976.057  3.23686e-13  -5.56711  -4.55654e-16  -3.70368  4.82895e-15  
41  -9.02102  -5.99006e-15  -978.998  3.09673e-13  -6.42102  8.81472e-16  -3.7886  4.70559e-15  
42  -10.363  -3.59938e-14  -980.416  2.87318e-13  -4.67413  -1.12665e-15  -3.81543  4.52886e-15  
43  -10.4512  -5.38972e-14  -982.763  2.95261e-13  -5.59868  8.15422e-15  -3.86788  4.63549e-15  
44  -10.3306  3.3399e-14  -984.218  3.17265e-13  -5.66314  -2.4365e-16  -3.91917  4.49608e-15  
45  -11.2437  3.10859e-14  -986.494  3.52507e-13  -5.65481  6.55427e-16  -3.96739  4.3894e-15  
46  -10.0728  -4.47228e-14  -988.312  3.76944e-13  -6.49362  -5.07546e-16  -4.03566  4.25705e-15  
47  -8.57269  2.769e-14  -989.579  2.97942e-13  -4.65105  3.36039e-16  -4.05186  4.15386e-15  
48  -8.90762  1.37694e-13  -990.661  3.27234e-13  -3.81339  -1.2194e-15  -4.04574  4.01609e-15  
49  -10.3478  -2.89776e-14  -992.119  3.67732e-13  -3.78774  -6.1869e-16  -4.03929  3.90022e-15  
50  -10.5146  -1.70922e-14  -992.903  4.01341e-13  -3.74509  -1.79545e-15  -4.03212  3.7613e-15  
51  -10.8408  2.01339e-14  -993.557  4.10722e-13  -3.74605  2.53173e-16  -4.02531  3.67777e-15  
52  -9.90906  -5.40863e-14  -994.45  4.06804e-13  -3.73947  1.46781e-15  -4.01866  3.62638e-15  
53  -10.2565  1.31796e-14  -994.947  4.13793e-13  -4.55947  -1.87045e-15  -4.03095  3.50145e-15  
54  -10.6135  1.1191e-14  -995.43  4.00534e-13  -4.61471  8.43875e-15  -4.04392  3.61117e-15  
55  -9.59673  -9.29218e-15  -995.733  3.57776e-13  -3.77115  2.83272e-15  -4.03799  3.59425e-15  
56  -10.3261  -5.21306e-15  -995.624  3.41311e-13  -3.78797  3.52601e-16  -4.03267  3.52527e-15  
57  -9.75287  -3.32768e-14  -995.42  3.36659e-13  -4.68388  -1.54312e-15  -4.04624  3.41968e-15  
58  -11.0947  -1.77637e-14  -996.126  3.01436e-13  -4.67323  -1.72852e-15  -4.05903  3.31462e-15  
59  -9.92474  -8.0064e-14  -996.23  2.73602e-13  -4.68947  -3.02505e-15  -4.07164  3.18782e-15  
60  -10.3759  -3.10965e-14  -996.493  2.66937e-13  -4.66669  -1.72418e-15  -4.08331  3.09151e-15  
61  -9.3112  5.05782e-14  -996.975  2.35228e-13  -4.68052  2.02445e-16  -4.0948  3.03595e-15  
62  -11.3369  5.58084e-14  -997.516  2.33839e-13  -5.63725  -3.11707e-15  -4.1239  2.91986e-15  
63  -10.4937  -4.3698e-14  -998.684  2.01203e-13  -4.62869  1.50984e-14  -4.13325  3.14538e-15  
64  -10.6923  -1.18004e-12  -1000.17  -2.51442e-13  -5.48658  -1.18279e-12  -4.15785  -1.8417e-14  
65  -10.6889  1.02007e-14  -1001.45  -2.6768e-12  -7.205  2.56527e-12  -4.21227  2.77202e-14  
66  -10.8303  -8.4173e-13  -1002.91  -2.15986e-12  -6.49612  3.55793e-13  -4.25233  3.34759e-14  
67  -11.6197  1.49373e-12  -1004.3  -3.40506e-12  -7.1577  1.42285e-13  -4.30243  3.53519e-14  
68  -11.4707  -1.8493e-12  -1006.33  -2.07562e-12  -7.97244  -1.63564e-12  -4.36463  7.03003e-15  
69  -10.5273  2.40743e-12  -1007.52  -1.92186e-12  -7.18134  -2.02612e-13  -4.41158  3.536e-15  
70  -11.1189  -1.05111e-12  -1009.28  -2.04251e-12  -7.2148  8.73569e-13  -4.45753  1.77988e-14  
71  -11.7031  -3.60634e-12  -1010.79  -5.61884e-12  -6.33525  -8.17344e-13  -4.48782  4.32879e-15  
72  -12.0883  -5.39181e-12  -1012.14  -6.14365e-12  -5.48815  -1.91147e-12  -4.50369  -2.60807e-14  
73  -11.1661  6.83429e-12  -1013.06  -3.88766e-12  -6.40767  6.4865e-12  -4.53344  7.56783e-14  
74.0002  -10.9011  -1.40612e-12  -1013.02  3.28979e-12  -6.05537  -1.38245e-12  -4.55686  5.32455e-14  
75.0002  -10.2624  2.87065e-12  -1014.13  6.69857e-12  -5.5588  1.52911e-12  -4.57204  7.56071e-14  
76.0002  -10.7004  7.34776e-12  -1014.6  7.46525e-12  -7.8404  4.8873e-11  -4.62082  8.03927e-13  
77.0002  -11.283  7.09201e-12  -1015.44  1.55756e-11  -5.40627  8.75046e-12  -4.63237  9.20788e-13  
78.0002  -10.5272  -1.76821e-11  -1016.02  1.83918e-11  -7.19222  5.39291e-12  -4.66947  9.85601e-13  
79.0002  -11.3373  -4.29347e-11  -1017.07  -3.18743e-12  -6.47325  5.19979e-12  -4.69524  1.0458e-12  
80.0002  -10.7617  -1.92569e-11  -1017.41  -2.5672e-11  -4.68512  1.91282e-12  -4.6951  1.05802e-12  
81.0002  -9.23651  6.30707e-12  -1017.82  -3.12464e-11  -5.60673  -5.95331e-13  -4.70776  1.03505e-12  
82.0002  -11.2407  4.86172e-12  -1018.09  -2.19689e-11  -6.38324  -2.79398e-11  -4.73071  6.38137e-13  
83.0002  -9.49767  4.30344e-11  -1018.68  -2.19123e-11  -5.58349  -1.49111e-12  -4.74223  6.09363e-13  
84.0002  -10.0746  -1.36065e-11  -1019.36  -1.39695e-11  -5.60665  -9.57691e-12  -4.75376  4.73547e-13  
85.0002  -9.433  -8.07777e-12  -1019.57  -2.25168e-11  -4.67767  -4.19837e-12  -4.75276  4.12074e-13  
86.0002  -11.2014  -3.06729e-11  -1020.03  -4.58198e-11  -4.67111  4.11799e-12  -4.7517  4.60203e-13  
87.0002  -10.8336  3.03146e-11  -1020.81  -4.05974e-11  -6.32123  8.4993e-11  -4.77182  1.54396e-12  
88.0002  -9.20316  -4.29224e-12  -1021.24  -3.92321e-11  -5.92616  -8.98365e-10  -4.78643  -9.8473e-12  
89.0002  -10.9928  8.92598e-11  -1021.87  -3.09818e-11  -5.46896  6.22617e-11  -4.79496  -8.94593e-12  
90.0002  -10.9958  -2.3885e-10  -1022.17  -3.83175e-11  -5.59645  -8.42437e-12  -4.80486  -8.9395e-12  
91.0002  -10.0659  -4.24539e-11  -1022.5  -2.12965e-10  -5.63684  2.57814e-11  -4.815  -8.51607e-12  
92.0002  -10.307  -2.14009e-10  -1022.51  -2.52217e-10  -6.37903  7.50858e-11  -4.83385  -7.50882e-12  
93.0002  -9.91441  -2.98209e-11  -1022.5  -2.44842e-10  -6.37571  5.96535e-11  -4.8522  -6.70927e-12  
94.0002  -10.0373  -2.20353e-11  -1022.59  -2.22101e-10  -6.47155  -5.95973e-11  -4.87125  -7.33148e-12  
95.0002  -11.0652  1.85745e-10  -1023.01  -6.53623e-11  -7.27178  4.6487e-11  -4.89917  -6.70568e-12  
96.0002  -12.3641  -5.55808e-11  -1023.97  2.04206e-10  -8.998  4.42251e-10  -4.94628  -1.54526e-12  
97.0002  -10.7232  3.16844e-10  -1024.8  1.00497e-10  -8.9483  -7.31142e-10  -4.99176  -9.83613e-12  
98.0002  -11.572  4.88576e-10  -1025.68  1.93653e-10  -6.49262  1.4036e-09  -5.00862  6.04519e-12  
99.0002  -10.8845  1.25897e-09  -1026.67  7.55562e-10  -8.89156  2.22742e-11  -5.05177  6.22551e-12  
100  -10.8306  6.59719e-10  -1027.46  1.96695e-09  -7.38439  -1.20491e-10  -5.0774  4.83303e-12  
101  -10.817  -1.06176e-09  -1028.34  2.38771e-09  -8.85492  -6.57415e-09  -5.11846  -6.66777e-11  
102  -11.8419  -6.48059e-09  -1029.54  -2.9525e-09  -9.84511  -1.07125e-09  -5.16928  -7.74795e-11  
103  -10.5139  2.59636e-09  -1030.23  -5.82038e-09  -8.02419  -3.33082e-09  -5.19965  -1.1209e-10  
104  -10.8789  -5.10973e-11  -1030.68  -6.49167e-09  -7.08665  1.92173e-09  -5.21952  -9.0681e-11  
105  -11.8834  -3.37164e-09  -1031.26  -8.28857e-09  -7.31349  4.37899e-10  -5.24133  -8.51749e-11  
106  -10.1749  3.55944e-09  -1032.4  -7.98802e-09  -8.13285  -3.07524e-10  -5.27114  -8.74672e-11  
107  -10.0261  8.15804e-09  -1032.68  -3.8598e-09  -7.04241  -9.30087e-09  -5.28921  -1.81481e-10  
108  -10.5584  -5.05699e-09  -1033.91  -2.2331e-09  -7.91869  -1.89624e-07  -5.31577  -2.09504e-09  
109  -12.1967  -6.05722e-09  -1035.11  -3.36016e-09  -6.36464  4.03914e-09  -5.32626  -2.0337e-09  
110  -10.5635  -3.38285e-10  -1035.73  -3.87392e-09  -8.00469  5.10004e-10  -5.35278  -2.00851e-09  
111  -10.5913  -4.41858e-09  -1036.6  -5.47767e-09  -8.74393  -5.29977e-08  -5.38603  -2.50841e-09  
112  -9.86396  -1.16942e-08  -1037.42  -1.13102e-08  -8.24657  4.26866e-09  -5.4138  -2.44261e-09  
113  -12.1243  1.19836e-08  -1038.09  -1.66962e-08  -8.77067  -5.33848e-08  -5.44608  -2.93244e-09  
114  -12.5897  1.94046e-09  -1038.69  -8.26002e-09  -8.06993  -2.03856e-08  -5.47107  -3.09866e-09  
115  -10.2678  9.6057e-09  -1039.37  -3.46448e-09  -7.8833  6.28231e-07  -5.49382  2.85728e-09  
116  -10.4786  8.22652e-08  -1039.7  -3.89205e-08  -5.60193  2.08262e-09  -5.49483  2.85004e-09  
117  -11.6598  -3.11391e-08  -1040.01  -8.19109e-08  -4.65896  8.77838e-09  -5.48709  2.90493e-09  
118  -10.2911  -1.16694e-06  -1040.51  -7.25902e-07  -5.63396  1.5072e-09  -5.48844  2.89211e-09  
119  -10.8012  1.70125e-07  -1040.68  -1.25774e-06  -6.29605  1.28636e-07  -5.49578  4.03524e-09  
120  -10.7922  -3.08629e-07  -1041.55  -1.29443e-06  -6.00215  2.94986e-06  -5.50035  3.05742e-08  
121  -9.91779  8.61512e-07  -1042.09  -1.28264e-06  -6.24211  -6.74609e-07  -5.50697  2.42779e-08  
122  -10.3514  2.4545e-07  -1042.53  -1.12826e-06  -8.0872  1.09869e-06  -5.5298  3.37859e-08  
30  -10.5214  -1.65692e-12  -962.057  -1.85417e-11  -5.5781  -2.20757e-12  -3.13585  -5.32383e-13  
31  -10.3276  -2.48162e-12  -965.775  -2.5744e-11  -5.54997  -4.75363e-12  -3.24558  -7.24258e-13  
32  -10.1787  -2.80811e-12  -968.426  -3.06032e-11  -3.76331  -8.53696e-14  -3.26809  -6.9648e-13  
33  -11.8656  -5.02788e-12  -970.578  -3.87793e-11  -5.35245  -1.32906e-11  -3.35494  -1.22123e-12  
34  -10.2897  -1.68425e-12  -973.705  -3.90143e-11  -4.53146  -1.05829e-11  -3.402  -1.5957e-12  
35  -10.3718  -2.4068e-12  -975.285  -1.82098e-11  -3.72869  -1.34103e-13  -3.41457  -1.53948e-12  
36  -10.9578  4.24733e-12  -976.948  -2.01069e-11  -4.34765  -2.06637e-11  -3.44912  -2.24779e-12  
37  -12.5699  -6.95052e-12  -979.243  -4.05205e-11  -4.33525  2.78035e-11  -3.48077  -1.17453e-12  
38  -9.79487  6.03836e-12  -981.52  -2.60805e-11  -5.29709  7.07236e-12  -3.5434  -8.9015e-13  
39  -10.1654  4.71195e-12  -983.855  -2.80591e-11  -5.03184  -2.36365e-11  -3.59302  -1.64836e-12  
40  -10.1418  -3.14493e-12  -985.188  -2.01877e-11  -5.20127  -3.35553e-11  -3.6449  -2.67762e-12  
41  -10.6997  -1.48417e-11  -986.892  -3.23431e-11  -6.37587  -7.34441e-12  -3.73024  -2.82346e-12  
42  -10.173  1.33532e-11  -989.678  -3.7434e-11  -5.55808  -1.94655e-12  -3.78563  -2.79688e-12  
43  -11.278  7.33281e-12  -991.216  -3.61735e-12  -6.40876  1.15502e-11  -3.86278  -2.37491e-12  
44  -8.09897  -2.95148e-11  -993.167  -2.67296e-11  -5.52496  6.99892e-12  -3.91027  -2.10709e-12  
45  -10.973  1.89353e-11  -995.046  1.36834e-11  -4.57347  -6.27361e-12  -3.92869  -2.22282e-12  
46  -9.90363  2.69489e-11  -996.629  9.54844e-11  -4.4635  4.25158e-10  -3.94315  9.328e-12  
47  -11.5217  5.47257e-11  -997.778  1.55067e-10  -4.67152  -1.88508e-11  -3.96231  8.58645e-12  
48  -10.1583  1.06524e-10  -999.391  3.34259e-10  -3.76919  1.42552e-11  -3.95736  8.73181e-12  
49  -10.4869  -5.76304e-12  -1000.14  2.91468e-10  -2.81618  7.4051e-12  -3.92883  8.69864e-12  
50  -10.0083  1.65618e-10  -1000.87  3.84366e-10  -3.77785  -8.02155e-13  -3.92515  8.46691e-12  
51  -11.2499  2.23577e-10  -1001.17  6.83994e-10  -3.78092  -3.34413e-11  -3.92172  7.4691e-12  
52  -10.044  8.14589e-11  -1001.74  1.09517e-09  -3.76362  -1.16039e-11  -3.91804  7.02554e-12  
53  -9.53537  -2.98803e-11  -1001.98  1.17627e-09  -2.80386  2.64286e-11  -3.89272  7.46652e-12  
54  -10.9531  -2.26236e-10  -1002.18  9.3511e-10  -4.62582  4.54413e-11  -3.90901  8.3104e-12  
55  -9.59155  1.06803e-09  -1002.33  1.60921e-09  -3.61335  -7.40733e-10  -3.90258  -7.97315e-12  
56  -9.34758  6.46589e-11  -1002.79  2.57849e-09  -1.90698  3.66303e-11  -3.86012  -7.02414e-12  
57  -10.0156  -1.59699e-10  -1003.2  3.01022e-09  -4.29639  -1.40479e-09  -3.86921  -3.61444e-11  
58  -9.66742  -4.30793e-10  -1003.46  3.05124e-09  -2.78044  5.10339e-11  -3.84699  -3.43652e-11  
59  -10.1117  5.40495e-10  -1003.48  3.56775e-09  -1.90929  4.03417e-11  -3.80824  -3.28711e-11  
60  -10.7672  -7.05925e-10  -1002.89  4.01922e-09  -1.87909  1.44122e-10  -3.77041  -2.94006e-11  
61  -9.57326  -3.30238e-10  -1002.43  4.5062e-09  -2.85385  -3.52248e-11  -3.75278  -2.95126e-11  
62  -9.57963  2.03764e-10  -1001.84  4.19642e-09  -1.93752  1.99359e-11  -3.71853  -2.85796e-11  
63  -10.5582  -8.56233e-10  -1001.41  4.25142e-09  -2.88837  9.24276e-11  -3.70316  -2.63388e-11  
64  -10.8297  2.64855e-10  -1000.85  4.90464e-09  -1.90731  6.24389e-11  -3.67051  -2.47246e-11  
65  -9.86459  2.95236e-10  -1001.35  5.6184e-09  -2.88899  -1.27804e-10  -3.65655  -2.65653e-11  
66  -9.8994  -1.86087e-09  -1001.25  5.41149e-09  -2.88482  -1.12613e-10  -3.64301  -2.80749e-11  
67  -10.0778  -2.43399e-09  -1001.24  4.73989e-09  -2.88863  1.54318e-10  -3.63001  -2.49302e-11  
68  -9.9531  9.19953e-11  -1001.61  3.6038e-09  -1.88329  3.78604e-10  -3.6004  -1.80907e-11  
69  -10.5846  3.86138e-10  -1001.75  7.31332e-10  -2.8355  2.72922e-10  -3.58765  -1.32404e-11  
70  -9.26926  2.56962e-09  -1001.65  -1.28737e-09  -2.68103  6.51221e-09  -3.57279  9.37341e-11  
71  -9.98956  5.06833e-09  -1001.69  7.74144e-09  -2.87368  1.56235e-10  -3.56151  9.47422e-11  
72  -10.1053  -1.05221e-08  -1001.97  6.21299e-09  -3.71172  1.17851e-09  -3.5639  1.11945e-10  
73  -9.89823  3.13022e-09  -1002.21  6.5512e-09  -2.83353  3.56557e-10  -3.55249  1.15767e-10  
74.0002  -11.1493  3.25154e-09  -1001.98  1.14732e-08  -3.67452  -9.9443e-10  -3.55436  9.8687e-11  
75.0002  -9.74043  -1.41898e-08  -1002.38  1.11643e-08  -3.62882  -1.44566e-09  -3.55549  7.52878e-11  
76.0002  -9.73089  -5.6845e-09  -1002.7  -2.99271e-09  -3.58115  -8.53915e-09  -3.55588  -5.32859e-11  
77.0002  -10.0415  7.36044e-10  -1002.43  -2.03036e-08  -2.76703  1.27174e-08  -3.54427  1.34518e-10  
78.0002  -9.73244  -1.70932e-09  -1002.67  -2.80737e-08  -3.72099  5.23681e-09  -3.54684  2.08465e-10  
79.0002  -10.5143  -1.67065e-07  -1002.41  -7.12436e-08  -2.83866  -1.83169e-09  -3.53672  1.7932e-10  
80.0002  -10.0912  -4.37313e-08  -1002.44  -1.72373e-07  -2.79235  -1.94311e-09  -3.52623  1.49426e-10  
81.0002  -10.1066  -2.17806e-08  -1002.88  -1.85131e-07  -2.90827  4.86766e-07  -3.51765  6.90799e-09  
82.0002  -10.0176  2.06564e-08  -1002.94  -1.67781e-07  -2.87572  -1.26482e-09  -3.50886  6.79604e-09  
83.0002  -9.02511  1.80529e-08  -1002.99  -1.35107e-07  -2.86723  5.31097e-10  -3.50019  6.71138e-09  
84.0002  -9.58136  -7.63693e-09  -1002.89  -1.5746e-07  -2.85663  -6.59549e-09  -3.49161  6.53395e-09  
85.0002  -10.6637  -8.21968e-08  -1002.77  -1.82647e-07  -2.84769  -1.10201e-08  -3.48313  6.30298e-09  
86.0002  -10.083  1.16283e-07  -1002.88  -1.49067e-07  -3.67757  -6.52024e-07  -3.48566  -2.24672e-09  
87.0002  -9.03263  1.29743e-09  -1002.68  -3.91996e-08  -2.84642  -3.72774e-08  -3.47746  -2.69583e-09  
88.0002  -9.98902  -2.95281e-07  -1002.34  -1.39819e-07  -2.8483  3.66191e-08  -3.4695  -2.19817e-09  
89.0002  -9.95311  -2.53749e-06  -1002.77  -1.79513e-06  -5.47648  -6.15354e-06  -3.49459  -7.90899e-08  
90.0002  -9.51401  1.14452e-06  -1003.35  -5.51483e-06  -4.61159  -2.90911e-07  -3.50838  -8.1705e-08  
91.0002  -9.76417  9.64868e-07  -1003.6  -5.47212e-06  -3.77448  -2.47851e-07  -3.51162  -8.37311e-08  
92.0002  -10.6552  3.37986e-07  -1003.62  -4.98606e-06  -3.70605  -1.70111e-07  -3.51396  -8.47719e-08  
93.0002  -10.1685  1.21798e-06  -1003.53  -4.9585e-06  -2.83007  2.38427e-07  -3.50582  -8.09243e-08  
94.0002  -10.116  1.06739e-06  -1003.93  -4.72188e-06  -2.83972  -1.28301e-08  -3.49799  -8.01231e-08  
95.0002  -9.0723  6.48328e-06  -1004.42  1.38463e-06  -4.70347  2.53696e-06  -3.512  -4.9692e-08  
96.0002  -10.8314  -3.73139e-07  -1004.42  4.42269e-06  -3.78626  8.51469e-07  -3.51516  -3.93338e-08  
97.0002  -10.6597  7.38747e-06  -1004.81  6.76436e-06  -3.71276  3.51229e-07  -3.5174  -3.48956e-08  
98.0002  -11.2043  1.14031e-05  -1005.38  9.1396e-06  -3.70929  2.98363e-07  -3.51956  -3.11511e-08  
99.0002  -10.6196  9.87311e-06  -1006.24  2.15897e-05  -6.9202  6.22098e-05  -3.55734  6.60415e-07  
100  -10.2751  -1.0348e-05  -1007.21  3.31341e-05  -5.93734  0.0010466  -3.5835  1.21543e-05  
101  -10.7949  -4.23781e-05  -1008.23  3.07565e-05  -7.36762  5.3139e-06  -3.62463  1.20799e-05  
102  -11.0681  1.97196e-05  -1008.91  1.48338e-05  -7.18425  -3.57816e-05  -3.6629  1.15653e-05  
103  -10.7973  -7.37367e-05  -1009.59  1.76946e-05  -7.18402  -1.33055e-05  -3.70036  1.13007e-05  
104  -12.5988  -5.12435e-05  -1010.06  -9.14049e-06  -7.99041  2.10131e-05  -3.74552  1.14029e-05  
105  -9.91675  2.76612e-05  -1010.88  -2.27481e-05  -7.17125  -1.15063e-05  -3.78121  1.11643e-05  
30  -9.46627  2.21946e-12  -940.474  -2.29763e-11  -4.61218  7.14158e-13  -2.08101  4.68503e-14  
31  -10.5476  1.35712e-13  -943.23  -2.14707e-11  -4.63922  7.41321e-13  -2.19729  7.84171e-14  
32  -8.22577  -2.80358e-12  -946.033  -2.68265e-11  -4.64537  -5.85498e-13  -2.30373  4.95513e-14  
33  -10.4721  -1.16766e-12  -948.689  -3.81528e-11  -5.39529  -2.36336e-11  -2.43254  -9.37247e-13  
34  -9.88848  1.8822e-12  -952.448  -4.00693e-11  -5.44752  -6.15184e-12  -2.55314  -1.14583e-12  
35  -10.5688  6.07099e-12  -955.189  -1.89614e-11  -4.60045  2.30088e-12  -2.63189  -1.01327e-12  
36  -10.057  9.59536e-12  -958.421  1.65384e-11  -4.59023  8.00883e-12  -2.70442  -6.79114e-13  
37  -10.8507  -4.26999e-11  -960.006  -9.1941e-12  -4.63569  3.30507e-14  -2.77339  -6.53679e-13  
38  -9.84048  -3.69138e-11  -962.645  -2.61437e-10  -5.42266  2.96653e-11  -2.86475  3.91803e-13  
39  -9.98411  3.98984e-11  -964.536  -4.10134e-10  -4.59547  3.58669e-11  -2.92244  1.5743e-12  
40  -9.76464  4.05488e-11  -966.467  -3.51006e-10  -5.468  4.45322e-12  -3.00455  1.66717e-12  
41  -10.0537  9.2911e-11  -968.834  -3.54922e-10  -5.5194  -2.59338e-11  -3.08314  8.04641e-13  
42  -9.74468  3.73002e-11  -971.553  -4.47053e-10  -5.51344  1.50558e-11  -3.15679  1.23649e-12  
43  -11.3007  -7.99195e-11  -973.658  -4.56355e-10  -3.78975  -8.57604e-09  -3.1754  -2.51036e-10  
44  -10.4302  5.51329e-10  -976.759  -5.37557e-11  -3.71263  -1.14838e-11  -3.19075  -2.44192e-10  
45  -11.7546  -3.23289e-10  -979.311  2.65879e-10  -5.52207  -2.44125e-11  -3.25551  -2.38087e-10  
46  -10.1963  -2.81202e-11  -980.814  3.12352e-10  -3.72992  6.19651e-11  -3.26833  -2.29977e-10  
47  -11.1619  -1.8836e-10  -982.586  6.34739e-10  -4.64191  4.27847e-11  -3.30448  -2.22799e-10  
48  -9.65955  -1.95147e-10  -983.885  6.52352e-10  -3.67892  5.06621e-11  -3.31408  -2.15788e-10  
49  -11.1882  1.45553e-09  -984.512  2.07377e-09  -2.79087  7.9035e-12  -3.301  -2.10195e-10  
50  -9.22246  9.25545e-10  -985.002  5.64685e-09  -1.89087  4.60328e-11  -3.26661  -2.03946e-10  
51  -10.7255  -3.60407e-10  -985.333  6.8161e-09  -2.79009  -4.52575e-11  -3.25526  -2.00168e-10  
52  -9.68061  2.19926e-11  -986.089  6.3144e-09  -2.72707  -1.25678e-10  -3.24298  -1.98435e-10  
53  -9.67283  6.98226e-10  -986.309  6.34599e-09  -3.73737  -1.30752e-11  -3.25421  -1.94223e-10  
54  -10.0826  -3.53998e-10  -986.569  5.55011e-09  -3.77502  1.9884e-10  -3.26579  -1.85488e-10  
55  -9.86489  -4.34754e-10  -987.314  5.12219e-09  -3.79672  8.6104e-11  -3.27733  -1.79584e-10  
56  -9.86405  -3.21266e-10  -987.698  6.71289e-09  -3.77047  7.19997e-11  -3.28782  -1.74231e-10  
57  -10.3565  9.19e-10  -988.507  6.70279e-09  -4.52151  3.97321e-09  -3.31352  -8.78259e-11  
58  -9.96677  -9.37492e-11  -988.776  6.57037e-09  -3.75914  4.98484e-10  -3.32262  -7.58604e-11  
59  -10.5462  3.83883e-09  -989.543  8.4071e-09  -3.76643  9.01164e-11  -3.33149  -7.25408e-11  
60  -10.104  -1.85148e-09  -990.591  9.51404e-09  -3.77897  1.04355e-09  -3.34027  -5.06568e-11  
61  -10.8899  -3.84631e-09  -991.351  1.34952e-08  -3.64848  6.13031e-10  -3.34619  -3.78936e-11  
62  -9.89942  4.65955e-09  -991.939  1.50912e-08  -3.77608  -4.92763e-10  -3.35431  -4.6476e-11  
63  -9.27374  1.505e-09  -992.454  1.34116e-08  -4.00249  -1.09994e-06  -3.36631  -2.04149e-08  
64  -11.5131  -1.72112e-09  -993.339  1.34932e-08  -3.76436  -8.71104e-10  -3.37355  -2.00595e-08  
65  -9.93887  6.0006e-09  -994.151  1.68523e-08  -3.75593  -5.08998e-10  -3.38037  -1.97104e-08  
66  -11.2241  6.5147e-09  -994.844  1.67237e-08  -3.79652  -1.94487e-11  -3.38768  -1.9365e-08  
67  -8.78706  -8.24494e-10  -995.29  3.15527e-08  -4.67793  -7.51799e-09  -3.40992  -1.91607e-08  
68  -10.0287  -3.71601e-09  -995.596  2.20191e-08  -4.66331  -5.55907e-09  -3.43117  -1.89302e-08  
69  -10.8731  1.22509e-08  -996.307  1.43976e-08  -4.7144  1.78678e-09  -3.45255  -1.85849e-08  
70  -9.56606  -1.056e-08  -996.817  2.59323e-08  -4.68399  -3.75389e-09  -3.47274  -1.83418e-08  
71  -9.7964  -1.31818e-08  -997.251  1.62914e-08  -5.5418  -2.69862e-08  -3.50611  -1.84812e-08  
72  -11.1558  -3.05016e-08  -997.79  -8.15231e-09  -5.50249  1.17573e-08  -3.5378  -1.80012e-08  
73  -10.282  -1.80856e-08  -998.588  -1.08458e-08  -4.59057  1.75695e-08  -3.55425  -1.74454e-08  
74.0002  -10.7656  3.58058e-08  -998.992  7.0544e-09  -5.18433  3.47357e-07  -3.57933  -1.18331e-08  
75.0002  -9.96044  -1.35096e-08  -999.715  1.60763e-08  -5.26281  -4.2595e-08  -3.60484  -1.22992e-08  
76.0002  -9.29381  -3.42635e-08  -1000.09  -8.93208e-09  -4.43024  -2.42915e-07  -3.61716  -1.57412e-08  
77.0002  -10.4482  -7.09068e-08  -1000.91  -1.28756e-07  -7.08471  3.94033e-08  -3.66815  -1.49302e-08  
78.0002  -13.1135  3.27977e-08  -1001.93  -1.45721e-07  -6.37051  -5.62376e-09  -3.70731  -1.47954e-08  
79.0002  -11.6333  -1.29183e-07  -1003.1  -1.54342e-07  -5.86479  3.58473e-07  -3.73813  -9.46296e-09  
80.0002  -9.85579  -1.08683e-07  -1003.94  -2.25117e-07  -7.11939  7.33875e-08  -3.78576  -8.29605e-09  
81.0002  -10.4267  1.84946e-07  -1004.67  -8.84878e-08  -5.48028  3.08116e-08  -3.80929  -7.75289e-09  
82.0002  -9.80722  7.83734e-07  -1004.78  3.48984e-07  -7.07426  1.14069e-06  -3.85402  7.9792e-09  
83.0002  -8.53107  -4.29728e-07  -1005.08  4.67553e-07  -5.48694  3.06004e-08  -3.87608  8.2849e-09  
84.0002  -11.6612  -5.96521e-07  -1005.88  4.53463e-07  -4.58717  -6.85218e-08  -3.88557  7.26081e-09  
85.0002  -12.8105  -8.63095e-09  -1006.73  4.11354e-07  -5.53489  -1.66284e-07  -3.90727  4.97732e-09  
86.0002  -9.76856  -9.58491e-08  -1007.17  6.77837e-07  -6.45574  -6.10544e-08  -3.94036  4.11976e-09  
87.0002  -9.45823  -3.94883e-07  -1007.55  8.07716e-07  -5.96695  -1.27227e-05  -3.96635  -1.59045e-07  
88.0002  -10.6819  -4.76188e-07  -1008.05  4.53163e-07  -5.53103  -1.32547e-07  -3.98615  -1.5871e-07  
89.0002  -11.4617  -6.50387e-08  -1008.65  3.90628e-07  -3.78032  2.26992e-09  -3.98358  -1.56697e-07  
90.0002  -11.457  -2.64199e-07  -1009.41  6.7895e-07  -5.32818  -3.27579e-06  -4.00018  -1.95205e-07  
91.0002  -10.3557  -5.25921e-07  -1010.26  2.65063e-07  -6.44597  2.12416e-07  -4.03001  -1.90234e-07  
92.0002  -11.2133  -5.88662e-06  -1011.1  -3.34829e-06  -7.30347  5.14687e-09  -4.06945  -1.8788e-07  
93.0002  -11.4935  -1.97931e-06  -1012.17  -6.45068e-06  -7.24  -8.35271e-07  -4.10719  -1.95587e-07  
94.0002  -10.3559  -1.10119e-06  -1012.8  -9.08599e-06  -5.48852  -8.5628e-07  -4.12344  -2.0336e-07  
95.0002  -9.33445  -5.3151e-07  -1013.41  -8.42761e-06  -3.66654  -5.21643e-07  -4.11813  -2.07061e-07  
96.0002  -9.94285  -6.84943e-06  -1013.81  -1.23807e-05  -4.53963  -4.41344e-07  -4.12297  -2.09753e-07  
97.0002  -9.86581  -9.81694e-06  -1014.01  -1.6067e-05  -4.62602  -2.5847e-06  -4.12869  -2.36741e-07  
98.0002  -9.30604  -1.48132e-06  -1014.12  -1.76395e-05  -4.66659  -1.56432e-06  -4.13473  -2.51658e-07  
99.0002  -10.644  -1.13219e-05  -1014.49  -2.12164e-05  -4.81556  -0.000570475  -4.1423  -6.58748e-06  
100  -11.1505  4.27218e-06  -1014.67  -2.6425e-05  -3.783  -2.41407e-08  -4.13835  -6.51535e-06  
101  -11.4443  8.19745e-07  -1014.8  -2.95992e-05  -4.73199  -1.23967e-06  -4.1448  -6.45801e-06  
102  -10.2547  -1.92001e-05  -1015.5  -3.52123e-05  -4.64875  -3.38671e-05  -4.15022  -6.75273e-06  
103  -9.81426  -1.03391e-05  -1015.5  -5.31097e-05  -3.78594  -2.91016e-07  -4.14635  -6.68399e-06  
30  -9.96613  -3.40264e-14  -940.529  2.75676e-13  -2.77733  -3.00137e-15  -1.94359  8.23439e-16  
31  -9.06563  7.13569e-14  -943.532  3.17306e-13  -2.76506  4.02493e-15  -1.98093  9.68962e-16  
32  -10.7465  2.20776e-14  -945.006  3.21962e-13  -2.8161  -2.00779e-15  -2.01724  8.39538e-16  
33  -11.512  4.27623e-14  -947.617  3.56199e-13  -2.8611  6.23647e-17  -2.0524  8.07155e-16  
34  -9.88301  -1.39585e-13  -949.811  2.48074e-13  -1.91106  6.91845e-15  -2.04675  1.05161e-15  
35  -9.55524  1.0616e-14  -951.904  1.43156e-13  -2.72725  -3.51221e-13  -2.07292  -1.24974e-14  
36  -10.2605  3.23005e-14  -954.61  5.58546e-14  -2.76384  -2.61787e-14  -2.09851  -1.30041e-14  
37  -9.31613  4.22933e-14  -956.632  6.72226e-14  -2.75937  7.19224e-14  -2.12211  -9.97099e-15  
38  -8.92791  -1.22695e-13  -958.652  1.12682e-13  -3.74163  -5.31176e-14  -2.17796  -1.14588e-14  
39  -9.10067  -6.43263e-14  -960.056  -9.78183e-14  -3.77132  -1.44389e-14  -2.23107  -1.15581e-14  
40  -10.4808  1.80981e-14  -960.932  -1.78984e-13  -3.7827  -1.32195e-16  -2.28112  -1.11896e-14  
41  -9.9001  4.89871e-14  -962.878  -1.10589e-13  -3.75007  2.43772e-14  -2.32703  -1.00781e-14  
42  -11.3371  -2.53369e-14  -964.181  -1.40775e-13  -3.71736  -8.83785e-16  -2.36916  -9.79948e-15  
43  -10.4617  2.06566e-14  -965.412  -1.40451e-13  -3.72832  -8.73426e-16  -2.40913  -9.53695e-15  
44  -10.8341  -4.23822e-14  -966.257  -1.51987e-13  -2.84612  2.60077e-15  -2.42162  -9.19016e-15  
45  -10.1295  -6.14645e-15  -967.822  -1.39196e-13  -4.64265  5.85809e-15  -2.48331  -8.77215e-15  
46  -10.5136  2.51184e-14  -968.427  -1.34696e-13  -5.38867  -3.33256e-14  -2.56184  -9.43576e-15  
47  -10.4767  -5.23032e-14  -969.22  -1.47433e-13  -4.70709  -8.69791e-16  -2.61829  -9.21034e-15  
48  -10.4414  4.53864e-14  -970.585  -1.26132e-13  -4.71756  -1.85186e-15  -2.67212  -9.02166e-15  
49  -10.4893  4.30106e-14  -972.745  -6.35308e-14  -4.49299  -1.62208e-14  -2.71764  -9.20164e-15  
50  -8.91997  9.36595e-14  -974.397  -5.97531e-14  -4.65667  -3.04982e-15  -2.76493  -9.05159e-15  
51  -12.0242  1.37727e-14  -976.459  -6.10876e-14  -4.66586  -4.92777e-15  -2.81019  -8.95341e-15  
52  -10.1019  -4.05487e-14  -977.802  -1.95102e-14  -5.57579  -8.6711e-16  -2.87451  -8.76535e-15  
53  -11.1483  4.29004e-14  -979.756  1.4871e-14  -5.47948  4.89025e-15  -2.93371  -8.455e-15  
54  -10.3253  5.18557e-14  -981.407  5.44514e-14  -4.61725  -2.906e-15  -2.97113  -8.33169e-15  
55  -10.4448  -2.55535e-14  -982.663  5.36716e-14  -5.24197  -1.83714e-14  -3.02049  -8.54994e-15  
56  -9.90936  1.55772e-14  -984.489  3.62036e-14  -4.6242  1.06542e-14  -3.05461  -8.14134e-15  
57  -10.5905  1.23081e-13  -986.477  7.94635e-14  -8.14783  -1.11779e-14  -3.16072  -8.2046e-15  
58  -11.5924  -2.48578e-14  -988.244  1.22168e-13  -8.23485  -1.61417e-15  -3.26428  -8.07011e-15  
59  -11.6178  6.88844e-14  -990.197  1.1972e-13  -8.19842  -2.35321e-15  -3.36296  -7.95577e-15  
60  -11.8353  -8.50869e-14  -992.945  1.2937e-13  -8.58175  3.7956e-13  -3.46529  -3.5742e-16  
61  -11.5897  2.21552e-14  -996.141  1.22705e-13  -9.78245  9.4905e-14  -3.58677  1.47455e-15  
62  -11.1537  -1.0919e-13  -998.799  8.80929e-14  -10.6085  -4.7777e-15  -3.71926  1.35658e-15  
63  -12.7283  2.70761e-14  -1001.75  1.14514e-13  -9.9761  8.18648e-15  -3.83512  1.48306e-15  
64  -11.5602  6.6312e-14  -1004.03  1.01012e-13  -8.71659  2.01625e-11  -3.92388  3.68047e-13  
65  -11.5239  -1.9204e-13  -1006.17  -6.6698e-14  -7.26809  5.68662e-14  -3.9836  3.6249e-13  
66  -9.12368  4.03341e-13  -1007.26  3.24056e-13  -7.16392  -2.90364e-13  -4.03939  3.51036e-13  
67  -10.2532  8.57256e-14  -1008.13  8.95642e-13  -6.36377  -6.28371e-13  -4.07947  3.3415e-13  
68  -10.7571  7.74469e-13  -1008.9  1.42375e-12  -5.54609  -1.97279e-14  -4.10432  3.28152e-13  
69  -10.6144  3.62959e-13  -1009.79  1.81196e-12  -5.46032  -1.40069e-13  -4.12692  3.20348e-13  
70  -9.85213  -3.7837e-13  -1010.62  1.09853e-12  -5.60062  -7.96572e-14  -4.15108  3.13791e-13  
71  -11.5135  8.59767e-13  -1011.38  9.21368e-13  -5.52513  4.33004e-14  -4.17325  3.09428e-13  
72  -10.2083  5.31032e-13  -1012.34  1.30271e-12  -5.46886  -1.3023e-13  -4.19381  3.02449e-13  
73  -10.292  3.53604e-13  -1012.51  1.35283e-12  -5.46484  -2.41607e-13  -4.21367  2.93949e-13  
74.0002  -11.3389  -4.76423e-13  -1013.93  8.42595e-13  -5.46479  -3.02369e-12  -4.23292  2.42908e-13  
75.0002  -9.93562  4.76531e-15  -1014.3  2.59349e-13  -3.74914  -1.36213e-13  -4.22559  2.37164e-13  
76.0002  -9.55487  -7.42943e-13  -1014.07  1.47081e-12  -3.72996  -1.64547e-13  -4.21819  2.31168e-13  
77.0002  -9.62972  5.56084e-13  -1014.03  2.05262e-12  -4.61016  1.26857e-12  -4.22396  2.46424e-13  
78.0002  -10.8823  -2.67077e-12  -1014.2  3.35377e-12  -3.73983  3.08517e-13  -4.21694  2.47324e-13  
79.0002  -10.5744  1.06386e-12  -1014.03  4.22112e-12  -4.6345  5.45272e-13  -4.2229  2.5158e-13  
80.0002  -10.5717  1.86063e-12  -1014.37  3.54376e-12  -5.59007  -1.09686e-13  -4.24216  2.46492e-13  
81.0002  -10.7544  -1.70183e-12  -1015.09  2.93253e-12  -5.56642  -3.21057e-13  -4.26055  2.38609e-13  
82.0002  -10.4394  2.46132e-12  -1015  2.38257e-12  -5.53776  3.96552e-13  -4.27805  2.40773e-13  
83.0002  -11.8081  4.04824e-13  -1015.53  3.57403e-12  -4.64296  1.92256e-13  -4.28298  2.40117e-13  
84.0002  -10.8079  8.31262e-12  -1015.97  9.85334e-12  -5.45352  5.15972e-13  -4.29859  2.43795e-13  
85.0002  -10.6369  2.22027e-12  -1017.1  1.19483e-11  -5.51402  2.1175e-11  -4.31458  5.19207e-13  
86.0002  -9.16603  -2.74391e-12  -1018.11  1.35644e-11  -6.27138  3.47244e-11  -4.33999  9.6343e-13  
87.0002  -9.75896  1.51446e-11  -1018.67  3.43996e-11  -4.64016  4.64685e-13  -4.34384  9.57035e-13  
88.0002  -9.61942  -1.56864e-12  -1018.68  3.98046e-11  -3.72154  -2.35966e-13  -4.33596  9.41934e-13  
89.0002  -10.105  6.02744e-12  -1018.99  3.36817e-11  -3.79321  -2.77697e-12  -4.32918  8.95448e-13  
90.0002  -9.32567  -7.38046e-12  -1019.11  4.06863e-11  -3.74931  -7.04941e-12  -4.32202  7.97363e-13  
91.0002  -9.05118  1.3602e-11  -1018.79  4.30863e-11  -3.65221  -1.69251e-11  -4.31385  5.81236e-13  
92.0002  -10.4183  2.33958e-11  -1018.29  2.93797e-11  -3.34022  1.36255e-10  -4.30212  2.21586e-12  
93.0002  -10.1446  4.40767e-11  -1018.29  6.43479e-11  -3.32907  4.29998e-10  -4.29054  7.3085e-12  
94.0002  -10.9213  2.08406e-11  -1018.5  7.91689e-11  -4.36703  9.26739e-11  -4.29144  8.3128e-12  
95.0002  -9.92382  -8.5228e-11  -1018.58  5.4575e-11  -4.45523  8.09443e-11  -4.29334  9.15735e-12  
96.0002  -10.5789  5.72e-11  -1018.98  9.71981e-11  -5.25018  -2.67315e-11  -4.30434  8.74484e-12  
97.0002  -10.1255  1.40737e-10  -1019.38  1.79424e-10  -3.6978  -2.43752e-11  -4.29745  8.36847e-12  
98.0002  -11.0191  -1.86778e-11  -1019.8  3.35754e-10  -4.49299  6.55647e-11  -4.29964  9.01112e-12  
99.0002  -10.184  -7.73947e-12  -1020.22  3.93863e-10  -4.46314  -1.38717e-11  -4.30146  8.75687e-12  
100  -9.56069  2.50209e-10  -1020.19  3.3461e-10  -4.47418  -2.33283e-10  -4.30336  6.0971e-12  
101  -10.6466  1.28021e-10  -1020.43  8.2997e-10  -6.30088  2.42868e-10  -4.32507  8.6707e-12  
102  -10.2098  2.30478e-10  -1020.91  1.13809e-09  -5.45233  6.4679e-09  -4.33719  7.81248e-11  
103  -10.4846  7.81203e-10  -1021.35  1.68643e-09  -4.66139  2.94681e-10  -4.34064  8.04286e-11  
104  -10.9432  -4.99439e-11  -1021.64  1.09419e-09  -3.78855  1.10933e-10  -4.33483  8.07497e-11  
105  -10.5323  -1.40332e-09  -1021.92  1.62597e-10  -3.79336  2.16386e-10  -4.32919  8.21625e-11  
106  -10.506  5.67849e-09  -1022.25  2.03708e-10  -4.62768  -1.49144e-10  -4.33227  7.97779e-11  
107  -8.73679  -2.20946e-09  -1022.45  8.43247e-10  -3.80449  8.57825e-11  -4.32688  7.98392e-11  
108  -10.1817  -2.87041e-10  -1022.44  3.45505e-10  -3.79178  1.76907e-10  -4.32148  8.08197e-11  
109  -9.75654  -2.37481e-08  -1022.49  -5.13319e-09  -3.72309  2.76191e-10  -4.31549  8.27734e-11  
110  -9.77291  1.86738e-10  -1022.29  -6.88222e-09  -3.78167  -1.99622e-10  -4.31021  7.99774e-11  
111  -10.3513  9.22772e-09  -1021.9  -5.73535e-09  -3.77865  -2.79681e-10  -4.305  7.64513e-11  
112  -10.9209  -1.01336e-08  -1021.64  -2.58207e-09  -2.84669  6.8106e-11  -4.29084  7.63703e-11  
113  -10.1909  -2.15389e-09  -1021.7  -4.114e-09  -4.52683  -9.35092e-09  -4.29311  -1.42767e-11  
114  -9.14058  -1.77894e-08  -1021.6  -7.74055e-09  -2.85984  -1.88282e-10  -4.27946  -1.59339e-11  
115  -9.635  -3.64851e-08  -1021.21  -8.29327e-08  -2.86185  -5.31384e-10  -4.26608  -2.07967e-11  
116  -8.86385  5.56993e-09  -1020.68  -8.57859e-08  -2.85613  4.49749e-10  -4.25291  -1.6399e-11  
117  -9.71662  2.68488e-08  -1020.35  -8.76682e-08  -2.76888  -1.8523e-09  -4.23916  -3.33982e-11  
118  -8.41451  1.68548e-07  -1019.74  -5.76281e-08  -2.72496  -5.8525e-09  -4.22527  -8.67844e-11  
119  -10.909  -8.64656e-09  -1019.57  -5.96544e-08  -3.67492  -1.47445e-08  -4.22027  -2.20036e-10  
120  -9.43773  6.49633e-08  -1019.34  -4.10935e-08  -3.75176  -2.74879e-09  -4.21605  -2.42818e-10  
121  -9.97126  -3.18646e-08  -1019.19  -6.8206e-08  -2.84184  1.76243e-09  -4.20378  -2.24914e-10  
122  -11.4464  -2.05151e-07  -1018.99  -1.6152e-07  -2.69932  -2.0232e-08  -4.19047  -4.01968e-10  
123  -10.3142  -8.36845e-09  -1018.99  -2.27281e-07  -3.73193  -4.52511e-09  -4.18644  -4.38136e-10  
124  -9.86652  5.33285e-08  -1019.06  -2.52152e-07  -3.72978  6.53506e-09  -4.18247  -3.77499e-10  
30  -10.1714  -4.65315e-14  -972.665  1.49848e-13  -4.56772  -3.51076e-15  -3.88992  -8.20595e-15  
31  -9.02158  -6.78823e-14  -973.745  2.44257e-13  -4.7091  -1.48882e-15  -3.92715  -7.90063e-15  
32  -9.99723  -4.7568e-14  -977.112  1.6306e-13  -4.63879  -1.30396e-14  -3.95809  -8.12406e-15  
33  -10.3271  5.27074e-14  -979.293  1.5466e-13  -4.68123  -3.90868e-16  -3.98822  -7.80184e-15  
34  -10.1625  -2.82012e-14  -980.607  2.45563e-13  -3.76251  -1.88296e-15  -3.9792  -7.56509e-15  
35  -10.0753  -3.52706e-14  -982.207  1.53505e-13  -3.75443  -1.94845e-15  -3.97055  -7.34906e-15  
36  -9.76417  -4.83648e-14  -983.247  1.68281e-13  -3.72831  -3.7142e-15  -3.96158  -7.21444e-15  
37  -11.0806  -5.21432e-14  -985.458  1.4942e-13  -3.80056  -1.39843e-15  -3.95583  -7.00673e-15  
38  -10.6596  -4.59515e-14  -986.424  1.54405e-13  -3.77399  -1.05944e-15  -3.94956  -6.80165e-15  
39  -10.7107  -2.7863e-14  -987.129  1.2249e-13  -4.68236  9.21919e-15  -3.97398  -6.26762e-15  
40  -10.4492  -1.62902e-14  -986.889  1.33229e-13  -3.7707  -4.25184e-16  -3.96743  -6.07915e-15  
41  -10.988  3.05153e-14  -987.699  1.40791e-13  -2.87114  9.53596e-17  -3.93317  -5.8862e-15  
42  -9.30939  -4.21041e-14  -988.103  7.2781e-14  -2.86317  1.06447e-15  -3.90074  -5.67557e-15  
43  -10.0358  5.26256e-14  -988.233  2.25172e-14  -3.75094  2.77716e-15  -3.89634  -5.42696e-15  
44  -9.29431  -1.89601e-14  -988.439  -8.82572e-15  -3.76626  9.39531e-16  -3.89262  -5.24506e-15  
45  -11.0181  -9.41552e-15  -988.496  -3.81835e-14  -2.83877  3.30665e-17  -3.86335  -5.09845e-15  
46  -11.1307  3.23778e-14  -988.728  -3.46389e-14  -2.82878  -1.45821e-16  -3.83539  -4.96459e-15  
47  -10.4483  3.55708e-14  -988.921  2.08314e-14  -2.85304  -6.47961e-16  -3.80954  -4.851e-15  
48  -9.69421  2.44274e-14  -989.617  6.34991e-15  -3.75401  -3.91529e-16  -3.80811  -4.73665e-15  
49  -9.9289  6.72029e-14  -989.804  3.06409e-14  -3.76753  4.17117e-15  -3.8071  -4.51396e-15  
50  -10.1334  6.00563e-14  -991.678  4.71679e-14  -5.51408  9.62746e-14  -3.84873  -2.0557e-15  
51  -10.5414  -4.89922e-15  -993.379  7.23796e-14  -5.44108  -2.07401e-14  -3.88664  -2.50057e-15  
52  -11.4375  3.59366e-14  -994.94  1.03232e-13  -5.51422  -4.52047e-15  -3.92449  -2.54754e-15  
53  -10.616  3.44672e-15  -994.923  1.42437e-13  -5.59445  -1.89809e-16  -3.96245  -2.49396e-15  
54  -11.8242  -6.10283e-14  -995.874  1.20065e-13  -6.40449  6.80142e-15  -4.01672  -2.28739e-15  
55  -11.0258  2.62835e-14  -996.82  8.61465e-14  -3.7349  8.35664e-15  -4.01059  -2.056e-15  
56  -9.96958  2.39664e-14  -997.421  8.73503e-14  -3.62037  -7.60718e-14  -4.00229  -3.6308e-15  
57  -9.33736  -2.30834e-13  -997.355  4.44046e-14  -3.65779  -5.10278e-14  -3.99511  -4.61824e-15  
58  -9.90311  -6.76997e-14  -997.511  -7.51814e-14  -4.62163  -7.21609e-15  -4.0079  -4.67126e-15  
59  -10.9722  1.65496e-15  -997.816  -6.04005e-14  -5.57529  -7.15432e-15  -4.03924  -4.72092e-15  
60  -9.73675  8.20647e-14  -998.296  -3.02753e-14  -5.61475  -3.38585e-15  -4.07014  -4.69474e-15  
61  -10.0855  -6.44152e-14  -998.877  -1.24064e-14  -5.61348  4.25083e-15  -4.09982  -4.52271e-15  
62  -9.72734  4.26638e-14  -999.421  -1.68881e-14  -5.58413  -1.38022e-15  -4.12782  -4.46342e-15  
63  -11.7178  3.4052e-14  -1000.03  1.2316e-14  -5.45705  -1.06509e-14  -4.15244  -4.578e-15  
64  -10.223  7.7199e-14  -1000.72  2.33e-14  -4.63194  1.84495e-14  -4.16116  -4.15932e-15  
65  -10.7066  5.06317e-14  -1001.25  7.05485e-14  -4.68939  -1.50569e-15  -4.17059  -4.11194e-15  
66  -10.8167  2.30406e-14  -1001.85  9.52058e-14  -5.55489  8.30441e-15  -4.19487  -3.8941e-15  
67  -10.668  1.91664e-14  -1002.68  8.29098e-14  -6.38166  -1.69638e-14  -4.23258  -4.11944e-15  
68  -10.1815  -3.31075e-15  -1003.81  1.09949e-13  -6.364  -3.13682e-15  -4.2687  -4.10279e-15  
69  -11.3644  7.8072e-15  -1004.6  1.23688e-13  -5.51328  -4.63957e-15  -4.28945  -4.11174e-15  
70  -10.6089  -4.7819e-14  -1006.24  1.01061e-13  -5.50837  2.65332e-15  -4.30943  -4.00083e-15  
71  -11.0086  5.39871e-14  -1007.43  1.10292e-13  -7.35103  -2.07438e-15  -4.35849  -3.96976e-15  
72  -10.0896  -6.70374e-14  -1008.57  1.11405e-13  -8.1435  1.88306e-14  -4.41857  -3.60785e-15  
73  -10.3695  -1.39618e-14  -1009.26  1.10647e-13  -6.51654  -5.49421e-16  -4.45135  -3.56006e-15  
74.0002  -11.408  4.85168e-14  -1010.23  6.63662e-14  -7.30888  -1.82772e-16  -4.49531  -3.5081e-15  
75.0002  -11.7173  2.61298e-14  -1011.39  9.13188e-14  -7.18832  4.62647e-14  -4.53611  -2.75397e-15  
76.0002  -11.3022  -2.98623e-14  -1012.52  1.05899e-13  -7.40561  6.58578e-15  -4.57894  -2.61457e-15  
77.0002  -10.7616  -9.4855e-15  -1014.01  1.20474e-13  -8.18513  3.08104e-15  -4.63197  -2.53081e-15  
78.0002  -10.9542  4.49909e-14  -1015.32  1.16136e-13  -7.27815  1.82799e-14  -4.67032  -2.22921e-15  
79.0002  -11.928  4.73201e-14  -1016.08  1.79348e-13  -7.12918  3.14254e-14  -4.70545  -1.74843e-15  
80.0002  -10.8417  1.00324e-13  -1017.25  2.48896e-13  -5.54697  -2.20806e-15  -4.7173  -1.7549e-15  
81.0002  -9.44108  -2.58853e-14  -1018.14  4.02949e-13  -8.18409  -1.28649e-14  -4.76545  -1.90921e-15  
82.0002  -11.0151  -3.18814e-14  -1019.09  4.26057e-13  -7.34632  -8.37472e-15  -4.80081  -1.99778e-15  
83.0002  -10.9032  -6.66996e-14  -1019.69  4.05854e-13  -5.55907  1.86317e-15  -4.81105  -1.9456e-15  
84.0002  -10.5754  1.11991e-14  -1019.8  4.08736e-13  -3.7925  -6.06127e-17  -4.79747  -1.92047e-15  
85.0002  -10.9194  -8.2116e-14  -1020.08  3.68191e-13  -4.73295  -2.67457e-16  -4.79662  -1.89872e-15  
86.0002  -9.59354  -9.33837e-13  -1020.4  6.83459e-14  -5.61522  1.5647e-15  -4.80725  -1.85374e-15  
87.0002  -10.7193  2.04694e-13  -1020.57  -6.00317e-13  -5.58159  -7.31218e-15  -4.81718  -1.92372e-15  
88.0002  -11.1144  1.83961e-13  -1021.07  -6.12987e-13  -5.57295  8.0048e-15  -4.82675  -1.79804e-15  
89.0002  -9.76553  -1.65357e-13  -1021.92  -5.97585e-13  -6.36548  2.18238e-14  -4.84598  -1.50277e-15  
90.0002  -10.7578  1.59122e-13  -1022.45  -4.97776e-13  -6.34155  -2.529e-14  -4.86445  -1.79644e-15  
91.0002  -10.7266  8.09725e-14  -1023.48  -4.77419e-13  -7.19558  5.00695e-14  -4.89287  -1.16393e-15  
92.0002  -10.6841  4.59228e-14  -1024.27  -4.91198e-13  -6.46876  -6.35193e-14  -4.91186  -1.9152e-15  
93.0002  -10.9231  3.08933e-14  -1024.86  -3.98864e-13  -6.97496  -4.34391e-13  -4.93642  -7.06372e-15  
94.0002  -11.0444  7.63392e-13  -1025.53  -1.39261e-13  -7.18568  -3.54186e-13  -4.96288  -1.11475e-14  
95.0002  -11.5488  1.46779e-13  -1026.4  6.50259e-13  -6.42033  2.89144e-13  -4.97983  -7.65575e-15  
96.0002  -9.66245  -1.07952e-12  -1026.88  6.39115e-13  -6.3797  -9.50887e-13  -4.99592  -1.84975e-14  
97.0002  -9.92537  4.7122e-14  -1027.25  6.32238e-13  -5.50955  4.08753e-13  -5.00176  -1.36424e-14  
98.0002  -11.2099  1.00489e-14  -1027.53  1.12097e-12  -3.74476  7.09944e-13  -4.98763  -5.51218e-15  
99.0002  -10.9396  -1.26132e-12  -1027.59  9.64254e-13  -4.58911  7.12803e-13  -4.98321  2.4691e-15  
100  -10.1475  -2.09961e-12  -1027.78  -3.07383e-13  -5.55136  1.60659e-13  -4.98945  4.20744e-15  
101  -10.2807  5.43718e-12  -1027.94  2.20315e-12  -4.64279  5.85689e-13  -4.98568  1.05279e-14  
102  -10.6709  1.02693e-11  -1028.3  5.44777e-12  -5.38721  8.89724e-13  -4.99  1.99816e-14  
103  -9.42792  9.09935e-12  -1028.59  -7.27006e-12  -6.23866  -1.55119e-12  -5.00328  3.26706e-15  
104  -9.99285  -3.43821e-11  -1028.63  -2.68631e-11  -6.34136  -1.78833e-11  -5.01737  -1.85012e-13  
105  -10.2923  -5.5118e-11  -1028.92  -3.98123e-11  -6.29564  3.93924e-12  -5.03068  -1.42051e-13  
106  -10.5168  -3.43067e-11  -1029.23  -7.13507e-11  -5.49572  2.00867e-12  -5.03548  -1.19879e-13  
107  -9.7756  -1.90917e-10  -1029.56  -1.387e-10  -5.55923  -2.74425e-11  -5.04082  -3.98681e-13  
108  -9.89291  7.30284e-11  -1030.09  -1.80723e-10  -6.30287  -2.03783e-11  -5.05357  -6.00496e-13  
109  -11.7328  -1.4404e-10  -1030.59  -2.65108e-10  -5.63094  -2.37457e-11  -5.05934  -8.31948e-13  
110  -10.5561  -3.93605e-10  -1030.74  -3.23072e-10  -4.69847  -1.94854e-11  -5.05577  -1.01664e-12  
111  -10.3772  -4.6302e-12  -1030.63  -2.92483e-10  -5.60556  3.96508e-11  -5.06116  -6.17935e-13  
112  -9.28891  1.46997e-11  -1030.39  -1.64595e-10  -4.71294  -5.72117e-14  -5.05778  -6.12491e-13  
113  -11.0143  1.02237e-10  -1030.48  -2.13704e-12  -4.6965  1.32088e-11  -5.05431  -4.79594e-13  
114  -9.80347  1.09912e-10  -1030.33  2.32949e-10  -3.75812  -1.39681e-11  -5.04196  -6.08056e-13  
115  -9.76301  5.4629e-09  -1030.23  1.80884e-09  -1.90837  5.48839e-11  -5.0124  -8.45477e-14  
116  -9.2648  -7.6866e-10  -1029.93  3.674e-09  -2.84073  2.77178e-11  -4.9921  1.75288e-13  
117  -10.8762  -7.15503e-10  -1030.06  2.72518e-09  -2.85608  -2.12398e-11  -4.97233  -2.30006e-14  
118  -11.1937  -1.86224e-09  -1030.18  3.16242e-09  -3.69632  -4.28036e-10  -4.96062  -3.94973e-12  
119  -9.40293  -4.13565e-10  -1030.35  2.95257e-09  -4.50621  1.87103e-09  -4.95649  1.30955e-11  
120  -11.5866  -3.03485e-10  -1030.48  3.76427e-09  -3.73996  2.08791e-10  -4.94553  1.48585e-11  
121  -9.98461  -5.47506e-10  -1030.27  3.24032e-09  -2.78757  -3.4445e-10  -4.92626  1.16504e-11  
122  -10.0916  1.10105e-09  -1029.69  2.18333e-09  -2.79211  2.07034e-09  -4.90737  2.98689e-11  
123  -10.3359  -1.67754e-09  -1029.12  3.26875e-09  -2.85506  1.47159e-09  -4.88937  4.25156e-11  
124  -9.12059  5.66566e-09  -1028.45  7.64393e-09  -2.87695  -3.7317e-10  -4.87187  3.89009e-11  
125  -8.73578  2.75165e-08  -1028.1  1.41252e-08  -2.84475  8.29621e-10  -4.8544  4.57175e-11  
126  -9.91159  -7.63172e-09  -1027.45  1.62412e-08  -2.85789  -2.99016e-10  -4.83733  4.2771e-11  
127  -8.99448  -2.97514e-09  -1027.02  1.31657e-08  -2.86892  -2.69172e-10  -4.82065  4.01275e-11  
128  -10.3661  -9.88609e-10  -1026.64  1.1767e-08  -2.87628  -7.85395e-10  -4.80431  3.31903e-11  
129  -10.0108  -1.09976e-08  -1026.5  1.15212e-08  -2.86312  -1.80594e-10  -4.78814  3.14088e-11  
130  -9.93212  -5.56652e-10  -1026.35  1.02698e-08  -2.87188  2.71796e-10  -4.7723  3.33954e-11  
131  -10.382  2.44273e-09  -1026.1  6.74133e-09  -2.8606  1.09914e-09  -4.75663  4.21311e-11  
132  -8.69064  -2.53627e-09  -1025.82  4.04431e-09  -2.86542  3.36049e-10  -4.74125  4.45206e-11  
133  -9.36094  6.09592e-10  -1025.48  3.57358e-09  -2.87493  -6.99887e-11  -4.7262  4.35972e-11  
30  -10.7249  4.91863e-14  -972.1  1.16228e-12  -5.54384  3.28559e-15  -4.13437  -8.55349e-15  
31  -10.5783  1.11453e-14  -975.342  1.12439e-12  -5.54184  1.17913e-15  -4.19835  -8.1111e-15  
32  -10.1065  6.92307e-14  -977.627  1.10582e-12  -5.58653  -1.91298e-15  -4.2587  -7.84161e-15  
33  -9.68753  -1.38524e-14  -980.829  1.02564e-12  -5.60542  -8.73393e-16  -4.31482  -7.55127e-15  
34  -11.1575  1.16104e-14  -983.027  9.62586e-13  -5.59724  1.96854e-15  -4.36611  -7.17048e-15  
35  -9.18446  -2.61223e-14  -985.622  1.00361e-12  -5.58102  -1.51891e-15  -4.41284  -6.95311e-15  
36  -10.3691  -1.49761e-14  -986.971  9.46918e-13  -4.69613  -2.03639e-15  -4.42333  -6.77101e-15  
37  -10.3403  -1.13995e-14  -987.17  9.22181e-13  -4.66751  -1.95251e-15  -4.43205  -6.59892e-15  
38  -9.82733  -6.36297e-14  -988.325  9.43559e-13  -4.65332  -3.94045e-15  -4.43968  -6.50725e-15  
39  -8.73029  -5.74155e-14  -989.563  8.39428e-13  -4.68048  -1.63096e-15  -4.44771  -6.34471e-15  
40  -9.88143  -3.17979e-14  -989.112  7.95157e-13  -4.65143  -8.31483e-16  -4.45428  -6.16686e-15  
41  -10.1843  2.94009e-14  -989.902  8.25696e-13  -4.67492  2.25089e-15  -4.46118  -5.90381e-15  
42  -10.8142  2.76578e-14  -991.264  8.59768e-13  -4.65763  3.22679e-15  -4.46713  -5.62712e-15  
43  -10.5505  -2.68777e-14  -993.941  8.63185e-13  -4.62599  8.93571e-16  -4.4718  -5.43534e-15  
44  -9.85365  6.2944e-14  -995.827  7.82711e-13  -5.30431  1.38065e-13  -4.49559  -1.33532e-15  
45  -10.9448  1.10661e-14  -997.671  7.68605e-13  -7.09105  -4.29734e-14  -4.56769  -2.49194e-15  
46  -10.6339  4.41511e-14  -999.86  8.46774e-13  -6.51682  -3.4796e-15  -4.62036  -2.51863e-15  
47  -11.2767  9.63042e-14  -1001.9  1.04369e-12  -8.13396  -1.40543e-14  -4.71283  -2.8222e-15  
48  -10.4984  -1.73851e-13  -1004.75  1.2677e-12  -8.16994  -2.63288e-14  -4.80147  -3.42493e-15  
49  -10.4947  4.84893e-15  -1005.39  1.26126e-12  -7.30592  1.08402e-14  -4.86408  -3.06831e-15  
50  -10.9873  6.35705e-14  -1007.63  1.28276e-12  -7.33914  -1.22763e-14  -4.92445  -3.29289e-15  
51  -10.8065  2.69056e-14  -1009.64  1.23413e-12  -7.40268  -2.12628e-15  -4.98346  -3.26511e-15  
52  -10.563  -4.56424e-14  -1011.58  1.08927e-12  -7.30603  1.08773e-13  -5.03747  -6.59583e-16  
53  -10.2722  -2.05589e-14  -1012.89  9.20406e-13  -7.32198  -2.02847e-13  -5.08939  -5.25475e-15  
54  -10.4143  8.38556e-13  -1014.51  5.21634e-13  -6.49114  1.15994e-13  -5.12054  -2.56032e-15  
55  -11.0386  -1.40214e-13  -1014.9  1.27078e-12  -7.39328  2.58999e-14  -5.16995  -1.94162e-15  
56  -10.5977  -6.11942e-14  -1015.74  1.36151e-12  -7.24511  2.87722e-13  -5.2141  4.22143e-15  
57  -10.2322  1.66578e-13  -1016.48  1.308e-12  -6.49343  -1.83363e-14  -5.24075  3.75148e-15  
58  -10.1613  2.68295e-13  -1018.23  1.27461e-12  -5.55951  2.59744e-14  -5.24726  4.20501e-15  
59  -11.5344  -3.99267e-13  -1018.65  5.73227e-13  -5.58487  -4.73753e-14  -5.25401  3.1734e-15  
60  -10.2783  -3.67094e-13  -1019.77  3.62856e-13  -5.5249  -2.2396e-13  -5.25932  -1.2802e-15  
61  -11.1202  5.75782e-13  -1020.38  6.61772e-13  -5.58547  -4.74713e-14  -5.26559  -2.16849e-15  
62  -11.4649  2.8168e-12  -1020.81  1.67227e-12  -5.52391  2.31741e-13  -5.27047  2.2449e-15  
63  -10.4004  -1.05002e-12  -1021.06  3.5626e-12  -5.57648  -1.24954e-12  -5.27613  -2.09362e-14  
64  -10.177  1.64089e-12  -1021.34  5.69546e-12  -6.31435  1.13521e-11  -5.29501  1.85847e-13  
65  -9.28834  2.11775e-12  -1021.09  7.14638e-12  -6.44421  -7.38528e-14  -5.31553  1.81209e-13  
66  -11.2895  -4.25171e-12  -1021.48  6.13004e-12  -5.84706  2.50822e-12  -5.32486  2.22034e-13  
67  -9.98671  -4.72302e-13  -1022.09  6.68994e-12  -6.22847  -4.79917e-12  -5.34044  1.35462e-13  
68  -9.43369  6.40222e-12  -1022.36  8.1683e-12  -6.38025  -7.42102e-13  -5.35806  1.20588e-13  
69  -9.37297  -2.05691e-12  -1022.34  1.17629e-11  -6.35236  -3.75297e-12  -5.37463  5.60285e-14  
70  -10.2384  -5.64138e-12  -1022.34  1.12863e-11  -7.19096  -6.69143e-12  -5.40441  -5.45856e-14  
71  -13.0422  -8.96846e-12  -1023.36  9.16508e-12  -6.35805  -5.75563e-12  -5.41979  -1.46538e-13  
72  -10.7374  -2.88679e-11  -1023.55  -3.04958e-11  -5.48806  -7.87495e-12  -5.42087  -2.69211e-13  
73  -10.7439  -5.43081e-12  -1024.08  -5.31694e-11  -6.42216  -6.72171e-12  -5.43652  -3.70031e-13  
74.0002  -10.0182  -2.06948e-12  -1024.52  -5.07111e-11  -8.14971  -1.31777e-11  -5.47826  -5.67072e-13  
75.0002  -10.5702  2.16182e-11  -1024.9  -4.50193e-11  -7.06965  1.18218e-10  -5.50237  1.2327e-12  
76.0002  -9.71806  -1.44355e-11  -1025.41  -5.63098e-11  -5.43495  -8.05147e-12  -5.50137  1.09413e-12  
77.0002  -10.4395  -2.5512e-11  -1025.53  -6.72414e-11  -5.43877  1.37401e-11  -5.50044  1.2801e-12  
78.0002  -10.8642  2.85353e-11  -1026.05  -8.44644e-11  -5.5696  -2.51941e-11  -5.50145  8.96418e-13  
79.0002  -10.867  -6.56543e-11  -1026.09  -8.90087e-11  -5.49792  -7.61405e-12  -5.5014  7.7484e-13  
80.0002  -11.1599  1.69664e-11  -1026.4  -7.15023e-11  -5.46909  -1.11143e-11  -5.50094  6.07387e-13  
81.0002  -11.096  7.02382e-11  -1026.8  -3.20493e-11  -5.32228  5.72947e-11  -5.49846  1.39471e-12  
82.0002  -11.4014  -6.6587e-12  -1026.72  -4.27192e-11  -5.36296  -4.25875e-11  -5.4966  7.92216e-13  
83.0002  -10.5952  4.11299e-11  -1027.06  -3.50907e-11  -5.42033  -7.84352e-12  -5.49557  6.75517e-13  
84.0002  -11.0468  -4.59365e-13  -1026.97  -3.66721e-11  -5.54476  -1.09803e-11  -5.49623  5.20106e-13  
85.0002  -9.23266  8.8013e-11  -1027.16  3.2739e-12  -5.4745  1.94148e-09  -5.49594  2.6059e-11  
86.0002  -12.0882  1.07593e-10  -1027.39  2.57903e-10  -4.63212  1.50834e-11  -5.48472  2.59165e-11  
87.0002  -10.6033  8.57828e-11  -1027.85  3.50319e-10  -5.49881  -1.98021e-11  -5.48491  2.53303e-11  
88.0002  -9.3503  1.16754e-10  -1027.6  3.11974e-10  -5.49966  -1.83785e-10  -5.48509  2.26833e-11  
89.0002  -10.3869  -2.12274e-10  -1028.12  2.07346e-10  -3.68929  1.09166e-11  -5.46264  2.25362e-11  
90.0002  -9.50859  -2.06594e-10  -1027.87  5.8841e-11  -3.68435  2.09538e-11  -5.44069  2.25167e-11  
91.0002  -9.99744  2.60461e-10  -1027.46  1.93186e-10  -3.73732  -1.30491e-12  -5.41992  2.22262e-11  
92.0002  -10.0204  5.18069e-11  -1026.93  3.04225e-10  -4.64543  -3.57449e-11  -5.41059  2.15277e-11  
93.0002  -9.68248  2.16825e-10  -1026.67  2.92966e-10  -4.66187  -2.46397e-11  -5.40167  2.09781e-11  
94.0002  -10.6433  2.43641e-10  -1026.48  2.02869e-10  -4.64413  -2.77809e-11  -5.39276  2.04045e-11  
95.0002  -10.3681  -2.2152e-10  -1026.43  2.06359e-10  -3.75298  -5.74358e-11  -5.37369  1.94994e-11  
96.0002  -10.1177  1.43887e-09  -1026.37  7.37893e-10  -3.81008  -6.85039e-12  -5.35572  1.91965e-11  
97.0002  -10.6027  -1.23024e-09  -1026.25  1.88317e-09  -4.69231  1.27135e-10  -5.34818  2.04231e-11  
98.0002  -10.8532  9.86749e-10  -1026.16  1.58465e-09  -5.52346  -1.09595e-08  -5.35015  -1.02947e-10  
99.0002  -10.6099  7.36944e-09  -1026.28  1.79038e-09  -4.65966  -1.46696e-10  -5.34248  -1.03433e-10  
100  -10.0682  -7.49496e-10  -1026.16  2.06914e-09  -5.48249  1.83817e-09  -5.34402  -8.2097e-11  
101  -9.22137  -2.29598e-09  -1026.32  7.26396e-10  -4.65295  -5.95591e-10  -5.33651  -8.76785e-11  
102  -9.95292  -4.53323e-09  -1026.54  -3.18419e-09  -3.78531  -1.0881e-10  -5.31983  -8.79057e-11  
103  -10.4218  3.04664e-09  -1026.44  -2.90618e-09  -5.58653  -1.7769e-09  -5.32266  -1.05874e-10  
104  -9.283  8.78934e-09  -1026.27  5.46688e-10  -3.78509  3.98443e-10  -5.30648  -1.00565e-10  
105  -8.33241  -4.31448e-09  -1026.15  -1.44422e-10  -5.50636  1.48222e-09  -5.30856  -8.40778e-11  
106  -10.7243  1.91213e-09  -1026.18  -1.47797e-09  -5.53358  1.0451e-09  -5.31088  -7.24367e-11  
107  -11.1018  4.57826e-09  -1026.59  2.9647e-09  -4.66539  -1.12073e-09  -5.30429  -8.31335e-11  
108  -10.3583  -4.70046e-09  -1027  7.42562e-09  -4.68325  -8.33831e-10  -5.29802  -9.07164e-11  
109  -9.45049  1.074e-08  -1027.05  9.77064e-09  -5.55221  1.15066e-09  -5.30056  -7.83025e-11  
110  -9.90292  4.89257e-09  -1026.77  1.29325e-08  -5.52781  2.1608e-09  -5.30281  -5.61332e-11  
111  -10.5239  2.10462e-08  -1026.55  2.34298e-08  -3.78225  -2.00585e-09  -5.28791  -7.5248e-11  
112  -9.62414  1.16171e-08  -1026.61  4.0907e-08  -5.98698  6.49354e-07  -5.29469  6.22989e-09  
113  -10.3484  -4.13954e-09  -1026.6  4.18927e-08  -4.64592  -3.11563e-09  -5.28845  6.14003e-09  
114  -9.03944  9.96364e-09  -1026.5  4.29231e-08  -4.64653  2.1317e-10  -5.28234  6.08358e-09  
115  -10.4416  -1.45552e-09  -1026.43  4.96917e-08  -4.59905  1.19044e-08  -5.27589  6.13849e-09  
116  -9.91334  -3.58419e-08  -1026.33  4.67706e-08  -3.73474  6.71201e-09  -5.26149  6.14385e-09  
117  -10.6743  -8.95768e-09  -1026.18  4.98343e-08  -3.68238  5.86555e-09  -5.24687  6.14128e-09  
70  -10.1905  3.34997e-15  -10.3935  -1.84167e-16  -8.20556  1.61261e-15  -0.546199  -4.92979e-17  0  0  0  0
72  -10.1532  1.79093e-15  -10.3912  -5.96846e-17  -7.26331  -3.45395e-15  -0.55201  -5.88494e-17  0  0  0  0
74  -11.159  6.03437e-15  -10.3961  -1.37285e-17  -8.07161  8.45146e-17  -0.559984  -5.67463e-17  0  0  0  0
76  -10.0855  3.33387e-15  -10.4057  2.15776e-16  -5.5816  2.00619e-16  -0.559928  -5.44188e-17  0  0  0  0
78  -12.193  -1.04313e-15  -10.4118  4.48329e-17  -6.50076  -1.18754e-16  -0.56258  -5.31675e-17  0  0  0  0
80  -10.1488  -4.3989e-15  -10.41  4.08633e-17  -6.43197  -3.28643e-17  -0.564883  -5.17423e-17  0  0  0  0
82  -10.3588  1.67683e-14  -10.4176  -7.64693e-18  -7.33142  -2.11426e-16  -0.569557  -5.08923e-17  0  0  0  0
84  -10.145  -2.25686e-15  -10.4008  -9.36683e-18  -7.30733  -8.0205e-16  -0.573913  -5.16846e-17  0  0  0  0
86  -9.62767  -3.03089e-15  -10.4013  -1.21336e-16  -5.34492  9.95006e-15  -0.572876  -2.41401e-17  0  0  0  0
88  -9.89838  1.46299e-14  -10.3961  -1.8577e-16  -4.59006  2.58244e-15  -0.569956  -1.68994e-17  0  0  0  0
90  -10.7052  -6.39634e-15  -10.3792  -1.75183e-16  -5.31409  4.79608e-16  -0.568992  -1.52779e-17  0  0  0  0
92  -10.643  -2.70845e-15  -10.376  -6.27634e-17  -5.37195  -2.67253e-16  -0.568217  -1.55571e-17  0  0  0  0
94  -8.92297  -1.9454e-14  -10.371  8.92101e-17  -4.72573  -9.17622e-17  -0.56594  -1.54052e-17  0  0  0  0
96  -12.0423  1.36564e-14  -10.3769  1.72003e-16  -6.00005  9.38073e-13  -0.566732  2.16652e-15  0  0  0  0
98  -11.2755  -4.93397e-16  -10.3812  1.3781e-16  -7.79283  -1.37626e-15  -0.571562  2.11415e-15  0  0  0  0
100  -10.5779  2.2511e-15  -10.3856  1.6338e-16  -6.49971  -8.7964e-17  -0.573305  2.06697e-15  0  0  0  0
102  -9.55204  4.8194e-15  -10.4007  2.76767e-16  -6.45647  -4.70438e-16  -0.574878  2.02102e-15  0  0  0  0
104  -9.74233  5.34404e-15  -10.4054  2.69256e-16  -5.60278  2.03232e-16  -0.574567  1.97845e-15  0  0  0  0
106  -10.0448  -1.77937e-14  -10.4095  3.34854e-16  -5.6465  -1.09006e-16  -0.57436  1.937e-15  0  0  0  0
108  -10.4421  1.46344e-14  -10.4132  3.59198e-16  -4.71674  -4.64074e-16  -0.572265  1.89653e-15  0  0  0  0
110  -8.61916  -2.39608e-15  -10.4055  4.16629e-16  -6.45448  -4.10782e-16  -0.573728  1.85777e-15  0  0  0  0
112  -10.5333  4.8732e-15  -10.4078  5.50579e-16  -4.54372  7.87522e-17  -0.571388  1.8215e-15  0  0  0  0
114  -10.8747  -1.46234e-14  -10.415  4.25125e-16  -4.67703  3.6166e-16  -0.569394  1.78717e-15  0  0  0  0
116  -11.194  -1.32129e-14  -10.4127  3.86378e-16  -4.58641  -2.9326e-16  -0.567304  1.7529e-15  0  0  0  0
118  -10.4096  -1.19096e-14  -10.4121  4.18646e-16  -4.60419  -3.31814e-16  -0.565325  1.71982e-15  0  0  0  0
120  -9.59435  -1.05335e-14  -10.4059  4.55506e-16  -3.77683  -6.70986e-18  -0.561913  1.68854e-15  0  0  0  0
122  -10.3548  -2.81219e-14  -10.4033  4.39937e-16  -4.61755  -6.25855e-16  -0.560125  1.65727e-15  0  0  0  0
124  -11.6906  1.43402e-14  -10.407  4.33216e-16  -4.6717  8.39126e-17  -0.558494  1.62834e-15  0  0  0  0
126  -9.61374  -1.47698e-14  -10.407  4.39719e-16  -4.71441  2.24089e-15  -0.556993  1.60413e-15  0  0  0  0
128  -10.9241  -9.69518e-15  -10.4022  4.33021e-16  -3.772  1.41752e-16  -0.553946  1.57718e-15  0  0  0  0
130  -10.4174  1.02072e-14  -10.4012  5.05428e-16  -2.79646  3.84451e-17  -0.549374  1.55096e-15  0  0  0  0
132  -9.95919  -1.33045e-14  -10.4026  5.6429e-16  -3.76781  -2.79653e-16  -0.546545  1.52507e-15  0  0  0  0
134  -10.4643  5.99811e-15  -10.4009  6.36032e-16  -2.8445  7.59343e-16  -0.542317  1.5017e-15  0  0  0  0
136  -10.3313  1.20064e-14  -10.3971  6.73836e-16  -3.75394  4.04271e-16  -0.539668  1.47851e-15  0  0  0  0
138  -11.4825  1.49276e-14  -10.3953  6.35822e-16  -6.41268  5.13567e-16  -0.541255  1.45621e-15  0  0  0  0
140  -12.952  2.8498e-14  -10.4035  5.97685e-16  -7.97001  -3.00478e-15  -0.54519  1.42918e-15  0  0  0  0
142  -11.6841  2.5895e-16  -10.4073  5.43994e-16  -7.33771  -3.52891e-16  -0.548047  1.40699e-15  0  0  0  0
144  -9.00243  1.26162e-14  -10.408  5.19112e-16  -4.72834  -1.86712e-17  -0.546925  1.38596e-15  0  0  0  0
146  -9.79314  -1.29938e-14  -10.4064  4.97754e-16  -6.55816  3.52092e-16  -0.548526  1.3661e-15  0  0  0  0
148  -10.1364  4.15977e-15  -10.4008  4.32967e-16  -6.45402  -2.95441e-15  -0.54993  1.34202e-15  0  0  0  0
150  -10.4933  2.20488e-14  -10.4019  3.9387e-16  -5.64244  1.34311e-17  -0.550134  1.32287e-15  0  0  0  0
152  -10.2471  1.19169e-15  -10.4008  3.21756e-16  -6.54427  -4.67923e-16  -0.551603  1.30358e-15  0  0  0  0
154  -9.14851  4.27758e-15  -10.3986  3.1002e-16  -5.56772  4.06338e-17  -0.551675  1.28553e-15  0  0  0  0
156  -9.67126  1.0684e-14  -10.3968  3.49615e-16  -4.67453  4.3378e-16  -0.550521  1.26851e-15  0  0  0  0
158  -10.5613  -8.82809e-15  -10.3913  3.2375e-16  -6.45858  -6.50071e-16  -0.55181  1.25049e-15  0  0  0  0
160  -9.87575  -6.8607e-15  -10.3922  3.28155e-16  -6.48255  -2.1448e-16  -0.553096  1.23353e-15  0  0  0  0
162  -10.8326  2.39948e-15  -10.3907  3.83462e-16  -3.66627  1.00325e-15  -0.550642  1.21862e-15  0  0  0  0
164  -9.76417  -2.21181e-14  -10.3902  3.70603e-16  -1.84444  -1.04762e-16  -0.545886  1.20266e-15  0  0  0  0
166  -9.99777  -1.31045e-14  -10.3837  4.43223e-16  -2.85452  -1.07491e-16  -0.542547  1.1871e-15  0  0  0  0
168  -9.12667  1.63118e-14  -10.3768  3.50637e-16  -2.77064  -1.5993e-16  -0.539187  1.17187e-15  0  0  0  0
170  -10.2948  -8.00024e-15  -10.3784  3.20668e-16  -3.75309  9.64144e-17  -0.537138  1.15735e-15  0  0  0  0
172  -10.944  -4.07476e-16  -10.3808  2.85372e-16  -7.17436  -1.59829e-15  -0.539364  1.14108e-15  0  0  0  0
174  -10.3714  -1.80763e-14  -10.3802  2.36259e-16  -6.3558  -6.82771e-16  -0.540538  1.12634e-15  0  0  0  0
176  -10.3057  8.01319e-15  -10.3829  2.16645e-16  -5.34481  -7.68512e-16  -0.540465  1.11184e-15  0  0  0  0
178  -9.93929  4.80811e-15  -10.3832  1.99417e-16  -5.25947  -7.11173e-15  -0.540292  1.09014e-15  0  0  0  0
180  -10.9379  1.98598e-14  -10.3809  2.37363e-16  -5.4019  -1.94899e-15  -0.540291  1.07502e-15  0  0  0  0
182  -10.6213  -1.36564e-14  -10.3757  2.17509e-16  -5.47511  -7.2511e-16  -0.540375  1.06168e-15  0  0  0  0
184  -10.5501  7.34904e-15  -10.377  2.66608e-16  -4.61494  3.90073e-16  -0.539468  1.04992e-15  0  0  0  0
186  -10.3  1.17291e-14  -10.372  2.20733e-16  -3.78474  3.93994e-16  -0.537638  1.03844e-15  0  0  0  0
188  -10.609  -2.44497e-14  -10.3675  1.5057e-16  -6.43361  6.77844e-16  -0.538826  1.02753e-15  0  0  0  0
190  -9.77062  5.38244e-15  -10.365  1.45647e-16  -5.52586  -2.63264e-17  -0.538979  1.01609e-15  0  0  0  0
192  -10.111  5.32318e-15  -10.3624  1.17582e-16  -5.53103  6.57319e-16  -0.539134  1.00564e-15  0  0  0  0
194  -8.39377  1.18332e-14  -10.3571  1.18972e-16  -5.5635  -7.82131e-17  -0.539322  9.94626e-16  0  0  0  0
196  -9.1507  1.70164e-16  -10.3572  1.2508e-16  -4.69089  -1.11679e-16  -0.538566  9.83811e-16  0  0  0  0
198  -9.94572  -1.01856e-14  -10.3554  8.68697e-17  -4.57323  -4.12835e-15  -0.537702  9.68953e-16  0  0  0  0
200  -11.2988  -1.15593e-14  -10.36  9.26314e-17  -4.69536  -1.60739e-16  -0.536985  9.58585e-16  0  0  0  0
202  -9.69245  1.77003e-15  -10.3593  1.46963e-16  -5.57014  -2.28071e-16  -0.537193  9.48362e-16  0  0  0  0
204  -9.53954  1.41528e-14  -10.3575  1.96209e-16  -5.59415  -3.15984e-16  -0.537422  9.38259e-16  0  0  0  0
206  -10.1173  8.96211e-16  -10.3573  1.24993e-16  -4.65636  6.25438e-17  -0.53669  9.28749e-16  0  0  0  0
208  -9.74101  -5.46156e-15  -10.355  1.43891e-16  -4.67908  -2.33832e-16  -0.535995  9.19131e-16  0  0  0  0
210  -9.66684  -7.59533e-15  -10.3531  1.29594e-16  -4.70453  -1.45198e-16  -0.53534  9.09795e-16  0  0  0  0
212  -9.59901  -2.14535e-14  -10.3499  8.09393e-17  -5.57369  -9.40529e-17  -0.535558  9.00694e-16  0  0  0  0
214  -8.48022  2.19603e-15  -10.3491  9.20085e-17  -5.45356  1.64582e-16  -0.535654  8.92025e-16  0  0  0  0
216  -10.6778  6.58603e-16  -10.3474  7.16333e-17  -3.71499  1.53736e-16  -0.53406  8.83514e-16  0  0  0  0
218  -9.94375  -3.13124e-14  -10.344  5.9779e-17  -4.61378  1.57786e-16  -0.533361  8.7517e-16  0  0  0  0
220  -10.6728  -1.26586e-15  -10.3402  1.11506e-16  -3.72728  2.16293e-16  -0.531831  8.67041e-16  0  0  0  0
222  -10.4399  2.4266e-15  -10.3453  3.40279e-17  -3.7398  7.03107e-18  -0.530342  8.58868e-16  0  0  0  0
224  -10.1231  1.18585e-14  -10.342  7.20033e-17  -4.05068  2.09402e-13  -0.529171  1.04654e-15  0  0  0  0
226  -9.82164  7.30808e-15  -10.3373  9.7996e-17  -5.52367  -4.86266e-17  -0.529386  1.03681e-15  0  0  0  0
228  -10.2118  -3.62226e-14  -10.3391  1.07065e-16  -4.52389  2.33336e-16  -0.52868  1.02751e-15  0  0  0  0
230  -10.5287  6.73275e-14  -10.336  2.89692e-16  -3.51217  1.13711e-13  -0.527066  1.12154e-15  0  0  0  0
232  -8.47396  1.39719e-13  -10.333  6.17117e-16  -1.8168  -6.20453e-15  -0.523955  1.10585e-15  0  0  0  0
234  -10.157  3.13654e-14  -10.331  7.40294e-16  -2.75908  -3.61933e-14  -0.52174  1.06366e-15  0  0  0  0
236  -10.0996  5.6968e-14  -10.3269  7.88683e-16  -2.80702  3.02406e-15  -0.519607  1.05692e-15  0  0  0  0
238  -9.01857  9.3294e-15  -10.3222  8.37266e-16  -3.7474  -1.52504e-15  -0.518336  1.04632e-15  0  0  0  0
240  -10.9325  9.22929e-15  -10.3218  8.18698e-16  -4.64601  1.71011e-15  -0.517869  1.0387e-15  0  0  0  0
242  -8.71966  -1.31671e-14  -10.3201  8.66435e-16  -4.68603  1.45687e-16  -0.517444  1.02988e-15  0  0  0  0
70  -10.847  -1.42191e-14  -9.96883  -4.30315e-16  -6.51143  -1.04802e-16  -0.376823  8.19771e-17  0  0  0  0
72  -10.2328  1.17729e-14  -9.99107  -2.91321e-16  -8.02623  -2.83022e-15  -0.390559  7.02029e-17  0  0  0  0
74  -10.4577  -2.06993e-15  -10.0023  -3.12429e-16  -4.68096  -6.45194e-16  -0.392982  6.59929e-17  0  0  0  0
76  -10.5294  3.41481e-16  -9.99778  -1.12405e-16  -4.68317  3.38127e-16  -0.395265  6.50177e-17  0  0  0  0
78  -11.9073  -2.1607e-14  -10.0143  -1.15584e-16  -4.67003  -2.28101e-15  -0.397374  5.63966e-17  0  0  0  0
80  -9.41542  6.86909e-15  -9.99471  -5.28221e-16  -3.80017  -3.01458e-17  -0.396879  5.46991e-17  0  0  0  0
82  -9.92923  3.58856e-14  -9.99902  -4.94319e-16  -4.64929  -2.75577e-15  -0.398769  4.55248e-17  0  0  0  0
84  -10.1341  2.64972e-14  -9.99379  -3.68215e-16  -4.65495  -2.87204e-15  -0.400572  3.65321e-17  0  0  0  0
86  -9.96588  -1.8489e-15  -9.98898  -3.39795e-16  -3.7643  -2.9181e-15  -0.399937  2.78916e-17  0  0  0  0
88  -11.783  -4.72036e-15  -9.99436  -4.68354e-16  -3.73855  -7.49163e-16  -0.399268  2.52555e-17  0  0  0  0
90  -10.071  -4.431e-14  -9.97964  -9.08393e-16  -2.74764  -1.77105e-15  -0.396156  2.01965e-17  0  0  0  0
92  -10.2742  5.87362e-14  -9.97788  -1.48795e-15  -2.73867  6.06149e-15  -0.393173  3.4488e-17  0  0  0  0
94  -9.72062  -3.46412e-14  -9.96854  -1.84931e-15  -5.12278  4.86923e-15  -0.396009  4.52603e-17  0  0  0  0
96  -10.4742  -4.74115e-14  -9.98706  -1.42134e-15  -4.65646  -3.73297e-15  -0.397628  3.55264e-17  0  0  0  0
98  -10.9339  -5.4285e-14  -10.0012  -1.76562e-15  -5.52678  -8.73192e-16  -0.401152  3.27344e-17  0  0  0  0
100  -10.5905  -6.14916e-15  -10.0136  -1.60036e-15  -5.42644  2.20979e-14  -0.404296  8.11135e-17  0  0  0  0
102  -9.03353  -1.95162e-14  -10.007  -1.15784e-15  -4.67729  4.94025e-15  -0.405675  9.00898e-17  0  0  0  0
104  -10.1436  -9.77841e-14  -10.013  -2.69745e-15  -6.45273  -1.28316e-14  -0.410773  6.08718e-17  0  0  0  0
106  -9.62622  1.47419e-13  -10.0138  -1.88804e-15  -7.28454  1.56395e-14  -0.417391  9.21859e-17  0  0  0  0
70  -11.8918  2.78916e-14  -10.1074  5.44036e-16  -5.43635  1.76635e-15  -0.411867  2.61223e-14  0  0  0  0
72  -10.3028  6.36069e-14  -10.1282  -9.3077e-16  -6.43259  8.46333e-14  -0.419331  2.55527e-14  0  0  0  0
74  -11.3945  1.29116e-13  -10.1295  -7.81024e-16  -5.59109  1.1195e-14  -0.423699  2.47891e-14  0  0  0  0
76  -10.5317  -9.65073e-14  -10.1349  1.26207e-15  -4.63044  2.92547e-14  -0.424891  2.41266e-14  0  0  0  0
78  -11.4577  3.7456e-13  -10.145  1.16388e-15  -4.63181  -3.61723e-16  -0.426017  2.34159e-14  0  0  0  0
80  -9.65526  1.43783e-14  -10.1484  -9.07796e-16  -5.48333  -6.49319e-14  -0.429512  2.25614e-14  0  0  0  0
82  -11.2912  -2.8064e-13  -10.1502  -4.94228e-15  -5.542  2.48764e-16  -0.432976  2.19354e-14  0  0  0  0
84  -11.3119  -2.5864e-14  -10.1462  -5.4465e-15  -6.46168  3.9865e-14  -0.438738  2.14503e-14  0  0  0  0
86  -9.28413  6.64379e-13  -10.1472  -3.92612e-15  -6.38218  5.67586e-13  -0.443987  2.23794e-14  0  0  0  0
88  -10.8071  3.35972e-13  -10.1495  -2.83001e-15  -5.63216  -2.68203e-14  -0.447044  2.17368e-14  0  0  0  0
90  -11.322  -4.02843e-13  -10.1586  5.60858e-15  -5.50936  4.75898e-13  -0.449642  2.23832e-14  0  0  0  0
92  -9.75139  9.53328e-14  -10.1575  1.43922e-14  -6.18265  -4.94962e-12  -0.453754  9.76497e-15  0  0  0  0
94  -11.1944  -1.489e-12  -10.1626  5.44881e-15  -6.32026  -2.5095e-13  -0.457999  8.93497e-15  0  0  0  0
96  -10.9381  -1.68482e-11  -10.1668  -2.51027e-13  -4.6797  3.16105e-12  -0.458231  1.60785e-14  0  0  0  0
70  -10.7591  7.51715e-15  -10.2763  -1.26278e-15  -8.81762  -2.5916e-15  -0.469854  2.93139e-17  0  0  0  0
72  -10.9829  -3.2727e-15  -10.3097  -1.04163e-15  -8.86269  1.80762e-15  -0.483287  3.41993e-17  0  0  0  0
74  -11.0634  6.70591e-16  -10.3463  -1.14191e-15  -7.28512  -2.34971e-15  -0.49095  2.57877e-17  0  0  0  0
76  -11.5866  -3.06503e-15  -10.3643  -1.21923e-15  -7.94764  -8.23552e-15  -0.500157  5.01758e-20  0  0  0  0
78  -11.3338  -2.60161e-14  -10.3736  -1.26146e-15  -8.16535  5.62759e-16  -0.509462  1.70387e-18  0  0  0  0
80  -12.2352  -2.28146e-15  -10.3887  -1.17657e-15  -9.64685  5.96568e-17  -0.522469  1.82564e-18  0  0  0  0
82  -9.98615  1.26755e-14  -10.3988  -1.11444e-15  -9.06746  3.35665e-16  -0.533143  2.70733e-18  0  0  0  0
84  -10.0213  8.03109e-16  -10.4108  -1.03054e-15  -6.38611  -5.15746e-17  -0.535993  2.49477e-18  0  0  0  0
86  -10.8153  -1.80794e-14  -10.4082  -1.0418e-15  -5.57929  -8.65908e-15  -0.536571  -2.03579e-17  0  0  0  0
88  -9.77871  4.70532e-15  -10.4166  -1.05688e-15  -6.47976  -1.73381e-16  -0.539427  -2.02805e-17  0  0  0  0
90  -10.3142  -1.57635e-15  -10.4168  -1.09105e-15  -5.26321  -2.94575e-14  -0.5391  -9.34172e-17  0  0  0  0
92  -9.33111  1.94899e-15  -10.4102  -1.18752e-15  -4.73237  2.38248e-17  -0.537493  -9.10806e-17  0  0  0  0
94  -10.4985  3.10755e-16  -10.4024  -1.18588e-15  -4.6857  2.29239e-16  -0.535852  -8.83662e-17  0  0  0  0
96  -9.50157  1.40611e-15  -10.3957  -1.11128e-15  -3.78989  -8.49956e-17  -0.532204  -8.65089e-17  0  0  0  0
98  -10.5474  -5.62008e-15  -10.3976  -1.10275e-15  -4.55945  -6.69276e-16  -0.530471  -8.60638e-17  0  0  0  0
100  -9.12031  -1.43693e-15  -10.3802  -1.10883e-15  -5.60185  -2.2654e-16  -0.531131  -8.46547e-17  0  0  0  0
102  -11.3804  -2.9274e-15  -10.3792  -1.10558e-15  -5.52651  -3.59803e-17  -0.531599  -8.28926e-17  0  0  0  0
104  -10.5808  -1.1811e-14  -10.3855  -1.10746e-15  -5.51054  -1.74419e-17  -0.532013  -8.11661e-17  0  0  0  0
106  -10.089  -1.80137e-15  -10.3809  -1.04856e-15  -5.44751  -2.3768e-16  -0.532278  -7.99703e-17  0  0  0  0
108  -10.9693  7.21546e-15  -10.3741  -8.90074e-16  -5.53591  2.79842e-14  -0.532713  -2.12277e-17  0  0  0  0
110  -10.6483  -4.2237e-15  -10.3723  -8.22127e-16  -7.29478  -5.97803e-16  -0.536649  -2.19987e-17  0  0  0  0
112  -9.33522  6.21781e-15  -10.3661  -7.84256e-16  -6.25645  -2.07636e-15  -0.538394  -2.56386e-17  0  0  0  0
114  -10.2255  5.01496e-15  -10.3642  -6.0661e-16  -8.11722  -3.85824e-16  -0.54365  -2.58876e-17  0  0  0  0
116  -10.8406  1.88438e-15  -10.363  -6.33819e-16  -6.49106  -5.06084e-16  -0.54564  -2.6354e-17  0  0  0  0
118  -11.7146  -1.59114e-14  -10.3675  -5.85434e-16  -7.33258  -4.6608e-16  -0.549114  -2.67291e-17  0  0  0  0
120  -11.5392  -5.8548e-15  -10.3715  -6.58798e-16  -6.33573  1.80266e-15  -0.55065  -2.29655e-17  0  0  0  0
122  -9.52237  1.70185e-14  -10.3744  -6.39967e-16  -4.65186  -1.91857e-16  -0.549124  -2.2898e-17  0  0  0  0
124  -10.371  -1.96853e-15  -10.3722  -5.97325e-16  -4.63574  -1.76144e-16  -0.547623  -2.28053e-17  0  0  0  0
126  -9.5329  1.66882e-14  -10.3682  -6.1773e-16  -5.46283  2.07212e-15  -0.5476  -1.88395e-17  0  0  0  0
128  -9.15616  3.97082e-14  -10.3581  -4.50771e-16  -5.41821  -1.65497e-15  -0.547502  -2.13252e-17  0  0  0  0
130  -9.76866  -2.80326e-15  -10.3599  -2.07417e-16  -4.65811  -2.6609e-16  -0.54614  -2.14133e-17  0  0  0  0
132  -10.2416  4.394e-15  -10.3582  -1.29929e-16  -4.66939  6.88457e-17  -0.544842  -2.09494e-17  0  0  0  0
134  -10.21  -9.5205e-15  -10.3573  -8.85538e-17  -6.41929  1.87217e-16  -0.546408  -2.03095e-17  0  0  0  0
136  -11.6542  -3.96471e-15  -10.3594  -1.31065e-16  -6.35319  1.11307e-16  -0.547819  -1.98105e-17  0  0  0  0
138  -10.9294  1.84748e-14  -10.3679  -1.81673e-16  -5.50985  5.08787e-16  -0.547869  -1.8706e-17  0  0  0  0
140  -11.3737  -3.56844e-14  -10.3707  -2.8022e-16  -5.4763  -4.61902e-16  -0.547865  -1.91288e-17  0  0  0  0
142  -9.44458  8.94557e-15  -10.3653  -3.72461e-16  -5.5599  -4.05672e-18  -0.547988  -1.88451e-17  0  0  0  0
144  -11.3294  1.47341e-14  -10.3622  -3.56484e-16  -4.68347  6.8222e-17  -0.546799  -1.8462e-17  0  0  0  0
146  -11.4176  -1.21512e-14  -10.3638  -3.81377e-16  -6.44108  3.99382e-16  -0.54823  -1.76032e-17  0  0  0  0
148  -9.83882  7.19254e-15  -10.3619  -3.50293e-16  -5.53537  9.38336e-17  -0.548307  -1.72121e-17  0  0  0  0
150  -9.03653  1.77547e-14  -10.3596  -3.32101e-16  -6.42857  2.40723e-16  -0.549658  -1.66223e-17  0  0  0  0
152  -10.8644  3.21966e-14  -10.3657  -2.68089e-16  -7.2179  -1.97548e-15  -0.552082  -1.91705e-17  0  0  0  0
154  -10.4356  9.46391e-15  -10.3688  -2.1698e-16  -8.1505  -6.14848e-16  -0.555735  -1.97582e-17  0  0  0  0
156  -10.0656  4.07629e-15  -10.3712  -2.41571e-16  -7.38843  -1.68301e-16  -0.558243  -1.97181e-17  0  0  0  0
158  -11.6214  -1.38044e-14  -10.3747  -2.86947e-16  -6.43585  4.45837e-16  -0.559396  -1.88492e-17  0  0  0  0
160  -9.98317  3.53374e-16  -10.3787  -3.30238e-16  -8.10572  1.63785e-15  -0.562745  -1.64141e-17  0  0  0  0
162  -12.1676  1.55328e-14  -10.3879  -2.75653e-16  -8.04337  3.99723e-16  -0.565924  -1.56721e-17  0  0  0  0
164  -11.6991  -2.22191e-15  -10.3895  -3.09287e-16  -6.46141  4.23148e-17  -0.566966  -1.54137e-17  0  0  0  0
166  -10.8919  4.40831e-15  -10.3956  -4.26457e-16  -8.1507  3.45815e-16  -0.570147  -1.47727e-17  0  0  0  0
168  -10.7979  -1.23944e-15  -10.4  -4.65921e-16  -5.57435  -6.22488e-16  -0.569986  -1.53737e-17  0  0  0  0
170  -10.874  -1.02786e-14  -10.3993  -4.80565e-16  -6.34926  1.57314e-15  -0.570798  -1.32151e-17  0  0  0  0
172  -10.7579  -1.16402e-14  -10.3983  -4.83701e-16  -6.45133  3.30216e-16  -0.571715  -1.26442e-17  0  0  0  0
174  -9.94888  -3.88259e-15  -10.3929  -4.39329e-16  -6.36878  -1.33357e-15  -0.57251  -1.41163e-17  0  0  0  0
176  -10.3434  -1.80515e-14  -10.3893  -4.46043e-16  -5.42314  3.41176e-16  -0.572146  -1.35352e-17  0  0  0  0
178  -10.642  -7.69545e-15  -10.3909  -4.44503e-16  -5.60327  1.20209e-16  -0.572005  -1.3231e-17  0  0  0  0
180  -10.041  5.41425e-15  -10.3887  -4.4107e-16  -4.59089  -1.02154e-16  -0.570677  -1.31955e-17  0  0  0  0
182  -9.96243  -9.39672e-15  -10.3882  -4.4764e-16  -5.43061  2.8329e-16  -0.570356  -1.27127e-17  0  0  0  0
184  -10.7731  2.87444e-14  -10.3853  -4.28452e-16  -7.38176  -2.11114e-16  -0.572285  -1.28092e-17  0  0  0  0
186  -10.1319  -8.20905e-16  -10.3828  -4.34097e-16  -7.38711  -3.23085e-16  -0.574176  -1.30308e-17  0  0  0  0
188  -10.3065  -4.11697e-15  -10.3841  -4.00625e-16  -6.5043  1.19029e-16  -0.575033  -1.27506e-17  0  0  0  0
190  -10.0646  -1.31555e-14  -10.385  -3.85581e-16  -6.45707  -1.12686e-16  -0.575818  -1.27342e-17  0  0  0  0
192  -10.9788  -1.50144e-16  -10.3892  -2.8337e-16  -5.51688  -2.96794e-16  -0.575553  -1.29204e-17  0  0  0  0
194  -11.0987  -1.3627e-14  -10.3848  -3.30111e-16  -4.62094  -4.98648e-16  -0.57432  -1.33219e-17  0  0  0  0
196  -9.75842  -1.8453e-14  -10.3822  -3.91613e-16  -5.48406  -4.91178e-17  -0.574041  -1.32315e-17  0  0  0  0
198  -11.2082  1.94017e-14  -10.3832  -3.26455e-16  -6.2313  -3.28244e-15  -0.574563  -1.65827e-17  0  0  0  0
200  -10.5622  -1.98942e-14  -10.3876  -3.09696e-16  -5.36569  1.31818e-15  -0.574163  -1.50206e-17  0  0  0  0
202  -10.5202  -7.15978e-17  -10.3863  -3.53539e-16  -5.43062  5.64868e-16  -0.573839  -1.42757e-17  0  0  0  0
204  -10.714  1.61682e-14  -10.3869  -3.45565e-16  -5.42944  5.09381e-16  -0.573521  -1.36034e-17  0  0  0  0
206  -10.9824  -5.12272e-15  -10.3881  -4.19059e-16  -6.41878  -5.29379e-18  -0.574218  -1.347e-17  0  0  0  0
208  -11.0267  8.79275e-15  -10.3909  -4.23317e-16  -8.07597  1.97286e-15  -0.576576  -1.13412e-17  0  0  0  0
210  -11.1416  -1.32332e-14  -10.3948  -4.6548e-16  -8.14148  -5.61672e-14  -0.578951  -6.73949e-17  0  0  0  0
212  -10.2138  4.35613e-15  -10.3973  -4.39444e-16  -8.66093  -2.19091e-15  -0.581794  -6.88968e-17  0  0  0  0
214  -9.4599  4.06282e-16  -10.4  -4.46778e-16  -7.25454  4.03049e-16  -0.583203  -6.78262e-17  0  0  0  0
216  -10.3557  1.44826e-14  -10.4021  -4.83201e-16  -8.12442  5.79857e-16  -0.585429  -6.66048e-17  0  0  0  0
218  -10.2955  1.3423e-14  -10.4086  -5.19958e-16  -7.16617  1.36183e-15  -0.58669  -6.46549e-17  0  0  0  0
220  -11.6782  -3.34733e-15  -10.4092  -4.9779e-16  -6.51999  6.91894e-17  -0.587312  -6.39732e-17  0  0  0  0
222  -11.2224  -1.2028e-15  -10.4096  -4.81836e-16  -6.43065  -4.72486e-16  -0.587838  -6.38154e-17  0  0  0  0
224  -11.8222  -3.00679e-15  -10.4147  -4.8399e-16  -6.32355  -7.31452e-16  -0.588254  -6.39026e-17  0  0  0  0
226  -10.5234  2.47445e-14  -10.4199  -4.60273e-16  -6.81261  5.84109e-14  -0.589115  -9.22681e-18  0  0  0  0
228  -10.0528  7.81215e-15  -10.423  -4.59932e-16  -4.51716  3.44958e-16  -0.587855  -8.82569e-18  0  0  0  0
230  -10.6857  -1.07944e-14  -10.4223  -4.96112e-16  -3.52013  1.39445e-15  -0.585711  -7.47778e-18  0  0  0  0
232  -10.2137  8.58067e-15  -10.4156  -4.42402e-16  -3.73275  7.53182e-16  -0.583797  -6.73187e-18  0  0  0  0
234  -9.89404  1.08779e-15  -10.413  -4.13425e-16  -4.54522  6.21101e-15  -0.582642  -1.12622e-18  0  0  0  0
236  -8.82403  2.15055e-14  -10.4125  -3.36236e-16  -4.68356  4.41224e-16  -0.581631  -7.2579e-19  0  0  0  0
238  -10.9527  -2.31328e-14  -10.4124  -3.15835e-16  -5.47975  -1.3118e-15  -0.581336  -1.87012e-18  0  0  0  0
240  -11.265  -1.75596e-14  -10.4151  -3.39084e-16  -4.48417  7.47072e-16  -0.58018  -1.20423e-18  0  0  0  0
242  -10.2174  -2.21466e-15  -10.4131  -3.42889e-16  -5.38981  1.06054e-15  -0.579825  -2.79595e-19  0  0  0  0
244  -11.1873  9.5592e-15  -10.4148  -2.88507e-16  -5.53594  1.17211e-15  -0.579601  7.246e-19  0  0  0  0
246  -9.91867  -9.19691e-15  -10.413  -2.66398e-16  -4.65187  -6.30315e-17  -0.578631  6.65043e-19  0  0  0  0
248  -11.1043  -1.53561e-14  -10.4104  -2.80306e-16  -4.64984  -1.33501e-16  -0.577676  5.47268e-19  0  0  0  0
250  -10.3474  -1.44846e-14  -10.4074  -2.82648e-16  -4.66691  5.71115e-17  -0.576751  5.903e-19  0  0  0  0
252  -11.8116  -4.74046e-15  -10.4063  -2.77936e-16  -5.50507  -9.94627e-17  -0.576534  5.03221e-19  0  0  0  0
254  -11.1718  -5.64607e-15  -10.4103  -2.6519e-16  -4.64906  -3.12169e-16  -0.575619  2.4322e-19  0  0  0  0
256  -9.52883  1.21299e-14  -10.4116  -2.14758e-16  -3.65435  5.49251e-16  -0.573911  6.87788e-19  0  0  0  0
258  -9.69715  -6.54198e-15  -10.4122  -1.91025e-16  -4.61903  -3.62022e-16  -0.573007  3.90289e-19  0  0  0  0
260  -10.2347  -1.25005e-14  -10.4121  -1.86587e-16  -4.7463  -1.89027e-17  -0.57222  3.72044e-19  0  0  0  0
262  -10.9777  -1.07997e-14  -10.4094  -1.94187e-16  -4.62462  -5.18516e-16  -0.571349  -4.2429e-20  0  0  0  0
264  -10.8067  6.13333e-16  -10.4123  -1.94862e-16  -5.47622  -4.35544e-16  -0.571162  -3.85043e-19  0  0  0  0
266  -10.6  5.94255e-15  -10.4126  -2.10032e-16  -5.48723  5.03743e-14  -0.570987  3.89729e-17  0  0  0  0
268  -10.3033  -5.97085e-15  -10.4122  -2.13798e-16  -3.68958  -3.27354e-16  -0.569421  3.8417e-17  0  0  0  0
270  -10.4021  -1.05523e-15  -10.4106  -1.88983e-16  -3.77332  -3.75184e-17  -0.567943  3.80926e-17  0  0  0  0
272  -10.5316  -4.02133e-15  -10.4092  -2.18854e-16  -2.80803  6.18116e-16  -0.565751  3.82737e-17  0  0  0  0
274  -9.39013  1.32811e-14  -10.4077  -2.19601e-16  -1.87414  -6.63105e-17  -0.562885  3.79335e-17  0  0  0  0
276  -9.62949  1.17308e-14  -10.4024  -1.70916e-16  -1.89268  3.5152e-17  -0.560076  3.76747e-17  0  0  0  0
278  -10.5713  -1.43504e-14  -10.4016  -1.48426e-16  -2.86063  1.01495e-16  -0.558031  3.74693e-17  0  0  0  0
280  -10.2054  -1.10079e-14  -10.396  -1.36103e-16  -1.80101  6.69359e-16  -0.555232  3.76876e-17  0  0  0  0
282  -9.28299  6.75056e-15  -10.3902  -1.34637e-16  -3.69528  3.98115e-16  -0.553866  3.77032e-17  0  0  0  0
284  -10.0201  1.58252e-14  -10.3877  -1.55058e-16  -3.68529  -5.63428e-17  -0.552513  3.73869e-17  0  0  0  0
286  -9.09534  1.08548e-14  -10.385  -1.39848e-16  -4.50552  -6.12554e-15  -0.551775  3.26772e-17  0  0  0  0
288  -10.4647  1.00671e-14  -10.3867  -1.01935e-16  -4.67254  2.19406e-17  -0.551166  3.24579e-17  0  0  0  0
290  -9.87071  -1.81014e-16  -10.387  -1.21296e-16  -5.57399  3.54171e-16  -0.551211  3.2479e-17  0  0  0  0
292  -11.585  1.10483e-14  -10.3887  -9.11535e-17  -4.55561  -8.59724e-16  -0.550533  3.16389e-17  0  0  0  0
294  -10.6245  -1.3338e-15  -10.3871  -1.39726e-16  -5.53569  -4.72257e-17  -0.550554  3.13828e-17  0  0  0  0
296  -10.9394  -2.16231e-15  -10.387  -9.97556e-17  -4.66245  3.52206e-16  -0.549964  3.14097e-17  0  0  0  0
298  -10.8706  1.25406e-14  -10.3882  -6.59134e-17  -5.44793  -8.27114e-16  -0.549928  3.06172e-17  0  0  0  0
300  -11.8105  7.23015e-15  -10.3893  -4.29881e-17  -8.04882  -6.66208e-16  -0.551687  2.99466e-17  0  0  0  0
302  -10.1929  1.29342e-14  -10.3921  -7.27545e-18  -5.47798  -4.34533e-16  -0.55166  2.94438e-17  0  0  0  0
304  -9.71072  1.02837e-14  -10.3921  1.49352e-18  -5.41829  1.16304e-15  -0.551593  3.00347e-17  0  0  0  0
306  -9.21537  -1.57846e-14  -10.3898  -1.21457e-18  -5.01655  4.40351e-14  -0.551256  5.95852e-17  0  0  0  0
308  -10.6796  9.86225e-15  -10.3872  1.00461e-17  -6.50217  -3.55136e-16  -0.55192  5.8947e-17  0  0  0  0
310  -10.3778  -1.10777e-15  -10.3865  1.25866e-17  -4.86635  4.60274e-14  -0.551485  8.9239e-17  0  0  0  0
312  -9.03494  -9.3812e-15  -10.3854  -2.36268e-17  -3.7421  3.8131e-16  -0.550311  8.89005e-17  0  0  0  0
314  -9.49032  2.78797e-14  -10.3842  3.58294e-17  -1.88255  3.59978e-16  -0.547929  8.85525e-17  0  0  0  0
316  -10.1119  -2.3334e-14  -10.3792  4.42004e-17  -2.78973  8.90088e-16  -0.546171  8.85554e-17  0  0  0  0
318  -10.2758  4.0837e-14  -10.3757  1.0962e-16  -3.76071  4.79442e-16  -0.545066  8.82917e-17  0  0  0  0
70  -8.96279  -3.28242e-15  -10.1532  6.21282e-16  -4.62313  1.42264e-16  -0.412399  -2.24492e-17  0  0  0  0
72  -9.72802  -7.43744e-15  -10.155  7.20537e-16  -2.809  5.21583e-17  -0.408157  -2.15568e-17  0  0  0  0
74  -9.76723  4.31337e-15  -10.1349  9.08266e-16  -1.89485  2.63537e-16  -0.401324  -2.00595e-17  0  0  0  0
76  -11.2315  -8.82905e-15  -10.1322  7.54894e-16  -1.85476  1.76006e-16  -0.394783  -1.89183e-17  0  0  0  0
78  -10.8404  1.20354e-14  -10.1376  7.18681e-16  -2.38686  -1.55896e-15  -0.390192  -2.29471e-17  0  0  0  0
80  -9.92913  7.24775e-15  -10.1244  8.1224e-16  -1.85244  -2.53475e-16  -0.384336  -2.30157e-17  0  0  0  0
82  -8.98236  -2.16207e-14  -10.1158  7.61941e-16  -1.90323  1.33917e-16  -0.378947  -2.20044e-17  0  0  0  0
84  -10.6878  -4.52803e-15  -10.1069  6.63044e-16  -1.90157  -1.15875e-17  -0.373844  -2.1441e-17  0  0  0  0
86  -8.47467  1.18916e-14  -10.0836  4.31411e-16  -1.88414  8.25611e-17  -0.368965  -2.06595e-17  0  0  0  0
88  -10.2355  -1.26669e-14  -10.0702  4.89794e-16  -1.80389  3.79646e-16  -0.364129  -1.91563e-17  0  0  0  0
90  -11.1512  -7.28832e-15  -10.0739  4.25358e-16  -2.85426  -1.71468e-17  -0.362162  -1.87202e-17  0  0  0  0
92  -9.95982  1.39935e-14  -10.0622  3.7966e-16  -2.86607  -1.43741e-16  -0.360319  -1.86142e-17  0  0  0  0
94  -10.5601  -1.11472e-14  -10.0545  1.53889e-16  -2.86424  6.58717e-17  -0.35856  -1.80142e-17  0  0  0  0
96  -9.78708  7.98927e-15  -10.0518  1.77074e-16  -2.83308  -2.76499e-16  -0.356809  -1.82383e-17  0  0  0  0
98  -9.96363  -7.99325e-15  -10.0415  2.74695e-16  -2.86875  9.6622e-17  -0.35522  -1.76042e-17  0  0  0  0
100  -10.341  4.88343e-15  -10.0319  3.76227e-16  -2.86479  6.66864e-17  -0.353692  -1.70648e-17  0  0  0  0
102  -10.003  -1.13011e-14  -10.0266  3.37644e-16  -1.90763  6.63955e-17  -0.350151  -1.65495e-17  0  0  0  0
104  -9.72287  1.88669e-15  -10.0209  4.01993e-16  -1.8272  2.65032e-16  -0.346588  -1.56335e-17  0  0  0  0
106  -9.07935  1.3044e-14  -10.0141  4.69314e-16  -1.86643  -9.32795e-16  -0.343256  -1.72511e-17  0  0  0  0
108  -9.48478  7.55237e-18  -10.0023  5.52776e-16  -2.80309  1.24153e-16  -0.341971  -1.66457e-17  0  0  0  0
110  -10.7801  8.05821e-15  -10.0041  5.93029e-16  -3.36857  -4.602e-15  -0.341869  -2.55167e-17  0  0  0  0
112  -9.93761  1.48207e-14  -10.0133  6.53389e-16  -2.80592  -1.6569e-16  -0.340668  -2.53413e-17  0  0  0  0
114  -9.88616  6.62281e-15  -10.0083  6.39425e-16  -2.85051  -3.83887e-17  -0.339598  -2.49278e-17  0  0  0  0
116  -10.8592  -4.45323e-15  -10.0175  6.48757e-16  -3.74148  3.52639e-16  -0.34025  -2.37921e-17  0  0  0  0
118  -10.2263  5.49943e-15  -10.0186  6.30328e-16  -4.70083  -2.72339e-16  -0.342654  -2.38558e-17  0  0  0  0
120  -10.0443  -7.64737e-15  -10.019  5.91297e-16  -3.68258  -4.95736e-16  -0.34312  -2.43234e-17  0  0  0  0
122  -10.7093  -6.75484e-15  -10.0197  6.4455e-16  -3.5348  -7.4917e-16  -0.343305  -2.52269e-17  0  0  0  0
124  -9.79732  6.6281e-15  -10.0211  6.30298e-16  -1.91967  4.68396e-17  -0.34065  -2.47021e-17  0  0  0  0
126  -9.42971  -2.05452e-14  -10.0131  5.69891e-16  -1.88739  7.23576e-17  -0.338031  -2.41515e-17  0  0  0  0
128  -10.6034  -1.97092e-15  -10.0167  5.85317e-16  -3.70902  2.15198e-16  -0.338588  -2.33774e-17  0  0  0  0
130  -9.97526  2.22585e-15  -10.0251  6.50591e-16  -2.83119  -1.2023e-16  -0.337663  -2.31882e-17  0  0  0  0
132  -10.0157  2.07748e-15  -10.0277  7.85272e-16  -3.76549  -1.39171e-16  -0.338301  -2.30362e-17  0  0  0  0
134  -9.6319  -5.65711e-15  -10.0268  7.58066e-16  -4.62078  1.01126e-16  -0.340297  -2.25015e-17  0  0  0  0
136  -9.16594  -6.63684e-15  -10.0303  7.18531e-16  -4.53809  -2.5711e-15  -0.342099  -2.62255e-17  0  0  0  0
138  -9.81931  -1.89576e-14  -10.0306  7.25543e-16  -4.64293  5.32598e-16  -0.344008  -2.49835e-17  0  0  0  0
140  -10.8276  1.3882e-14  -10.0325  7.81657e-16  -4.50716  -5.50211e-16  -0.34565  -2.54456e-17  0  0  0  0
142  -9.83376  -8.56217e-15  -10.0365  7.55108e-16  -4.66922  2.81962e-17  -0.347487  -2.50174e-17  0  0  0  0
144  -10.1596  1.7491e-14  -10.0411  7.09425e-16  -5.48972  -1.1258e-15  -0.350495  -2.63243e-17  0  0  0  0
146  -10.3421  1.02241e-14  -10.0449  7.25795e-16  -5.52332  7.74142e-17  -0.353463  -2.58233e-17  0  0  0  0
148  -10.0789  -4.86554e-15  -10.0525  5.87702e-16  -5.52126  -2.03262e-16  -0.356342  -2.57436e-17  0  0  0  0
150  -10.5973  -1.81812e-15  -10.0582  5.78603e-16  -4.59096  -3.41466e-17  -0.35781  -2.54246e-17  0  0  0  0
152  -10.5598  -6.86525e-15  -10.0611  6.52354e-16  -6.31527  3.60175e-15  -0.361665  -1.99937e-17  0  0  0  0
154  -10.171  2.69869e-15  -10.0651  6.27671e-16  -5.30097  -2.81399e-14  -0.364004  -5.87992e-17  0  0  0  0
156  -11.6169  -1.91298e-15  -10.0719  5.57008e-16  -6.37561  -3.05916e-15  -0.367752  -6.21844e-17  0  0  0  0
158  -10.5784  9.71748e-15  -10.0795  5.39426e-16  -6.32438  -5.60718e-15  -0.371329  -6.89213e-17  0  0  0  0
160  -11.0865  6.357e-15  -10.0815  5.36524e-16  -4.63588  -8.02477e-16  -0.372559  -6.90723e-17  0  0  0  0
162  -11.9017  -2.16595e-15  -10.0856  4.87554e-16  -5.60397  2.7143e-16  -0.37503  -6.78064e-17  0  0  0  0
164  -10.9234  1.00447e-14  -10.0904  5.18914e-16  -7.36789  -9.23055e-16  -0.379728  -6.81245e-17  0  0  0  0
166  -10.4581  -5.94227e-15  -10.1005  4.90331e-16  -7.37809  -8.96311e-16  -0.384319  -6.84002e-17  0  0  0  0
168  -10.5332  -8.82994e-15  -10.1095  4.46496e-16  -6.40344  -2.53479e-16  -0.38756  -6.78553e-17  0  0  0  0
170  -11.5646  -1.6433e-14  -10.1173  3.28141e-16  -5.62815  2.1631e-19  -0.389751  -6.70068e-17  0  0  0  0
172  -9.66253  -7.94866e-15  -10.1172  2.79055e-16  -8.26917  -9.21e-16  -0.395148  -6.73166e-17  0  0  0  0
174  -10.9864  -2.39757e-15  -10.1336  2.34489e-16  -8.25234  -4.02431e-16  -0.400393  -6.69864e-17  0  0  0  0
176  -9.39335  2.13566e-14  -10.1425  2.93724e-16  -8.20579  1.727e-15  -0.405455  -6.40987e-17  0  0  0  0
178  -10.6737  -2.32177e-14  -10.1513  2.25522e-16  -8.15075  -1.10287e-15  -0.410332  -6.46485e-17  0  0  0  0
180  -11.6954  -1.45202e-14  -10.1611  1.65853e-16  -5.46555  1.47698e-16  -0.411934  -6.37142e-17  0  0  0  0
182  -10.0203  -1.48845e-15  -10.1609  9.30871e-17  -5.95932  3.45375e-14  -0.414074  -2.28134e-17  0  0  0  0
184  -10.6342  -5.27308e-15  -10.163  5.14098e-17  -7.09866  2.00143e-15  -0.417474  -2.02507e-17  0  0  0  0
186  -10.5104  -1.3976e-14  -10.1639  1.71016e-17  -6.35787  6.47327e-16  -0.419955  -1.9285e-17  0  0  0  0
188  -11.3944  -3.6545e-15  -10.1693  5.81984e-18  -7.82985  1.64925e-15  -0.424034  -1.72152e-17  0  0  0  0
190  -9.27115  -1.31116e-14  -10.1711  1.93087e-17  -7.28043  -9.8713e-16  -0.427411  -1.81207e-17  0  0  0  0
192  -11.9773  1.66374e-14  -10.1776  7.01726e-17  -8.09683  -1.14819e-15  -0.431612  -1.91834e-17  0  0  0  0
194  -10.047  4.50413e-15  -10.185  9.71392e-17  -9.5927  -3.75066e-15  -0.437348  -2.30516e-17  0  0  0  0
196  -11.6264  7.10206e-15  -10.1965  1.43399e-16  -8.04558  -7.21387e-16  -0.441296  -2.35795e-17  0  0  0  0
198  -10.9318  9.95981e-15  -10.2018  1.63926e-16  -8.155  1.64758e-16  -0.445277  -2.31533e-17  0  0  0  0
200  -11.5447  5.93177e-15  -10.2132  1.93959e-16  -8.57423  3.06867e-14  -0.449615  9.39215e-18  0  0  0  0
202  -10.6382  -1.95069e-14  -10.2234  1.55541e-16  -7.28973  4.06217e-16  -0.452525  9.71746e-18  0  0  0  0
204  -9.20007  7.27124e-15  -10.222  1.38236e-16  -6.39801  -3.74164e-16  -0.454456  9.23154e-18  0  0  0  0
206  -11.2967  -2.34676e-15  -10.2289  1.36846e-16  -6.06248  -4.42533e-14  -0.456005  -3.60191e-17  0  0  0  0
208  -11.4201  -1.05772e-15  -10.2334  1.00094e-16  -6.47248  2.64897e-16  -0.457937  -3.53877e-17  0  0  0  0
210  -10.7195  1.07822e-14  -10.2366  1.37376e-16  -4.63021  -1.88012e-16  -0.457987  -3.52218e-17  0  0  0  0
212  -9.73653  -1.35459e-14  -10.237  1.39693e-16  -4.9435  -1.48358e-13  -0.458348  -1.81762e-16  0  0  0  0
214  -10.4203  -1.07367e-14  -10.24  5.69486e-17  -4.54052  6.61472e-16  -0.458305  -1.79331e-16  0  0  0  0
216  -9.7789  1.0607e-14  -10.2387  5.44271e-17  -7.06027  2.95699e-15  -0.46071  -1.74719e-16  0  0  0  0
218  -10.9109  -3.6059e-15  -10.2423  3.3264e-17  -7.4022  -2.54888e-16  -0.463398  -1.73284e-16  0  0  0  0
220  -10.4426  -8.90998e-15  -10.2485  -8.87458e-18  -7.37913  -6.41355e-16  -0.466012  -1.72245e-16  0  0  0  0
222  -9.136  4.08191e-15  -10.2483  1.07753e-17  -7.34905  5.5148e-16  -0.468549  -1.701e-16  0  0  0  0
224  -9.48762  2.86819e-15  -10.2483  8.15175e-17  -4.69854  1.43574e-17  -0.468561  -1.68497e-16  0  0  0  0
226  -10.2463  -1.66357e-14  -10.2484  4.84443e-17  -5.53155  -2.4814e-16  -0.469345  -1.67166e-16  0  0  0  0
228  -10.5518  -3.59566e-15  -10.2508  -1.06506e-17  -4.61315  -1.70333e-16  -0.469271  -1.65789e-16  0  0  0  0
230  -9.90591  3.29664e-15  -10.2456  -2.98184e-17  -4.54882  -1.26858e-15  -0.46914  -1.65435e-16  0  0  0  0
232  -9.98133  -1.23354e-14  -10.2415  9.1458e-19  -4.69563  -2.27564e-16  -0.469144  -1.6415e-16  0  0  0  0
234  -11.5565  -8.42608e-16  -10.2428  4.66171e-17  -4.70944  -1.63377e-16  -0.46916  -1.6283e-16  0  0  0  0
236  -10.6288  5.27908e-15  -10.2449  5.60742e-17  -4.59479  -6.4396e-16  -0.469074  -1.61959e-16  0  0  0  0
238  -11.395  2.76196e-15  -10.2459  8.74603e-17  -4.66692  1.90238e-16  -0.469053  -1.60371e-16  0  0  0  0
240  -9.70753  1.19555e-14  -10.2439  4.86667e-17  -5.38655  -3.12541e-15  -0.469659  -1.61694e-16  0  0  0  0
242  -10.3393  -2.15008e-14  -10.2472  -2.19151e-17  -5.54416  5.3766e-16  -0.470389  -1.59837e-16  0  0  0  0
244  -10.2887  2.90376e-16  -10.2492  -6.81906e-18  -6.31467  1.04909e-15  -0.471766  -1.57574e-16  0  0  0  0
246  -10.8424  -1.27633e-14  -10.2532  -6.00623e-17  -7.24226  3.1167e-17  -0.473906  -1.56212e-16  0  0  0  0
248  -10.2631  7.78363e-15  -10.2596  -7.32785e-18  -5.60932  -2.18658e-16  -0.474637  -1.55083e-16  0  0  0  0
250  -10.5849  -1.44555e-14  -10.2639  4.34955e-17  -5.53052  -4.17485e-16  -0.47529  -1.54139e-16  0  0  0  0
252  -10.5104  -8.79046e-15  -10.2649  -1.07712e-17  -4.86861  1.74167e-14  -0.475386  -1.38471e-16  0  0  0  0
254  -12.0891  -5.67109e-16  -10.2723  -2.5395e-17  -6.32422  -1.73616e-15  -0.476673  -1.38759e-16  0  0  0  0
256  -10.5651  -1.74125e-14  -10.2782  1.16681e-17  -6.42688  2.75888e-16  -0.478023  -1.37407e-16  0  0  0  0
258  -10.4379  -8.70455e-15  -10.2805  3.48604e-17  -5.57719  -2.109e-14  -0.478666  -1.53307e-16  0  0  0  0
260  -9.66261  -5.74914e-17  -10.2801  3.91839e-17  -6.51856  -5.77459e-17  -0.480051  -1.52126e-16  0  0  0  0
262  -10.67  -1.32252e-14  -10.2834  2.70892e-17  -5.62619  -7.04178e-17  -0.480706  -1.50975e-16  0  0  0  0
264  -11.7797  -2.58409e-15  -10.2847  3.31942e-17  -6.32575  1.58361e-15  -0.481902  -1.48539e-16  0  0  0  0
266  -9.08444  -3.65981e-14  -10.2849  1.84253e-17  -4.592  6.42435e-16  -0.481725  -1.46877e-16  0  0  0  0
268  -10.95  1.17275e-14  -10.2883  3.21338e-17  -4.53011  2.08747e-15  -0.481502  -1.4412e-16  0  0  0  0
270  -10.1075  -8.11736e-15  -10.2887  2.82807e-17  -5.36004  -6.47291e-17  -0.481922  -1.43061e-16  0  0  0  0
272  -10.4527  7.26269e-15  -10.2895  4.32545e-17  -4.65186  -8.56771e-17  -0.481794  -1.42035e-16  0  0  0  0
274  -11.1145  1.05449e-14  -10.2892  2.75732e-17  -4.64194  -4.29741e-17  -0.48166  -1.40991e-16  0  0  0  0
276  -10.9231  -5.42693e-15  -10.2909  4.31466e-17  -7.21968  -1.91272e-16  -0.483467  -1.40075e-16  0  0  0  0
278  -10.8927  4.75092e-15  -10.2929  5.08476e-17  -4.32596  1.00027e-14  -0.483088  -1.31565e-16  0  0  0  0
280  -9.70253  -9.93655e-15  -10.2955  4.74242e-17  -5.88031  -1.13115e-14  -0.483865  -1.38969e-16  0  0  0  0
282  -10.7408  -4.08639e-15  -10.2997  3.78446e-17  -7.18931  1.1051e-16  -0.485593  -1.37866e-16  0  0  0  0
284  -11.0604  -2.27896e-15  -10.3038  6.77784e-17  -7.32068  2.30169e-17  -0.487393  -1.36843e-16  0  0  0  0
286  -10.2422  2.68908e-16  -10.3051  8.47521e-17  -7.22086  -1.24473e-15  -0.489093  -1.36753e-16  0  0  0  0
288  -10.5738  3.66761e-14  -10.3073  8.39985e-17  -4.65541  -1.03695e-16  -0.488924  -1.35844e-16  0  0  0  0
290  -10.8671  8.1487e-15  -10.3097  8.9761e-17  -4.57186  -1.49748e-16  -0.488697  -1.34981e-16  0  0  0  0
292  -11.8092  4.82803e-15  -10.313  1.3671e-16  -5.4514  1.584e-15  -0.489097  -1.329e-16  0  0  0  0
294  -10.2844  -1.61234e-14  -10.3155  1.41698e-16  -6.32977  -1.08768e-15  -0.490111  -1.3273e-16  0  0  0  0
296  -10.5943  1.39587e-14  -10.3163  1.60263e-16  -6.43698  -1.38443e-16  -0.491185  -1.31899e-16  0  0  0  0
298  -11.2072  -5.15162e-16  -10.3149  1.32768e-16  -5.5221  -1.0077e-15  -0.491608  -1.31683e-16  0  0  0  0
300  -10.3713  1.68037e-15  -10.3125  1.4795e-16  -5.55222  -2.78923e-16  -0.492047  -1.30967e-16  0  0  0  0
302  -9.2456  -1.93574e-14  -10.3091  1.41267e-16  -4.67711  -5.59608e-16  -0.49188  -1.30453e-16  0  0  0  0
304  -10.0369  8.16621e-15  -10.3092  1.4526e-16  -4.65561  3.51078e-16  -0.491701  -1.29327e-16  0  0  0  0
306  -9.20582  -1.36074e-14  -10.3087  1.18111e-16  -3.75539  -2.12865e-16  -0.490917  -1.28597e-16  0  0  0  0
308  -10.1867  7.25909e-15  -10.3065  1.26108e-16  -4.62929  -6.06831e-16  -0.490729  -1.28141e-16  0  0  0  0
310  -10.8321  6.32744e-15  -10.3061  1.48457e-16  -4.5073  2.59199e-15  -0.490462  -1.25559e-16  0  0  0  0
312  -11.1563  3.24772e-15  -10.3076  1.49198e-16  -3.73595  4.93341e-17  -0.489688  -1.24694e-16  0  0  0  0
314  -9.61378  -1.64362e-14  -10.3046  8.62889e-17  -2.50029  1.0532e-15  -0.488111  -1.23181e-16  0  0  0  0
316  -9.69353  7.79068e-16  -10.3044  9.3361e-17  -2.82274  -2.0541e-16  -0.486766  -1.2251e-16  0  0  0  0
318  -9.10312  1.829e-15  -10.2988  1.37486e-16  -1.8379  2.94106e-16  -0.484799  -1.21524e-16  0  0  0  0
320  -8.88237  2.23634e-15  -10.2952  1.45438e-16  -1.88333  -8.5626e-17  -0.482886  -1.20795e-16  0  0  0  0
322  -8.15923  -6.75578e-15  -10.29  1.05669e-16  -1.9174  1.79446e-16  -0.48102  -1.19906e-16  0  0  0  0
324  -11.2911  -8.91115e-15  -10.2867  1.33164e-16  -1.89114  -5.71303e-16  -0.47916  -1.19506e-16  0  0  0  0
326  -8.85535  -1.80425e-15  -10.2825  1.40564e-16  -2.78436  -5.86704e-16  -0.47789  -1.19121e-16  0  0  0  0
328  -10.1512  2.45518e-14  -10.2822  1.30685e-16  -3.70026  2.58712e-16  -0.477212  -1.18209e-16  0  0  0  0
330  -10.2428  1.85344e-14  -10.2836  1.36267e-16  -4.67835  3.60464e-16  -0.477153  -1.17245e-16  0  0  0  0
332  -11.2076  8.22759e-15  -10.2816  1.44806e-16  -5.59618  -3.05863e-16  -0.477665  -1.16707e-16  0  0  0  0
334  -9.44749  6.90145e-15  -10.2823  1.59313e-16  -6.44439  7.53947e-17  -0.478695  -1.1594e-16  0  0  0  0
336  -8.73382  5.78303e-15  -10.2842  2.17533e-16  -5.53632  -2.31865e-16  -0.479154  -1.15371e-16  0  0  0  0
338  -9.21475  -1.37099e-14  -10.284  2.09718e-16  -6.34717  9.73444e-16  -0.480103  -1.14074e-16  0  0  0  0
340  -10.6164  2.24116e-15  -10.2839  2.10629e-16  -7.20339  -1.22124e-16  -0.481559  -1.13456e-16  0  0  0  0
342  -11.0601  -2.11011e-15  -10.2833  2.16096e-16  -7.29343  -7.46467e-16  -0.483052  -1.13222e-16  0  0  0  0
344  -10.3209  1.04661e-14  -10.2854  2.49206e-16  -6.49893  -2.118e-16  -0.484051  -1.12671e-16  0  0  0  0
70  -10.0284  5.89301e-15  -10.2357  -3.30005e-16  -4.53304  3.76951e-16  -0.498847  8.64961e-16  0  0  0  0
72  -10.137  1.51051e-14  -10.2344  -3.41738e-16  -5.36582  4.09448e-16  -0.500064  8.3838e-16  0  0  0  0
74  -10.287  -7.66928e-15  -10.2434  -1.68085e-16  -4.27897  -4.28098e-15  -0.497809  7.98802e-16  0  0  0  0
76  -10.6272  1.23456e-14  -10.2516  2.75395e-17  -4.40311  1.46488e-15  -0.496066  7.79035e-16  0  0  0  0
78  -10.4901  -1.54868e-14  -10.2523  -2.45269e-16  -3.5688  -6.28952e-17  -0.491973  7.55937e-16  0  0  0  0
80  -11.4343  -1.34849e-14  -10.2485  -4.16109e-16  -4.03863  5.00061e-15  -0.489455  7.48626e-16  0  0  0  0
82  -9.91883  1.27641e-14  -10.2312  -3.36702e-16  -3.60672  1.10096e-16  -0.485878  7.28137e-16  0  0  0  0
84  -10.5713  1.55998e-15  -10.218  -1.76677e-16  -3.65631  -8.43502e-17  -0.482628  7.0823e-16  0  0  0  0
86  -11.1552  2.01109e-14  -10.209  -6.86978e-17  -2.76635  2.75989e-17  -0.477207  6.89665e-16  0  0  0  0
88  -10.0709  4.03583e-15  -10.2039  1.79039e-16  -3.8605  -4.2193e-15  -0.47487  6.61162e-16  0  0  0  0
90  -9.5477  -1.69844e-14  -10.1952  1.82813e-16  -3.63816  -9.46498e-16  -0.472094  6.42267e-16  0  0  0  0
92  -10.0812  1.0581e-14  -10.1915  2.11859e-16  -3.71263  8.53914e-17  -0.469634  6.2681e-16  0  0  0  0
94  -10.0283  -3.58802e-15  -10.1846  2.5539e-16  -4.4786  4.33653e-16  -0.469116  6.12919e-16  0  0  0  0
96  -9.46767  9.97065e-15  -10.1846  2.53581e-16  -6.12653  1.36987e-15  -0.472454  6.01851e-16  0  0  0  0
98  -9.81291  2.31029e-15  -10.1958  3.05827e-16  -7.06419  2.68941e-17  -0.477771  5.88233e-16  0  0  0  0
100  -9.7251  9.73811e-15  -10.2028  1.96773e-16  -6.17462  -4.35719e-16  -0.480875  5.74193e-16  0  0  0  0
102  -10.3406  -8.14e-15  -10.2141  1.26687e-16  -6.38986  -1.46807e-14  -0.484313  5.29796e-16  0  0  0  0
104  -9.98583  -1.33282e-14  -10.2301  1.40739e-17  -6.36024  7.20515e-16  -0.487541  5.20057e-16  0  0  0  0
106  -9.87432  -4.26731e-15  -10.2381  1.08623e-16  -6.96503  5.14812e-16  -0.491894  5.10295e-16  0  0  0  0
108  -10.975  1.19081e-14  -10.2459  1.26579e-16  -5.14203  -3.26738e-15  -0.492349  4.93213e-16  0  0  0  0
110  -8.73814  1.24554e-14  -10.2508  1.42999e-16  -5.29788  3.4632e-16  -0.493098  4.84041e-16  0  0  0  0
112  -10.5642  2.99595e-15  -10.251  8.87063e-17  -6.92354  2.16682e-15  -0.497005  4.78799e-16  0  0  0  0
114  -11.3193  1.86074e-15  -10.261  1.56978e-16  -6.19007  -8.64075e-17  -0.499351  4.69425e-16  0  0  0  0
116  -10.7607  -1.02923e-14  -10.2719  1.68639e-16  -6.19129  4.12577e-16  -0.501611  4.61346e-16  0  0  0  0
118  -10.1012  -3.22383e-15  -10.2619  9.47323e-17  -5.36845  5.4871e-15  -0.502264  4.62964e-16  0  0  0  0
120  -10.5525  -1.33115e-14  -10.2703  1.11212e-16  -3.63408  -2.44738e-14  -0.499739  4.10049e-16  0  0  0  0
122  -10.5088  -8.95836e-15  -10.2754  7.22e-17  -5.50264  3.65054e-16  -0.500641  4.03378e-16  0  0  0  0
124  -10.9664  -1.26197e-14  -10.2746  1.2557e-16  -5.38257  -8.08392e-16  -0.501301  3.94883e-16  0  0  0  0
126  -10.5535  -9.96758e-15  -10.2761  6.41787e-17  -3.68805  1.02214e-15  -0.499017  3.89837e-16  0  0  0  0
128  -10.307  5.91007e-16  -10.2802  8.49984e-17  -5.06157  1.55676e-14  -0.499138  4.09616e-16  0  0  0  0
130  -9.06268  1.61729e-14  -10.2701  8.3341e-17  -5.19822  2.60448e-16  -0.499482  4.03223e-16  0  0  0  0
132  -10.1755  -1.71859e-14  -10.2736  6.44724e-17  -5.32931  -4.65065e-14  -0.500031  3.20372e-16  0  0  0  0
134  -9.50105  -5.14398e-15  -10.2769  4.62882e-17  -4.58883  2.92628e-16  -0.499367  3.15677e-16  0  0  0  0
136  -9.3284  -1.10434e-14  -10.2737  4.96318e-20  -5.40893  -5.35716e-16  -0.500026  3.09816e-16  0  0  0  0
138  -9.16072  1.09733e-14  -10.2727  9.90135e-17  -3.63609  -3.99707e-16  -0.497895  3.04351e-16  0  0  0  0
140  -8.74164  -5.31577e-15  -10.2648  1.9284e-16  -4.41217  -1.74257e-16  -0.497023  2.994e-16  0  0  0  0
142  -10.3395  -5.28622e-15  -10.2657  2.32701e-16  -5.23196  7.47444e-16  -0.497419  2.95996e-16  0  0  0  0
144  -10.3053  5.89104e-15  -10.2646  2.05449e-16  -4.5117  1.32452e-15  -0.496729  2.93555e-16  0  0  0  0
146  -10.7994  -1.13015e-14  -10.2624  1.86605e-16  -5.2781  3.69775e-16  -0.497186  2.89782e-16  0  0  0  0
148  -10.4378  -1.26136e-14  -10.2602  1.60571e-16  -5.32694  3.31403e-16  -0.497701  2.86063e-16  0  0  0  0
150  -10.8973  -1.0667e-14  -10.2584  8.61846e-17  -5.40782  -4.2309e-16  -0.498316  2.81372e-16  0  0  0  0
152  -11.1312  -2.2891e-14  -10.2609  4.45623e-17  -6.12532  1.23066e-15  -0.499925  2.79142e-16  0  0  0  0
154  -10.8914  -2.63584e-15  -10.2668  1.39988e-17  -7.72211  -4.08309e-15  -0.503707  2.69594e-16  0  0  0  0
156  -11.3199  6.79121e-15  -10.2789  -1.30431e-17  -7.99261  -4.46976e-16  -0.507755  2.65289e-16  0  0  0  0
158  -11.2239  -8.54478e-15  -10.287  -4.37301e-17  -7.11218  9.34252e-16  -0.510505  2.62966e-16  0  0  0  0
160  -10.3987  -4.15882e-15  -10.2944  -7.92454e-18  -8.63382  -1.69467e-15  -0.51521  2.572e-16  0  0  0  0
162  -11.6242  -6.91242e-15  -10.3031  7.28041e-17  -10.193  1.12609e-15  -0.521843  2.55298e-16  0  0  0  0
164  -10.5636  -1.50539e-14  -10.3121  -7.93623e-18  -9.74386  7.52923e-16  -0.52772  2.5296e-16  0  0  0  0
166  -11.4448  7.50867e-15  -10.316  -4.17692e-17  -9.74958  1.43141e-15  -0.533454  2.51552e-16  0  0  0  0
168  -12.0118  1.18994e-14  -10.325  -1.54972e-17  -8.88965  -1.01071e-15  -0.537954  2.47089e-16  0  0  0  0
170  -11.4235  2.11945e-14  -10.3319  8.30151e-18  -8.58257  5.40325e-17  -0.541958  2.44068e-16  0  0  0  0
172  -10.0755  -2.55512e-14  -10.3384  -2.88584e-17  -8.06497  -2.05401e-14  -0.545223  2.15696e-16  0  0  0  0
174  -11.1042  -1.80351e-15  -10.3478  -6.29487e-17  -8.75556  -9.93609e-16  -0.549252  2.11854e-16  0  0  0  0
176  -9.62453  6.95931e-15  -10.3541  -9.10504e-17  -8.0913  -8.4273e-16  -0.552383  2.08286e-16  0  0  0  0
178  -11.466  -3.22625e-14  -10.3588  -1.43167e-16  -8.04501  2.60447e-16  -0.555384  2.06117e-16  0  0  0  0
180  -10.3889  2.69803e-15  -10.365  -1.44455e-16  -7.98608  1.49908e-15  -0.558246  2.05456e-16  0  0  0  0
182  -9.86686  6.74453e-15  -10.3717  -1.42579e-16  -7.91538  2.02407e-15  -0.560959  2.0542e-16  0  0  0  0
184  -11.1909  2.07458e-14  -10.3797  -1.38634e-16  -7.03189  9.51826e-15  -0.562593  2.13999e-16  0  0  0  0
186  -11.2815  -9.76255e-16  -10.381  -8.81861e-17  -6.32197  -2.03548e-16  -0.563384  2.11336e-16  0  0  0  0
188  -9.74629  1.08628e-14  -10.3791  -1.03702e-16  -6.40762  4.37681e-17  -0.564254  2.09011e-16  0  0  0  0
190  -11.3024  9.71038e-15  -10.3774  -1.06338e-16  -7.42693  1.33302e-14  -0.566236  2.215e-16  0  0  0  0
192  -10.3567  2.6074e-14  -10.3827  -4.76404e-17  -6.33792  -4.1762e-16  -0.566979  2.18607e-16  0  0  0  0
194  -9.99246  7.23127e-15  -10.3807  -7.23364e-17  -6.35084  -5.24979e-16  -0.567719  2.1566e-16  0  0  0  0
196  -10.6725  -1.93253e-14  -10.3797  -1.09216e-16  -6.27352  1.14161e-15  -0.56836  2.14569e-16  0  0  0  0
198  -10.4431  -2.69219e-14  -10.376  -1.23675e-16  -4.93345  8.75523e-17  -0.567562  2.12379e-16  0  0  0  0
200  -10.7949  1.5624e-14  -10.3822  -5.89707e-17  -5.79486  9.2129e-15  -0.567688  2.19842e-16  0  0  0  0
202  -11.1234  1.04084e-14  -10.3834  -4.02554e-18  -5.29023  5.02869e-16  -0.567285  2.18075e-16  0  0  0  0
204  -9.8687  6.27763e-15  -10.3826  7.2668e-17  -5.29491  1.78985e-15  -0.566895  2.17672e-16  0  0  0  0
206  -9.39093  -3.82507e-16  -10.38  1.34365e-16  -5.42809  -1.27144e-16  -0.56665  2.15321e-16  0  0  0  0
208  -11.8786  9.28118e-15  -10.38  1.68262e-16  -5.09127  5.78342e-16  -0.566069  2.13731e-16  0  0  0  0
210  -9.56109  -1.06787e-15  -10.3757  1.57065e-16  -6.21309  7.18159e-16  -0.566621  2.12312e-16  0  0  0  0
212  -9.82282  -1.94355e-14  -10.3743  4.81293e-17  -4.5893  2.83193e-15  -0.565555  2.13013e-16  0  0  0  0
214  -10.6473  4.30844e-15  -10.3794  8.57021e-17  -7.50925  5.32786e-14  -0.567372  2.63159e-16  0  0  0  0
216  -10.3916  -7.68876e-15  -10.3849  3.27294e-17  -5.50394  -2.38946e-15  -0.567207  2.58284e-16  0  0  0  0
218  -11.2914  -2.05238e-14  -10.385  -2.16658e-17  -6.63122  -2.156e-15  -0.568129  2.53727e-16  0  0  0  0
220  -9.83258  8.26053e-15  -10.3837  -1.8912e-17  -7.0349  4.04865e-16  -0.569419  2.51697e-16  0  0  0  0
222  -11.0779  1.43115e-14  -10.3854  3.40321e-17  -4.55646  1.07626e-16  -0.568345  2.49424e-16  0  0  0  0
224  -10.4417  2.23474e-15  -10.3832  3.80176e-18  -5.42007  -3.12187e-16  -0.568099  2.46801e-16  0  0  0  0
226  -9.97958  -6.75763e-16  -10.376  1.48283e-17  -3.73938  -8.74749e-17  -0.566301  2.44435e-16  0  0  0  0
228  -11.3143  -1.21112e-15  -10.3734  -8.51985e-18  -4.45101  -9.221e-16  -0.565189  2.41346e-16  0  0  0  0
230  -10.3207  -3.00962e-14  -10.3728  -6.60115e-17  -5.18258  -1.93037e-15  -0.564763  2.37397e-16  0  0  0  0
232  -11.3371  -5.94973e-15  -10.3724  -5.79096e-17  -5.357  -9.42089e-16  -0.564501  2.3441e-16  0  0  0  0
234  -12.1166  -3.40731e-15  -10.3767  -4.12447e-17  -7.01742  5.69576e-15  -0.565726  2.37402e-16  0  0  0  0
236  -11.6597  1.28993e-14  -10.3765  -1.13076e-18  -6.36093  -3.29677e-16  -0.566349  2.3501e-16  0  0  0  0
238  -11.1451  5.08519e-15  -10.3786  3.34787e-17  -5.45135  1.92641e-18  -0.566163  2.3295e-16  0  0  0  0
240  -10.7704  -1.99775e-14  -10.381  3.47481e-17  -4.54002  -1.0438e-16  -0.565188  2.30833e-16  0  0  0  0
242  -10.18  -1.46852e-14  -10.3799  -1.28287e-17  -5.38863  5.49405e-17  -0.564961  2.28891e-16  0  0  0  0
244  -10.1354  3.37726e-15  -10.3785  -9.12108e-18  -4.63287  6.01881e-17  -0.564092  2.26986e-16  0  0  0  0
246  -9.6637  2.44782e-14  -10.3743  6.37842e-17  -3.70847  -1.05185e-16  -0.562454  2.24973e-16  0  0  0  0
248  -10.5037  -1.37946e-14  -10.371  8.27045e-17  -5.45284  -1.99302e-15  -0.56231  2.21408e-16  0  0  0  0
250  -10.3501  -5.88973e-15  -10.3682  1.31706e-16  -4.57479  3.03544e-15  -0.561436  2.22092e-16  0  0  0  0
252  -10.1671  -2.1698e-14  -10.3662  1.08432e-16  -5.446  4.39048e-16  -0.561297  2.2062e-16  0  0  0  0
254  -8.68907  1.36687e-14  -10.3633  8.43553e-17  -4.61853  3.7644e-16  -0.560482  2.1912e-16  0  0  0  0
256  -9.87195  -1.1547e-15  -10.3593  1.32326e-16  -3.68482  -2.58608e-16  -0.558921  2.17128e-16  0  0  0  0
258  -9.34926  -1.0243e-14  -10.3573  1.38364e-16  -3.54166  -9.49599e-16  -0.55727  2.14611e-16  0  0  0  0
260  -10.2687  -2.14524e-14  -10.3542  8.62731e-17  -3.65077  -9.27117e-17  -0.555732  2.1282e-16  0  0  0  0
262  -9.26812  -1.81055e-14  -10.3509  8.9815e-17  -3.68405  7.67427e-18  -0.554245  2.11137e-16  0  0  0  0
264  -8.09702  -7.96314e-15  -10.3466  8.79805e-17  -3.62126  -4.29512e-16  -0.552733  2.09137e-16  0  0  0  0
266  -10.5825  4.17691e-15  -10.3441  9.39728e-17  -3.50685  -9.77519e-16  -0.551154  2.06739e-16  0  0  0  0
268  -8.86097  -3.14689e-16  -10.3413  5.91627e-17  -3.52091  -6.47886e-17  -0.549611  2.05086e-16  0  0  0  0
270  -9.33853  1.48599e-14  -10.3377  5.10043e-17  -3.89033  1.70467e-14  -0.548376  2.16621e-16  0  0  0  0
272  -9.38741  6.20324e-15  -10.3373  2.07782e-17  -3.60861  -4.65986e-16  -0.546944  2.14612e-16  0  0  0  0
274  -10.256  1.09692e-14  -10.3376  -2.38477e-18  -3.6284  3.80558e-16  -0.54555  2.13275e-16  0  0  0  0
276  -9.99076  -3.37963e-15  -10.3356  -2.5906e-17  -3.51839  8.79939e-16  -0.544093  2.12333e-16  0  0  0  0
278  -9.42331  -1.02765e-14  -10.3347  -3.94992e-17  -2.63781  -4.59564e-16  -0.542001  2.10405e-16  0  0  0  0
280  -8.95031  -2.35109e-15  -10.3333  -6.60131e-17  -1.76487  4.11454e-15  -0.539294  2.11894e-16  0  0  0  0
282  -10.4369  1.49186e-14  -10.3285  -5.2567e-17  -2.67493  3.17041e-16  -0.537295  2.10569e-16  0  0  0  0
284  -10.2648  1.18424e-14  -10.329  -1.27481e-17  -4.35771  1.34952e-15  -0.536554  2.10017e-16  0  0  0  0
286  -10.261  4.02819e-15  -10.3279  1.21295e-17  -2.67998  3.44659e-16  -0.534608  2.08745e-16  0  0  0  0
288  -9.75405  4.45094e-15  -10.3256  9.37396e-18  -3.32459  -8.93153e-16  -0.533154  2.06601e-16  0  0  0  0
290  -10.6661  1.00937e-14  -10.327  -4.56969e-18  -4.21329  -2.39168e-14  -0.532355  1.88042e-16  0  0  0  0
292  -11.3365  1.05042e-14  -10.327  6.07279e-18  -3.64977  -3.54552e-16  -0.531168  1.86457e-16  0  0  0  0
294  -9.08381  9.86092e-15  -10.3251  -8.6986e-18  -3.73373  3.27098e-14  -0.530057  2.08179e-16  0  0  0  0
296  -9.38319  -1.4954e-16  -10.3217  -6.35705e-17  -4.2174  3.67802e-15  -0.529299  2.09295e-16  0  0  0  0
298  -10.2705  -1.1868e-14  -10.3216  -1.07975e-16  -4.06506  -3.07475e-15  -0.528447  2.05706e-16  0  0  0  0
300  -9.30348  6.05127e-15  -10.32  -9.2628e-17  -1.86843  -1.22312e-16  -0.526091  2.04203e-16  0  0  0  0
302  -9.15661  -1.61742e-14  -10.3149  -9.33211e-17  -1.85992  -2.29038e-17  -0.523761  2.02789e-16  0  0  0  0
304  -9.86381  1.04655e-14  -10.3126  -7.29389e-17  -2.5261  7.82726e-15  -0.521917  2.06734e-16  0  0  0  0
306  -11.0734  -7.872e-15  -10.3108  -9.2621e-17  -3.58056  3.96344e-16  -0.52081  2.05605e-16  0  0  0  0
308  -10.3043  2.2968e-14  -10.3084  -9.30071e-17  -3.57525  4.02499e-16  -0.519714  2.04495e-16  0  0  0  0
310  -9.92521  -1.21658e-14  -10.3074  -8.28721e-17  -4.31849  -8.30464e-16  -0.519128  2.02578e-16  0  0  0  0
312  -9.97052  9.71701e-15  -10.3055  -1.13702e-16  -3.63428  -7.64011e-17  -0.518097  2.01186e-16  0  0  0  0
314  -10.3086  -2.38566e-15  -10.3062  -9.08255e-17  -2.7702  -1.25899e-17  -0.516511  1.99854e-16  0  0  0  0
316  -10.2888  -2.01343e-14  -10.3039  -6.95018e-17  -3.5836  -2.75752e-16  -0.515477  1.98368e-16  0  0  0  0
318  -9.03306  -2.6771e-14  -10.301  -6.65001e-17  -3.63311  4.7201e-17  -0.514489  1.9711e-16  0  0  0  0
320  -11.3116  2.25505e-15  -10.3021  -1.30583e-18  -4.54552  -5.92716e-16  -0.514102  1.95456e-16  0  0  0  0
322  -9.01482  -4.75976e-15  -10.3005  -4.296e-17  -5.38766  -1.10904e-15  -0.51426  1.93492e-16  0  0  0  0
324  -10.5944  -1.49503e-14  -10.301  -3.90379e-17  -6.31814  -6.87564e-16  -0.515009  1.91822e-16  0  0  0  0
326  -10.4581  1.61008e-14  -10.2994  -1.79061e-17  -6.88931  3.33369e-15  -0.51611  1.92718e-16  0  0  0  0
328  -10.5381  -5.6955e-16  -10.3019  2.90857e-17  -7.01898  -1.50348e-15  -0.517278  1.9056e-16  0  0  0  0
330  -10.7392  -3.01399e-15  -10.3045  7.94076e-17  -7.19791  1.63547e-16  -0.518544  1.89472e-16  0  0  0  0
332  -10.7208  -3.42319e-15  -10.3057  7.30128e-17  -7.91565  -2.3414e-15  -0.52024  1.8684e-16  0  0  0  0
334  -11.3958  2.71826e-15  -10.3073  7.36556e-17  -6.82017  1.93508e-15  -0.521239  1.86882e-16  0  0  0  0
336  -9.86705  8.28998e-15  -10.3055  4.62158e-17  -6.29643  -2.23668e-15  -0.521904  1.84363e-16  0  0  0  0
70  -10.9949  -2.5665e-15  -9.89469  -7.937e-16  -4.51249  -2.30587e-16  -0.282473  -4.56136e-17  0  0  0  0
72  -10.5101  -5.24921e-15  -9.90953  -9.44284e-16  -2.70308  -2.26303e-16  -0.282081  -4.48722e-17  0  0  0  0
74  -9.79083  -1.03788e-14  -9.91327  -1.00622e-15  -3.65913  -3.40946e-16  -0.284701  -4.45354e-17  0  0  0  0
76  -10.7242  -4.3386e-16  -9.92984  -1.10652e-15  -4.42527  5.91717e-16  -0.289483  -4.13927e-17  0  0  0  0
78  -9.9346  9.02686e-15  -9.92995  -1.12309e-15  -6.14584  1.28479e-13  -0.299045  3.37704e-16  0  0  0  0
80  -9.32062  -2.9843e-15  -9.94165  -1.04713e-15  -5.44214  3.12883e-15  -0.30605  3.36995e-16  0  0  0  0
82  -10.1827  -3.56166e-15  -9.95102  -1.15192e-15  -5.46313  -2.03962e-16  -0.312724  3.27067e-16  0  0  0  0
84  -10.1839  8.36045e-16  -9.95502  -1.05941e-15  -6.20932  4.06001e-16  -0.321054  3.19325e-16  0  0  0  0
86  -9.37681  1.08269e-15  -9.96309  -1.0488e-15  -4.62083  7.66445e-17  -0.324765  3.11123e-16  0  0  0  0
88  -9.5113  -1.95064e-14  -9.96871  -9.48866e-16  -5.435  -3.5486e-16  -0.330374  3.02236e-16  0  0  0  0
90  -10.3832  1.95334e-14  -9.96643  -1.0024e-15  -6.19917  -6.17378e-16  -0.337612  2.93137e-16  0  0  0  0
92  -10.6704  1.19272e-14  -9.98362  -1.10443e-15  -6.24961  -1.09642e-15  -0.344621  2.83313e-16  0  0  0  0
94  -10.1569  5.12212e-16  -9.99487  -1.05648e-15  -6.12687  -1.92302e-15  -0.351003  2.71988e-16  0  0  0  0
96  -9.45193  -5.97796e-16  -10.0024  -1.03222e-15  -5.42127  8.76275e-16  -0.355448  2.67701e-16  0  0  0  0
98  -10.2459  9.33279e-15  -10.011  -9.74677e-16  -7.05702  -1.80986e-16  -0.363408  2.61206e-16  0  0  0  0
100  -9.8504  -4.21551e-16  -10.026  -9.25854e-16  -8.02339  -1.85207e-15  -0.373162  2.51285e-16  0  0  0  0
102  -10.5104  2.51173e-15  -10.0373  -8.19554e-16  -7.9093  4.1244e-15  -0.382244  2.54789e-16  0  0  0  0
104  -10.6385  1.11332e-15  -10.0463  -7.41317e-16  -5.3903  -1.38352e-15  -0.38558  2.46424e-16  0  0  0  0
106  -11.6217  8.57973e-15  -10.0524  -7.66341e-16  -5.1769  -8.4423e-16  -0.388332  2.39531e-16  0  0  0  0
108  -11.3905  -1.05576e-15  -10.0655  -7.78874e-16  -6.04948  3.95396e-15  -0.392753  2.42712e-16  0  0  0  0
110  -10.1097  -1.07184e-14  -10.0685  -6.90274e-16  -5.3254  9.95239e-16  -0.395549  2.39848e-16  0  0  0  0
112  -9.59445  -1.5591e-14  -10.0791  -8.33169e-16  -5.31663  9.98828e-16  -0.398218  2.37104e-16  0  0  0  0
114  -10.9318  1.40035e-14  -10.0902  -7.23485e-16  -4.62399  -5.20621e-15  -0.399452  2.22532e-16  0  0  0  0
116  -9.75279  -6.39649e-16  -10.0944  -7.78476e-16  -5.28395  8.26081e-16  -0.401885  2.19892e-16  0  0  0  0
118  -9.50151  6.41951e-15  -10.0942  -7.14845e-16  -7.62894  1.86033e-15  -0.40857  2.19265e-16  0  0  0  0
120  -10.1762  2.13367e-15  -10.0996  -7.86979e-16  -6.03691  1.39947e-15  -0.412118  2.17823e-16  0  0  0  0
122  -10.6119  3.35036e-15  -10.1045  -7.02296e-16  -5.45802  5.11905e-15  -0.414505  2.23075e-16  0  0  0  0
124  -10.2031  2.34874e-14  -10.1094  -6.78685e-16  -4.58493  -3.39739e-16  -0.415277  2.18565e-16  0  0  0  0
126  -10.0382  -3.98252e-15  -10.1117  -6.66364e-16  -6.30119  2.89929e-16  -0.418981  2.15297e-16  0  0  0  0
128  -9.40436  -8.186e-15  -10.1111  -7.51362e-16  -5.39357  4.15587e-18  -0.421021  2.11654e-16  0  0  0  0
130  -10.6422  6.97489e-15  -10.1122  -6.8838e-16  -4.57687  4.5922e-16  -0.421632  2.08892e-16  0  0  0  0
132  -9.75306  -3.31051e-15  -10.1104  -6.605e-16  -4.62015  1.00224e-16  -0.422294  2.05632e-16  0  0  0  0
134  -9.81208  3.08487e-15  -10.1043  -6.99292e-16  -4.62469  3.57937e-17  -0.422942  2.02373e-16  0  0  0  0
136  -9.94379  -1.6231e-14  -10.1087  -7.08605e-16  -4.63973  -3.13107e-17  -0.423594  1.99111e-16  0  0  0  0
138  -9.67473  1.45814e-14  -10.1086  -6.523e-16  -4.60276  3.87115e-16  -0.424167  1.96605e-16  0  0  0  0
140  -9.62067  8.39449e-15  -10.1077  -6.37273e-16  -3.70778  8.48817e-17  -0.423345  1.93711e-16  0  0  0  0
142  -10.7759  -1.16176e-14  -10.1052  -7.82806e-16  -4.52099  -1.29822e-16  -0.423781  1.90579e-16  0  0  0  0
144  -11.5283  3.22913e-15  -10.112  -7.06561e-16  -4.47668  -2.16561e-16  -0.424138  1.87411e-16  0  0  0  0
146  -10.3096  3.25113e-15  -10.1099  -6.05003e-16  -3.64236  6.7502e-17  -0.423257  1.84755e-16  0  0  0  0
148  -9.71828  4.96276e-15  -10.1103  -6.318e-16  -3.62481  1.08302e-16  -0.422376  1.82234e-16  0  0  0  0
150  -9.79885  2.81323e-15  -10.1016  -6.64272e-16  -4.36811  -5.77926e-16  -0.422582  1.78805e-16  0  0  0  0
152  -10.9734  -1.78948e-15  -10.1017  -6.28937e-16  -4.58648  2.2964e-15  -0.42309  1.79521e-16  0  0  0  0
154  -10.7386  1.88737e-14  -10.102  -5.4614e-16  -4.55907  3.37263e-16  -0.423546  1.77496e-16  0  0  0  0
156  -10.4396  -1.47712e-15  -10.106  -4.72304e-16  -3.76482  -2.19744e-14  -0.422901  1.44963e-16  0  0  0  0
158  -8.99999  1.28799e-14  -10.1091  -4.51417e-16  -4.53543  -3.74647e-16  -0.423315  1.42497e-16  0  0  0  0
160  -9.93591  -1.04693e-14  -10.1138  -4.83877e-16  -4.49698  -1.58396e-17  -0.423667  1.40576e-16  0  0  0  0
162  -11.7272  9.18645e-15  -10.1191  -4.22479e-16  -4.45527  -7.27423e-17  -0.423955  1.38631e-16  0  0  0  0
164  -9.05454  -1.12762e-15  -10.1239  -3.88455e-16  -4.76447  -5.77563e-15  -0.424636  1.2933e-16  0  0  0  0
166  -11.2128  -1.06619e-15  -10.1308  -3.9251e-16  -5.29437  -9.58089e-16  -0.42598  1.26443e-16  0  0  0  0
168  -9.79467  2.22899e-16  -10.13  -3.97108e-16  -5.38604  1.66175e-16  -0.427406  1.25053e-16  0  0  0  0
170  -10.7611  1.82141e-15  -10.1321  -3.31995e-16  -3.62295  2.57174e-17  -0.426592  1.23522e-16  0  0  0  0
172  -9.30729  1.39406e-14  -10.1312  -3.11788e-16  -4.61747  2.6264e-16  -0.427026  1.22321e-16  0  0  0  0
174  -10.7628  2.80297e-14  -10.141  -2.72984e-16  -6.20602  4.07306e-17  -0.429386  1.20879e-16  0  0  0  0
176  -11.3309  -4.31378e-15  -10.1453  -2.81016e-16  -6.23161  1.86592e-16  -0.431721  1.19648e-16  0  0  0  0
178  -9.8152  8.6029e-15  -10.1477  -2.08813e-16  -6.24962  6.82671e-17  -0.434022  1.18305e-16  0  0  0  0
180  -9.38133  2.47391e-15  -10.1479  -1.76152e-16  -6.16884  -3.44553e-17  -0.436173  1.16872e-16  0  0  0  0
182  -10.4157  -7.80475e-15  -10.151  -1.9314e-16  -6.3095  -4.4623e-16  -0.438438  1.14994e-16  0  0  0  0
184  -10.6958  -1.03926e-14  -10.1574  -1.9955e-16  -7.78211  4.59332e-16  -0.442343  1.14201e-16  0  0  0  0
186  -10.8563  -1.24477e-14  -10.1652  -2.04309e-16  -7.16244  -2.27078e-16  -0.445456  1.12645e-16  0  0  0  0
188  -10.2087  -1.08451e-14  -10.1658  -1.7105e-16  -6.19525  -4.79223e-16  -0.447411  1.10841e-16  0  0  0  0
190  -11.2521  1.90067e-14  -10.1701  -1.25583e-16  -6.78875  4.71854e-15  -0.449983  1.14852e-16  0  0  0  0
192  -11.372  7.42052e-15  -10.1742  -8.27131e-17  -7.14997  -1.06395e-15  -0.452896  1.12421e-16  0  0  0  0
194  -10.475  6.53082e-15  -10.1824  -6.174e-17  -5.31648  -2.54245e-15  -0.453752  1.08435e-16  0  0  0  0
196  -9.02661  -1.69804e-14  -10.1858  -9.74643e-17  -5.19923  2.57497e-16  -0.454463  1.07546e-16  0  0  0  0
198  -10.1902  9.83173e-15  -10.1833  -1.91259e-16  -5.15989  3.82538e-15  -0.455118  1.10472e-16  0  0  0  0
200  -11.4398  -3.44739e-14  -10.184  -1.96215e-16  -4.49847  1.76878e-16  -0.455062  1.09495e-16  0  0  0  0
202  -10.7708  1.22664e-14  -10.1846  -1.10976e-16  -4.53231  3.09733e-16  -0.455043  1.08677e-16  0  0  0  0
204  -10.5425  -1.5503e-14  -10.1818  -8.80413e-17  -4.46292  -2.44431e-16  -0.454953  1.07305e-16  0  0  0  0
206  -9.90503  2.04177e-14  -10.1822  3.83376e-19  -5.49984  8.84307e-15  -0.455923  1.15233e-16  0  0  0  0
208  -10.3352  8.31197e-15  -10.1819  6.18632e-17  -7.09522  -4.5346e-16  -0.458484  1.13611e-16  0  0  0  0
210  -11.487  6.7119e-15  -10.1877  2.89617e-17  -7.92222  8.25422e-15  -0.461822  1.20729e-16  0  0  0  0
212  -10.1687  -1.4405e-14  -10.1901  5.72242e-18  -6.1944  -1.26782e-15  -0.463382  1.18279e-16  0  0  0  0
214  -10.0175  2.15685e-14  -10.1898  1.0806e-17  -5.45622  4.05108e-16  -0.464188  1.17516e-16  0  0  0  0
216  -11.2824  -6.39164e-15  -10.1915  2.69896e-17  -5.31301  4.52347e-16  -0.46484  1.16815e-16  0  0  0  0
218  -10.226  1.04453e-14  -10.1932  3.33672e-17  -3.62735  -2.41479e-16  -0.463858  1.15459e-16  0  0  0  0
220  -11.4679  1.13626e-14  -10.1966  2.52184e-17  -4.43329  4.41741e-16  -0.463663  1.1478e-16  0  0  0  0
222  -9.70153  -7.85266e-15  -10.1959  4.87615e-17  -3.63244  -3.72749e-16  -0.462715  1.13346e-16  0  0  0  0
224  -9.5653  -5.13448e-15  -10.1963  5.3768e-18  -5.39439  -1.29992e-16  -0.463432  1.12165e-16  0  0  0  0
226  -10.2737  -6.00085e-15  -10.1975  -4.29108e-18  -4.57119  -3.47528e-16  -0.463374  1.10805e-16  0  0  0  0
228  -9.15487  2.02842e-14  -10.1955  5.09511e-17  -3.64019  2.34021e-16  -0.462462  1.10003e-16  0  0  0  0
230  -9.7946  -2.53177e-15  -10.1934  6.60911e-17  -4.44186  -2.62263e-16  -0.462296  1.08764e-16  0  0  0  0
232  -11.116  -1.69019e-14  -10.1921  5.154e-17  -5.39142  8.14626e-16  -0.462989  1.08518e-16  0  0  0  0
234  -9.81687  -9.11693e-15  -10.1925  -1.68684e-17  -4.86522  -1.93363e-14  -0.463199  9.02848e-17  0  0  0  0
236  -10.6957  -9.02377e-15  -10.1946  -1.21368e-17  -4.52869  -8.46e-17  -0.463107  8.9411e-17  0  0  0  0
238  -10.2051  -2.47332e-14  -10.1951  -7.76539e-17  -6.18482  6.03109e-16  -0.46447  8.91557e-17  0  0  0  0
240  -10.3812  -1.89802e-15  -10.197  -6.31507e-17  -7.74749  -8.66002e-16  -0.467168  8.76274e-17  0  0  0  0
242  -10.716  6.39182e-15  -10.1992  -7.51133e-17  -6.30584  -3.06323e-16  -0.468577  8.66079e-17  0  0  0  0
244  -9.58667  9.41e-15  -10.1997  -3.77575e-17  -5.45073  4.00057e-16  -0.469231  8.62096e-17  0  0  0  0
246  -10.8065  2.42082e-14  -10.2006  1.15824e-17  -5.39167  1.67758e-14  -0.469824  9.96958e-17  0  0  0  0
248  -11.7296  -1.46117e-14  -10.2035  7.08877e-17  -5.50769  9.64532e-17  -0.470504  9.89391e-17  0  0  0  0
250  -10.4084  -4.55888e-16  -10.2061  4.00785e-17  -6.17821  -1.09708e-15  -0.471731  9.72004e-17  0  0  0  0
252  -11.138  -1.58003e-14  -10.2112  -9.92893e-18  -6.23294  -4.63932e-16  -0.472984  9.60137e-17  0  0  0  0
254  -11.4216  -1.98424e-15  -10.2162  -3.406e-17  -5.27704  8.38225e-16  -0.473432  9.59137e-17  0  0  0  0
256  -10.2274  -1.63022e-14  -10.2184  -6.27705e-17  -3.62806  -9.13309e-17  -0.472533  9.50597e-17  0  0  0  0
258  -11.2839  1.39415e-14  -10.2188  -5.83314e-17  -4.33505  2.67321e-15  -0.472218  9.64489e-17  0  0  0  0
260  -8.70989  -3.60734e-15  -10.2175  -5.21277e-17  -2.74853  -2.10548e-16  -0.470639  9.55089e-17  0  0  0  0
262  -9.52818  -1.82493e-17  -10.2166  -7.17675e-17  -4.54385  -6.33972e-16  -0.47051  9.42477e-17  0  0  0  0
264  -10.0071  1.48002e-14  -10.2125  -5.4523e-17  -4.50083  -9.32017e-16  -0.47035  9.27717e-17  0  0  0  0
266  -9.09103  -3.85707e-15  -10.2131  -2.6221e-17  -4.13795  1.61151e-14  -0.469908  1.04637e-16  0  0  0  0
268  -10.5467  -5.05374e-15  -10.2135  4.45804e-18  -2.77284  1.9133e-14  -0.468415  1.18658e-16  0  0  0  0
270  -8.94018  -1.73907e-14  -10.2115  5.63064e-18  -3.65767  -2.57219e-16  -0.467625  1.17547e-16  0  0  0  0
272  -10.0625  -1.55897e-15  -10.2101  5.51547e-17  -4.21862  -1.42807e-15  -0.467276  1.15559e-16  0  0  0  0
274  -10.2448  -2.00934e-14  -10.2073  4.3197e-17  -5.15579  4.98224e-15  -0.467642  1.18458e-16  0  0  0  0
276  -9.1443  1.18784e-14  -10.2044  8.25193e-17  -5.36579  -4.05162e-16  -0.46816  1.17263e-16  0  0  0  0
278  -9.50561  2.85771e-16  -10.2084  1.09019e-16  -5.42713  4.94375e-16  -0.468716  1.16757e-16  0  0  0  0
280  -9.67259  2.24565e-15  -10.2101  1.45676e-16  -6.17686  1.76292e-15  -0.46982  1.17198e-16  0  0  0  0
282  -10.1901  5.52404e-15  -10.2096  1.70894e-16  -5.39751  3.90141e-16  -0.470334  1.16623e-16  0  0  0  0
284  -11.8397  -5.63391e-15  -10.2107  2.29726e-16  -7.46851  -2.61375e-14  -0.472352  9.66934e-17  0  0  0  0
286  -9.53448  2.39845e-15  -10.2101  1.60932e-16  -7.13073  -2.94249e-16  -0.474097  9.57795e-17  0  0  0  0
288  -11.0711  1.8132e-14  -10.2147  1.96287e-16  -7.93734  3.80923e-16  -0.476396  9.53645e-17  0  0  0  0
290  -10.0425  3.86006e-15  -10.2204  1.91824e-16  -7.18646  -6.53378e-17  -0.478127  9.46367e-17  0  0  0  0
292  -9.45662  -7.03734e-15  -10.2246  1.8391e-16  -7.22526  -5.79031e-16  -0.47986  9.35548e-17  0  0  0  0
294  -11.2648  -9.1054e-16  -10.2262  2.02956e-16  -6.39845  8.15159e-17  -0.480987  9.29534e-17  0  0  0  0
296  -11.1434  -6.28055e-15  -10.2274  2.05725e-16  -6.36913  2.01207e-16  -0.482077  9.24441e-17  0  0  0  0
298  -10.6825  4.1795e-15  -10.23  2.13914e-16  -7.9716  -1.36709e-16  -0.484265  9.17072e-17  0  0  0  0
300  -10.063  -1.01996e-14  -10.2307  1.90789e-16  -6.95975  1.97603e-15  -0.485725  9.24375e-17  0  0  0  0
302  -10.5556  1.84541e-15  -10.2336  1.6902e-16  -8.03049  -1.19643e-16  -0.487899  9.17224e-17  0  0  0  0
304  -11.293  -5.70913e-15  -10.2397  1.55902e-16  -7.98977  -1.0353e-15  -0.490015  9.03941e-17  0  0  0  0
306  -10.6506  6.90555e-16  -10.2405  1.41321e-16  -6.3416  -7.49934e-16  -0.490989  8.92767e-17  0  0  0  0
308  -9.98542  -2.02103e-14  -10.2437  8.48596e-17  -8.00932  -3.20465e-15  -0.493069  8.65267e-17  0  0  0  0
310  -10.6251  3.85238e-15  -10.2475  9.14927e-17  -8.0865  -3.11228e-16  -0.495173  8.57424e-17  0  0  0  0
312  -9.86172  1.245e-14  -10.2481  7.45227e-17  -7.96577  3.85897e-15  -0.497169  8.77302e-17  0  0  0  0
314  -10.1651  -1.31076e-14  -10.2494  5.71134e-17  -4.50791  -3.75389e-16  -0.496864  8.6906e-17  0  0  0  0
316  -10.8304  1.71668e-14  -10.2486  4.46439e-17  -4.50312  -2.02976e-16  -0.496559  8.62054e-17  0  0  0  0
318  -10.5383  -2.76212e-15  -10.2495  5.83681e-17  -2.69075  1.47679e-14  -0.495082  9.52351e-17  0  0  0  0
320  -10.628  -1.33696e-14  -10.2487  4.63043e-17  -6.18224  1.07356e-15  -0.495877  9.53133e-17  0  0  0  0
322  -10.4943  4.46015e-15  -10.2531  7.11066e-17  -4.43358  1.22282e-14  -0.49554  1.02541e-16  0  0  0  0
324  -10.3455  -3.14324e-15  -10.2537  7.09415e-17  -5.99648  7.3671e-16  -0.496203  1.02357e-16  0  0  0  0
326  -10.5959  1.63994e-14  -10.2552  6.87034e-17  -7.03437  6.08701e-16  -0.497515  1.02094e-16  0  0  0  0
328  -9.62322  -1.20363e-14  -10.2557  4.74079e-17  -7.76208  -7.28144e-15  -0.499267  9.68728e-17  0  0  0  0
330  -10.34  -1.19428e-14  -10.2597  2.99515e-17  -8.8607  -7.95476e-16  -0.501685  9.57702e-17  0  0  0  0
332  -12.1621  -2.45934e-14  -10.2646  -2.85776e-18  -10.5708  7.80601e-16  -0.505135  9.56602e-17  0  0  0  0
334  -11.6199  1.59656e-14  -10.2699  8.37066e-18  -9.72346  -4.52483e-16  -0.508019  9.47904e-17  0  0  0  0
336  -11.32  -3.74211e-15  -10.2753  1.12654e-17  -9.47139  -6.69294e-15  -0.510713  9.01027e-17  0  0  0  0
70  -10.9069  -1.76889e-14  -9.93753  1.37554e-15  -3.5515  7.45837e-16  -0.322349  -2.89369e-16  0  0  0  0
72  -10.3883  2.9499e-15  -9.94268  1.37205e-15  -3.64152  2.10715e-16  -0.323698  -2.79355e-16  0  0  0  0
74  -8.8576  -6.81583e-16  -9.93744  1.4943e-15  -3.6179  3.19164e-16  -0.324888  -2.69627e-16  0  0  0  0
76  -10.3761  1.55127e-14  -9.95496  1.42212e-15  -3.4923  -1.16956e-16  -0.325626  -2.61811e-16  0  0  0  0
78  -9.98547  2.02405e-15  -9.95304  1.35829e-15  -2.74257  2.23131e-17  -0.324115  -2.54045e-16  0  0  0  0
80  -9.57565  -6.96112e-15  -9.94885  1.31971e-15  -2.72833  2.24682e-16  -0.32265  -2.46145e-16  0  0  0  0
82  -9.94858  5.00809e-15  -9.96569  1.13841e-15  -2.72059  2.75418e-17  -0.321244  -2.39231e-16  0  0  0  0
84  -9.22203  1.91017e-15  -9.95724  1.07653e-15  -2.65443  6.54386e-16  -0.319736  -2.30997e-16  0  0  0  0
86  -11.745  3.83121e-15  -9.9599  1.121e-15  -4.31137  -2.56641e-15  -0.322668  -2.31672e-16  0  0  0  0
88  -9.89781  2.01937e-14  -9.96125  1.08246e-15  -8.59652  3.69082e-15  -0.336437  -2.16268e-16  0  0  0  0
90  -11.7279  4.5445e-15  -9.9798  1.11987e-15  -8.61814  3.5087e-15  -0.349571  -2.02089e-16  0  0  0  0
92  -11.0474  1.16225e-14  -10.0015  8.97993e-16  -8.89951  -3.24782e-16  -0.362751  -1.97952e-16  0  0  0  0
94  -10.6362  -2.32071e-14  -10.02  7.82432e-16  -9.67485  -4.43046e-15  -0.37715  -2.03788e-16  0  0  0  0
96  -11.6365  4.53864e-15  -10.0466  7.75045e-16  -8.17064  -1.70986e-16  -0.38738  -1.99446e-16  0  0  0  0
98  -11.2031  9.30741e-15  -10.0627  1.00615e-15  -8.61281  3.02326e-17  -0.398151  -1.94845e-16  0  0  0  0
100  -11.617  -9.74224e-16  -10.0751  9.80142e-16  -7.81439  1.6899e-15  -0.406668  -1.8676e-16  0  0  0  0
102  -10.7235  -4.90298e-15  -10.0924  9.44453e-16  -9.3831  1.26989e-15  -0.418226  -1.79939e-16  0  0  0  0
104  -10.0295  2.2024e-16  -10.1022  8.59094e-16  -8.07361  9.61949e-16  -0.426505  -1.74064e-16  0  0  0  0
106  -9.63675  -3.35394e-15  -10.1203  9.27799e-16  -9.72175  -2.70121e-16  -0.437873  -1.71e-16  0  0  0  0
108  -10.9401  1.74946e-14  -10.1356  8.97288e-16  -9.76379  -1.8352e-16  -0.448863  -1.67885e-16  0  0  0  0
110  -11.3659  2.30123e-14  -10.1495  9.07743e-16  -9.68869  1.26943e-14  -0.459263  -1.39139e-16  0  0  0  0
112  -10.3337  2.59211e-14  -10.1666  9.30278e-16  -8.19356  6.85611e-15  -0.466324  -1.22967e-16  0  0  0  0
114  -11.8371  4.99464e-15  -10.1843  9.97406e-16  -10.6495  1.7506e-14  -0.477836  -8.6937e-17  0  0  0  0
116  -11.5152  -4.8526e-15  -10.2002  9.66275e-16  -9.46006  -5.94519e-15  -0.486669  -9.6514e-17  0  0  0  0
118  -10.8016  -7.48553e-15  -10.2052  9.17721e-16  -8.03695  6.54388e-17  -0.49254  -9.46056e-17  0  0  0  0
120  -10.4345  -7.91331e-15  -10.2165  9.60713e-16  -8.81598  -1.88088e-16  -0.499614  -9.32274e-17  0  0  0  0
122  -11.1775  6.92938e-15  -10.2297  8.43243e-16  -8.88961  -1.20752e-13  -0.506567  -3.07191e-16  0  0  0  0
124  -11.5119  -1.8289e-14  -10.2398  7.25249e-16  -8.01295  2.46076e-15  -0.511737  -2.97485e-16  0  0  0  0
126  -10.411  -9.17062e-15  -10.2496  7.07159e-16  -8.02131  -3.45299e-16  -0.516744  -2.92951e-16  0  0  0  0
128  -10.7817  -3.26277e-15  -10.2521  7.28356e-16  -6.76101  -2.18111e-15  -0.519445  -2.91683e-16  0  0  0  0
130  -10.4098  8.82269e-15  -10.2502  7.64813e-16  -6.35589  5.43697e-16  -0.521381  -2.85915e-16  0  0  0  0
132  -10.4939  -1.32598e-14  -10.2551  7.66062e-16  -7.26642  5.34794e-16  -0.524746  -2.80351e-16  0  0  0  0
134  -11.0466  -4.56849e-15  -10.259  6.78727e-16  -6.36236  1.46063e-16  -0.526544  -2.75594e-16  0  0  0  0
136  -10.1613  7.12592e-15  -10.2603  7.40467e-16  -6.30924  -4.48281e-17  -0.528201  -2.7129e-16  0  0  0  0
138  -9.72912  6.36589e-15  -10.2584  8.33918e-16  -5.49464  -2.0409e-16  -0.528533  -2.6737e-16  0  0  0  0
140  -9.97361  3.09109e-15  -10.255  8.33781e-16  -6.84061  2.86065e-15  -0.530926  -2.58856e-16  0  0  0  0
142  -11.1583  1.72096e-14  -10.2612  1.01002e-15  -6.15561  -2.09837e-16  -0.532208  -2.55252e-16  0  0  0  0
144  -9.23506  -1.60909e-14  -10.2643  1.00115e-15  -7.00186  1.34427e-15  -0.534715  -2.49436e-16  0  0  0  0
146  -10.3572  1.48598e-14  -10.2674  9.6436e-16  -5.43322  -3.67662e-17  -0.534842  -2.45822e-16  0  0  0  0
148  -10.1558  -5.16225e-15  -10.2669  9.20762e-16  -5.70481  3.76472e-14  -0.535358  -1.87698e-16  0  0  0  0
150  -10.1048  3.15996e-15  -10.2687  7.46045e-16  -6.10441  -7.77835e-16  -0.536431  -1.86128e-16  0  0  0  0
152  -10.41  6.7594e-15  -10.278  6.13211e-16  -7.79964  4.17942e-15  -0.539861  -1.7762e-16  0  0  0  0
154  -11.477  -2.77987e-15  -10.2888  6.15045e-16  -7.80602  -3.01275e-15  -0.543205  -1.79337e-16  0  0  0  0
156  -10.3172  -5.14885e-15  -10.301  5.48264e-16  -7.93899  -1.29711e-13  -0.546639  -3.54566e-16  0  0  0  0
158  -10.8365  -1.54787e-14  -10.3077  5.34627e-16  -7.79578  -1.79651e-15  -0.549787  -3.52203e-16  0  0  0  0
160  -10.7451  -7.13962e-15  -10.3154  5.03938e-16  -6.65895  -1.07758e-14  -0.551335  -3.61874e-16  0  0  0  0
162  -9.62489  -2.17719e-14  -10.3228  3.81616e-16  -6.12286  1.36312e-15  -0.552137  -3.55319e-16  0  0  0  0
164  -10.8168  1.55692e-14  -10.3323  3.19404e-16  -9.76971  1.76363e-16  -0.557654  -3.50476e-16  0  0  0  0
166  -11.2944  2.50121e-14  -10.3404  2.82535e-16  -9.72407  1.46472e-15  -0.562971  -3.44104e-16  0  0  0  0
168  -10.5078  -1.11337e-14  -10.3448  1.85238e-16  -7.67222  1.21049e-15  -0.565557  -3.38216e-16  0  0  0  0
170  -11.8839  3.68943e-15  -10.3461  1.74209e-16  -8.80461  1.51977e-16  -0.569493  -3.33799e-16  0  0  0  0
172  -10.6663  -1.25916e-14  -10.3517  7.24522e-17  -8.46711  -5.07133e-15  -0.572916  -3.35939e-16  0  0  0  0
174  -11.1556  -2.52938e-15  -10.3615  1.25262e-16  -7.00279  -8.62137e-16  -0.574469  -3.32893e-16  0  0  0  0
176  -10.8369  -2.0658e-14  -10.365  1.15747e-16  -7.4394  -1.89055e-13  -0.576511  -5.5666e-16  0  0  0  0
178  -11.4798  9.12875e-15  -10.3664  1.45294e-16  -5.25502  5.84017e-16  -0.575903  -5.49338e-16  0  0  0  0
180  -10.7285  1.87057e-14  -10.3653  1.52464e-16  -6.33875  -3.26013e-16  -0.576585  -5.43259e-16  0  0  0  0
182  -11.05  -1.05973e-14  -10.3679  1.44241e-16  -5.21273  -4.20381e-15  -0.575942  -5.4183e-16  0  0  0  0
184  -10.0736  1.57258e-15  -10.3654  1.02773e-16  -4.57477  7.37762e-16  -0.574581  -5.34754e-16  0  0  0  0
186  -10.2208  -5.71603e-15  -10.3636  7.21153e-17  -3.72286  6.16508e-15  -0.572282  -5.21671e-16  0  0  0  0
188  -8.83785  1.32599e-14  -10.3567  1.25729e-16  -3.66887  3.66381e-16  -0.569974  -5.15398e-16  0  0  0  0
190  -9.79592  5.34099e-15  -10.348  1.04154e-16  -4.50804  8.27044e-17  -0.56865  -5.0958e-16  0  0  0  0
192  -10.5204  2.40797e-14  -10.3447  9.29545e-17  -4.51902  -8.23486e-16  -0.567367  -5.04885e-16  0  0  0  0
194  -10.7002  8.39976e-15  -10.3457  1.19794e-16  -5.11895  2.59775e-13  -0.566764  -2.17033e-16  0  0  0  0
196  -9.97272  1.60773e-14  -10.3476  1.37855e-16  -6.27279  3.79123e-16  -0.567415  -2.14292e-16  0  0  0  0
198  -10.4718  -5.41453e-15  -10.3496  1.79443e-16  -4.28809  -8.2212e-15  -0.56594  -2.20758e-16  0  0  0  0
200  -9.63885  4.61719e-15  -10.3504  1.94878e-16  -5.19701  -4.01439e-16  -0.565453  -2.18857e-16  0  0  0  0
202  -9.67025  2.01791e-14  -10.3498  2.26599e-16  -5.98858  -1.51241e-15  -0.565801  -2.18153e-16  0  0  0  0
204  -9.74907  -7.88824e-16  -10.35  2.33039e-16  -4.92177  -8.66974e-16  -0.565042  -2.16797e-16  0  0  0  0
206  -10.4455  -2.47951e-17  -10.3486  2.59066e-16  -5.22616  1.30476e-15  -0.564609  -2.13254e-16  0  0  0  0
208  -11.0951  2.83141e-14  -10.3489  2.30458e-16  -5.17084  1.46039e-15  -0.564129  -2.09625e-16  0  0  0  0
210  -8.6557  -1.93909e-14  -10.3458  3.55085e-16  -3.42585  8.19255e-16  -0.561914  -2.06709e-16  0  0  0  0
212  -9.71307  3.07031e-14  -10.3408  3.76299e-16  -2.54941  2.61801e-16  -0.558875  -2.04403e-16  0  0  0  0
214  -10.9221  -1.26672e-14  -10.3407  3.41379e-16  -4.3609  1.64992e-15  -0.557671  -2.00782e-16  0  0  0  0
216  -10.7494  -1.81326e-14  -10.3382  2.74761e-16  -4.39041  -9.53044e-17  -0.556519  -1.98925e-16  0  0  0  0
218  -10.4578  6.39726e-15  -10.3366  3.26056e-16  -3.66436  7.07894e-14  -0.554691  -1.28945e-16  0  0  0  0
220  -10.1205  2.02589e-14  -10.3326  3.32101e-16  -2.68466  2.27435e-16  -0.551965  -1.27501e-16  0  0  0  0
222  -10.7136  -1.43571e-15  -10.3279  3.41851e-16  -3.64835  -1.381e-16  -0.5502  -1.26428e-16  0  0  0  0
224  -9.32351  -1.69645e-15  -10.326  3.42493e-16  -2.53337  1.03595e-15  -0.547426  -1.24278e-16  0  0  0  0
226  -9.75685  -4.13683e-15  -10.3225  3.4104e-16  -2.51603  1.92108e-16  -0.544686  -1.2295e-16  0  0  0  0
228  -9.92135  1.39071e-14  -10.3208  3.74767e-16  -4.30897  -7.15976e-16  -0.543643  -1.22479e-16  0  0  0  0
230  -10.4369  2.10359e-15  -10.3211  3.90757e-16  -3.26599  1.44002e-15  -0.541669  -1.20056e-16  0  0  0  0
232  -10.4105  -3.11465e-15  -10.3199  3.65119e-16  -4.40816  7.72254e-16  -0.540761  -1.18279e-16  0  0  0  0
234  -9.2265  -2.17067e-14  -10.3197  3.60579e-16  -4.31322  -2.62473e-15  -0.539784  -1.19566e-16  0  0  0  0
236  -10.84  5.55355e-15  -10.3214  3.42073e-16  -3.71492  -2.98319e-16  -0.538294  -1.18772e-16  0  0  0  0
238  -10.5787  -1.61472e-16  -10.3174  3.50615e-16  -4.54731  5.68741e-17  -0.537561  -1.1768e-16  0  0  0  0
240  -11.5185  -1.31722e-14  -10.3192  3.15674e-16  -4.49743  -8.43592e-16  -0.536798  -1.17391e-16  0  0  0  0
242  -9.3035  1.9978e-14  -10.3139  3.48104e-16  -4.5179  3.71473e-16  -0.536065  -1.16058e-16  0  0  0  0
244  -10.2681  -8.77827e-16  -10.3125  3.78152e-16  -5.32054  -1.26845e-15  -0.536031  -1.16151e-16  0  0  0  0
246  -10.2271  -2.44487e-15  -10.3081  3.60025e-16  -5.18806  -6.22524e-16  -0.535885  -1.15694e-16  0  0  0  0
248  -9.85596  4.55443e-15  -10.3083  3.71947e-16  -6.11808  5.20648e-16  -0.536523  -1.14284e-16  0  0  0  0
250  -9.77439  2.08722e-14  -10.3107  3.56087e-16  -4.48382  7.82163e-17  -0.535788  -1.13267e-16  0  0  0  0
252  -10.4489  -3.01205e-15  -10.3128  3.20396e-16  -5.32994  5.4101e-16  -0.535765  -1.11883e-16  0  0  0  0
254  -10.2456  8.95529e-15  -10.3116  3.11371e-16  -4.57481  -4.55148e-17  -0.535123  -1.11004e-16  0  0  0  0
256  -9.7147  -1.51588e-14  -10.311  3.15642e-16  -5.42512  -2.01256e-16  -0.535183  -1.10265e-16  0  0  0  0
258  -10.1678  -6.48636e-15  -10.307  2.86743e-16  -5.45249  -4.67447e-17  -0.535265  -1.09413e-16  0  0  0  0
260  -10.2169  -2.8287e-14  -10.3059  2.61994e-16  -4.54035  -4.45709e-16  -0.534615  -1.08895e-16  0  0  0  0
262  -8.89065  -2.00953e-14  -10.2999  2.4286e-16  -3.68304  1.27764e-16  -0.533295  -1.07929e-16  0  0  0  0
264  -9.22214  1.05876e-14  -10.2986  2.0656e-16  -4.81368  1.98784e-14  -0.532886  -9.14267e-17  0  0  0  0
266  -10.1256  -2.59136e-14  -10.2943  1.61695e-16  -4.47251  1.39838e-16  -0.532217  -9.06032e-17  0  0  0  0
268  -9.40777  9.19153e-15  -10.2916  1.87488e-16  -5.33485  1.0579e-15  -0.532227  -8.90808e-17  0  0  0  0
270  -10.3603  -2.18646e-15  -10.2886  2.51956e-16  -5.41966  2.63685e-16  -0.532302  -8.81927e-17  0  0  0  0
272  -10.5379  5.14133e-15  -10.2869  2.4929e-16  -5.38077  -4.01709e-16  -0.532346  -8.78261e-17  0  0  0  0
274  -11.0587  -5.28377e-15  -10.2876  2.41206e-16  -6.19677  1.85091e-15  -0.533007  -8.57586e-17  0  0  0  0
276  -12.5109  6.26024e-15  -10.2898  2.15068e-16  -6.35178  -2.48443e-16  -0.533776  -8.53006e-17  0  0  0  0
278  -10.7256  -2.48133e-14  -10.2906  1.62183e-16  -6.32559  -5.34282e-16  -0.534513  -8.50627e-17  0  0  0  0
280  -10.1567  -2.86538e-15  -10.2924  1.3857e-16  -6.21007  -3.81739e-17  -0.535153  -8.44609e-17  0  0  0  0
282  -10.1896  -4.65234e-15  -10.2932  1.16651e-16  -4.58959  1.71264e-16  -0.534593  -8.37139e-17  0  0  0  0
284  -10.4906  1.13802e-15  -10.2906  1.01791e-16  -4.56304  3.73411e-16  -0.534022  -8.28303e-17  0  0  0  0
286  -10.1466  4.47119e-15  -10.2897  6.54083e-17  -4.55896  9.37046e-18  -0.533456  -8.22233e-17  0  0  0  0
288  -10.2093  4.48164e-15  -10.2907  4.35768e-17  -4.31849  -6.53266e-16  -0.532725  -8.21017e-17  0  0  0  0
290  -10.5165  2.50515e-15  -10.2894  7.51068e-17  -5.27324  1.31441e-15  -0.532686  -8.05764e-17  0  0  0  0
292  -11.4164  -1.09477e-14  -10.2915  5.74083e-17  -6.20497  2.27594e-14  -0.533309  -6.38636e-17  0  0  0  0
294  -10.088  -8.04466e-15  -10.2913  5.00539e-17  -4.51239  -1.31617e-15  -0.532731  -6.43407e-17  0  0  0  0
296  -9.37842  2.90883e-14  -10.2908  8.15979e-17  -5.27596  -3.28415e-15  -0.532695  -6.61874e-17  0  0  0  0
298  -11.1714  7.42926e-15  -10.2899  5.86139e-17  -6.11039  1.84922e-15  -0.533239  -6.44436e-17  0  0  0  0
300  -10.8687  -1.13937e-14  -10.2911  3.39921e-17  -6.3655  6.19738e-16  -0.533952  -6.35717e-17  0  0  0  0
302  -10.5969  -8.79491e-15  -10.293  1.52505e-17  -6.36351  5.56033e-16  -0.534653  -6.27555e-17  0  0  0  0
304  -10.7065  2.63691e-15  -10.2921  4.8369e-17  -5.49775  6.41166e-17  -0.534756  -6.2285e-17  0  0  0  0
306  -9.80187  7.63566e-15  -10.2889  2.06321e-18  -5.41908  -2.25541e-15  -0.534804  -6.3388e-17  0  0  0  0
308  -9.01117  -3.55282e-15  -10.2882  2.2327e-17  -4.56465  2.97163e-16  -0.534278  -6.27632e-17  0  0  0  0
310  -10.4823  9.50887e-15  -10.2914  -1.54246e-17  -6.35303  -4.79203e-16  -0.534952  -6.26642e-17  0  0  0  0
312  -10.3159  5.79457e-15  -10.2897  -3.17101e-17  -6.37412  4.85235e-15  -0.53563  -5.90357e-17  0  0  0  0
314  -10.5425  -3.75026e-15  -10.2893  -4.09351e-17  -6.30356  1.1722e-15  -0.536254  -5.78762e-17  0  0  0  0
316  -11.0242  3.5468e-15  -10.2885  -9.28537e-17  -6.23502  1.86551e-16  -0.536824  -5.7376e-17  0  0  0  0
318  -9.73792  9.00533e-15  -10.2871  -1.00322e-16  -5.31144  1.05096e-15  -0.536787  -5.6321e-17  0  0  0  0
320  -10.4712  9.62949e-15  -10.2841  -1.18727e-16  -4.47642  1.1688e-16  -0.536212  -5.58822e-17  0  0  0  0
322  -11.9803  8.24715e-15  -10.2834  -1.21244e-16  -5.48576  1.05844e-16  -0.536291  -5.54561e-17  0  0  0  0
324  -10.2907  1.53466e-14  -10.2837  -9.64933e-17  -5.23241  -4.39903e-16  -0.536208  -5.53831e-17  0  0  0  0
326  -10.8306  -1.13233e-14  -10.287  -1.03334e-16  -6.22273  -5.32573e-14  -0.536753  -8.87397e-17  0  0  0  0
328  -10.6098  -1.49207e-14  -10.2879  -1.14786e-16  -5.42117  -6.89531e-17  -0.536786  -8.8225e-17  0  0  0  0
330  -10.0349  2.0926e-14  -10.2889  -1.47204e-16  -6.16616  -7.10957e-16  -0.537285  -8.81179e-17  0  0  0  0
332  -10.892  -2.35713e-14  -10.2887  -1.44958e-16  -7.85051  -4.2486e-15  -0.538824  -9.02095e-17  0  0  0  0
334  -9.9802  1.91904e-14  -10.2905  -1.24028e-16  -6.23868  6.69016e-16  -0.539349  -8.92397e-17  0  0  0  0
70  -8.57366  5.94192e-16  -10.2621  9.11958e-16  -5.33559  5.11156e-16  -0.509782  2.78539e-16  0  0  0  0
72  -10.8976  5.499e-15  -10.2592  1.03996e-15  -4.36642  -2.02131e-15  -0.507423  2.63034e-16  0  0  0  0
74  -10.138  1.17951e-14  -10.2597  9.65388e-16  -4.64364  1.81488e-14  -0.506077  3.11529e-16  0  0  0  0
76  -10.6167  1.6564e-14  -10.2637  1.04219e-15  -6.22475  2.63998e-16  -0.509604  3.02889e-16  0  0  0  0
78  -10.9101  -1.35833e-14  -10.2625  9.87352e-16  -6.9661  4.15482e-15  -0.515105  3.062e-16  0  0  0  0
80  -9.98834  8.84803e-15  -10.2715  8.78136e-16  -5.30199  7.82806e-16  -0.515536  2.99688e-16  0  0  0  0
82  -11.5071  2.76259e-15  -10.2771  7.26625e-16  -5.32445  -2.30043e-17  -0.516006  2.913e-16  0  0  0  0
84  -11.3826  -6.38642e-15  -10.2829  6.2965e-16  -4.57128  9.0933e-16  -0.514414  2.85884e-16  0  0  0  0
86  -9.91905  2.06184e-15  -10.2856  7.57425e-16  -6.21643  1.15729e-14  -0.517236  3.08816e-16  0  0  0  0
88  -10.5689  3.6608e-15  -10.2746  7.60827e-16  -5.53521  -1.19544e-16  -0.518166  3.00591e-16  0  0  0  0
90  -10.7382  -3.05775e-16  -10.2763  6.44378e-16  -5.47353  1.29756e-16  -0.518896  2.93401e-16  0  0  0  0
92  -11.1394  -3.08325e-14  -10.2848  5.89779e-16  -5.34047  -1.25084e-14  -0.519266  2.55736e-16  0  0  0  0
94  -10.0552  -1.25975e-14  -10.2906  5.21085e-16  -5.18727  -8.69754e-16  -0.519253  2.47576e-16  0  0  0  0
96  -10.2742  1.4922e-14  -10.2992  5.9103e-16  -6.18793  2.18032e-15  -0.521568  2.46889e-16  0  0  0  0
98  -10.5644  7.20327e-15  -10.3108  5.6175e-16  -6.26275  4.87818e-16  -0.523947  2.42387e-16  0  0  0  0
100  -10.6109  -4.64803e-15  -10.3141  6.66663e-16  -7.1165  -1.94143e-15  -0.528119  2.32686e-16  0  0  0  0
102  -11.064  -1.27452e-14  -10.3246  4.83813e-16  -7.27683  2.18485e-16  -0.532457  2.28103e-16  0  0  0  0
104  -10.8414  9.2367e-15  -10.3355  5.65562e-16  -5.48487  3.88994e-16  -0.532798  2.24077e-16  0  0  0  0
106  -12.088  1.11766e-14  -10.3435  6.28302e-16  -7.05229  2.01991e-16  -0.53639  2.1983e-16  0  0  0  0
108  -11.1996  2.75535e-15  -10.3554  6.59954e-16  -6.97177  -1.34863e-15  -0.539672  2.12591e-16  0  0  0  0
110  -11.156  7.65379e-15  -10.3688  6.4711e-16  -9.37982  -6.47944e-15  -0.547638  1.9538e-16  0  0  0  0
112  -11.4514  -1.13212e-14  -10.3772  5.7946e-16  -9.90367  1.95185e-15  -0.556319  1.95377e-16  0  0  0  0
114  -10.5981  1.35833e-15  -10.3872  5.82092e-16  -7.80351  1.12701e-14  -0.560627  2.13293e-16  0  0  0  0
116  -11.4331  2.36634e-15  -10.3933  5.67455e-16  -8.83821  -3.7731e-16  -0.566725  2.08556e-16  0  0  0  0
118  -10.98  7.93809e-15  -10.4002  5.30957e-16  -7.21295  -1.80489e-16  -0.569588  2.0436e-16  0  0  0  0
120  -9.98415  7.07862e-15  -10.3996  5.68898e-16  -7.15496  -2.75667e-16  -0.57224  2.00143e-16  0  0  0  0
122  -11.2692  -2.04347e-14  -10.3963  4.27447e-16  -7.22813  1.59261e-16  -0.574929  1.96853e-16  0  0  0  0
124  -10.2203  1.58449e-14  -10.3964  3.56087e-16  -8.01813  7.31577e-16  -0.57891  1.94683e-16  0  0  0  0
126  -10.1551  1.09699e-14  -10.4018  3.23661e-16  -8.57428  3.30481e-15  -0.583712  1.97025e-16  0  0  0  0
128  -11.4207  8.96649e-16  -10.4124  3.39274e-16  -8.0016  -1.11287e-15  -0.58738  1.91799e-16  0  0  0  0
130  -10.5023  -2.20793e-15  -10.4116  3.68117e-16  -8.05945  -2.48922e-16  -0.591023  1.88188e-16  0  0  0  0
132  -11.4307  1.28494e-14  -10.418  4.59823e-16  -7.96926  3.09461e-17  -0.594398  1.85153e-16  0  0  0  0
134  -9.24176  -1.44013e-14  -10.4208  4.13614e-16  -6.24359  1.09476e-15  -0.594882  1.83933e-16  0  0  0  0
136  -11.1014  2.10325e-14  -10.4291  4.31007e-16  -5.32845  -8.17824e-16  -0.593897  1.79715e-16  0  0  0  0
138  -10.5717  6.72847e-19  -10.4283  4.95371e-16  -5.27032  -2.18029e-15  -0.592852  1.735e-16  0  0  0  0
140  -11.5312  5.42853e-15  -10.4278  5.03249e-16  -4.42777  5.58539e-16  -0.590543  1.7169e-16  0  0  0  0
142  -10.0643  5.67625e-15  -10.4286  5.24206e-16  -3.66388  9.57577e-18  -0.587147  1.69103e-16  0  0  0  0
144  -9.78106  1.04955e-15  -10.4223  5.18938e-16  -3.68379  -1.44718e-16  -0.583882  1.66363e-16  0  0  0  0
146  -10.6496  1.57408e-14  -10.42  5.49862e-16  -3.68847  -1.03815e-16  -0.58072  1.63764e-16  0  0  0  0
148  -9.7787  -1.10411e-14  -10.4143  5.3787e-16  -3.65565  -3.06575e-17  -0.577601  1.61346e-16  0  0  0  0
150  -9.26357  5.77755e-16  -10.4089  6.41379e-16  -3.62868  -1.33922e-16  -0.574534  1.5885e-16  0  0  0  0
152  -8.65324  1.66171e-14  -10.4021  7.45217e-16  -3.62125  3.05565e-16  -0.571542  1.57043e-16  0  0  0  0
154  -11.2439  1.16497e-15  -10.3954  6.77975e-16  -3.58907  4.92101e-16  -0.568589  1.55546e-16  0  0  0  0
156  -10.421  8.21189e-15  -10.3946  7.54215e-16  -4.52585  -7.87179e-17  -0.567  1.53307e-16  0  0  0  0
158  -9.8552  4.14063e-15  -10.3918  7.51482e-16  -4.58906  1.45777e-16  -0.565539  1.51432e-16  0  0  0  0
160  -9.9541  -4.85705e-15  -10.3891  7.58682e-16  -5.47941  -1.22744e-16  -0.565304  1.49249e-16  0  0  0  0
162  -9.30206  2.02033e-14  -10.3872  7.07774e-16  -5.50484  5.02582e-17  -0.565109  1.47352e-16  0  0  0  0
164  -10.8815  3.68241e-15  -10.3881  7.14798e-16  -5.32747  -4.67121e-16  -0.564689  1.44832e-16  0  0  0  0
166  -10.2995  1.13742e-14  -10.3884  7.54069e-16  -4.47669  -1.72715e-16  -0.563189  1.42753e-16  0  0  0  0
168  -11.2385  6.98105e-15  -10.3849  8.05384e-16  -4.98539  -9.05138e-16  -0.562371  1.39801e-16  0  0  0  0
170  -9.71086  -6.67701e-15  -10.3848  8.55945e-16  -5.30052  1.64798e-16  -0.561967  1.38259e-16  0  0  0  0
172  -10.5445  -9.67356e-15  -10.3851  8.70111e-16  -4.35138  9.74488e-16  -0.560401  1.37755e-16  0  0  0  0
174  -12.0623  -2.07135e-15  -10.3873  8.76874e-16  -6.99525  7.40878e-16  -0.562097  1.36979e-16  0  0  0  0
176  -10.4848  -7.05988e-15  -10.3878  7.64794e-16  -5.43476  -1.44032e-15  -0.561873  1.33593e-16  0  0  0  0
178  -10.1588  1.98618e-15  -10.3921  6.91152e-16  -5.31978  3.84736e-16  -0.561517  1.32461e-16  0  0  0  0
180  -10.7461  -1.10066e-14  -10.3937  6.58691e-16  -7.333  7.12206e-15  -0.563538  1.39281e-16  0  0  0  0
182  -11.2724  -1.27037e-14  -10.4027  6.70408e-16  -5.37407  -8.18466e-15  -0.563234  1.28145e-16  0  0  0  0
184  -9.75934  5.57584e-15  -10.3999  7.12188e-16  -6.19773  -2.55548e-16  -0.563884  1.26378e-16  0  0  0  0
186  -10.1653  2.68548e-15  -10.3983  6.04142e-16  -6.30113  -8.41287e-16  -0.564637  1.23986e-16  0  0  0  0
188  -11.5215  -7.61301e-15  -10.3961  5.392e-16  -5.39205  -3.70181e-16  -0.564351  1.22177e-16  0  0  0  0
190  -10.8974  -9.74432e-15  -10.3992  5.70858e-16  -6.7692  -9.46853e-15  -0.565602  1.10299e-16  0  0  0  0
192  -10.9462  -2.77436e-14  -10.4077  5.13179e-16  -6.96281  -1.70389e-15  -0.567038  1.07214e-16  0  0  0  0
194  -11.0139  1.11345e-14  -10.4141  5.44132e-16  -8.01993  1.65767e-15  -0.569592  1.07851e-16  0  0  0  0
196  -11.0921  -1.29138e-14  -10.4199  4.8532e-16  -8.80111  -1.19834e-15  -0.572931  1.05402e-16  0  0  0  0
198  -11.1451  -5.18187e-15  -10.4256  4.70449e-16  -8.93517  1.24385e-15  -0.576341  1.05604e-16  0  0  0  0
200  -10.3232  5.82428e-15  -10.4301  4.27142e-16  -9.33406  3.91647e-15  -0.5801  1.08615e-16  0  0  0  0
202  -10.0521  2.1686e-14  -10.4323  4.20713e-16  -7.89414  2.7413e-15  -0.58228  1.10339e-16  0  0  0  0
204  -11.0191  8.77532e-15  -10.4372  4.12307e-16  -6.28205  2.29697e-16  -0.582753  1.09439e-16  0  0  0  0
206  -9.79271  -7.3388e-15  -10.4349  2.2838e-16  -5.34566  -4.59977e-15  -0.582262  1.03628e-16  0  0  0  0
208  -9.55311  -1.75921e-15  -10.4334  2.2112e-16  -4.41757  -3.36553e-16  -0.580842  1.02242e-16  0  0  0  0
210  -10.4391  1.72013e-14  -10.4311  2.33303e-16  -2.71484  1.04842e-16  -0.577749  1.01324e-16  0  0  0  0
212  -10.1419  6.8274e-15  -10.431  2.62327e-16  -4.43951  4.89609e-16  -0.576424  1.00806e-16  0  0  0  0
214  -10.5173  -6.67962e-15  -10.4278  2.86999e-16  -3.59837  -4.22256e-16  -0.574301  9.94034e-17  0  0  0  0
216  -9.98732  -9.08689e-15  -10.4234  2.73813e-16  -6.22037  -9.78657e-17  -0.574764  9.83433e-17  0  0  0  0
218  -9.8635  2.89116e-14  -10.4203  2.58176e-16  -5.89848  1.72458e-15  -0.574909  9.90559e-17  0  0  0  0
220  -10.5167  -1.09919e-14  -10.419  1.72859e-16  -5.42244  -9.0657e-14  -0.574598  1.17725e-17  0  0  0  0
222  -9.44999  -1.64029e-14  -10.4192  9.60888e-17  -5.37258  -4.16583e-15  -0.574246  7.73143e-18  0  0  0  0
224  -10.5402  1.45404e-14  -10.4177  2.30106e-16  -4.49158  3.63656e-16  -0.573077  7.99904e-18  0  0  0  0
226  -11.3679  6.62845e-15  -10.4153  1.79272e-16  -3.63046  5.12331e-15  -0.571132  1.26688e-17  0  0  0  0
228  -9.60733  -1.49936e-14  -10.414  1.38988e-16  -6.18648  1.90554e-15  -0.571568  1.43007e-17  0  0  0  0
230  -9.50652  1.95243e-15  -10.413  1.57216e-16  -5.22902  9.61516e-16  -0.571126  1.50448e-17  0  0  0  0
232  -10.4681  -3.35968e-14  -10.4167  1.50485e-16  -5.8304  -9.58828e-16  -0.571233  1.40455e-17  0  0  0  0
234  -10.7854  -2.37726e-14  -10.4154  1.54982e-16  -6.07474  -1.01989e-15  -0.571557  1.30095e-17  0  0  0  0
236  -11.2276  -1.02395e-14  -10.4184  1.57314e-16  -6.97853  8.40803e-16  -0.572674  1.36384e-17  0  0  0  0
238  -11.301  -9.40814e-15  -10.4192  1.48825e-16  -7.02043  5.25881e-16  -0.573809  1.39801e-17  0  0  0  0
240  -10.0027  -2.24909e-14  -10.4211  1.5346e-16  -5.47751  -9.56324e-17  -0.573582  1.37754e-17  0  0  0  0
242  -10.0902  -2.16874e-14  -10.4215  1.89654e-16  -5.43011  -3.3713e-16  -0.573319  1.3366e-17  0  0  0  0
244  -9.9497  1.73532e-14  -10.4212  1.46576e-16  -7.05251  4.4266e-16  -0.574447  1.36301e-17  0  0  0  0
246  -9.59939  5.41719e-16  -10.4236  1.8463e-16  -7.1263  4.64806e-16  -0.575618  1.39085e-17  0  0  0  0
248  -9.68348  8.52737e-15  -10.4247  1.53898e-16  -7.96523  1.20391e-15  -0.577474  1.48033e-17  0  0  0  0
250  -10.7112  6.25704e-15  -10.4228  2.0285e-16  -7.90726  9.86958e-16  -0.579251  1.55024e-17  0  0  0  0
252  -11.4939  2.23664e-15  -10.4267  1.59973e-16  -7.2656  -1.15329e-16  -0.580468  1.5279e-17  0  0  0  0
254  -11.0994  1.86018e-14  -10.4309  2.16589e-16  -7.10811  -1.5263e-17  -0.581537  1.51412e-17  0  0  0  0
256  -10.3153  1.92241e-14  -10.4341  2.60881e-16  -5.78573  2.10197e-14  -0.581513  3.21073e-17  0  0  0  0
258  -11.2178  3.83791e-15  -10.4341  2.44384e-16  -7.15804  -3.60434e-16  -0.582596  3.15577e-17  0  0  0  0
260  -9.87336  7.37734e-15  -10.4344  2.38563e-16  -8.53216  -8.27173e-16  -0.584761  3.06435e-17  0  0  0  0
262  -11.9931  7.81572e-15  -10.4373  2.21594e-16  -8.11414  -2.11463e-17  -0.58656  3.03835e-17  0  0  0  0
264  -12.4908  -5.52663e-15  -10.4425  2.51838e-16  -9.47746  5.22373e-16  -0.589404  3.05556e-17  0  0  0  0
266  -13.0933  2.08327e-14  -10.4497  2.84041e-16  -9.15517  5.54595e-15  -0.591951  3.46496e-17  0  0  0  0
268  -11.5274  2.1714e-14  -10.4545  3.07178e-16  -9.72567  -6.60044e-16  -0.594902  3.38694e-17  0  0  0  0
270  -11.2068  -1.05341e-14  -10.4606  2.79768e-16  -10.5657  -1.23684e-14  -0.598453  2.40947e-17  0  0  0  0
272  -11.2443  1.17689e-15  -10.4661  3.0333e-16  -9.57682  -5.15591e-16  -0.601195  2.35172e-17  0  0  0  0
274  -11.7074  -4.42159e-15  -10.4684  2.66445e-16  -7.98811  8.22984e-16  -0.602692  2.39625e-17  0  0  0  0
276  -11.5048  -6.20906e-15  -10.4753  2.29796e-16  -9.79204  -1.08118e-15  -0.605523  2.29694e-17  0  0  0  0
278  -9.68825  -1.40421e-14  -10.4771  2.47108e-16  -9.74898  -1.13894e-15  -0.60828  2.19481e-17  0  0  0  0
280  -11.4977  -3.65319e-14  -10.4819  2.51002e-16  -9.03744  2.2092e-14  -0.610468  3.81499e-17  0  0  0  0
282  -11.3115  -1.15585e-15  -10.484  2.91561e-16  -7.13556  2.15957e-15  -0.611226  3.94573e-17  0  0  0  0
284  -10.3637  -1.37757e-14  -10.4829  3.62352e-16  -6.23752  1.37624e-15  -0.611318  4.01739e-17  0  0  0  0
286  -9.83762  1.06721e-14  -10.4815  4.17912e-16  -5.36036  -1.32628e-15  -0.610772  3.89217e-17  0  0  0  0
288  -10.7879  1.09117e-14  -10.4788  4.57453e-16  -6.27697  -1.2201e-15  -0.610894  3.77639e-17  0  0  0  0
290  -10.2422  2.55757e-14  -10.4792  4.30641e-16  -6.31371  1.65994e-17  -0.61104  3.7506e-17  0  0  0  0
292  -9.97671  1.00414e-14  -10.4801  4.41477e-16  -7.27687  -2.43074e-14  -0.611868  2.00008e-17  0  0  0  0
294  -10.696  -4.98558e-15  -10.4818  4.19491e-16  -6.32017  3.14307e-15  -0.61201  2.20734e-17  0  0  0  0
296  -11.1308  -1.37587e-14  -10.482  3.59041e-16  -4.65416  1.50567e-13  -0.610984  1.2721e-16  0  0  0  0
298  -9.34853  1.6169e-14  -10.4804  3.4004e-16  -5.22194  1.75482e-15  -0.610368  1.27546e-16  0  0  0  0
300  -9.31777  -1.26915e-14  -10.4821  3.27697e-16  -3.48563  -1.93174e-16  -0.608562  1.26533e-16  0  0  0  0
302  -9.90054  -2.76964e-14  -10.4782  2.89836e-16  -4.23704  4.18734e-14  -0.607296  1.54347e-16  0  0  0  0
304  -10.7283  -3.20893e-14  -10.4772  3.124e-16  -5.08464  -1.11275e-14  -0.606624  1.45727e-16  0  0  0  0
306  -9.35611  5.41012e-15  -10.4767  2.96621e-16  -5.23323  1.63513e-15  -0.606061  1.45847e-16  0  0  0  0
308  -10.187  7.50943e-15  -10.4768  3.43006e-16  -6.1463  -7.70318e-16  -0.606118  1.44351e-16  0  0  0  0
310  -10.8763  4.60465e-15  -10.475  3.45884e-16  -5.21964  -8.4682e-16  -0.605557  1.42824e-16  0  0  0  0
312  -10.5554  2.38732e-14  -10.473  3.82517e-16  -5.32824  -1.90901e-17  -0.605076  1.41866e-16  0  0  0  0
314  -12.0684  -5.99268e-15  -10.474  3.44527e-16  -7.92399  -5.42821e-16  -0.606308  1.40575e-16  0  0  0  0
316  -9.60132  6.9348e-15  -10.4738  3.29906e-16  -8.59601  -1.02986e-13  -0.607964  7.23453e-17  0  0  0  0
318  -10.7403  9.47059e-16  -10.478  3.24034e-16  -9.75504  5.9157e-15  -0.61035  7.57169e-17  0  0  0  0
320  -11.2157  8.25406e-15  -10.4813  3.02209e-16  -8.46733  4.08818e-15  -0.611875  7.7866e-17  0  0  0  0
322  -10.2157  1.65167e-15  -10.4843  2.80978e-16  -7.64451  -1.99192e-15  -0.612853  7.60899e-17  0  0  0  0
324  -9.92483  1.16688e-16  -10.4861  2.82695e-16  -7.05303  -5.72482e-16  -0.613442  7.52407e-17  0  0  0  0
326  -9.92577  -1.67802e-14  -10.4836  2.66046e-16  -6.91697  -1.06973e-14  -0.613937  6.7994e-17  0  0  0  0
328  -11.1378  2.05994e-14  -10.4833  3.23777e-16  -7.05014  -3.78446e-15  -0.61451  6.51862e-17  0  0  0  0
330  -9.9066  1.37938e-15  -10.4834  3.15261e-16  -7.83649  5.38945e-15  -0.615567  6.81472e-17  0  0  0  0
332  -10.9732  3.38124e-15  -10.4834  2.70451e-16  -7.00238  -7.40312e-14  -0.616093  2.17418e-17  0  0  0  0
334  -10.8609  1.14242e-14  -10.4835  2.35928e-16  -9.47799  -1.55795e-15  -0.618141  2.06459e-17  0  0  0  0
336  -11.9605  -4.12407e-15  -10.485  2.44658e-16  -9.65754  -1.94417e-16  -0.620273  2.04e-17  0  0  0  0
70  -12.5284  -4.83073e-15  -9.98732  -5.33742e-17  -6.59654  1.03615e-14  -0.348125  -2.50351e-15  0  0  0  0
72  -10.9501  1.5049e-14  -10.0034  -8.04701e-18  -6.97955  3.78655e-15  -0.359409  -2.41053e-15  0  0  0  0
74  -10.4551  8.52515e-15  -10.0111  -7.36069e-17  -6.32325  3.22615e-16  -0.367938  -2.3342e-15  0  0  0  0
76  -10.4036  -1.23388e-14  -10.0358  6.04451e-18  -5.80824  7.75412e-15  -0.374389  -2.23997e-15  0  0  0  0
78  -10.2169  -1.49673e-14  -10.0356  -1.50504e-16  -5.3517  3.39227e-16  -0.379118  -2.17309e-15  0  0  0  0
80  -10.937  -5.74298e-15  -10.0507  -2.33837e-16  -6.29321  -6.00991e-16  -0.386267  -2.11272e-15  0  0  0  0
82  -10.6258  5.02508e-15  -10.0688  -1.95656e-16  -6.22455  -3.64848e-16  -0.392827  -2.05504e-15  0  0  0  0
84  -10.5718  1.04039e-14  -10.082  -9.88685e-17  -5.39273  1.24536e-15  -0.396785  -1.99613e-15  0  0  0  0
86  -10.3058  -1.78647e-14  -10.0971  -1.55069e-16  -6.16765  -8.57896e-16  -0.402574  -1.94586e-15  0  0  0  0
88  -11.294  1.66573e-15  -10.1083  7.80952e-17  -5.68576  -4.89741e-14  -0.406831  -2.02154e-15  0  0  0  0
90  -10.2031  5.88645e-16  -10.1151  1.6934e-16  -5.93026  6.18768e-16  -0.411486  -1.96946e-15  0  0  0  0
92  -11.9041  1.25195e-15  -10.1351  2.03569e-16  -7.71622  7.62167e-16  -0.420269  -1.91956e-15  0  0  0  0
94  -10.126  -5.40005e-15  -10.1471  2.34949e-16  -8.04345  1.82517e-15  -0.429414  -1.86951e-15  0  0  0  0
96  -10.8996  -7.10487e-16  -10.1631  2.62142e-16  -8.0732  -2.83116e-16  -0.438203  -1.8267e-15  0  0  0  0
98  -11.1488  -1.85191e-14  -10.1809  1.9518e-16  -7.90895  -4.27265e-16  -0.446218  -1.78615e-15  0  0  0  0
100  -9.90828  -2.01139e-14  -10.1899  6.26078e-17  -7.29287  6.66686e-13  -0.452509  -2.64934e-16  0  0  0  0
102  -10.7809  5.99194e-15  -10.207  8.07693e-17  -8.86282  1.27715e-15  -0.461939  -2.56398e-16  0  0  0  0
104  -10.815  -1.58904e-14  -10.217  -7.5587e-17  -9.64122  1.2048e-15  -0.472623  -2.4838e-16  0  0  0  0
106  -11.8916  1.0181e-14  -10.2402  -3.11202e-17  -9.23264  -6.28792e-16  -0.482012  -2.44515e-16  0  0  0  0
108  -9.48564  2.59349e-15  -10.2507  -5.16811e-17  -8.68617  4.69239e-17  -0.489902  -2.39429e-16  0  0  0  0
110  -10.0963  -8.5907e-15  -10.2614  -2.26171e-16  -6.95296  -4.92406e-15  -0.49401  -2.44489e-16  0  0  0  0
112  -11.5716  -1.00465e-14  -10.2656  -2.4899e-16  -6.21809  -1.11865e-15  -0.496515  -2.41888e-16  0  0  0  0
114  -11.2187  1.01225e-14  -10.2672  -3.22081e-16  -4.50724  -2.21107e-16  -0.495635  -2.37662e-16  0  0  0  0
116  -10.3894  1.20772e-14  -10.262  -2.92151e-16  -3.66481  -1.30813e-16  -0.493198  -2.33424e-16  0  0  0  0
118  -9.78606  6.3527e-15  -10.2499  -3.48245e-16  -3.63851  -4.08099e-16  -0.490803  -2.29857e-16  0  0  0  0
120  -9.21113  -1.83585e-14  -10.2441  -3.73124e-16  -3.55631  3.49417e-16  -0.488345  -2.25043e-16  0  0  0  0
122  -10.1318  1.63556e-14  -10.2446  -4.58108e-16  -3.71  -1.37575e-16  -0.486249  -2.2127e-16  0  0  0  0
124  -10.445  -1.86816e-15  -10.2383  -4.94731e-16  -4.49712  -1.06655e-15  -0.485608  -2.19259e-16  0  0  0  0
126  -10.4504  -9.57473e-15  -10.2331  -4.75165e-16  -6.05685  1.13082e-15  -0.487679  -2.13529e-16  0  0  0  0
128  -10.0993  -5.47052e-15  -10.2381  -5.05248e-16  -3.40849  4.31694e-15  -0.48519  -2.02593e-16  0  0  0  0
130  -11.1723  1.48487e-14  -10.2384  -4.24691e-16  -3.55174  -8.14506e-16  -0.483023  -2.00574e-16  0  0  0  0
132  -9.41412  1.11809e-14  -10.2293  -4.12873e-16  -3.55789  3.46505e-16  -0.480937  -1.96718e-16  0  0  0  0
134  -10.0712  -1.46792e-14  -10.2319  -4.07015e-16  -4.35862  6.53218e-16  -0.48021  -1.92492e-16  0  0  0  0
136  -10.3524  -1.76452e-14  -10.2198  -4.18863e-16  -4.42874  -1.22175e-16  -0.479618  -1.8963e-16  0  0  0  0
138  -10.416  1.50986e-15  -10.2172  -4.65612e-16  -5.12656  -3.38492e-15  -0.480134  -1.91956e-16  0  0  0  0
140  -9.5681  -9.06456e-15  -10.2051  -3.19042e-16  -4.44728  -1.00384e-15  -0.479589  -1.90547e-16  0  0  0  0
142  -9.26653  -1.49969e-14  -10.1943  -3.059e-16  -4.58126  1.19891e-16  -0.479264  -1.87479e-16  0  0  0  0
144  -10.1289  7.28116e-15  -10.1943  -3.61153e-16  -4.14678  -2.69819e-14  -0.4783  -2.24952e-16  0  0  0  0
146  -9.29398  9.46854e-15  -10.1931  -3.49236e-16  -5.43955  2.58079e-16  -0.479266  -2.21264e-16  0  0  0  0
148  -9.42427  -3.20457e-15  -10.1893  -3.32435e-16  -6.20266  1.74284e-16  -0.481309  -2.17805e-16  0  0  0  0
150  -9.53725  -1.32481e-14  -10.1904  -2.85035e-16  -6.04559  1.17645e-15  -0.48307  -2.13013e-16  0  0  0  0
152  -10.6762  6.3428e-15  -10.1905  -3.08532e-16  -5.41102  -7.15082e-17  -0.483887  -2.10113e-16  0  0  0  0
154  -10.2456  1.18876e-14  -10.2034  -3.03767e-16  -3.76289  -1.31222e-14  -0.482393  -2.2542e-16  0  0  0  0
156  -9.90759  -4.13204e-15  -10.2061  -2.94907e-16  -3.83697  -5.92961e-14  -0.481041  -3.0356e-16  0  0  0  0
158  -9.86845  8.49262e-15  -10.2045  -3.73186e-16  -2.69201  -1.91012e-16  -0.478178  -2.99716e-16  0  0  0  0
160  -9.91441  -7.40605e-15  -10.2003  -3.01802e-16  -3.65081  -6.94768e-17  -0.47667  -2.95812e-16  0  0  0  0
162  -10.9675  -9.25172e-15  -10.2006  -1.96245e-16  -4.4235  2.73383e-15  -0.476218  -2.88323e-16  0  0  0  0
164  -9.26476  -1.11071e-14  -10.1984  -2.30535e-16  -3.63432  1.19121e-16  -0.474754  -2.84424e-16  0  0  0  0
166  -9.20911  1.51381e-14  -10.2008  -2.97778e-16  -5.20479  -3.61091e-14  -0.47534  -3.27071e-16  0  0  0  0
168  -10.1118  5.84744e-15  -10.1939  -3.26089e-16  -5.40063  -4.81017e-16  -0.476159  -3.2354e-16  0  0  0  0
170  -9.12622  6.79788e-15  -10.1932  -2.8952e-16  -4.46434  -3.33281e-16  -0.475788  -3.19912e-16  0  0  0  0
172  -10.4662  -4.11056e-15  -10.1935  -4.08763e-16  -5.32989  5.93314e-16  -0.476494  -3.1523e-16  0  0  0  0
174  -9.67617  -2.54573e-15  -10.1958  -3.84216e-16  -6.13072  -5.91105e-16  -0.478159  -3.12107e-16  0  0  0  0
176  -10.3986  -5.1253e-15  -10.1976  -3.83885e-16  -6.27125  -1.15826e-15  -0.479954  -3.09742e-16  0  0  0  0
178  -10.2501  4.30809e-15  -10.1973  -3.7704e-16  -4.48858  2.72147e-16  -0.479584  -3.0573e-16  0  0  0  0
180  -9.75958  -9.95168e-15  -10.1954  -3.31561e-16  -5.37682  2.54979e-15  -0.480267  -2.99134e-16  0  0  0  0
182  -10.0834  9.80835e-15  -10.193  -3.02e-16  -5.38655  1.17271e-15  -0.480946  -2.94292e-16  0  0  0  0
184  -10.8187  5.30636e-15  -10.1978  -3.12819e-16  -6.0857  -8.04784e-15  -0.482413  -3.0016e-16  0  0  0  0
186  -11.0852  2.13769e-14  -10.2027  -3.25005e-16  -7.86567  2.35443e-15  -0.48587  -2.94073e-16  0  0  0  0
188  -9.78031  8.9497e-16  -10.2034  -2.35364e-16  -7.21697  -3.39307e-16  -0.488519  -2.9115e-16  0  0  0  0
190  -11.7522  3.83252e-15  -10.2058  -1.6272e-16  -6.15993  1.5895e-16  -0.489936  -2.87739e-16  0  0  0  0
192  -10.9609  -1.26852e-14  -10.2049  -1.362e-16  -6.1216  -1.31848e-15  -0.491279  -2.86026e-16  0  0  0  0
194  -11.1084  -3.05654e-14  -10.205  -1.30059e-16  -4.62002  -5.27458e-17  -0.490961  -2.82974e-16  0  0  0  0
196  -9.59612  -1.87085e-14  -10.2064  -2.12942e-16  -5.002  -1.47754e-14  -0.49106  -2.95819e-16  0  0  0  0
198  -10.8484  -1.43133e-14  -10.2062  -1.98659e-16  -4.18986  -1.10534e-14  -0.490293  -3.04431e-16  0  0  0  0
200  -10.1745  1.34879e-14  -10.2018  -1.82097e-16  -3.48118  4.59509e-15  -0.488797  -2.96389e-16  0  0  0  0
202  -10.4484  -5.93504e-15  -10.2009  -1.8229e-16  -2.66708  -2.99774e-16  -0.486483  -2.93614e-16  0  0  0  0
204  -8.73385  9.40836e-15  -10.1989  -1.44412e-16  -2.66572  -1.97179e-16  -0.484216  -2.9079e-16  0  0  0  0
206  -10.4322  2.57538e-14  -10.1971  -9.26639e-17  -2.70908  6.43214e-17  -0.48204  -2.87758e-16  0  0  0  0
208  -9.56439  -1.58754e-14  -10.1912  -1.83537e-16  -0.944085  -1.51028e-16  -0.478124  -2.85003e-16  0  0  0  0
210  -9.55147  8.19468e-15  -10.1851  -2.39964e-16  -0.951786  1.52285e-16  -0.474295  -2.82001e-16  0  0  0  0
212  -10.0148  2.54979e-14  -10.1815  -1.91192e-16  -2.80006  9.16596e-17  -0.472371  -2.79118e-16  0  0  0  0
214  -9.64971  6.93935e-15  -10.1799  -1.88072e-16  -3.48967  -2.8733e-15  -0.471161  -2.79199e-16  0  0  0  0
216  -10.4396  7.47847e-15  -10.1794  -1.58132e-16  -5.12546  -1.58313e-15  -0.471563  -2.78025e-16  0  0  0  0
218  -9.32783  3.26868e-15  -10.1806  -1.48945e-16  -3.58792  -2.03483e-15  -0.470479  -2.77308e-16  0  0  0  0
220  -10.32  9.17577e-15  -10.179  -8.91026e-17  -5.37367  4.06845e-16  -0.471116  -2.7428e-16  0  0  0  0
222  -9.71312  8.7631e-15  -10.1784  -5.01812e-17  -3.06409  2.01241e-15  -0.469562  -2.69794e-16  0  0  0  0
224  -10.095  -1.06014e-14  -10.1799  -6.2956e-17  -4.5639  3.37032e-16  -0.469439  -2.66957e-16  0  0  0  0
226  -9.7206  -6.24896e-15  -10.1745  -3.11521e-17  -4.63087  -1.27529e-17  -0.46938  -2.64497e-16  0  0  0  0
228  -10.6266  -8.48667e-15  -10.1743  -5.79145e-18  -4.58129  1.35236e-16  -0.469277  -2.61947e-16  0  0  0  0
230  -9.75873  2.07555e-14  -10.1756  2.95033e-17  -3.55777  3.97921e-16  -0.468245  -2.59204e-16  0  0  0  0
232  -8.766  -6.38805e-15  -10.1748  4.82012e-17  -4.48279  1.04881e-16  -0.468065  -2.56774e-16  0  0  0  0
234  -9.43303  2.33222e-14  -10.1744  4.20163e-17  -5.18753  -1.55797e-15  -0.468518  -2.55872e-16  0  0  0  0
236  -9.34668  -4.9632e-15  -10.1714  8.74406e-17  -2.72842  -8.84039e-16  -0.466786  -2.5439e-16  0  0  0  0
238  -8.99523  -2.88782e-14  -10.1696  8.92716e-17  -3.63325  2.29787e-16  -0.465878  -2.51957e-16  0  0  0  0
240  -10.4218  1.25863e-14  -10.172  1.19279e-16  -5.04267  -3.44303e-16  -0.466212  -2.50066e-16  0  0  0  0
242  -9.76508  9.21566e-15  -10.1695  1.31245e-16  -4.39022  7.7478e-16  -0.465978  -2.47242e-16  0  0  0  0
244  -10.8666  6.4597e-15  -10.1679  1.48224e-16  -3.58006  1.10605e-15  -0.465055  -2.44184e-16  0  0  0  0
246  -9.92867  1.07166e-14  -10.1652  1.45798e-16  -4.57832  -7.38793e-17  -0.464994  -2.42177e-16  0  0  0  0
248  -10.6719  1.5667e-14  -10.1651  1.6211e-16  -5.1951  -8.83982e-17  -0.465452  -2.40216e-16  0  0  0  0
250  -11.6205  -9.1889e-15  -10.1632  1.38804e-16  -4.55693  -3.13556e-16  -0.46537  -2.38476e-16  0  0  0  0
252  -9.57369  -1.0665e-14  -10.1635  1.59304e-16  -4.38632  3.3671e-15  -0.46515  -2.33722e-16  0  0  0  0
254  -9.1132  -1.2676e-14  -10.1628  1.35551e-16  -2.79126  6.90832e-16  -0.463625  -2.3124e-16  0  0  0  0
256  -9.29126  -3.18872e-15  -10.1601  8.46438e-17  -3.89639  -2.8971e-15  -0.463023  -2.31715e-16  0  0  0  0
258  -9.9112  -8.6779e-15  -10.159  8.15729e-17  -3.96264  1.80329e-14  -0.462485  -2.15304e-16  0  0  0  0
260  -10.7966  -3.88188e-15  -10.1576  6.99063e-17  -4.59072  -7.52552e-16  -0.462458  -2.14184e-16  0  0  0  0
262  -9.28148  -1.21887e-14  -10.161  1.25593e-17  -6.14391  -1.31052e-15  -0.463663  -2.13524e-16  0  0  0  0
264  -11.8331  -2.00926e-15  -10.1677  -1.32278e-17  -8.68486  -5.84337e-16  -0.466851  -2.12303e-16  0  0  0  0
266  -10.6646  1.57093e-15  -10.1716  -5.89931e-17  -6.91024  5.64505e-15  -0.468602  -2.06234e-16  0  0  0  0
268  -9.69806  -1.33452e-14  -10.1736  -9.24639e-17  -7.1199  -1.2404e-15  -0.470489  -2.05597e-16  0  0  0  0
270  -10.9355  1.1896e-15  -10.1773  -1.8053e-16  -5.39683  2.28407e-15  -0.471021  -2.02258e-16  0  0  0  0
272  -10.1141  -1.50105e-14  -10.1817  -1.69691e-16  -5.28879  6.32811e-16  -0.471463  -2.00231e-16  0  0  0  0
274  -9.68013  -1.77814e-14  -10.1805  -1.95526e-16  -6.14261  3.64301e-16  -0.472545  -1.98438e-16  0  0  0  0
276  -10.5799  9.64622e-15  -10.1809  -1.74423e-16  -5.27382  6.63892e-16  -0.472957  -1.96447e-16  0  0  0  0
278  -10.1217  9.16141e-15  -10.1823  -1.3584e-16  -4.51115  -3.9323e-16  -0.472794  -1.95275e-16  0  0  0  0
280  -10.9134  -4.34872e-15  -10.1822  -1.40209e-16  -3.57937  3.62046e-16  -0.471943  -1.9356e-16  0  0  0  0
282  -11.5558  1.61189e-14  -10.1803  -1.31566e-16  -4.18098  -9.93159e-15  -0.471547  -1.99439e-16  0  0  0  0
284  -9.85529  -1.00599e-14  -10.1789  -1.25256e-16  -4.55593  -1.17179e-16  -0.471431  -1.98069e-16  0  0  0  0
286  -10.413  -1.74159e-15  -10.1789  -1.49761e-16  -4.66048  -5.95957e-15  -0.471392  -2.00952e-16  0  0  0  0
288  -11.1772  1.30744e-14  -10.1812  -1.46262e-16  -7.87918  -4.03417e-16  -0.473669  -1.99797e-16  0  0  0  0
290  -11.3693  -7.10222e-15  -10.1869  -1.66569e-16  -6.22226  3.36568e-16  -0.47473  -1.98129e-16  0  0  0  0
292  -10.4131  1.19644e-14  -10.1902  -1.28596e-16  -4.4656  4.05623e-16  -0.47453  -1.96436e-16  0  0  0  0
294  -10.9524  1.70298e-14  -10.1924  -6.71472e-17  -6.97721  1.09899e-15  -0.476102  -1.94279e-16  0  0  0  0
296  -10.975  1.06017e-14  -10.1956  -4.3811e-17  -6.15938  6.53449e-16  -0.47708  -1.92464e-16  0  0  0  0
298  -10.0406  -5.06739e-15  -10.2006  -4.4861e-17  -7.11684  2.3332e-14  -0.478709  -1.74924e-16  0  0  0  0
300  -9.90665  4.60307e-15  -10.2024  -5.94923e-17  -7.98184  -4.33075e-16  -0.480912  -1.74017e-16  0  0  0  0
302  -9.42304  8.6882e-15  -10.2067  -9.00092e-17  -8.04436  -2.9924e-16  -0.483128  -1.7303e-16  0  0  0  0
304  -11.4676  9.14444e-15  -10.2097  -7.84463e-17  -7.9317  -4.51184e-15  -0.485238  -1.74922e-16  0  0  0  0
306  -10.2718  3.02694e-15  -10.2146  -5.03416e-17  -8.09622  -9.48693e-17  -0.487429  -1.73804e-16  0  0  0  0
308  -12.0279  -9.45449e-15  -10.22  -6.11044e-17  -6.30326  -4.72369e-16  -0.488388  -1.72955e-16  0  0  0  0
310  -10.8977  -7.31602e-15  -10.2222  -7.4443e-17  -5.43989  -4.39344e-16  -0.488759  -1.72094e-16  0  0  0  0
312  -8.92453  5.66292e-15  -10.223  -4.50695e-17  -5.30434  -1.32004e-16  -0.489035  -1.71042e-16  0  0  0  0
314  -8.64955  -2.24335e-15  -10.2203  -4.49378e-17  -4.52833  -1.54128e-16  -0.488797  -1.70018e-16  0  0  0  0
316  -9.6308  -1.53965e-14  -10.2208  -6.17261e-17  -3.6286  -6.76414e-17  -0.487974  -1.68951e-16  0  0  0  0
318  -10.6649  8.93525e-16  -10.2192  -9.90469e-17  -4.42489  -2.63733e-16  -0.487678  -1.68025e-16  0  0  0  0
320  -10.7177  5.48791e-15  -10.2184  -1.24729e-16  -6.37267  -7.37273e-16  -0.488643  -1.67417e-16  0  0  0  0
322  -10.6207  1.35895e-14  -10.22  -1.0626e-16  -6.32044  2.69596e-16  -0.489563  -1.66171e-16  0  0  0  0
324  -9.77272  -9.98647e-15  -10.2226  -1.64274e-16  -6.30528  2.18022e-16  -0.490461  -1.64974e-16  0  0  0  0
326  -10.3034  -8.06702e-15  -10.2257  -1.6062e-16  -5.46253  -5.42771e-16  -0.490814  -1.64273e-16  0  0  0  0
328  -10.4062  -2.83177e-15  -10.2249  -1.62743e-16  -5.34836  -4.67994e-16  -0.491091  -1.63534e-16  0  0  0  0
330  -10.5278  -1.10968e-15  -10.2265  -1.2966e-16  -6.30217  1.86643e-16  -0.49196  -1.62396e-16  0  0  0  0
332  -11.4768  -8.34678e-15  -10.2308  -1.50865e-16  -7.14265  2.78623e-15  -0.493341  -1.59656e-16  0  0  0  0
334  -10.5647  7.48525e-15  -10.2325  -1.26396e-16  -8.37391  -4.21119e-15  -0.495465  -1.6127e-16  0  0  0  0
336  -10.5507  8.15606e-15  -10.2378  -1.11374e-16  -7.04961  1.62188e-16  -0.49675  -1.60181e-16  0  0  0  0
70  -10.5856  1.50563e-14  -10.023  7.41819e-17  -5.60581  -3.3321e-15  -0.439077  2.567e-16  0  0  0  0
72  -9.7467  5.31691e-15  -10.0282  7.70764e-17  -3.80251  -2.25741e-14  -0.437179  1.756e-16  0  0  0  0
74  -10.3072  1.81744e-15  -10.0321  6.57015e-17  -4.33257  -1.40211e-16  -0.437057  1.69674e-16  0  0  0  0
76  -10.2458  1.99171e-14  -10.0365  1.07543e-16  -4.38735  9.45447e-16  -0.437107  1.67397e-16  0  0  0  0
78  -11.7456  -2.70169e-14  -10.0434  2.69392e-17  -4.62537  -8.57722e-18  -0.437855  1.62449e-16  0  0  0  0
80  -9.81832  -2.63594e-14  -10.0474  3.02114e-17  -6.6347  5.3819e-17  -0.444301  1.57961e-16  0  0  0  0
82  -10.8042  1.87557e-14  -10.0587  -1.54997e-16  -7.69333  2.02782e-16  -0.45333  1.54137e-16  0  0  0  0
84  -11.7186  -1.74073e-14  -10.0722  -1.80118e-16  -7.73218  -7.1518e-16  -0.461976  1.48038e-16  0  0  0  0
86  -9.90564  5.09211e-16  -10.0872  -1.00556e-16  -5.84739  -8.66931e-14  -0.465206  -8.39978e-17  0  0  0  0
88  -10.6282  1.82631e-15  -10.1024  -1.02534e-16  -8.79964  1.00791e-14  -0.475841  -5.60001e-17  0  0  0  0
90  -10.7656  3.30496e-15  -10.1209  -3.0954e-16  -7.23043  3.60836e-16  -0.482021  -5.3698e-17  0  0  0  0
92  -10.4278  -1.64669e-14  -10.1368  -2.44702e-16  -7.25331  1.33427e-16  -0.487956  -5.20629e-17  0  0  0  0
94  -9.62953  -5.26024e-15  -10.1423  -2.90758e-16  -4.07501  -8.99968e-13  -0.48604  -2.1936e-15  0  0  0  0
96  -9.94204  1.22448e-14  -10.1409  -2.83965e-16  -4.48422  -1.01368e-15  -0.485165  -2.14495e-15  0  0  0  0
98  -9.00902  6.86926e-15  -10.1317  -2.61504e-16  -4.30641  -3.10383e-15  -0.483926  -2.10325e-15  0  0  0  0
100  -9.80474  -1.18776e-14  -10.1317  -2.34286e-16  -3.57787  -2.01398e-16  -0.481123  -2.05696e-15  0  0  0  0
102  -9.04854  3.92526e-15  -10.119  -1.87063e-16  -2.77018  -1.73458e-18  -0.476686  -2.01225e-15  0  0  0  0
104  -10.4584  -4.70983e-15  -10.125  -1.56559e-16  -4.16386  -1.04814e-13  -0.475403  -2.19244e-15  0  0  0  0
106  -8.77994  -3.78425e-16  -10.1183  -2.42152e-16  -5.72663  -1.8093e-14  -0.477429  -2.18446e-15  0  0  0  0
108  -11.213  9.95109e-15  -10.1222  -5.54933e-17  -6.22913  -2.32855e-16  -0.480398  -2.14036e-15  0  0  0  0
110  -10.4021  -2.31058e-14  -10.1392  -3.17236e-17  -5.79655  -3.62233e-14  -0.482383  -2.16999e-15  0  0  0  0
112  -9.85859  1.95291e-14  -10.1459  5.35496e-17  -5.19456  2.69719e-16  -0.48311  -2.12692e-15  0  0  0  0
114  -9.27201  -1.5209e-14  -10.1452  2.898e-17  -3.58777  -1.20769e-15  -0.480719  -2.08834e-15  0  0  0  0
116  -9.55565  -5.15495e-15  -10.1459  -5.5718e-17  -2.74246  -2.20951e-16  -0.476824  -2.04935e-15  0  0  0  0
118  -9.38528  2.60181e-15  -10.1494  -1.07276e-16  -3.60169  -1.34793e-16  -0.474663  -2.01165e-15  0  0  0  0
120  -10.2277  5.72894e-15  -10.1478  -1.31224e-16  -3.57581  -5.2358e-16  -0.472534  -1.97603e-15  0  0  0  0
122  -9.77096  7.58265e-15  -10.1414  -9.5419e-17  -1.8303  3.24736e-16  -0.467365  -1.94016e-15  0  0  0  0
124  -10.1129  1.28249e-14  -10.1277  -8.0367e-17  -2.78283  -1.45381e-16  -0.464048  -1.90638e-15  0  0  0  0
126  -10.417  -9.68795e-15  -10.1244  -1.11244e-16  -3.5999  -7.77993e-16  -0.462253  -1.87485e-15  0  0  0  0
128  -9.00201  -1.53581e-14  -10.1235  -1.13574e-16  -3.68734  -5.00361e-16  -0.460668  -1.84392e-15  0  0  0  0
130  -10.4102  1.08161e-14  -10.1159  -1.72219e-16  -4.48187  -2.17163e-16  -0.46046  -1.81355e-15  0  0  0  0
132  -11.0455  7.04161e-15  -10.1182  -1.66345e-16  -4.53524  1.58994e-16  -0.460347  -1.78356e-15  0  0  0  0
134  -11.3816  8.48499e-15  -10.1178  -1.4819e-16  -5.25642  -2.18903e-16  -0.4614  -1.75515e-15  0  0  0  0
136  -11.0731  -6.43135e-15  -10.1225  -8.39093e-18  -4.93328  1.41646e-15  -0.461907  -1.72504e-15  0  0  0  0
138  -10.2459  2.05119e-14  -10.1191  6.09934e-18  -5.10359  5.12895e-15  -0.462664  -1.69007e-15  0  0  0  0
140  -9.91048  5.16664e-15  -10.1202  -6.33226e-17  -5.3811  -2.30176e-16  -0.463824  -1.66442e-15  0  0  0  0
142  -9.38097  -6.90506e-15  -10.124  -9.32563e-17  -4.60332  -9.75951e-18  -0.463771  -1.63922e-15  0  0  0  0
144  -9.23894  -1.13422e-14  -10.1295  -1.20918e-16  -3.72878  -6.90025e-16  -0.462415  -1.61578e-15  0  0  0  0
146  -10.0249  -1.54698e-14  -10.1285  -1.0114e-16  -5.09044  -2.09446e-15  -0.463101  -1.5951e-15  0  0  0  0
148  -9.39257  -1.10978e-15  -10.1288  -7.23949e-17  -3.65534  -3.84214e-16  -0.461687  -1.57254e-15  0  0  0  0
150  -9.91014  -4.82846e-15  -10.1255  -1.02024e-16  -4.47359  -4.84263e-16  -0.461482  -1.55077e-15  0  0  0  0
152  -9.61583  -5.72211e-15  -10.1248  -5.10346e-17  -4.40323  2.19079e-15  -0.461184  -1.52584e-15  0  0  0  0
154  -10.5685  9.39966e-15  -10.1228  2.55924e-17  -4.58096  -8.09036e-17  -0.461141  -1.50476e-15  0  0  0  0
156  -9.76123  6.76963e-15  -10.1213  1.8822e-17  -6.05027  -1.90286e-15  -0.463112  -1.48675e-15  0  0  0  0
158  -10.7094  -3.22452e-14  -10.126  -3.87063e-17  -5.32795  -1.71769e-16  -0.464054  -1.4669e-15  0  0  0  0
160  -11.1147  1.33431e-15  -10.1268  -1.50426e-16  -5.28588  1.58361e-15  -0.464914  -1.44523e-15  0  0  0  0
162  -10.7763  1.22725e-14  -10.1292  -1.86584e-16  -6.19633  -1.38781e-15  -0.46695  -1.42804e-15  0  0  0  0
164  -9.86274  3.49452e-15  -10.1331  -1.52811e-16  -7.63261  -4.01155e-15  -0.470798  -1.4147e-15  0  0  0  0
166  -9.70862  -1.52455e-16  -10.1395  -1.52953e-16  -8.46373  -6.08032e-16  -0.475613  -1.39734e-15  0  0  0  0
168  -11.2242  5.43108e-15  -10.1498  -1.36667e-16  -6.14539  6.27565e-16  -0.477372  -1.37886e-15  0  0  0  0
170  -8.27193  6.12574e-15  -10.1487  -2.09734e-16  -4.48439  2.22549e-16  -0.47701  -1.36135e-15  0  0  0  0
172  -9.7228  6.25168e-15  -10.1465  -2.19288e-16  -3.65654  -1.56639e-15  -0.475635  -1.34647e-15  0  0  0  0
174  -10.1065  -1.66044e-14  -10.1485  -1.01586e-16  -4.55926  2.97068e-16  -0.475395  -1.32969e-15  0  0  0  0
176  -11.27  -1.67086e-15  -10.1487  -5.20646e-17  -3.66857  -1.18526e-16  -0.474087  -1.31381e-15  0  0  0  0
178  -10.5509  -6.91512e-15  -10.141  1.06879e-17  -1.88134  8.7496e-18  -0.470683  -1.29816e-15  0  0  0  0
180  -10.2577  7.09245e-15  -10.1407  1.22848e-17  -4.41133  2.81272e-16  -0.470335  -1.28256e-15  0  0  0  0
182  -10.8279  6.93221e-15  -10.1407  -5.42667e-17  -3.57113  -6.59524e-17  -0.469019  -1.26772e-15  0  0  0  0
184  -10.9065  2.21156e-15  -10.1387  -1.01288e-16  -3.53272  1.64643e-16  -0.467688  -1.25296e-15  0  0  0  0
186  -9.92891  -2.85591e-14  -10.14  -7.22724e-17  -5.37499  -3.86096e-17  -0.468482  -1.23877e-15  0  0  0  0
188  -10.5615  -1.00938e-14  -10.1425  -7.90372e-17  -6.21858  -9.71225e-16  -0.470205  -1.22594e-15  0  0  0  0
190  -10.5055  -7.63584e-16  -10.148  -9.89331e-17  -6.25559  1.64201e-16  -0.471931  -1.21213e-15  0  0  0  0
192  -10.4815  1.78611e-14  -10.1503  -7.79097e-17  -6.91703  6.02714e-16  -0.474346  -1.19815e-15  0  0  0  0
194  -11.7106  9.20007e-15  -10.158  -6.36221e-17  -7.05224  -8.22396e-17  -0.476856  -1.18522e-15  0  0  0  0
196  -10.7679  -4.18468e-15  -10.1641  -5.30379e-17  -7.21537  1.79156e-16  -0.479487  -1.17228e-15  0  0  0  0
198  -10.8764  2.32989e-14  -10.1703  -2.65738e-17  -7.18738  -9.74681e-18  -0.482032  -1.15982e-15  0  0  0  0
200  -9.80675  -4.0161e-15  -10.1719  7.6533e-17  -6.23439  1.12225e-16  -0.483521  -1.14749e-15  0  0  0  0
202  -11.572  -3.90661e-15  -10.1727  4.19957e-17  -5.47983  2.02995e-17  -0.484192  -1.13552e-15  0  0  0  0
204  -10.9472  -4.6968e-15  -10.1746  2.37477e-17  -5.38139  5.33559e-16  -0.484748  -1.12326e-15  0  0  0  0
206  -9.92917  -1.26504e-15  -10.1768  4.39255e-17  -4.56665  9.56843e-17  -0.484462  -1.1117e-15  0  0  0  0
208  -9.54376  1.7494e-16  -10.1774  4.73119e-18  -5.34279  -5.69542e-16  -0.484965  -1.10105e-15  0  0  0  0
210  -11.1852  1.02311e-14  -10.1815  5.85521e-17  -5.47926  -1.02645e-15  -0.485594  -1.09107e-15  0  0  0  0
212  -10.1941  -7.54355e-15  -10.1849  8.2882e-17  -6.19953  1.98511e-15  -0.486925  -1.0783e-15  0  0  0  0
214  -9.95201  1.9911e-14  -10.189  9.80677e-17  -6.32489  -9.78068e-16  -0.488352  -1.06868e-15  0  0  0  0
216  -9.82914  -1.13313e-14  -10.1904  3.6174e-17  -3.63777  -5.58515e-17  -0.487142  -1.05836e-15  0  0  0  0
218  -10.895  1.45844e-14  -10.1907  -1.68399e-17  -4.5809  -3.25208e-17  -0.486863  -1.04822e-15  0  0  0  0
220  -9.78277  -4.78026e-15  -10.1889  -2.73274e-18  -4.44449  -7.64849e-15  -0.486459  -1.04552e-15  0  0  0  0
222  -10.8038  -1.08893e-14  -10.1885  -5.27689e-17  -5.48261  -5.46326e-16  -0.487042  -1.03617e-15  0  0  0  0
224  -8.64175  -9.17848e-15  -10.1862  -3.77711e-17  -5.40179  -5.60622e-16  -0.487539  -1.02701e-15  0  0  0  0
226  -11.7265  6.66332e-15  -10.1912  -3.89855e-17  -6.22804  -1.00998e-15  -0.488791  -1.01844e-15  0  0  0  0
228  -10.2763  -8.35149e-16  -10.1951  -2.4068e-17  -7.99684  7.34343e-15  -0.491643  -1.00236e-15  0  0  0  0
230  -11.4412  4.13573e-15  -10.1996  -3.67085e-17  -7.23783  5.01087e-16  -0.493754  -9.92789e-16  0  0  0  0
232  -9.79176  -9.43096e-15  -10.1991  -3.59952e-17  -6.53687  -7.59067e-15  -0.495195  -9.90683e-16  0  0  0  0
234  -10.5149  -7.23895e-15  -10.2029  -8.34146e-17  -6.34892  -1.86271e-16  -0.496442  -9.82004e-16  0  0  0  0
236  -11.8202  -7.97743e-15  -10.2099  -5.03252e-17  -8.06011  -3.53247e-16  -0.499181  -9.73627e-16  0  0  0  0
238  -11.3668  7.61256e-15  -10.2171  -1.11554e-16  -6.35447  -5.37783e-16  -0.500377  -9.65558e-16  0  0  0  0
240  -10.5061  -3.9141e-15  -10.2173  -1.00817e-16  -7.00263  -1.06298e-15  -0.502115  -9.58086e-16  0  0  0  0
242  -10.852  5.18097e-16  -10.2184  -2.59071e-17  -7.02646  7.62945e-16  -0.503844  -9.49169e-16  0  0  0  0
244  -10.7433  -3.28971e-15  -10.2218  -3.90721e-17  -5.37262  -1.59189e-16  -0.504129  -9.41192e-16  0  0  0  0
246  -11.5883  -1.5143e-15  -10.2195  -5.21171e-17  -4.56246  4.39698e-16  -0.503723  -9.32844e-16  0  0  0  0
248  -9.28222  -1.59956e-14  -10.2205  3.19789e-18  -4.46018  2.8999e-16  -0.503239  -9.24761e-16  0  0  0  0
250  -9.74778  5.52813e-15  -10.2232  3.33498e-17  -6.06027  2.087e-15  -0.504095  -9.15315e-16  0  0  0  0
252  -10.2261  -8.04725e-15  -10.226  1.22596e-17  -6.23239  8.91495e-17  -0.50508  -9.07677e-16  0  0  0  0
254  -10.3006  1.6151e-14  -10.2261  4.97126e-17  -6.0551  1.82213e-14  -0.505903  -8.85302e-16  0  0  0  0
256  -9.86167  1.71481e-14  -10.2264  7.22325e-17  -5.42201  -3.61294e-16  -0.506198  -8.78398e-16  0  0  0  0
258  -11.7473  -2.05637e-14  -10.2337  9.38966e-17  -5.58554  -1.9234e-15  -0.50662  -8.72865e-16  0  0  0  0
260  -11.4675  -7.71634e-15  -10.2363  7.4633e-17  -5.36154  3.25504e-16  -0.506857  -8.65622e-16  0  0  0  0
262  -10.9655  1.27047e-14  -10.24  1.08594e-16  -6.97542  9.49014e-16  -0.50837  -8.57999e-16  0  0  0  0
264  -10.6559  3.12494e-15  -10.2442  9.35158e-17  -8.13724  -3.14751e-16  -0.510774  -8.5149e-16  0  0  0  0
266  -9.94114  3.26825e-16  -10.242  1.44968e-16  -8.12748  -6.20706e-16  -0.513133  -8.45323e-16  0  0  0  0
268  -11.9129  -1.55384e-14  -10.2458  1.76073e-16  -7.2342  4.47183e-16  -0.514764  -8.38424e-16  0  0  0  0
270  -9.73267  -1.3284e-14  -10.2461  1.87306e-16  -7.14499  3.73913e-16  -0.5163  -8.31687e-16  0  0  0  0
272  -11.1304  1.45472e-14  -10.2501  2.31734e-16  -9.58105  1.90679e-12  -0.519673  6.30228e-16  0  0  0  0
274  -12.1272  -4.06913e-14  -10.2585  1.7478e-16  -10.6055  9.41592e-15  -0.52377  6.32587e-16  0  0  0  0
276  -12.2379  7.18116e-14  -10.2642  -2.51021e-16  -9.97064  6.77793e-14  -0.527329  6.78792e-16  0  0  0  0
278  -10.2633  -7.29577e-14  -10.2706  -5.74325e-16  -10.4282  -7.50329e-14  -0.531176  6.17732e-16  0  0  0  0
280  -10.431  2.6516e-14  -10.2734  -2.96192e-16  -8.06089  -1.67644e-13  -0.533212  4.88976e-16  0  0  0  0


==> Figures/n12_b6_theta20_QTOP_TOT_termalized_NEW.dat <==
30  -10.345  4.54505e-14  -988.197  2.18511e-12  -5.59786  1.61732e-13  -4.35326  1.07282e-14  
31  -10.6796  8.53579e-14  -991.405  2.12347e-12  -5.37596  2.8819e-12  -4.39975  1.41236e-13  
32  -9.84623  -1.43748e-13  -993.29  1.89442e-12  -5.55408  1.92689e-13  -4.44994  1.43473e-13  
33  -8.95469  -6.57917e-14  -994.834  2.24334e-12  -5.58455  -1.65942e-13  -4.49721  1.30581e-13  
34  -12.1766  -8.08803e-13  -996.294  1.33386e-12  -3.82366  7.43517e-15  -4.47027  1.25655e-13  
35  -10.0547  4.74685e-13  -998.013  -1.00422e-12  -3.82493  -1.30216e-11  -4.44545  -3.80007e-13  
36  -11.2505  -2.3481e-13  -998.248  -8.69398e-12  -3.78704  -1.19296e-13  -4.42106  -3.70351e-13  
37  -10.5175  1.2793e-12  -998.153  -1.09879e-11  -3.78275  -3.73534e-14  -4.39827  -3.58459e-13  
38  -10.3687  8.01482e-13  -999.301  -1.15933e-11  -3.80503  -1.39642e-13  -4.37781  -3.50913e-13  
39  -9.64971  -2.25461e-12  -1000.14  -2.61534e-11  -4.67504  -4.37792e-12  -4.38772  -4.85147e-13  
40  -10.7872  1.52449e-12  -1000.58  -3.90362e-11  -4.63322  -1.70829e-12  -4.39564  -5.24603e-13  
41  -9.89167  -2.76594e-12  -1001.72  -4.54778e-11  -4.61979  -4.59387e-13  -4.40264  -5.22565e-13  
42  -10.1313  2.7206e-12  -1002.48  -4.70729e-11  -4.55351  -2.84682e-12  -4.40721  -5.92997e-13  
43  -9.57308  4.43912e-13  -1003.62  -5.72608e-11  -3.67671  1.75344e-12  -4.38573  -5.23984e-13  
44  -9.60176  -6.119e-12  -1004.52  -5.75505e-11  -4.68007  -1.66891e-12  -4.39414  -5.56696e-13  
45  -9.84696  6.68538e-13  -1005.96  -5.42577e-11  -4.6655  -1.09177e-12  -4.40168  -5.7156e-13  
46  -10.6699  -2.16453e-11  -1006.43  -4.93693e-11  -4.58851  1.70692e-12  -4.40673  -5.09979e-13  
47  -10.2643  1.22083e-11  -1007.05  -5.35318e-11  -3.73067  -4.22164e-14  -4.38893  -4.97669e-13  
48  -9.75203  -1.69493e-12  -1007.31  -2.6119e-11  -4.55934  -8.38355e-12  -4.3933  -6.99871e-13  
49  -10.4948  -9.2043e-12  -1007.65  -9.12548e-11  -5.40958  -2.43685e-12  -4.41871  -7.43296e-13  
50  -9.80989  1.10343e-11  -1008.88  -1.18795e-10  -5.50214  -1.92232e-12  -4.44514  -7.72053e-13  
51  -9.81885  -3.0838e-11  -1009.72  -1.26995e-10  -5.49362  -5.9362e-13  -4.4701  -7.67804e-13  
52  -10.4184  -7.52854e-11  -1010.95  -1.53099e-10  -5.49082  -2.38529e-11  -4.49384  -1.30467e-12  
53  -10.7238  -9.87663e-11  -1011.25  -3.51241e-10  -5.39296  -5.43393e-11  -4.51427  -2.51e-12  
54  -10.1397  1.7809e-11  -1011.75  -3.81372e-10  -4.54179  -2.60918e-11  -4.51488  -3.03404e-12  
55  -10.1374  1.94508e-11  -1012.42  -3.65249e-10  -5.41937  4.69302e-11  -4.53455  -1.94786e-12  
56  -10.4195  4.57191e-11  -1012.83  -5.24666e-10  -4.55271  1.59539e-10  -4.53493  1.48802e-12  
57  -10.3784  -2.67851e-10  -1013.99  -5.90683e-10  -3.73178  -4.76449e-10  -4.5182  -8.469e-12  
58  -11.3098  -9.11237e-11  -1014.77  -1.10031e-09  -4.70726  2.58616e-11  -4.52206  -7.76838e-12  
59  -11.1392  -4.02919e-11  -1016.05  -1.32999e-09  -5.5273  2.22942e-10  -4.54216  -3.15416e-12  
60  -10.6582  3.00722e-11  -1016.6  -1.53335e-09  -4.60366  2.31918e-11  -4.54337  -2.63758e-12  
61  -9.26001  3.20025e-10  -1017.09  -1.79628e-09  -4.62939  9.63261e-10  -4.54502  1.59374e-11  
62  -10.408  2.97981e-12  -1017.49  -1.82788e-09  -4.58375  -1.95758e-10  -4.54575  1.19431e-11  
63  -10.0886  5.32807e-10  -1017.99  -1.9864e-09  -3.80354  -6.59018e-12  -4.53201  1.15999e-11  
64  -10.3338  5.07261e-10  -1018.36  -6.35696e-10  -3.79292  8.79447e-12  -4.51857  1.15489e-11  
65  -9.86688  4.22159e-10  -1018.24  -3.82746e-10  -3.61619  -8.66068e-10  -4.50246  -4.12281e-12  
66  -9.88182  4.6969e-11  -1018.16  -1.56464e-10  -3.66187  -4.16312e-10  -4.48771  -1.13542e-11  
67  -10.0607  9.92114e-10  -1018.48  9.61066e-10  -3.77355  7.76782e-11  -4.4754  -9.81915e-12  
68  -9.5807  2.22484e-10  -1018.53  2.24766e-09  -5.40957  1.16871e-09  -4.49123  1.0156e-11  
69  -9.1607  -1.41589e-09  -1018.61  1.61749e-09  -5.42225  2.74336e-09  -4.50675  5.57093e-11  
70  -9.76384  -1.72153e-09  -1018.48  4.49119e-10  -3.64457  9.89142e-10  -4.49261  7.10115e-11  
71  -9.96221  -3.53945e-10  -1018.59  -3.44688e-10  -3.71554  7.26471e-10  -4.48008  8.15834e-11  
72  -11.139  1.0002e-09  -1018.72  -3.48206e-10  -2.79342  -4.42556e-10  -4.45331  7.32638e-11  
73  -10.7778  -1.75667e-08  -1019.15  -1.06595e-08  -3.68536  1.48418e-09  -4.44131  9.53094e-11  
74.0002  -10.3723  -2.46717e-08  -1019.67  -3.23096e-08  -4.3188  1.73965e-08  -4.43942  3.61482e-10  
75.0002  -10.4014  1.54175e-08  -1020.19  -4.79508e-08  -3.69532  1.3154e-08  -4.42815  5.55308e-10  
76.0002  -10.6696  4.51232e-08  -1020.21  -5.74643e-08  -3.72763  8.24167e-09  -4.41769  6.7003e-10  
77.0002  -11.3773  4.70252e-08  -1020.64  1.83092e-08  -3.77519  3.79448e-09  -4.40825  7.15978e-10  
78.0002  -11.0074  -3.17269e-09  -1021.11  3.52797e-08  -3.76827  -9.46563e-10  -4.39897  6.91883e-10  
79.0002  -9.33112  5.67883e-08  -1021.37  1.12262e-07  -6.1423  1.37153e-06  -4.42388  2.02753e-08  
80.0002  -9.79498  -2.421e-08  -1021.35  9.36837e-08  -4.67492  2.04683e-08  -4.42741  2.0278e-08  
81.0002  -10.3885  -1.40482e-07  -1021.83  5.34323e-08  -5.30325  4.64853e-07  -4.43958  2.64527e-08  
82.0002  -9.88182  1.66371e-07  -1022.52  2.39765e-07  -4.63958  3.56653e-09  -4.44232  2.61392e-08  
83.0002  -10.2926  -1.49872e-08  -1023.07  4.08182e-07  -4.63171  5.49641e-07  -4.44488  3.32135e-08  
84.0002  -9.87373  3.65858e-08  -1023.31  5.63877e-07  -4.65642  -8.29605e-09  -4.4477  3.26601e-08  
85.0002  -10.7138  -1.68756e-07  -1023.6  6.34255e-07  -6.40406  4.18372e-07  -4.47344  3.77352e-08  
86.0002  -11.341  -2.80444e-07  -1024.54  4.77124e-07  -4.66639  -3.08261e-08  -4.47594  3.68448e-08  
87.0002  -10.3493  1.77652e-07  -1025.48  5.15649e-07  -5.30182  7.87413e-07  -4.48653  4.64675e-08  
88.0002  -10.1158  6.48431e-08  -1026.07  6.33432e-07  -4.64474  -2.17275e-07  -4.48853  4.3129e-08  
89.0002  -11.0059  2.02117e-07  -1027.17  7.48227e-07  -5.50278  -3.88286e-08  -4.50121  4.21045e-08  
90.0002  -11.2226  -1.40759e-07  -1027.73  6.79986e-08  -5.43489  -2.52995e-07  -4.51274  3.84613e-08  
91.0002  -10.0446  -1.7674e-07  -1027.88  2.19044e-07  -4.68159  -2.24728e-05  -4.5148  -2.36066e-07  
92.0002  -10.257  -1.01657e-06  -1028.08  -1.04463e-06  -5.35604  -1.20581e-06  -4.52493  -2.4775e-07  
93.0002  -10.6202  -7.27752e-07  -1028.24  -1.605e-06  -4.63405  -5.0304e-08  -4.52623  -2.45399e-07  
94.0002  -11.3345  -5.15864e-07  -1028.75  -1.85112e-06  -5.49594  -1.47546e-06  -4.53764  -2.5987e-07  
95.0002  -10.1099  -9.60765e-07  -1029.18  -2.16277e-06  -5.60021  -1.98844e-07  -4.55  -2.59161e-07  
96.0002  -10.1644  9.3744e-07  -1029.2  -1.37766e-06  -5.56936  -7.51134e-08  -4.56171  -2.57045e-07  
97.0002  -9.9911  1.23998e-06  -1029.39  -1.49268e-06  -5.46226  -4.12741e-08  -4.57195  -2.54593e-07  
98.0002  -9.58076  4.27771e-06  -1029.68  -3.33307e-06  -5.98416  -7.67406e-05  -4.58781  -1.11399e-06  
99.0002  -10.8934  -1.22708e-05  -1029.92  -4.9897e-06  -4.5997  -3.61976e-06  -4.58795  -1.14183e-06  
100  -9.70467  -1.26398e-06  -1030  -9.36841e-06  -4.58502  5.88333e-07  -4.58791  -1.12282e-06  
101  -11.0555  3.38706e-06  -1029.88  -9.0733e-06  -4.63449  -9.32778e-07  -4.58842  -1.12075e-06  
102  -9.76917  -3.86255e-06  -1029.47  -8.99012e-06  -4.25459  -4.02385e-05  -4.58483  -1.54137e-06  
103  -11.2691  5.93115e-06  -1029.55  -1.26958e-05  -3.75886  -9.64305e-07  -4.57604  -1.53523e-06  
104  -10.8435  1.0607e-05  -1029.76  -1.09495e-05  -4.44254  -2.82378e-05  -4.57464  -1.81631e-06  
105  -10.8408  -7.93216e-06  -1029.87  -8.25919e-06  -4.64482  4.91311e-06  -4.57537  -1.74621e-06  
106  -9.29072  -9.5313e-06  -1029.8  -1.02991e-05  -5.53518  -9.95081e-06  -4.58526  -1.8308e-06  
107  -9.97644  -3.71879e-06  -1029.82  -4.53049e-06  -5.53574  6.99565e-06  -4.59496  -1.74073e-06  
108  -10.1672  -8.02168e-08  -1029.8  -9.18775e-06  -6.26049  9.7695e-05  -4.61179  -7.3633e-07  
109  -9.81675  2.06495e-05  -1029.58  8.23736e-07  -6.25075  8.72353e-06  -4.62818  -6.41732e-07  
30  -8.58489  -1.26499e-14  -938.413  -6.89236e-13  -2.86923  7.35361e-16  -1.21298  -8.71474e-15  
31  -9.73122  -1.26157e-14  -940.848  -7.20478e-13  -3.72075  -3.48754e-15  -1.32697  -8.47714e-15  
32  -11.1154  1.65278e-14  -944.063  -7.90448e-13  -4.60643  -1.83818e-15  -1.46955  -8.18849e-15  
33  -9.40662  3.40149e-15  -947.73  -7.62304e-13  -5.50741  -1.00562e-14  -1.63779  -8.26631e-15  
34  -10.1464  1.33753e-14  -951.637  -7.90019e-13  -5.54567  -1.35209e-14  -1.79411  -8.47649e-15  
35  -10.3001  1.78578e-14  -954.669  -8.24313e-13  -5.57455  -6.90448e-15  -1.93951  -8.41603e-15  
36  -11.297  -2.56533e-14  -958.35  -7.61968e-13  -5.56956  -6.48954e-15  -2.07396  -8.34468e-15  
37  -12.3226  1.61529e-13  -961.581  -5.67343e-13  -5.57435  2.64533e-14  -2.19897  -7.10189e-15  
38  -10.7542  1.01282e-13  -965.433  -3.86443e-13  -5.52547  -1.84683e-16  -2.31368  -6.86337e-15  
39  -10.9898  -4.39419e-14  -967.971  -3.58383e-13  -5.52025  -4.82492e-14  -2.42056  -8.2429e-15  
40  -10.3242  -1.18556e-14  -971.116  -4.65265e-13  -5.56573  -4.2525e-15  -2.52202  -8.11417e-15  
41  -9.96578  -1.50335e-13  -972.792  -5.53887e-13  -4.66324  2.35732e-15  -2.58893  -7.78694e-15  
42  -9.83342  3.22121e-14  -973.525  -5.79103e-13  -5.53852  -7.57869e-15  -2.67832  -7.78063e-15  
43  -8.67411  -1.1612e-14  -974.442  -5.53973e-13  -5.48037  4.75566e-15  -2.76073  -7.41191e-15  
44  -9.37224  -7.14351e-14  -975.716  -4.80219e-13  -8.13332  -2.78686e-14  -2.91423  -7.99639e-15  
45  -10.7856  1.36369e-14  -979.197  -4.08691e-13  -8.10709  -5.63953e-15  -3.05848  -7.93092e-15  
46  -10.769  9.38397e-14  -982.182  -2.26119e-13  -7.33  1.48272e-14  -3.17392  -7.31584e-15  
47  -9.94377  -5.10568e-14  -984.642  -1.64695e-13  -7.32632  1.64512e-14  -3.2832  -6.69039e-15  
48  -10.5318  2.5861e-15  -986.6  -1.72862e-13  -7.34576  -3.8609e-15  -3.38737  -6.61784e-15  
49  -9.1378  -7.43813e-14  -987.454  -1.70951e-13  -5.52184  -2.1883e-14  -3.44073  -6.99947e-15  
50  -9.79971  -6.3604e-15  -989.457  -2.09558e-13  -6.45876  1.99875e-15  -3.51434  -6.78e-15  
51  -10.1194  1.67727e-14  -991.409  -1.519e-13  -6.84909  1.75857e-13  -3.59374  -2.4315e-15  
52  -12.6032  -1.68095e-13  -993.514  -2.9393e-13  -7.3237  -2.44473e-14  -3.68048  -2.94349e-15  
53  -11.3616  6.93637e-14  -994.882  -3.24481e-13  -5.51541  2.15457e-14  -3.72218  -2.38692e-15  
54  -10.3067  -6.18021e-14  -996.144  -2.89914e-13  -5.48143  -2.40915e-15  -3.76128  -2.38742e-15  
55  -10.5526  5.43178e-15  -997.351  -2.77466e-13  -6.462  -3.22552e-16  -3.81999  -2.34253e-15  
56  -10.7582  -8.78615e-14  -999.269  -2.45387e-13  -6.35779  -1.14391e-14  -3.87399  -2.53607e-15  
57  -9.73942  5.47985e-14  -999.883  -2.22438e-13  -6.06637  -2.48331e-14  -3.91966  -3.0006e-15  
58  -10.2814  8.26735e-14  -1000.42  -1.22271e-13  -4.60653  7.11999e-15  -3.93368  -2.79405e-15  
59  -10.3653  1.22309e-13  -1001.42  -1.2107e-13  -3.77743  7.47353e-15  -3.93055  -2.5887e-15  
60  -9.6352  7.14477e-14  -1001.73  1.95334e-13  -1.8886  6.03939e-15  -3.89051  -2.41952e-15  
61  -9.88402  1.10746e-13  -1001.55  2.6239e-13  -3.79598  2.98765e-15  -3.8887  -2.31554e-15  
62  -9.45361  -2.68412e-13  -1001.41  2.29184e-13  -3.7575  1.97267e-14  -3.88622  -1.89965e-15  
63  -10.2664  2.615e-13  -1001.26  2.76394e-13  -4.37825  6.59231e-14  -3.89533  -6.43671e-16  
64  -10.4062  -1.26726e-15  -1001.5  2.04754e-13  -2.83513  -2.51202e-15  -3.87606  -6.77641e-16  
65  -10.6081  6.29413e-14  -1002.05  1.7083e-13  -3.67758  -7.73001e-14  -3.87251  -2.0459e-15  
66  -10.3516  4.42338e-15  -1002.97  1.91354e-13  -5.50671  -1.86093e-14  -3.90118  -2.33648e-15  
67  -10.5553  1.13702e-14  -1003.47  2.08726e-13  -6.45684  -1.25692e-14  -3.94525  -2.51291e-15  
68  -10.7898  6.19811e-14  -1004.88  2.23685e-13  -6.21902  6.02178e-13  -3.98378  7.73609e-15  
69  -9.97583  4.38691e-14  -1005.76  2.7787e-13  -5.52475  -4.52093e-15  -4.00947  7.53181e-15  
70  -10.1102  -1.6438e-14  -1006.49  2.29383e-13  -5.61176  -4.64382e-15  -4.03573  7.33221e-15  
71  -10.1109  -4.55178e-14  -1007.32  2.68843e-13  -5.62228  -4.15092e-15  -4.06132  7.147e-15  
72  -10.0458  1.66067e-13  -1008  3.28302e-13  -4.66901  -5.41816e-15  -4.07097  6.94755e-15  
73  -10.6278  8.55347e-13  -1008.87  1.33057e-12  -5.34158  -5.23973e-12  -4.09082  -7.50318e-14  
74.0002  -10.6555  2.3767e-13  -1009.4  1.2861e-12  -6.84962  6.06202e-12  -4.13327  1.93844e-14  
75.0002  -9.67196  1.75641e-13  -1010.43  1.43265e-12  -5.63169  -2.39505e-14  -4.15597  1.87278e-14  
76.0002  -10.7565  -1.29017e-13  -1011.14  1.50194e-12  -6.48963  1.04386e-13  -4.1908  2.00063e-14  
77.0002  -10.8289  -3.13114e-14  -1011.55  1.2388e-12  -5.60795  1.45589e-14  -4.21164  1.99262e-14  
78.0002  -10.6987  -3.13587e-13  -1011.93  1.0578e-12  -6.30457  2.49658e-13  -4.24197  2.32556e-14  
79.0002  -9.70298  -6.84375e-14  -1012.72  1.2081e-12  -5.58667  5.48356e-14  -4.26118  2.37068e-14  
80.0002  -11.4427  5.03622e-13  -1013.49  1.03606e-12  -6.28565  -4.69906e-14  -4.2897  2.2711e-14  
81.0002  -10.1757  1.69617e-13  -1014.15  1.15992e-12  -5.58479  -1.05766e-12  -4.30768  7.70596e-15  
82.0002  -11.1106  -8.91363e-13  -1014.63  1.16941e-12  -6.49928  -3.11538e-13  -4.33771  3.33275e-15  
83.0002  -9.91505  2.80174e-13  -1015.06  1.15448e-12  -6.52362  -1.13849e-13  -4.36724  1.74922e-15  
84.0002  -11.3881  2.87133e-13  -1015.57  1.13373e-12  -6.45796  -1.55806e-13  -4.39512  -3.51522e-16  
85.0002  -11.2172  -2.672e-13  -1016.79  1.36005e-12  -8.11513  3.67949e-13  -4.44407  4.49454e-15  
86.0002  -10.2664  2.31772e-12  -1017.23  2.42947e-12  -5.57425  6.11674e-12  -4.45875  8.38743e-14  
87.0002  -11.3749  8.42392e-13  -1017.54  2.40109e-12  -7.06163  1.50405e-11  -4.49212  2.75626e-13  
88.0002  -10.0611  2.68261e-14  -1018.16  4.61212e-12  -6.3483  8.45943e-13  -4.51561  2.82845e-13  
89.0002  -10.2216  -3.52344e-13  -1018.64  4.34302e-12  -6.34132  7.57334e-13  -4.53843  2.88776e-13  
90.0002  -10.2207  -1.27702e-12  -1018.86  4.74456e-12  -6.23838  5.91975e-12  -4.55942  3.58295e-13  
91.0002  -9.88854  -1.21374e-12  -1019.4  4.21319e-12  -7.1784  -3.03394e-12  -4.59136  3.16926e-13  
92.0002  -10.8328  7.93795e-12  -1019.63  6.45656e-12  -6.37347  1.47041e-12  -4.61283  3.30823e-13  
93.0002  -9.84161  1.85687e-12  -1020.23  8.1473e-12  -7.35007  1.10923e-12  -4.64542  3.4009e-13  
94.0002  -8.92027  1.592e-11  -1020.73  8.9875e-12  -6.45499  6.13163e-13  -4.66671  3.43303e-13  
95.0002  -9.65118  -1.86355e-12  -1020.87  1.11059e-11  -6.5255  3.87233e-13  -4.68832  3.43813e-13  
96.0002  -11.1665  6.83656e-12  -1021.35  1.17904e-11  -5.58421  -4.56121e-13  -4.69862  3.34619e-13  
97.0002  -9.78583  -4.71499e-13  -1021.99  9.97297e-12  -6.40886  -2.49246e-12  -4.71805  3.02493e-13  
98.0002  -9.5372  -2.33936e-11  -1022.15  2.12075e-12  -7.14551  9.96378e-12  -4.74533  4.11047e-13  
99.0002  -10.5302  3.96105e-12  -1022.45  -4.76863e-12  -7.22997  -4.72781e-12  -4.77293  3.53948e-13  
100  -10.352  5.17153e-12  -1022.98  -2.14728e-12  -6.42927  8.5799e-13  -4.79114  3.59487e-13  
101  -10.6779  8.97901e-12  -1023.5  1.32909e-14  -7.33907  -8.49074e-13  -4.81883  3.46351e-13  
102  -10.5054  -4.57997e-12  -1024.01  -2.77119e-12  -6.39397  1.22068e-11  -4.83577  4.73882e-13  
103  -11.2616  5.28573e-11  -1024.74  1.67177e-11  -6.38613  5.82896e-13  -4.85226  4.75042e-13  
104  -9.83226  7.21267e-11  -1025.29  4.64614e-11  -6.24163  1.15886e-11  -4.86689  5.92027e-13  
105  -10.9742  2.01647e-10  -1025.62  2.89133e-10  -6.33321  -2.76513e-12  -4.88216  5.57057e-13  
106  -9.9415  -1.50464e-10  -1026.11  3.33088e-10  -6.33328  -2.22222e-11  -4.89712  3.22219e-13  
107  -10.5336  3.76519e-11  -1026.5  3.93009e-10  -5.50219  -4.44622e-11  -4.90329  -1.34766e-13  
108  -10.7191  2.25299e-10  -1026.86  4.68136e-10  -6.35568  6.07542e-11  -4.91796  4.80275e-13  
109  -11.0536  6.26205e-11  -1027.43  5.80191e-10  -5.54345  4.98427e-11  -4.92422  9.73899e-13  
110  -9.97868  -2.37018e-11  -1028.1  6.21097e-10  -5.58623  2.19163e-12  -4.93077  9.85955e-13  
111  -10.6325  9.55946e-10  -1027.88  9.78681e-10  -5.61421  -5.44118e-12  -4.93747  9.22944e-13  
112  -10.5365  -9.66962e-11  -1027.91  1.20939e-09  -6.39349  7.39207e-10  -4.95161  8.09075e-12  
113  -10.2357  3.02038e-10  -1028.54  1.37798e-09  -5.5116  1.99778e-10  -4.95699  9.9339e-12  
114  -10.8837  1.68909e-09  -1028.68  1.96701e-09  -4.72221  -8.62436e-12  -4.95476  9.75715e-12  
115  -10.2639  -8.12255e-10  -1028.96  2.50121e-09  -5.41022  2.15165e-09  -4.95906  2.99637e-11  
116  -10.7822  2.76779e-09  -1029.37  3.53761e-09  -4.72225  7.32109e-11  -4.95684  3.03679e-11  
117  -11.1319  -8.63912e-10  -1029.99  5.11019e-09  -6.39431  -1.2616e-09  -4.97015  1.84052e-11  
118  -10.2349  -1.11301e-09  -1030.3  4.96242e-09  -5.52409  -1.03655e-09  -4.97523  8.72669e-12  
119  -9.11346  -3.23196e-09  -1030.64  3.19513e-09  -6.37626  1.32297e-09  -4.98797  2.06744e-11  
120  -10.3354  -1.41782e-09  -1030.99  1.18218e-09  -6.48498  2.73634e-11  -5.00146  2.07346e-11  
121  -10.2488  6.91169e-09  -1031.63  3.16334e-09  -7.23879  -1.79408e-09  -5.02143  4.53095e-12  
122  -10.7097  -2.77307e-09  -1031.86  8.5993e-09  -7.26437  -3.83722e-09  -5.04128  -2.94669e-11  
123  -10.6255  -5.36978e-09  -1032.45  8.60761e-09  -5.60932  -4.47077e-10  -5.04627  -3.31301e-11  
124  -10.128  -1.06362e-08  -1032.63  5.25161e-09  -7.34817  7.44774e-10  -5.06628  -2.63657e-11  
30  -9.57464  1.38217e-13  -949.118  3.38426e-13  -4.68296  -4.00217e-16  -2.46791  4.26526e-15  
31  -10.4583  6.36724e-14  -952.152  4.43767e-13  -4.48881  -4.79415e-14  -2.55977  1.89222e-15  
32  -8.99185  -1.9734e-15  -953.858  4.17006e-13  -2.81161  8.1698e-15  -2.57072  2.16516e-15  
33  -9.48527  2.55423e-14  -955.676  3.94739e-13  -3.70351  1.02723e-16  -2.61792  2.07923e-15  
34  -8.68943  -7.25199e-14  -956.093  2.48497e-13  -2.86738  -7.58129e-16  -2.6279  1.96573e-15  
35  -9.71321  -1.21166e-14  -958.43  1.56251e-13  -2.81659  -5.16652e-16  -2.63516  1.87026e-15  
36  -10.0445  -7.49547e-14  -959.574  2.20589e-13  -3.75491  2.15702e-15  -2.67663  1.88088e-15  
37  -9.48069  -2.66727e-14  -961.828  1.92546e-13  -4.58443  1.51805e-14  -2.74477  2.35587e-15  
38  -10.5704  -2.64193e-14  -964.125  1.64401e-13  -4.66046  1.62282e-15  -2.81082  2.33059e-15  
39  -9.99779  3.68453e-14  -966.934  1.72411e-13  -4.66597  -2.45678e-17  -2.87266  2.25208e-15  
40  -9.19419  -3.44645e-14  -968.547  1.91623e-13  -3.73904  2.59919e-15  -2.90061  2.26328e-15  
41  -9.01903  5.84266e-15  -970.819  2.33789e-13  -2.83377  3.66403e-15  -2.89852  2.30705e-15  
42  -10.7138  1.06256e-14  -971.811  2.76969e-13  -3.75616  6.42863e-16  -2.92451  2.25662e-15  
43  -9.29418  -3.637e-14  -973.135  2.47584e-13  -3.69668  9.3413e-16  -2.94722  2.21773e-15  
44  -9.51237  -1.20514e-13  -973.724  2.1245e-13  -4.60606  1.44444e-14  -2.99462  2.56706e-15  
45  -9.78922  -7.20076e-14  -974.759  1.88702e-13  -5.48687  -1.69943e-14  -3.06385  2.02369e-15  
46  -11.0983  4.60366e-15  -977.223  1.61201e-13  -5.56229  2.84454e-15  -3.13137  2.04587e-15  
47  -8.97909  -2.71413e-14  -979.407  1.7074e-13  -5.60169  6.23183e-17  -3.19638  1.99367e-15  
48  -11.672  3.18474e-14  -982.212  7.60453e-14  -5.5801  -2.21848e-15  -3.2575  1.88567e-15  
49  -9.6609  5.84159e-14  -983.967  1.38167e-13  -4.65054  -2.25162e-15  -3.29233  1.78224e-15  
50  -9.27491  -5.79232e-15  -985.456  1.89652e-13  -4.66837  2.50888e-16  -3.32589  1.74489e-15  
51  -10.2437  2.55873e-16  -986.318  1.54786e-13  -4.64198  -7.89159e-15  -3.35722  1.51545e-15  
52  -10.6474  -1.34652e-14  -987.368  1.77686e-13  -3.74116  3.49483e-15  -3.36615  1.56148e-15  
53  -9.03131  -1.05222e-14  -988.094  3.48918e-13  -4.73017  -2.49073e-14  -3.39715  9.59915e-16  
54  -9.16141  1.26805e-13  -988.991  3.70178e-13  -3.72635  4.9205e-16  -3.40447  9.49518e-16  
55  -10.4337  1.49977e-14  -988.959  4.55074e-13  -2.8491  -1.00869e-16  -3.3924  9.26684e-16  
56  -10.2436  5.36153e-14  -989.633  4.21343e-13  -2.75249  2.96966e-13  -3.37878  7.22539e-15  
57  -9.28544  5.97852e-15  -990.186  4.23752e-13  -3.63854  6.72049e-15  -3.38419  7.21487e-15  
58  -10.0776  4.453e-14  -990.644  4.37034e-13  -4.62126  1.3673e-14  -3.40944  7.34667e-15  
59  -10.2906  1.74243e-15  -991.234  4.07327e-13  -4.66627  5.21633e-15  -3.43457  7.30406e-15  
60  -9.15055  -7.57741e-15  -991.942  3.81826e-13  -5.34729  -1.27338e-14  -3.47208  6.91116e-15  
61  -9.84791  3.60576e-14  -992.865  4.08898e-13  -4.63621  -2.51607e-15  -3.49447  6.72987e-15  
62  -8.97193  -1.97142e-14  -993.661  3.7779e-13  -4.71124  7.34019e-15  -3.51742  6.74138e-15  
63  -9.21217  3.24933e-14  -994.816  3.52716e-13  -4.615  8.59426e-15  -3.53775  6.7757e-15  
64  -9.4739  -1.60137e-13  -995.766  3.29609e-13  -5.56655  -5.7897e-15  -3.57464  6.54723e-15  
65  -11.0572  -9.74061e-14  -996.534  8.65587e-14  -5.53184  1.116e-14  -3.60959  6.62961e-15  
66  -8.34627  -3.56948e-14  -997.563  6.55416e-14  -5.5526  1.34424e-14  -3.64367  6.74913e-15  
67  -11.313  -3.90837e-15  -998.852  1.47291e-13  -5.59828  -1.51872e-14  -3.67737  6.37091e-15  
68  -10.6537  1.36059e-14  -1000.01  1.62141e-13  -4.67879  1.65532e-14  -3.69435  6.5435e-15  
69  -10.0463  1.77493e-14  -1000.87  1.60011e-13  -4.43261  -1.28421e-13  -3.70665  4.29409e-15  
70  -9.93122  6.46806e-15  -1001.33  1.75117e-13  -4.66414  9.74644e-16  -3.72235  4.23967e-15  
71  -9.77922  -3.34094e-14  -1001.44  1.3252e-13  -3.79322  -5.71442e-15  -3.72349  4.07912e-15  
72  -9.41195  -4.04698e-14  -1002.17  1.25757e-13  -5.5644  8.05032e-15  -3.75271  4.14215e-15  
73  -10.4635  -3.84265e-14  -1003.05  1.36955e-13  -5.54109  1.8735e-15  -3.78066  4.10671e-15  
74.0002  -10.0863  1.53259e-14  -1004.08  1.02925e-13  -5.56883  1.5322e-14  -3.80817  4.27925e-15  
75.0002  -11.4807  8.21742e-14  -1004.94  1.55452e-13  -4.64805  -2.31663e-15  -3.82089  4.17931e-15  
76.0002  -11.9692  2.28379e-14  -1006.01  1.86223e-13  -5.57737  -1.03361e-14  -3.84711  3.96266e-15  
77.0002  -10.568  1.50542e-13  -1007  1.66444e-13  -4.61066  2.97831e-15  -3.85834  3.94819e-15  
78.0002  -9.9891  3.43719e-14  -1007  1.92732e-13  -4.64651  7.68607e-16  -3.86976  3.90211e-15  
79.0002  -10.099  8.22957e-14  -1007.12  2.41274e-13  -3.70339  1.7312e-14  -3.86738  4.09368e-15  
80.0002  -10.2579  -7.03406e-14  -1007.74  2.35084e-13  -4.68536  1.34138e-14  -3.8789  4.22495e-15  
81.0002  -12.1113  1.306e-13  -1008.3  2.19719e-13  -4.65869  2.77158e-14  -3.88973  4.55121e-15  
82.0002  -9.81638  -1.80599e-15  -1008.89  2.20765e-13  -3.72996  1.5833e-14  -3.88755  4.70575e-15  
83.0002  -10.7444  -6.74634e-14  -1008.85  2.1335e-13  -2.84917  -2.64705e-15  -3.87351  4.60639e-15  
84.0002  -9.78571  4.42414e-14  -1009.4  1.81357e-13  -5.49078  -2.08389e-14  -3.89508  4.26712e-15  
85.0002  -11.4955  7.24089e-14  -1009.6  2.01448e-13  -6.1809  -1.21629e-12  -3.92515  -1.17929e-14  
86.0002  -9.30023  -1.86785e-13  -1009.51  2.09508e-13  -4.59  -3.44005e-14  -3.93379  -1.20865e-14  
87.0002  -10.19  1.01457e-13  -1009.64  1.80437e-13  -4.46535  -4.93413e-14  -3.9406  -1.25641e-14  
88.0002  -11.8917  1.17673e-13  -1009.91  2.22806e-13  -3.6066  -7.12409e-16  -3.93638  -1.24141e-14  
89.0002  -9.16404  3.01208e-14  -1009.98  2.39403e-13  -2.81443  2.02994e-15  -3.92235  -1.22335e-14  
90.0002  -9.68153  -9.81916e-14  -1010.24  1.8139e-13  -2.76761  -6.58074e-15  -3.90809  -1.21638e-14  
91.0002  -11.0617  -1.41129e-13  -1010.43  1.67776e-13  -2.70116  -3.49949e-14  -3.89338  -1.24422e-14  
92.0002  -9.88857  2.56168e-15  -1010.58  1.67131e-13  -2.79174  -1.40884e-14  -3.8801  -1.2462e-14  
93.0002  -10.0063  -6.61006e-14  -1010.73  1.56642e-13  -3.70729  -3.73447e-14  -3.87805  -1.27582e-14  
94.0002  -10.399  5.69666e-14  -1010.97  1.35318e-13  -4.60416  6.41573e-15  -3.88659  -1.25327e-14  
95.0002  -11.007  -2.22663e-14  -1011.01  1.22443e-13  -5.44707  1.15947e-13  -3.90473  -1.10387e-14  
96.0002  -11.6201  -1.08555e-13  -1011.87  5.62523e-14  -7.1541  -1.96196e-14  -3.94208  -1.11374e-14  
97.0002  -10.8895  -1.33342e-13  -1012.93  2.39947e-14  -6.34264  4.17227e-14  -3.96936  -1.05367e-14  
98.0002  -12.2042  3.52221e-15  -1013.96  -2.6705e-14  -8.00848  -1.33015e-14  -4.01475  -1.05677e-14  
99.0002  -12.9484  1.0202e-14  -1015.19  -1.05348e-14  -7.21795  -5.25112e-15  -4.05034  -1.05087e-14  
100  -10.7724  -2.44671e-14  -1015.82  -6.2737e-15  -4.56502  7.62588e-15  -4.05599  -1.03094e-14  
101  -11.0696  2.48039e-14  -1016.28  -1.30218e-14  -5.5672  -8.7678e-16  -4.07242  -1.02069e-14  
102  -10.5488  1.08945e-15  -1016.54  -4.33967e-14  -6.91359  1.57872e-13  -4.10297  -8.39955e-15  
103  -9.75879  -1.03616e-13  -1017.03  -3.16941e-14  -8.08702  -4.10247e-15  -4.14535  -8.35383e-15  
104  -9.866  2.42661e-14  -1017.35  -2.03763e-14  -7.72315  1.21377e-13  -4.18301  -6.98824e-15  
105  -11.3847  1.13704e-14  -1017.6  -8.83301e-15  -6.48255  -1.21437e-15  -4.20697  -6.9281e-15  
106  -10.8922  -7.51871e-14  -1017.78  -5.05767e-15  -6.45837  2.30537e-15  -4.23018  -6.83291e-15  
107  -10.6862  7.00027e-14  -1017.79  5.88737e-15  -6.51817  6.3443e-16  -4.25352  -6.75671e-15  
108  -11.8931  -3.03612e-14  -1018.3  1.17847e-14  -6.18943  -3.04388e-14  -4.27308  -6.99593e-15  
109  -10.4604  -1.80422e-14  -1018.89  1.70029e-14  -5.34367  -2.07655e-14  -4.28378  -7.13362e-15  
110  -10.9438  -4.9168e-14  -1019.31  3.35775e-14  -5.43034  -1.26564e-14  -4.29514  -7.1883e-15  
111  -9.0652  5.63017e-14  -1019.59  4.24464e-14  -7.23095  3.24718e-15  -4.32392  -7.08599e-15  
112  -10.8245  8.42983e-14  -1020.33  4.98693e-14  -7.23674  3.79328e-15  -4.3522  -6.98037e-15  
113  -10.8754  2.21609e-13  -1021.12  3.46231e-13  -7.23553  -8.13461e-15  -4.37992  -6.99147e-15  
114  -9.84669  1.50857e-13  -1021.41  4.3252e-13  -6.14165  -1.20469e-13  -4.3967  -8.07221e-15  
115  -10.9217  2.31057e-14  -1021.8  4.18257e-13  -5.56829  -1.0143e-15  -4.40775  -8.00562e-15  
116  -10.0057  -2.34408e-13  -1022.24  3.73112e-13  -4.65983  1.27335e-15  -4.41011  -7.9189e-15  
117  -10.7213  2.13159e-14  -1022.48  3.42287e-13  -5.49666  2.8998e-14  -4.42017  -7.57708e-15  
118  -10.448  9.62078e-14  -1022.72  3.20659e-13  -5.59613  -1.24743e-16  -4.43096  -7.50871e-15  
119  -10.8991  3.42202e-14  -1022.95  3.07213e-13  -5.56948  -4.48293e-15  -4.44131  -7.4812e-15  
120  -10.2264  3.37329e-14  -1022.83  3.10166e-13  -5.39187  -5.98851e-15  -4.44987  -7.46776e-15  
121  -10.1225  -4.23231e-14  -1023.03  2.96621e-13  -5.52854  -9.97141e-15  -4.4595  -7.49011e-15  
122  -11.1768  5.73943e-14  -1023.17  2.71123e-13  -6.43741  -9.5439e-15  -4.47701  -7.50829e-15  
123  -12.363  1.07153e-14  -1023.52  2.74837e-13  -6.43437  -2.46856e-14  -4.49418  -7.65896e-15  
124  -10.3165  -3.73328e-14  -1023.74  2.64456e-13  -5.5627  -7.07297e-16  -4.50347  -7.59851e-15  
125  -9.29862  5.85527e-14  -1023.84  2.45607e-13  -4.6736  -3.64756e-16  -4.50494  -7.53615e-15  
126  -10.624  -1.14263e-13  -1023.86  1.69608e-13  -5.59769  -9.19696e-16  -4.51428  -7.4796e-15  
127  -10.4469  -7.90243e-14  -1024.05  1.56282e-13  -5.58688  -4.27715e-17  -4.52337  -7.41658e-15  
128  -11.3305  -9.73483e-14  -1024.09  1.2029e-13  -5.52198  6.41387e-15  -4.53176  -7.30036e-15  
129  -10.2945  3.15238e-15  -1024.54  5.605e-14  -6.37358  -4.28283e-15  -4.54711  -7.27521e-15  
130  -9.38472  7.82426e-14  -1024.74  6.97324e-14  -6.35056  3.7256e-14  -4.56201  -6.90718e-15  
131  -9.89561  -1.66817e-14  -1024.77  7.88553e-14  -5.62992  -1.1437e-15  -4.57076  -6.85994e-15  
132  -10.3358  -2.54311e-15  -1024.94  8.13836e-14  -5.59166  2.30429e-15  -4.57906  -6.78544e-15  
133  -10.3697  1.76454e-14  -1025.32  7.8072e-14  -5.57657  -9.42695e-16  -4.58711  -6.73832e-15  
134  -10.5735  -1.50242e-14  -1025.51  7.48678e-14  -5.57057  5.79402e-15  -4.59498  -6.63806e-15  
135  -9.39139  -1.16537e-13  -1025.87  3.89057e-14  -5.58705  5.24351e-15  -4.60285  -6.54376e-15  
136  -10.2413  4.51356e-14  -1025.81  4.62865e-14  -5.57958  7.74086e-15  -4.61054  -6.43128e-15  
137  -9.61722  -7.68022e-15  -1026.08  4.04877e-14  -5.49182  -1.54787e-14  -4.61742  -6.50197e-15  
138  -10.242  5.2654e-14  -1026.34  4.91942e-14  -4.70831  -2.73852e-15  -4.61813  -6.47279e-15  
139  -8.88507  5.52087e-14  -1026.52  6.99052e-14  -4.66345  2.33633e-15  -4.61848  -6.40503e-15  
140  -9.60363  -1.61555e-14  -1026.74  8.94269e-14  -5.21049  -3.8607e-13  -4.623  -9.30324e-15  
141  -10.0388  -1.17896e-13  -1026.85  5.89317e-14  -5.45179  -2.24954e-14  -4.62928  -9.40318e-15  
142  -9.83483  4.99161e-14  -1026.93  5.15014e-14  -5.47606  -2.12768e-14  -4.63564  -9.49245e-15  
143  -10.008  -5.5905e-14  -1026.9  5.95146e-14  -6.46727  -1.99126e-14  -4.64931  -9.57022e-15  
144  -8.12059  -6.15079e-14  -1026.94  4.6297e-14  -5.53901  -7.0337e-15  -4.6559  -9.55143e-15  
145  -10.6624  -8.74864e-14  -1026.98  -9.39053e-15  -5.37821  -1.10876e-13  -4.66121  -1.02965e-14  
146  -10.7934  -5.49264e-14  -1027.25  -7.22287e-14  -5.59359  5.13385e-15  -4.66802  -1.01838e-14  
147  -9.75705  2.32417e-13  -1027.4  -4.11046e-14  -5.52948  -7.04746e-14  -4.67426  -1.06207e-14  
148  -10.0652  -7.80465e-14  -1027.44  2.21896e-14  -4.69881  -1.54708e-14  -4.67444  -1.06556e-14  
149  -10.7906  1.02417e-13  -1027.42  4.36929e-14  -4.65438  -4.20335e-14  -4.67429  -1.08797e-14  
150  -9.65452  1.50326e-14  -1027.46  3.40521e-14  -4.61986  -2.39337e-14  -4.67391  -1.09723e-14  
151  -9.91123  1.58579e-13  -1027.57  6.887e-14  -4.60924  1.11841e-14  -4.67345  -1.08163e-14  
152  -11.4396  -5.87902e-14  -1027.43  1.07251e-13  -5.48098  1.06891e-14  -4.6791  -1.06659e-14  
153  -11.3919  -1.24195e-14  -1027.46  6.08543e-14  -5.54526  -8.69173e-15  -4.68511  -1.06522e-14  
154  -10.9422  -2.91264e-14  -1027.44  8.36787e-14  -5.51998  -2.52469e-15  -4.69087  -1.05961e-14  
155  -10.5828  1.692e-14  -1027.42  8.97874e-14  -5.50061  2.8332e-15  -4.69642  -1.05042e-14  
156  -9.5983  -7.1293e-14  -1027.46  8.72963e-14  -5.42745  3.82032e-15  -4.70139  -1.04067e-14  
157  -10.7238  -5.37551e-14  -1027.57  7.89773e-14  -3.69523  -4.39118e-15  -4.69459  -1.03661e-14  
158  -9.3424  -6.04291e-14  -1027.54  6.79575e-14  -4.62304  -1.5556e-15  -4.69411  -1.03069e-14  
159  -10.5654  2.52388e-14  -1027.69  5.08003e-14  -4.68868  1.03762e-15  -4.69408  -1.02313e-14  
160  -10.1883  6.77504e-14  -1027.69  5.02713e-14  -4.69183  -3.1951e-15  -4.69406  -1.01847e-14  
30  -10.2917  -2.38827e-14  -952.383  -3.7957e-14  -4.66862  9.68936e-16  -3.11687  1.34009e-15  
31  -10.1111  7.51547e-14  -954.652  -1.32094e-14  -4.62576  -2.44138e-15  -3.18545  1.16821e-15  
32  -10.7203  -5.76779e-14  -957.908  4.2266e-14  -4.64181  5.45105e-16  -3.24877  1.14111e-15  
33  -10.9641  1.18081e-14  -961.943  3.45201e-14  -3.74809  -2.13599e-15  -3.26958  1.00457e-15  
34  -8.88536  -5.392e-15  -964.42  7.1925e-14  -4.35775  1.05776e-13  -3.3131  5.19542e-15  
35  -9.70592  -3.28962e-16  -966.962  3.771e-14  -4.60798  3.34537e-15  -3.36291  5.12426e-15  
36  -10.4028  -6.84047e-15  -970.165  5.49591e-14  -3.72369  -2.52915e-16  -3.37627  4.92511e-15  
37  -11.1867  4.07258e-14  -972.035  4.1766e-14  -3.345  6.97724e-14  -3.37515  7.24108e-15  
38  -9.6805  1.52709e-14  -974.313  4.68191e-14  -3.7645  -2.89702e-15  -3.38858  6.89149e-15  
39  -9.30507  9.51174e-14  -976.197  9.86224e-14  -4.14236  1.62229e-14  -3.4137  7.20254e-15  
40  -11.2413  1.46233e-14  -978.465  5.08745e-14  -2.84732  2.06364e-15  -3.39543  7.03677e-15  
41  -11.0659  -3.63089e-14  -980.59  8.63974e-14  -4.59175  6.99049e-15  -3.43282  7.03532e-15  
42  -10.454  -2.33025e-14  -982.374  1.27795e-13  -4.64892  1.47313e-15  -3.46967  6.86677e-15  
43  -10.9081  4.16169e-14  -982.412  1.66222e-13  -4.50222  -2.40638e-15  -3.50004  6.59403e-15  
44  -10.6849  -1.36095e-14  -983.401  1.67024e-13  -5.45471  4.97962e-15  -3.55589  6.5479e-15  
45  -10.2078  -1.9545e-14  -985.067  2.12114e-13  -4.6345  2.95137e-15  -3.58585  6.448e-15  
46  -10.3343  7.62128e-14  -986.465  2.79862e-13  -4.60847  -1.22507e-15  -3.61349  6.24062e-15  
47  -10.8314  -4.42158e-16  -987.001  2.373e-13  -4.68302  4.86286e-16  -3.64163  6.08919e-15  
48  -10.4868  -7.0463e-14  -987.66  1.74602e-13  -4.7113  7.35096e-16  -3.66906  5.95191e-15  
49  -9.74592  -2.64535e-14  -988.647  1.9971e-13  -4.67754  1.5624e-15  -3.69427  5.84217e-15  
50  -9.00596  1.62389e-14  -988.943  1.60738e-13  -4.6638  4.94185e-15  -3.71792  5.82021e-15  
51  -9.95535  -7.88651e-14  -989.726  1.92018e-13  -5.53848  1.34855e-15  -3.76127  5.71374e-15  
52  -9.33093  3.56176e-14  -990.903  1.75615e-13  -5.56144  -2.11131e-15  -3.80313  5.53176e-15  
53  -8.95645  -4.1928e-14  -991.644  1.9638e-13  -5.62055  4.20317e-15  -3.84444  5.50157e-15  
54  -10.5689  1.34339e-13  -993.601  5.3454e-13  -6.54376  -7.45047e-15  -3.90442  5.21374e-15  
55  -10.9767  -3.06887e-14  -994.582  5.68656e-13  -6.52404  -4.53918e-15  -3.96137  5.00172e-15  
56  -11.6876  -7.69327e-14  -996.936  5.21343e-13  -7.36804  -1.19099e-13  -4.03385  2.36129e-15  
57  -11.2287  9.03457e-15  -998.62  5.05332e-13  -6.51186  1.9684e-15  -4.08548  2.3531e-15  
58  -11.074  -6.18129e-14  -1000.18  3.99844e-13  -6.49648  8.26832e-15  -4.13468  2.47382e-15  
59  -10.7806  -1.36827e-13  -1002.27  3.46585e-13  -5.5994  2.75295e-15  -4.16397  2.47941e-15  
60  -9.43656  2.29422e-15  -1003.68  2.93137e-13  -5.61327  2.20215e-17  -4.19239  2.43122e-15  
61  -10.488  -1.00114e-13  -1005.13  2.98544e-13  -6.52726  2.2645e-15  -4.23729  2.42802e-15  
62  -9.78082  9.23198e-15  -1006.38  4.20898e-13  -5.5559  3.07091e-14  -4.26217  2.96162e-15  
63  -10.564  1.72936e-14  -1007.68  4.92434e-13  -7.16589  8.50139e-15  -4.31595  3.06421e-15  
64  -11.4988  5.36232e-15  -1009.24  4.13061e-13  -7.3293  6.94332e-15  -4.37073  3.13474e-15  
65  -11.3885  1.23216e-14  -1010.57  3.96008e-13  -8.06798  6.81024e-14  -4.43676  4.29488e-15  
66  -10.4439  -4.94557e-14  -1011.18  4.32607e-13  -6.34431  9.81388e-15  -4.47022  4.3917e-15  
67  -11.2452  2.28705e-14  -1012.36  4.41645e-13  -6.32668  -2.56909e-14  -4.50223  3.87304e-15  
68  -9.59221  1.59014e-13  -1013.24  4.22631e-13  -6.43632  -2.15382e-14  -4.53501  3.44234e-15  
69  -10.4708  -6.64476e-15  -1013.77  3.74227e-13  -5.4654  -9.42752e-16  -4.55052  3.36925e-15  
70  -11.2708  -6.1407e-14  -1014.47  2.64745e-13  -5.5839  3.32999e-15  -4.56746  3.36861e-15  
71  -10.6786  -6.18882e-14  -1015.62  2.38735e-13  -6.46647  -1.25352e-14  -4.59809  3.11209e-15  
72  -9.00351  4.31869e-13  -1016.42  3.22234e-13  -6.43064  -4.00197e-14  -4.62718  2.42746e-15  
73  -10.4524  -1.05351e-13  -1016.88  4.74588e-13  -6.47312  -1.1896e-14  -4.65602  2.20366e-15  
74.0002  -10.9483  3.03611e-14  -1017.14  4.40762e-13  -6.51291  -1.38787e-14  -4.68459  1.95624e-15  
75.0002  -10.3033  -7.13856e-14  -1017.74  4.60773e-13  -8.27  -2.11379e-14  -4.73891  1.60633e-15  
76.0002  -12.2751  -1.78832e-13  -1019.2  3.74552e-13  -7.29274  -4.62762e-14  -4.77703  8.91663e-16  
77.0002  -11.1773  4.37512e-14  -1020.76  3.33393e-13  -5.96183  7.69559e-13  -4.79445  1.21956e-14  
78.0002  -11.6734  1.26911e-13  -1021.66  6.86186e-13  -6.32994  5.31431e-14  -4.8167  1.2789e-14  
79.0002  -10.6892  -1.91261e-13  -1022.62  5.66222e-13  -6.19857  1.14839e-12  -4.83645  2.90119e-14  
80.0002  -11.1356  -2.74925e-14  -1022.57  6.43176e-13  -6.38325  1.43023e-14  -4.85823  2.88047e-14  
81.0002  -10.8861  2.39358e-13  -1023.23  6.39639e-13  -7.1048  -3.74312e-12  -4.88943  -2.35831e-14  
82.0002  -11.3209  7.69432e-14  -1024.15  6.54667e-13  -6.44896  4.88313e-15  -4.9108  -2.31932e-14  
83.0002  -10.8674  1.01105e-13  -1024.64  6.16797e-13  -6.43717  3.59228e-14  -4.93142  -2.23943e-14  
84.0002  -10.964  1.02302e-14  -1025.27  4.13021e-13  -6.44517  1.40282e-14  -4.95161  -2.19087e-14  
85.0002  -11.9146  -2.52455e-13  -1026.44  2.15207e-13  -6.39646  -7.46412e-14  -4.97062  -2.26025e-14  
86.0002  -10.7387  3.8874e-13  -1026.99  2.29988e-13  -6.51912  -3.07383e-14  -4.99073  -2.27082e-14  
87.0002  -11.8178  4.0728e-13  -1028.15  1.59391e-12  -6.42783  7.41667e-13  -5.00915  -1.29085e-14  
88.0002  -9.22887  2.0752e-13  -1028.82  2.22e-12  -6.45373  2.63987e-13  -5.02744  -9.40351e-15  
89.0002  -11.6785  -3.82397e-13  -1029.2  2.20458e-12  -6.39771  4.87072e-14  -5.04457  -8.67713e-15  
90.0002  -9.97546  -3.19001e-13  -1029.91  2.02541e-12  -8.08208  -2.04313e-13  -5.08207  -1.10924e-14  
91.0002  -11.1789  -2.09653e-12  -1031.06  1.4933e-12  -7.23437  5.32082e-13  -5.10831  -4.46831e-15  
92.0002  -11.0479  -2.69432e-12  -1032.06  -2.67222e-13  -6.49858  -1.01412e-12  -5.12506  -1.66327e-14  
93.0002  -11.1324  -1.16187e-12  -1032.6  -2.67503e-13  -6.39804  -6.27222e-13  -5.14022  -2.39017e-14  
94.0002  -10.7914  -4.47058e-13  -1032.76  -6.15305e-13  -5.36561  2.17207e-12  -5.14287  1.93336e-15  
95.0002  -11.0974  -2.41441e-12  -1033.36  -1.83511e-12  -5.354  7.64738e-12  -5.14533  9.08339e-14  
96.0002  -12.0361  -5.90328e-12  -1033.71  -7.46587e-12  -4.67009  1.298e-13  -5.13986  9.12818e-14  
97.0002  -9.30181  -3.85523e-12  -1033.72  -9.07582e-12  -5.52714  3.71447e-13  -5.14426  9.44655e-14  
98.0002  -8.15051  2.16449e-12  -1033.41  -1.03485e-11  -5.54044  -7.00876e-14  -5.14872  9.26166e-14  
99.0002  -10.083  8.73132e-13  -1033.53  -1.04269e-11  -5.58768  5.90245e-14  -5.15359  9.22433e-14  
100  -11.1263  -2.00912e-12  -1033.38  -1.0723e-11  -5.6192  -2.80359e-13  -5.15871  8.81488e-14  
101  -10.2091  3.05311e-12  -1033.5  -1.37406e-11  -6.42628  -3.74894e-12  -5.17249  4.64414e-14  
102  -10.1272  -2.69525e-12  -1033.9  -1.48217e-11  -5.6616  -1.85524e-14  -5.17775  4.57425e-14  
103  -9.59609  -1.79228e-12  -1033.66  -1.52248e-11  -5.6514  7.29008e-14  -5.18279  4.60314e-14  
104  -11.2107  1.57213e-12  -1033.5  -1.15579e-11  -5.62515  6.15741e-13  -5.18744  5.20284e-14  
105  -10.7527  3.93933e-12  -1033.39  -1.30739e-11  -5.61629  5.53007e-13  -5.19191  5.72469e-14  
106  -10.7501  4.90776e-12  -1033.53  -9.64993e-12  -5.59589  7.13358e-13  -5.19607  6.40109e-14  
107  -10.1844  -1.07194e-11  -1033.71  -5.51458e-12  -4.69275  -5.14048e-13  -5.19094  5.81124e-14  
108  -9.15434  -8.72313e-13  -1033.67  -1.1333e-11  -4.67111  -1.30647e-12  -5.18569  4.43287e-14  
109  -9.44217  9.35446e-12  -1033.22  -1.61907e-11  -3.67946  -1.94236e-12  -5.17063  2.44618e-14  
110  -9.93579  3.91761e-12  -1033.06  -6.65578e-12  -2.76771  1.00908e-12  -5.14683  3.42105e-14  
111  -11.2421  1.15557e-11  -1033.29  -5.92083e-12  -4.5105  2.39753e-11  -5.1406  2.68927e-13  
112  -9.81736  -5.12735e-11  -1033.55  -9.15687e-12  -7.11991  -4.72143e-11  -5.15981  -1.92075e-13  
113  -12.0813  -1.48865e-11  -1033.66  -8.96524e-12  -8.04572  -9.24256e-11  -5.18756  -1.07894e-12  
114  -9.24263  8.21168e-11  -1034.31  -7.11544e-13  -6.26941  -2.09562e-10  -5.19786  -3.06449e-12  
115  -10.3256  -1.57486e-11  -1034.61  7.06541e-12  -4.68936  -3.8719e-12  -5.19307  -3.07211e-12  
116  -11.2776  8.2041e-11  -1034.9  9.67618e-12  -6.04193  -1.05913e-09  -5.201  -1.29418e-11  
117  -9.89398  -1.06891e-11  -1034.98  1.12244e-10  -5.5538  -6.06383e-11  -5.20427  -1.33835e-11  
118  -11.1041  9.65014e-11  -1035.24  1.01375e-10  -4.72164  1.5517e-12  -5.19984  -1.32464e-11  
119  -11.8405  7.56605e-11  -1035.34  9.36535e-11  -5.51676  -2.39105e-11  -5.20272  -1.33434e-11  
120  -10.1613  1.78863e-12  -1035.22  7.00676e-11  -5.47997  -2.56406e-11  -5.20522  -1.34542e-11  
121  -10.5288  -1.15564e-10  -1035.3  1.91797e-11  -5.50856  1.1589e-09  -5.20793  -2.98671e-12  
122  -9.99181  7.39106e-11  -1035.41  -8.40955e-11  -6.50161  1.87415e-11  -5.21938  -2.79442e-12  
123  -10.4483  7.38477e-11  -1035.73  1.44718e-11  -6.495  -1.90436e-11  -5.23056  -2.93696e-12  
124  -10.1041  4.43553e-12  -1035.79  -6.518e-11  -7.29343  -1.14038e-11  -5.2485  -3.01058e-12  
125  -10.6833  1.29798e-10  -1036.13  -1.3211e-10  -7.39112  2.23792e-12  -5.26697  -2.96534e-12  
126  -10.3368  8.44041e-11  -1036.27  -1.10142e-10  -7.3685  8.21192e-11  -5.28494  -2.23812e-12  
127  -10.3869  3.7277e-10  -1036.49  -1.00319e-10  -6.42585  9.61981e-10  -5.2946  5.93323e-12  
128  -10.5675  8.78078e-10  -1036.71  2.37062e-10  -4.66967  -1.10625e-10  -5.28935  4.95375e-12  
30  -11.0419  -3.28038e-14  -942.898  2.57139e-13  -4.57044  -5.78649e-15  -3.10653  3.02607e-15  
31  -9.47973  -1.4569e-14  -946.07  2.36513e-13  -3.74722  -3.76606e-15  -3.13565  2.71734e-15  
32  -10.3666  3.87272e-13  -949.867  5.15388e-13  -3.75256  2.38425e-15  -3.16247  2.70285e-15  
33  -10.0143  -2.26091e-13  -954.48  4.2513e-13  -4.70745  -3.28428e-15  -3.22685  2.45339e-15  
34  -10.4365  -1.04485e-14  -957.875  -3.84502e-13  -4.71177  1.63497e-14  -3.28625  3.00924e-15  
35  -10.0068  -1.63805e-13  -960.46  -6.76851e-13  -4.6916  2.49549e-14  -3.3403  3.85331e-15  
36  -9.42744  -2.49617e-14  -963.491  -8.38195e-13  -5.52245  2.11224e-14  -3.42112  4.4929e-15  
37  -10.5419  -3.26702e-13  -966.225  -8.04715e-13  -3.75011  -7.90098e-14  -3.43287  1.51066e-15  
38  -9.16614  -1.14262e-13  -968.341  -1.86611e-12  -4.71329  1.71852e-14  -3.47702  2.05116e-15  
39  -9.9496  7.40842e-14  -971.795  -1.49852e-12  -6.47405  2.67712e-14  -3.57692  2.87517e-15  
40  -10.8033  -4.83129e-14  -974.99  -1.20502e-12  -5.61156  -1.34129e-14  -3.64255  2.34974e-15  
41  -10.4645  2.47317e-13  -977.577  -1.10147e-12  -6.48556  -1.49657e-14  -3.7314  1.80864e-15  
42  -9.66173  3.79389e-14  -980.102  -1.03472e-12  -5.61794  -3.6902e-14  -3.78857  6.35587e-16  
43  -10.7733  4.01289e-13  -982.008  -6.19819e-14  -3.8207  -7.91557e-15  -3.78951  3.84083e-16  
44  -10.169  1.61797e-13  -984.129  3.59329e-14  -5.57883  2.40497e-14  -3.84064  1.06024e-15  
45  -9.89596  -5.08758e-13  -985.732  -3.19642e-13  -4.73798  1.94683e-14  -3.86556  1.57158e-15  
46  -11.1984  4.09176e-13  -987.274  -1.15784e-12  -4.73926  3.91132e-14  -3.88917  2.58622e-15  
47  -10.4105  -3.84276e-13  -988.054  -1.68108e-12  -6.05326  2.45721e-11  -3.94612  6.49153e-13  
48  -9.12673  -4.67593e-13  -989.455  -1.86508e-12  -7.34143  -7.90344e-13  -4.03318  6.12243e-13  
49  -10.1644  2.588e-14  -991.451  -1.79533e-12  -7.25438  3.97239e-13  -4.11371  6.06868e-13  
50  -10.6599  -2.22405e-13  -993.529  -1.58785e-12  -7.18851  3.43046e-12  -4.18871  6.75736e-13  
51  -11.1981  3.27166e-13  -995.051  -2.1394e-12  -7.07344  -3.63381e-13  -4.25739  6.50995e-13  
52  -10.0495  -1.93705e-13  -996.473  -1.51711e-12  -6.48587  1.12783e-13  -4.30922  6.38479e-13  
53  -11.3625  4.06681e-13  -997.663  -1.4413e-12  -6.45211  1.13762e-13  -4.35792  6.26553e-13  
54  -9.5625  2.7562e-13  -999.269  -1.47796e-12  -7.24856  -6.3687e-13  -4.42216  5.98477e-13  
55  -10.0747  1.00719e-12  -1001.02  -1.84116e-12  -7.29549  -9.41883e-13  -4.48462  5.64991e-13  
56  -10.8176  4.91686e-13  -1003.77  -2.85787e-12  -6.35218  1.50972e-12  -4.52436  5.85092e-13  
57  -10.5056  -3.31494e-12  -1005.79  -3.16978e-12  -7.07453  -2.87713e-12  -4.57748  5.12962e-13  
58  -10.7693  -2.81828e-12  -1007.68  -6.48024e-12  -6.41992  1.01184e-12  -4.61508  5.23143e-13  
59  -11.0353  2.93087e-13  -1009.38  -7.87083e-12  -7.22585  -2.01237e-13  -4.6673  5.08656e-13  
60  -10.6899  4.46963e-14  -1010.74  -8.14875e-12  -4.46655  9.65348e-13  -4.66336  5.1761e-13  
61  -10.7185  2.6931e-11  -1011.92  2.30165e-11  -5.45393  -6.76593e-13  -4.67857  4.94645e-13  
62  -9.9478  -1.67903e-11  -1012.86  -2.84585e-12  -5.39916  -2.30006e-11  -4.69216  5.13381e-14  
63  -11.1545  3.72064e-11  -1014.37  -5.52269e-12  -5.29583  -1.70152e-10  -4.70334  -3.10057e-12  
64  -10.2415  2.04103e-11  -1015.94  -1.31428e-11  -5.5173  -2.59901e-12  -4.71814  -3.09145e-12  
65  -10.7612  -1.5435e-11  -1016.96  -1.63278e-11  -7.25531  2.65996e-11  -4.76345  -2.56126e-12  
66  -10.4757  5.69022e-11  -1017.54  -6.16214e-13  -6.32032  4.19143e-10  -4.79076  4.83706e-12  
67  -10.6268  1.00836e-11  -1018.45  -1.19831e-11  -5.49144  3.71007e-11  -4.80284  5.39333e-12  
68  -10.7457  4.08884e-11  -1019.65  1.94308e-11  -7.11529  -1.70621e-10  -4.84204  2.41004e-12  
69  -10.0798  4.01069e-10  -1020.78  1.30373e-10  -7.25211  7.106e-11  -4.8822  3.5542e-12  
70  -10.4378  -1.87213e-10  -1021.39  3.1869e-10  -4.68685  -1.39594e-10  -4.879  1.20751e-12  
71  -10.7203  2.25618e-10  -1021.6  2.85824e-10  -6.34867  -4.76156e-11  -4.90271  4.20042e-13  
72  -11.379  1.2154e-10  -1022.12  5.29284e-10  -4.70254  -5.49007e-11  -4.89953  -4.58065e-13  
73  -10.8776  9.61993e-10  -1022.46  8.80304e-10  -5.45795  3.08693e-10  -4.90825  4.37242e-12  
74.0002  -10.8153  2.15244e-09  -1023  3.70024e-09  -4.62931  -1.78283e-10  -4.90396  1.56233e-12  
75.0002  -10.5105  -1.10562e-10  -1023.24  4.25886e-09  -4.50767  5.23964e-10  -4.89796  9.47751e-12  
76.0002  -9.98577  3.45592e-10  -1023.66  4.44299e-09  -5.44452  -8.09587e-11  -4.90612  8.12772e-12  
77.0002  -10.637  2.97238e-10  -1024.3  4.72226e-09  -5.49501  8.78785e-11  -4.91478  9.30053e-12  
78.0002  -12.1177  8.47948e-10  -1024.96  5.50353e-09  -6.32937  -1.35979e-09  -4.93528  -1.05413e-11  
79.0002  -11.1017  6.42409e-10  -1026.14  6.28462e-09  -4.62174  1.29045e-09  -4.9308  8.04434e-12  
80.0002  -10.807  3.81289e-10  -1026.66  6.24665e-09  -4.58778  -4.19256e-10  -4.92597  2.02602e-12  
81.0002  -11.2922  -1.98306e-09  -1027.22  4.72161e-09  -5.44965  -6.30389e-09  -4.93324  -8.55562e-11  
82.0002  -10.4456  -2.03444e-09  -1027.5  4.78127e-10  -5.50354  4.49686e-10  -4.94105  -7.82241e-11  
83.0002  -10.0059  -2.7374e-09  -1028  -1.99135e-09  -5.59424  -4.27101e-07  -4.94988  -5.8488e-09  
84.0002  -8.9134  6.05257e-10  -1028.39  -4.48604e-09  -6.40485  9.64998e-10  -4.96928  -5.75795e-09  
85.0002  -11.186  -6.11338e-09  -1028.84  -4.55599e-09  -5.53885  -9.9773e-10  -4.97677  -5.69532e-09  
86.0002  -10.2975  1.111e-08  -1029.3  -1.91101e-08  -2.83516  3.10492e-10  -4.94896  -5.61732e-09  
87.0002  -10.7883  -5.63192e-09  -1029.44  -4.1407e-08  -4.60955  -6.29263e-09  -4.94461  -5.62598e-09  
88.0002  -10.5264  -9.19045e-09  -1029.44  -5.58323e-08  -3.78318  -2.20903e-09  -4.92991  -5.58273e-09  
89.0002  -11.0274  -2.21208e-08  -1029.81  -6.82347e-08  -5.53188  -1.19639e-08  -4.93743  -5.66249e-09  
90.0002  -9.66899  -2.13527e-08  -1030.35  -7.92355e-08  -6.2078  7.99076e-08  -4.95312  -4.60607e-09  
91.0002  -10.5257  -1.35922e-07  -1030.53  -1.36092e-07  -4.58893  -3.71953e-08  -4.94867  -5.0035e-09  
92.0002  -10.4151  -2.50086e-09  -1030.81  -2.09167e-07  -5.52383  2.70298e-08  -4.9556  -4.61755e-09  
93.0002  -10.5951  -5.64269e-08  -1031  -2.41414e-07  -6.53149  -3.80992e-08  -4.97436  -5.01615e-09  
94.0002  -10.1882  -1.31141e-07  -1031.16  -3.03594e-07  -6.53843  -2.98755e-08  -4.99277  -5.30861e-09  
95.0002  -10.9193  -2.54079e-09  -1031.78  -2.82504e-07  -6.51244  1.90172e-08  -5.01044  -5.02575e-09  
96.0002  -11.1495  -4.1221e-08  -1032.19  -3.09624e-07  -6.39896  2.16049e-08  -5.0264  -4.71965e-09  
97.0002  -9.32296  -4.89892e-09  -1032.44  -2.2947e-07  -5.57084  4.79293e-08  -5.03258  -4.12137e-09  
98.0002  -10.0101  6.54212e-07  -1032.35  3.83809e-08  -4.6737  5.52057e-09  -5.02855  -4.01303e-09  
99.0002  -11.3384  2.33316e-07  -1032.67  2.30397e-07  -4.51887  -2.10626e-07  -5.02289  -6.30873e-09  
100  -9.84041  -2.31446e-07  -1032.88  3.29149e-07  -5.54639  7.66443e-08  -5.02864  -5.39716e-09  
101  -10.8371  -2.29691e-07  -1032.82  3.41413e-07  -5.5226  1.84344e-07  -5.03401  -3.33475e-09  
102  -9.20362  -9.28764e-08  -1032.63  4.21366e-07  -5.44556  8.66078e-09  -5.03843  -3.20577e-09  
103  -10.1568  2.14733e-08  -1032.38  4.95943e-07  -5.45798  1.31554e-07  -5.0429  -1.77215e-09  
104  -10.2622  -3.99735e-07  -1032.37  5.37069e-07  -3.78967  3.97311e-08  -5.02971  -1.33528e-09  
105  -9.71407  5.95093e-07  -1032.25  3.82074e-07  -3.78463  2.80338e-08  -5.01674  -1.02935e-09  
106  -8.58379  -1.79007e-07  -1032.04  5.21576e-07  -3.81023  -3.40105e-09  -5.0043  -1.0538e-09  
107  -9.32753  -5.94235e-07  -1031.7  2.41564e-07  -3.79691  5.75818e-09  -4.99198  -9.84291e-10  
108  -10.6439  -6.09264e-07  -1031.42  6.13528e-07  -3.80275  5.37598e-08  -4.97997  -4.31321e-10  
109  -10.791  -5.8253e-08  -1031.55  4.30786e-07  -4.54573  9.12607e-06  -4.97562  9.08337e-08  
110  -9.87222  -2.65964e-06  -1031.13  -1.76448e-07  -3.72406  2.75928e-07  -4.96323  9.26663e-08  
111  -9.35233  -4.69936e-06  -1030.86  -1.72242e-06  -3.72247  8.0291e-07  -4.95107  9.96295e-08  
30  -10.7366  6.29002e-14  -938.164  5.79517e-14  -5.59268  5.68369e-16  -2.6497  1.15608e-15  
31  -10.0034  1.43112e-14  -944.291  2.7066e-13  -6.47585  6.08827e-16  -2.82362  1.1312e-15  
32  -9.98455  6.5482e-14  -949.194  8.80573e-13  -5.49328  -4.59609e-15  -2.93969  8.82191e-16  
33  -10.8447  -1.06586e-14  -954.531  8.34652e-13  -5.99139  1.09227e-13  -3.06684  5.39657e-15  
34  -11.0096  -1.33568e-13  -958.435  6.8926e-13  -6.3405  9.46946e-15  -3.19779  5.55949e-15  
35  -9.83346  -2.30151e-14  -962.091  5.27516e-13  -6.34547  1.33568e-14  -3.31885  5.85939e-15  
36  -10.6088  -1.24415e-14  -965.834  4.84991e-13  -6.44558  -1.42784e-15  -3.43466  5.58949e-15  
37  -9.56064  -2.99269e-14  -968.285  4.5091e-13  -6.33067  3.24067e-16  -3.53809  5.40144e-15  
38  -10.212  -1.31872e-15  -971.315  3.87103e-13  -4.65826  -4.40081e-15  -3.57671  5.06343e-15  
39  -10.7907  1.74142e-14  -973.367  3.40599e-13  -5.52227  3.31369e-15  -3.64157  5.0051e-15  
40  -10.5155  -6.07776e-15  -976.057  3.23686e-13  -5.56711  -4.55654e-16  -3.70368  4.82895e-15  
41  -9.02102  -5.99006e-15  -978.998  3.09673e-13  -6.42102  8.81472e-16  -3.7886  4.70559e-15  
42  -10.363  -3.59938e-14  -980.416  2.87318e-13  -4.67413  -1.12665e-15  -3.81543  4.52886e-15  
43  -10.4512  -5.38972e-14  -982.763  2.95261e-13  -5.59868  8.15422e-15  -3.86788  4.63549e-15  
44  -10.3306  3.3399e-14  -984.218  3.17265e-13  -5.66314  -2.4365e-16  -3.91917  4.49608e-15  
45  -11.2437  3.10859e-14  -986.494  3.52507e-13  -5.65481  6.55427e-16  -3.96739  4.3894e-15  
46  -10.0728  -4.47228e-14  -988.312  3.76944e-13  -6.49362  -5.07546e-16  -4.03566  4.25705e-15  
47  -8.57269  2.769e-14  -989.579  2.97942e-13  -4.65105  3.36039e-16  -4.05186  4.15386e-15  
48  -8.90762  1.37694e-13  -990.661  3.27234e-13  -3.81339  -1.2194e-15  -4.04574  4.01609e-15  
49  -10.3478  -2.89776e-14  -992.119  3.67732e-13  -3.78774  -6.1869e-16  -4.03929  3.90022e-15  
50  -10.5146  -1.70922e-14  -992.903  4.01341e-13  -3.74509  -1.79545e-15  -4.03212  3.7613e-15  
51  -10.8408  2.01339e-14  -993.557  4.10722e-13  -3.74605  2.53173e-16  -4.02531  3.67777e-15  
52  -9.90906  -5.40863e-14  -994.45  4.06804e-13  -3.73947  1.46781e-15  -4.01866  3.62638e-15  
53  -10.2565  1.31796e-14  -994.947  4.13793e-13  -4.55947  -1.87045e-15  -4.03095  3.50145e-15  
54  -10.6135  1.1191e-14  -995.43  4.00534e-13  -4.61471  8.43875e-15  -4.04392  3.61117e-15  
55  -9.59673  -9.29218e-15  -995.733  3.57776e-13  -3.77115  2.83272e-15  -4.03799  3.59425e-15  
56  -10.3261  -5.21306e-15  -995.624  3.41311e-13  -3.78797  3.52601e-16  -4.03267  3.52527e-15  
57  -9.75287  -3.32768e-14  -995.42  3.36659e-13  -4.68388  -1.54312e-15  -4.04624  3.41968e-15  
58  -11.0947  -1.77637e-14  -996.126  3.01436e-13  -4.67323  -1.72852e-15  -4.05903  3.31462e-15  
59  -9.92474  -8.0064e-14  -996.23  2.73602e-13  -4.68947  -3.02505e-15  -4.07164  3.18782e-15  
60  -10.3759  -3.10965e-14  -996.493  2.66937e-13  -4.66669  -1.72418e-15  -4.08331  3.09151e-15  
61  -9.3112  5.05782e-14  -996.975  2.35228e-13  -4.68052  2.02445e-16  -4.0948  3.03595e-15  
62  -11.3369  5.58084e-14  -997.516  2.33839e-13  -5.63725  -3.11707e-15  -4.1239  2.91986e-15  
63  -10.4937  -4.3698e-14  -998.684  2.01203e-13  -4.62869  1.50984e-14  -4.13325  3.14538e-15  
64  -10.6923  -1.18004e-12  -1000.17  -2.51442e-13  -5.48658  -1.18279e-12  -4.15785  -1.8417e-14  
65  -10.6889  1.02007e-14  -1001.45  -2.6768e-12  -7.205  2.56527e-12  -4.21227  2.77202e-14  
66  -10.8303  -8.4173e-13  -1002.91  -2.15986e-12  -6.49612  3.55793e-13  -4.25233  3.34759e-14  
67  -11.6197  1.49373e-12  -1004.3  -3.40506e-12  -7.1577  1.42285e-13  -4.30243  3.53519e-14  
68  -11.4707  -1.8493e-12  -1006.33  -2.07562e-12  -7.97244  -1.63564e-12  -4.36463  7.03003e-15  
69  -10.5273  2.40743e-12  -1007.52  -1.92186e-12  -7.18134  -2.02612e-13  -4.41158  3.536e-15  
70  -11.1189  -1.05111e-12  -1009.28  -2.04251e-12  -7.2148  8.73569e-13  -4.45753  1.77988e-14  
71  -11.7031  -3.60634e-12  -1010.79  -5.61884e-12  -6.33525  -8.17344e-13  -4.48782  4.32879e-15  
72  -12.0883  -5.39181e-12  -1012.14  -6.14365e-12  -5.48815  -1.91147e-12  -4.50369  -2.60807e-14  
73  -11.1661  6.83429e-12  -1013.06  -3.88766e-12  -6.40767  6.4865e-12  -4.53344  7.56783e-14  
74.0002  -10.9011  -1.40612e-12  -1013.02  3.28979e-12  -6.05537  -1.38245e-12  -4.55686  5.32455e-14  
75.0002  -10.2624  2.87065e-12  -1014.13  6.69857e-12  -5.5588  1.52911e-12  -4.57204  7.56071e-14  
76.0002  -10.7004  7.34776e-12  -1014.6  7.46525e-12  -7.8404  4.8873e-11  -4.62082  8.03927e-13  
77.0002  -11.283  7.09201e-12  -1015.44  1.55756e-11  -5.40627  8.75046e-12  -4.63237  9.20788e-13  
78.0002  -10.5272  -1.76821e-11  -1016.02  1.83918e-11  -7.19222  5.39291e-12  -4.66947  9.85601e-13  
79.0002  -11.3373  -4.29347e-11  -1017.07  -3.18743e-12  -6.47325  5.19979e-12  -4.69524  1.0458e-12  
80.0002  -10.7617  -1.92569e-11  -1017.41  -2.5672e-11  -4.68512  1.91282e-12  -4.6951  1.05802e-12  
81.0002  -9.23651  6.30707e-12  -1017.82  -3.12464e-11  -5.60673  -5.95331e-13  -4.70776  1.03505e-12  
82.0002  -11.2407  4.86172e-12  -1018.09  -2.19689e-11  -6.38324  -2.79398e-11  -4.73071  6.38137e-13  
83.0002  -9.49767  4.30344e-11  -1018.68  -2.19123e-11  -5.58349  -1.49111e-12  -4.74223  6.09363e-13  
84.0002  -10.0746  -1.36065e-11  -1019.36  -1.39695e-11  -5.60665  -9.57691e-12  -4.75376  4.73547e-13  
85.0002  -9.433  -8.07777e-12  -1019.57  -2.25168e-11  -4.67767  -4.19837e-12  -4.75276  4.12074e-13  
86.0002  -11.2014  -3.06729e-11  -1020.03  -4.58198e-11  -4.67111  4.11799e-12  -4.7517  4.60203e-13  
87.0002  -10.8336  3.03146e-11  -1020.81  -4.05974e-11  -6.32123  8.4993e-11  -4.77182  1.54396e-12  
88.0002  -9.20316  -4.29224e-12  -1021.24  -3.92321e-11  -5.92616  -8.98365e-10  -4.78643  -9.8473e-12  
89.0002  -10.9928  8.92598e-11  -1021.87  -3.09818e-11  -5.46896  6.22617e-11  -4.79496  -8.94593e-12  
90.0002  -10.9958  -2.3885e-10  -1022.17  -3.83175e-11  -5.59645  -8.42437e-12  -4.80486  -8.9395e-12  
91.0002  -10.0659  -4.24539e-11  -1022.5  -2.12965e-10  -5.63684  2.57814e-11  -4.815  -8.51607e-12  
92.0002  -10.307  -2.14009e-10  -1022.51  -2.52217e-10  -6.37903  7.50858e-11  -4.83385  -7.50882e-12  
93.0002  -9.91441  -2.98209e-11  -1022.5  -2.44842e-10  -6.37571  5.96535e-11  -4.8522  -6.70927e-12  
94.0002  -10.0373  -2.20353e-11  -1022.59  -2.22101e-10  -6.47155  -5.95973e-11  -4.87125  -7.33148e-12  
95.0002  -11.0652  1.85745e-10  -1023.01  -6.53623e-11  -7.27178  4.6487e-11  -4.89917  -6.70568e-12  
96.0002  -12.3641  -5.55808e-11  -1023.97  2.04206e-10  -8.998  4.42251e-10  -4.94628  -1.54526e-12  
97.0002  -10.7232  3.16844e-10  -1024.8  1.00497e-10  -8.9483  -7.31142e-10  -4.99176  -9.83613e-12  
98.0002  -11.572  4.88576e-10  -1025.68  1.93653e-10  -6.49262  1.4036e-09  -5.00862  6.04519e-12  
99.0002  -10.8845  1.25897e-09  -1026.67  7.55562e-10  -8.89156  2.22742e-11  -5.05177  6.22551e-12  
100  -10.8306  6.59719e-10  -1027.46  1.96695e-09  -7.38439  -1.20491e-10  -5.0774  4.83303e-12  
101  -10.817  -1.06176e-09  -1028.34  2.38771e-09  -8.85492  -6.57415e-09  -5.11846  -6.66777e-11  
102  -11.8419  -6.48059e-09  -1029.54  -2.9525e-09  -9.84511  -1.07125e-09  -5.16928  -7.74795e-11  
103  -10.5139  2.59636e-09  -1030.23  -5.82038e-09  -8.02419  -3.33082e-09  -5.19965  -1.1209e-10  
104  -10.8789  -5.10973e-11  -1030.68  -6.49167e-09  -7.08665  1.92173e-09  -5.21952  -9.0681e-11  
105  -11.8834  -3.37164e-09  -1031.26  -8.28857e-09  -7.31349  4.37899e-10  -5.24133  -8.51749e-11  
106  -10.1749  3.55944e-09  -1032.4  -7.98802e-09  -8.13285  -3.07524e-10  -5.27114  -8.74672e-11  
107  -10.0261  8.15804e-09  -1032.68  -3.8598e-09  -7.04241  -9.30087e-09  -5.28921  -1.81481e-10  
108  -10.5584  -5.05699e-09  -1033.91  -2.2331e-09  -7.91869  -1.89624e-07  -5.31577  -2.09504e-09  
109  -12.1967  -6.05722e-09  -1035.11  -3.36016e-09  -6.36464  4.03914e-09  -5.32626  -2.0337e-09  
110  -10.5635  -3.38285e-10  -1035.73  -3.87392e-09  -8.00469  5.10004e-10  -5.35278  -2.00851e-09  
111  -10.5913  -4.41858e-09  -1036.6  -5.47767e-09  -8.74393  -5.29977e-08  -5.38603  -2.50841e-09  
112  -9.86396  -1.16942e-08  -1037.42  -1.13102e-08  -8.24657  4.26866e-09  -5.4138  -2.44261e-09  
113  -12.1243  1.19836e-08  -1038.09  -1.66962e-08  -8.77067  -5.33848e-08  -5.44608  -2.93244e-09  
114  -12.5897  1.94046e-09  -1038.69  -8.26002e-09  -8.06993  -2.03856e-08  -5.47107  -3.09866e-09  
115  -10.2678  9.6057e-09  -1039.37  -3.46448e-09  -7.8833  6.28231e-07  -5.49382  2.85728e-09  
116  -10.4786  8.22652e-08  -1039.7  -3.89205e-08  -5.60193  2.08262e-09  -5.49483  2.85004e-09  
117  -11.6598  -3.11391e-08  -1040.01  -8.19109e-08  -4.65896  8.77838e-09  -5.48709  2.90493e-09  
118  -10.2911  -1.16694e-06  -1040.51  -7.25902e-07  -5.63396  1.5072e-09  -5.48844  2.89211e-09  
119  -10.8012  1.70125e-07  -1040.68  -1.25774e-06  -6.29605  1.28636e-07  -5.49578  4.03524e-09  
120  -10.7922  -3.08629e-07  -1041.55  -1.29443e-06  -6.00215  2.94986e-06  -5.50035  3.05742e-08  
121  -9.91779  8.61512e-07  -1042.09  -1.28264e-06  -6.24211  -6.74609e-07  -5.50697  2.42779e-08  
122  -10.3514  2.4545e-07  -1042.53  -1.12826e-06  -8.0872  1.09869e-06  -5.5298  3.37859e-08  
30  -10.5214  -1.65692e-12  -962.057  -1.85417e-11  -5.5781  -2.20757e-12  -3.13585  -5.32383e-13  
31  -10.3276  -2.48162e-12  -965.775  -2.5744e-11  -5.54997  -4.75363e-12  -3.24558  -7.24258e-13  
32  -10.1787  -2.80811e-12  -968.426  -3.06032e-11  -3.76331  -8.53696e-14  -3.26809  -6.9648e-13  
33  -11.8656  -5.02788e-12  -970.578  -3.87793e-11  -5.35245  -1.32906e-11  -3.35494  -1.22123e-12  
34  -10.2897  -1.68425e-12  -973.705  -3.90143e-11  -4.53146  -1.05829e-11  -3.402  -1.5957e-12  
35  -10.3718  -2.4068e-12  -975.285  -1.82098e-11  -3.72869  -1.34103e-13  -3.41457  -1.53948e-12  
36  -10.9578  4.24733e-12  -976.948  -2.01069e-11  -4.34765  -2.06637e-11  -3.44912  -2.24779e-12  
37  -12.5699  -6.95052e-12  -979.243  -4.05205e-11  -4.33525  2.78035e-11  -3.48077  -1.17453e-12  
38  -9.79487  6.03836e-12  -981.52  -2.60805e-11  -5.29709  7.07236e-12  -3.5434  -8.9015e-13  
39  -10.1654  4.71195e-12  -983.855  -2.80591e-11  -5.03184  -2.36365e-11  -3.59302  -1.64836e-12  
40  -10.1418  -3.14493e-12  -985.188  -2.01877e-11  -5.20127  -3.35553e-11  -3.6449  -2.67762e-12  
41  -10.6997  -1.48417e-11  -986.892  -3.23431e-11  -6.37587  -7.34441e-12  -3.73024  -2.82346e-12  
42  -10.173  1.33532e-11  -989.678  -3.7434e-11  -5.55808  -1.94655e-12  -3.78563  -2.79688e-12  
43  -11.278  7.33281e-12  -991.216  -3.61735e-12  -6.40876  1.15502e-11  -3.86278  -2.37491e-12  
44  -8.09897  -2.95148e-11  -993.167  -2.67296e-11  -5.52496  6.99892e-12  -3.91027  -2.10709e-12  
45  -10.973  1.89353e-11  -995.046  1.36834e-11  -4.57347  -6.27361e-12  -3.92869  -2.22282e-12  
46  -9.90363  2.69489e-11  -996.629  9.54844e-11  -4.4635  4.25158e-10  -3.94315  9.328e-12  
47  -11.5217  5.47257e-11  -997.778  1.55067e-10  -4.67152  -1.88508e-11  -3.96231  8.58645e-12  
48  -10.1583  1.06524e-10  -999.391  3.34259e-10  -3.76919  1.42552e-11  -3.95736  8.73181e-12  
49  -10.4869  -5.76304e-12  -1000.14  2.91468e-10  -2.81618  7.4051e-12  -3.92883  8.69864e-12  
50  -10.0083  1.65618e-10  -1000.87  3.84366e-10  -3.77785  -8.02155e-13  -3.92515  8.46691e-12  
51  -11.2499  2.23577e-10  -1001.17  6.83994e-10  -3.78092  -3.34413e-11  -3.92172  7.4691e-12  
52  -10.044  8.14589e-11  -1001.74  1.09517e-09  -3.76362  -1.16039e-11  -3.91804  7.02554e-12  
53  -9.53537  -2.98803e-11  -1001.98  1.17627e-09  -2.80386  2.64286e-11  -3.89272  7.46652e-12  
54  -10.9531  -2.26236e-10  -1002.18  9.3511e-10  -4.62582  4.54413e-11  -3.90901  8.3104e-12  
55  -9.59155  1.06803e-09  -1002.33  1.60921e-09  -3.61335  -7.40733e-10  -3.90258  -7.97315e-12  
56  -9.34758  6.46589e-11  -1002.79  2.57849e-09  -1.90698  3.66303e-11  -3.86012  -7.02414e-12  
57  -10.0156  -1.59699e-10  -1003.2  3.01022e-09  -4.29639  -1.40479e-09  -3.86921  -3.61444e-11  
58  -9.66742  -4.30793e-10  -1003.46  3.05124e-09  -2.78044  5.10339e-11  -3.84699  -3.43652e-11  
59  -10.1117  5.40495e-10  -1003.48  3.56775e-09  -1.90929  4.03417e-11  -3.80824  -3.28711e-11  
60  -10.7672  -7.05925e-10  -1002.89  4.01922e-09  -1.87909  1.44122e-10  -3.77041  -2.94006e-11  
61  -9.57326  -3.30238e-10  -1002.43  4.5062e-09  -2.85385  -3.52248e-11  -3.75278  -2.95126e-11  
62  -9.57963  2.03764e-10  -1001.84  4.19642e-09  -1.93752  1.99359e-11  -3.71853  -2.85796e-11  
63  -10.5582  -8.56233e-10  -1001.41  4.25142e-09  -2.88837  9.24276e-11  -3.70316  -2.63388e-11  
64  -10.8297  2.64855e-10  -1000.85  4.90464e-09  -1.90731  6.24389e-11  -3.67051  -2.47246e-11  
65  -9.86459  2.95236e-10  -1001.35  5.6184e-09  -2.88899  -1.27804e-10  -3.65655  -2.65653e-11  
66  -9.8994  -1.86087e-09  -1001.25  5.41149e-09  -2.88482  -1.12613e-10  -3.64301  -2.80749e-11  
67  -10.0778  -2.43399e-09  -1001.24  4.73989e-09  -2.88863  1.54318e-10  -3.63001  -2.49302e-11  
68  -9.9531  9.19953e-11  -1001.61  3.6038e-09  -1.88329  3.78604e-10  -3.6004  -1.80907e-11  
69  -10.5846  3.86138e-10  -1001.75  7.31332e-10  -2.8355  2.72922e-10  -3.58765  -1.32404e-11  
70  -9.26926  2.56962e-09  -1001.65  -1.28737e-09  -2.68103  6.51221e-09  -3.57279  9.37341e-11  
71  -9.98956  5.06833e-09  -1001.69  7.74144e-09  -2.87368  1.56235e-10  -3.56151  9.47422e-11  
72  -10.1053  -1.05221e-08  -1001.97  6.21299e-09  -3.71172  1.17851e-09  -3.5639  1.11945e-10  
73  -9.89823  3.13022e-09  -1002.21  6.5512e-09  -2.83353  3.56557e-10  -3.55249  1.15767e-10  
74.0002  -11.1493  3.25154e-09  -1001.98  1.14732e-08  -3.67452  -9.9443e-10  -3.55436  9.8687e-11  
75.0002  -9.74043  -1.41898e-08  -1002.38  1.11643e-08  -3.62882  -1.44566e-09  -3.55549  7.52878e-11  
76.0002  -9.73089  -5.6845e-09  -1002.7  -2.99271e-09  -3.58115  -8.53915e-09  -3.55588  -5.32859e-11  
77.0002  -10.0415  7.36044e-10  -1002.43  -2.03036e-08  -2.76703  1.27174e-08  -3.54427  1.34518e-10  
78.0002  -9.73244  -1.70932e-09  -1002.67  -2.80737e-08  -3.72099  5.23681e-09  -3.54684  2.08465e-10  
79.0002  -10.5143  -1.67065e-07  -1002.41  -7.12436e-08  -2.83866  -1.83169e-09  -3.53672  1.7932e-10  
80.0002  -10.0912  -4.37313e-08  -1002.44  -1.72373e-07  -2.79235  -1.94311e-09  -3.52623  1.49426e-10  
81.0002  -10.1066  -2.17806e-08  -1002.88  -1.85131e-07  -2.90827  4.86766e-07  -3.51765  6.90799e-09  
82.0002  -10.0176  2.06564e-08  -1002.94  -1.67781e-07  -2.87572  -1.26482e-09  -3.50886  6.79604e-09  
83.0002  -9.02511  1.80529e-08  -1002.99  -1.35107e-07  -2.86723  5.31097e-10  -3.50019  6.71138e-09  
84.0002  -9.58136  -7.63693e-09  -1002.89  -1.5746e-07  -2.85663  -6.59549e-09  -3.49161  6.53395e-09  
85.0002  -10.6637  -8.21968e-08  -1002.77  -1.82647e-07  -2.84769  -1.10201e-08  -3.48313  6.30298e-09  
86.0002  -10.083  1.16283e-07  -1002.88  -1.49067e-07  -3.67757  -6.52024e-07  -3.48566  -2.24672e-09  
87.0002  -9.03263  1.29743e-09  -1002.68  -3.91996e-08  -2.84642  -3.72774e-08  -3.47746  -2.69583e-09  
88.0002  -9.98902  -2.95281e-07  -1002.34  -1.39819e-07  -2.8483  3.66191e-08  -3.4695  -2.19817e-09  
89.0002  -9.95311  -2.53749e-06  -1002.77  -1.79513e-06  -5.47648  -6.15354e-06  -3.49459  -7.90899e-08  
90.0002  -9.51401  1.14452e-06  -1003.35  -5.51483e-06  -4.61159  -2.90911e-07  -3.50838  -8.1705e-08  
91.0002  -9.76417  9.64868e-07  -1003.6  -5.47212e-06  -3.77448  -2.47851e-07  -3.51162  -8.37311e-08  
92.0002  -10.6552  3.37986e-07  -1003.62  -4.98606e-06  -3.70605  -1.70111e-07  -3.51396  -8.47719e-08  
93.0002  -10.1685  1.21798e-06  -1003.53  -4.9585e-06  -2.83007  2.38427e-07  -3.50582  -8.09243e-08  
94.0002  -10.116  1.06739e-06  -1003.93  -4.72188e-06  -2.83972  -1.28301e-08  -3.49799  -8.01231e-08  
95.0002  -9.0723  6.48328e-06  -1004.42  1.38463e-06  -4.70347  2.53696e-06  -3.512  -4.9692e-08  
96.0002  -10.8314  -3.73139e-07  -1004.42  4.42269e-06  -3.78626  8.51469e-07  -3.51516  -3.93338e-08  
97.0002  -10.6597  7.38747e-06  -1004.81  6.76436e-06  -3.71276  3.51229e-07  -3.5174  -3.48956e-08  
98.0002  -11.2043  1.14031e-05  -1005.38  9.1396e-06  -3.70929  2.98363e-07  -3.51956  -3.11511e-08  
99.0002  -10.6196  9.87311e-06  -1006.24  2.15897e-05  -6.9202  6.22098e-05  -3.55734  6.60415e-07  
100  -10.2751  -1.0348e-05  -1007.21  3.31341e-05  -5.93734  0.0010466  -3.5835  1.21543e-05  
101  -10.7949  -4.23781e-05  -1008.23  3.07565e-05  -7.36762  5.3139e-06  -3.62463  1.20799e-05  
102  -11.0681  1.97196e-05  -1008.91  1.48338e-05  -7.18425  -3.57816e-05  -3.6629  1.15653e-05  
103  -10.7973  -7.37367e-05  -1009.59  1.76946e-05  -7.18402  -1.33055e-05  -3.70036  1.13007e-05  
104  -12.5988  -5.12435e-05  -1010.06  -9.14049e-06  -7.99041  2.10131e-05  -3.74552  1.14029e-05  
105  -9.91675  2.76612e-05  -1010.88  -2.27481e-05  -7.17125  -1.15063e-05  -3.78121  1.11643e-05  
30  -9.46627  2.21946e-12  -940.474  -2.29763e-11  -4.61218  7.14158e-13  -2.08101  4.68503e-14  
31  -10.5476  1.35712e-13  -943.23  -2.14707e-11  -4.63922  7.41321e-13  -2.19729  7.84171e-14  
32  -8.22577  -2.80358e-12  -946.033  -2.68265e-11  -4.64537  -5.85498e-13  -2.30373  4.95513e-14  
33  -10.4721  -1.16766e-12  -948.689  -3.81528e-11  -5.39529  -2.36336e-11  -2.43254  -9.37247e-13  
34  -9.88848  1.8822e-12  -952.448  -4.00693e-11  -5.44752  -6.15184e-12  -2.55314  -1.14583e-12  
35  -10.5688  6.07099e-12  -955.189  -1.89614e-11  -4.60045  2.30088e-12  -2.63189  -1.01327e-12  
36  -10.057  9.59536e-12  -958.421  1.65384e-11  -4.59023  8.00883e-12  -2.70442  -6.79114e-13  
37  -10.8507  -4.26999e-11  -960.006  -9.1941e-12  -4.63569  3.30507e-14  -2.77339  -6.53679e-13  
38  -9.84048  -3.69138e-11  -962.645  -2.61437e-10  -5.42266  2.96653e-11  -2.86475  3.91803e-13  
39  -9.98411  3.98984e-11  -964.536  -4.10134e-10  -4.59547  3.58669e-11  -2.92244  1.5743e-12  
40  -9.76464  4.05488e-11  -966.467  -3.51006e-10  -5.468  4.45322e-12  -3.00455  1.66717e-12  
41  -10.0537  9.2911e-11  -968.834  -3.54922e-10  -5.5194  -2.59338e-11  -3.08314  8.04641e-13  
42  -9.74468  3.73002e-11  -971.553  -4.47053e-10  -5.51344  1.50558e-11  -3.15679  1.23649e-12  
43  -11.3007  -7.99195e-11  -973.658  -4.56355e-10  -3.78975  -8.57604e-09  -3.1754  -2.51036e-10  
44  -10.4302  5.51329e-10  -976.759  -5.37557e-11  -3.71263  -1.14838e-11  -3.19075  -2.44192e-10  
45  -11.7546  -3.23289e-10  -979.311  2.65879e-10  -5.52207  -2.44125e-11  -3.25551  -2.38087e-10  
46  -10.1963  -2.81202e-11  -980.814  3.12352e-10  -3.72992  6.19651e-11  -3.26833  -2.29977e-10  
47  -11.1619  -1.8836e-10  -982.586  6.34739e-10  -4.64191  4.27847e-11  -3.30448  -2.22799e-10  
48  -9.65955  -1.95147e-10  -983.885  6.52352e-10  -3.67892  5.06621e-11  -3.31408  -2.15788e-10  
49  -11.1882  1.45553e-09  -984.512  2.07377e-09  -2.79087  7.9035e-12  -3.301  -2.10195e-10  
50  -9.22246  9.25545e-10  -985.002  5.64685e-09  -1.89087  4.60328e-11  -3.26661  -2.03946e-10  
51  -10.7255  -3.60407e-10  -985.333  6.8161e-09  -2.79009  -4.52575e-11  -3.25526  -2.00168e-10  
52  -9.68061  2.19926e-11  -986.089  6.3144e-09  -2.72707  -1.25678e-10  -3.24298  -1.98435e-10  
53  -9.67283  6.98226e-10  -986.309  6.34599e-09  -3.73737  -1.30752e-11  -3.25421  -1.94223e-10  
54  -10.0826  -3.53998e-10  -986.569  5.55011e-09  -3.77502  1.9884e-10  -3.26579  -1.85488e-10  
55  -9.86489  -4.34754e-10  -987.314  5.12219e-09  -3.79672  8.6104e-11  -3.27733  -1.79584e-10  
56  -9.86405  -3.21266e-10  -987.698  6.71289e-09  -3.77047  7.19997e-11  -3.28782  -1.74231e-10  
57  -10.3565  9.19e-10  -988.507  6.70279e-09  -4.52151  3.97321e-09  -3.31352  -8.78259e-11  
58  -9.96677  -9.37492e-11  -988.776  6.57037e-09  -3.75914  4.98484e-10  -3.32262  -7.58604e-11  
59  -10.5462  3.83883e-09  -989.543  8.4071e-09  -3.76643  9.01164e-11  -3.33149  -7.25408e-11  
60  -10.104  -1.85148e-09  -990.591  9.51404e-09  -3.77897  1.04355e-09  -3.34027  -5.06568e-11  
61  -10.8899  -3.84631e-09  -991.351  1.34952e-08  -3.64848  6.13031e-10  -3.34619  -3.78936e-11  
62  -9.89942  4.65955e-09  -991.939  1.50912e-08  -3.77608  -4.92763e-10  -3.35431  -4.6476e-11  
63  -9.27374  1.505e-09  -992.454  1.34116e-08  -4.00249  -1.09994e-06  -3.36631  -2.04149e-08  
64  -11.5131  -1.72112e-09  -993.339  1.34932e-08  -3.76436  -8.71104e-10  -3.37355  -2.00595e-08  
65  -9.93887  6.0006e-09  -994.151  1.68523e-08  -3.75593  -5.08998e-10  -3.38037  -1.97104e-08  
66  -11.2241  6.5147e-09  -994.844  1.67237e-08  -3.79652  -1.94487e-11  -3.38768  -1.9365e-08  
67  -8.78706  -8.24494e-10  -995.29  3.15527e-08  -4.67793  -7.51799e-09  -3.40992  -1.91607e-08  
68  -10.0287  -3.71601e-09  -995.596  2.20191e-08  -4.66331  -5.55907e-09  -3.43117  -1.89302e-08  
69  -10.8731  1.22509e-08  -996.307  1.43976e-08  -4.7144  1.78678e-09  -3.45255  -1.85849e-08  
70  -9.56606  -1.056e-08  -996.817  2.59323e-08  -4.68399  -3.75389e-09  -3.47274  -1.83418e-08  
71  -9.7964  -1.31818e-08  -997.251  1.62914e-08  -5.5418  -2.69862e-08  -3.50611  -1.84812e-08  
72  -11.1558  -3.05016e-08  -997.79  -8.15231e-09  -5.50249  1.17573e-08  -3.5378  -1.80012e-08  
73  -10.282  -1.80856e-08  -998.588  -1.08458e-08  -4.59057  1.75695e-08  -3.55425  -1.74454e-08  
74.0002  -10.7656  3.58058e-08  -998.992  7.0544e-09  -5.18433  3.47357e-07  -3.57933  -1.18331e-08  
75.0002  -9.96044  -1.35096e-08  -999.715  1.60763e-08  -5.26281  -4.2595e-08  -3.60484  -1.22992e-08  
76.0002  -9.29381  -3.42635e-08  -1000.09  -8.93208e-09  -4.43024  -2.42915e-07  -3.61716  -1.57412e-08  
77.0002  -10.4482  -7.09068e-08  -1000.91  -1.28756e-07  -7.08471  3.94033e-08  -3.66815  -1.49302e-08  
78.0002  -13.1135  3.27977e-08  -1001.93  -1.45721e-07  -6.37051  -5.62376e-09  -3.70731  -1.47954e-08  
79.0002  -11.6333  -1.29183e-07  -1003.1  -1.54342e-07  -5.86479  3.58473e-07  -3.73813  -9.46296e-09  
80.0002  -9.85579  -1.08683e-07  -1003.94  -2.25117e-07  -7.11939  7.33875e-08  -3.78576  -8.29605e-09  
81.0002  -10.4267  1.84946e-07  -1004.67  -8.84878e-08  -5.48028  3.08116e-08  -3.80929  -7.75289e-09  
82.0002  -9.80722  7.83734e-07  -1004.78  3.48984e-07  -7.07426  1.14069e-06  -3.85402  7.9792e-09  
83.0002  -8.53107  -4.29728e-07  -1005.08  4.67553e-07  -5.48694  3.06004e-08  -3.87608  8.2849e-09  
84.0002  -11.6612  -5.96521e-07  -1005.88  4.53463e-07  -4.58717  -6.85218e-08  -3.88557  7.26081e-09  
85.0002  -12.8105  -8.63095e-09  -1006.73  4.11354e-07  -5.53489  -1.66284e-07  -3.90727  4.97732e-09  
86.0002  -9.76856  -9.58491e-08  -1007.17  6.77837e-07  -6.45574  -6.10544e-08  -3.94036  4.11976e-09  
87.0002  -9.45823  -3.94883e-07  -1007.55  8.07716e-07  -5.96695  -1.27227e-05  -3.96635  -1.59045e-07  
88.0002  -10.6819  -4.76188e-07  -1008.05  4.53163e-07  -5.53103  -1.32547e-07  -3.98615  -1.5871e-07  
89.0002  -11.4617  -6.50387e-08  -1008.65  3.90628e-07  -3.78032  2.26992e-09  -3.98358  -1.56697e-07  
90.0002  -11.457  -2.64199e-07  -1009.41  6.7895e-07  -5.32818  -3.27579e-06  -4.00018  -1.95205e-07  
91.0002  -10.3557  -5.25921e-07  -1010.26  2.65063e-07  -6.44597  2.12416e-07  -4.03001  -1.90234e-07  
92.0002  -11.2133  -5.88662e-06  -1011.1  -3.34829e-06  -7.30347  5.14687e-09  -4.06945  -1.8788e-07  
93.0002  -11.4935  -1.97931e-06  -1012.17  -6.45068e-06  -7.24  -8.35271e-07  -4.10719  -1.95587e-07  
94.0002  -10.3559  -1.10119e-06  -1012.8  -9.08599e-06  -5.48852  -8.5628e-07  -4.12344  -2.0336e-07  
95.0002  -9.33445  -5.3151e-07  -1013.41  -8.42761e-06  -3.66654  -5.21643e-07  -4.11813  -2.07061e-07  
96.0002  -9.94285  -6.84943e-06  -1013.81  -1.23807e-05  -4.53963  -4.41344e-07  -4.12297  -2.09753e-07  
97.0002  -9.86581  -9.81694e-06  -1014.01  -1.6067e-05  -4.62602  -2.5847e-06  -4.12869  -2.36741e-07  
98.0002  -9.30604  -1.48132e-06  -1014.12  -1.76395e-05  -4.66659  -1.56432e-06  -4.13473  -2.51658e-07  
99.0002  -10.644  -1.13219e-05  -1014.49  -2.12164e-05  -4.81556  -0.000570475  -4.1423  -6.58748e-06  
100  -11.1505  4.27218e-06  -1014.67  -2.6425e-05  -3.783  -2.41407e-08  -4.13835  -6.51535e-06  
101  -11.4443  8.19745e-07  -1014.8  -2.95992e-05  -4.73199  -1.23967e-06  -4.1448  -6.45801e-06  
102  -10.2547  -1.92001e-05  -1015.5  -3.52123e-05  -4.64875  -3.38671e-05  -4.15022  -6.75273e-06  
103  -9.81426  -1.03391e-05  -1015.5  -5.31097e-05  -3.78594  -2.91016e-07  -4.14635  -6.68399e-06  
30  -9.96613  -3.40264e-14  -940.529  2.75676e-13  -2.77733  -3.00137e-15  -1.94359  8.23439e-16  
31  -9.06563  7.13569e-14  -943.532  3.17306e-13  -2.76506  4.02493e-15  -1.98093  9.68962e-16  
32  -10.7465  2.20776e-14  -945.006  3.21962e-13  -2.8161  -2.00779e-15  -2.01724  8.39538e-16  
33  -11.512  4.27623e-14  -947.617  3.56199e-13  -2.8611  6.23647e-17  -2.0524  8.07155e-16  
34  -9.88301  -1.39585e-13  -949.811  2.48074e-13  -1.91106  6.91845e-15  -2.04675  1.05161e-15  
35  -9.55524  1.0616e-14  -951.904  1.43156e-13  -2.72725  -3.51221e-13  -2.07292  -1.24974e-14  
36  -10.2605  3.23005e-14  -954.61  5.58546e-14  -2.76384  -2.61787e-14  -2.09851  -1.30041e-14  
37  -9.31613  4.22933e-14  -956.632  6.72226e-14  -2.75937  7.19224e-14  -2.12211  -9.97099e-15  
38  -8.92791  -1.22695e-13  -958.652  1.12682e-13  -3.74163  -5.31176e-14  -2.17796  -1.14588e-14  
39  -9.10067  -6.43263e-14  -960.056  -9.78183e-14  -3.77132  -1.44389e-14  -2.23107  -1.15581e-14  
40  -10.4808  1.80981e-14  -960.932  -1.78984e-13  -3.7827  -1.32195e-16  -2.28112  -1.11896e-14  
41  -9.9001  4.89871e-14  -962.878  -1.10589e-13  -3.75007  2.43772e-14  -2.32703  -1.00781e-14  
42  -11.3371  -2.53369e-14  -964.181  -1.40775e-13  -3.71736  -8.83785e-16  -2.36916  -9.79948e-15  
43  -10.4617  2.06566e-14  -965.412  -1.40451e-13  -3.72832  -8.73426e-16  -2.40913  -9.53695e-15  
44  -10.8341  -4.23822e-14  -966.257  -1.51987e-13  -2.84612  2.60077e-15  -2.42162  -9.19016e-15  
45  -10.1295  -6.14645e-15  -967.822  -1.39196e-13  -4.64265  5.85809e-15  -2.48331  -8.77215e-15  
46  -10.5136  2.51184e-14  -968.427  -1.34696e-13  -5.38867  -3.33256e-14  -2.56184  -9.43576e-15  
47  -10.4767  -5.23032e-14  -969.22  -1.47433e-13  -4.70709  -8.69791e-16  -2.61829  -9.21034e-15  
48  -10.4414  4.53864e-14  -970.585  -1.26132e-13  -4.71756  -1.85186e-15  -2.67212  -9.02166e-15  
49  -10.4893  4.30106e-14  -972.745  -6.35308e-14  -4.49299  -1.62208e-14  -2.71764  -9.20164e-15  
50  -8.91997  9.36595e-14  -974.397  -5.97531e-14  -4.65667  -3.04982e-15  -2.76493  -9.05159e-15  
51  -12.0242  1.37727e-14  -976.459  -6.10876e-14  -4.66586  -4.92777e-15  -2.81019  -8.95341e-15  
52  -10.1019  -4.05487e-14  -977.802  -1.95102e-14  -5.57579  -8.6711e-16  -2.87451  -8.76535e-15  
53  -11.1483  4.29004e-14  -979.756  1.4871e-14  -5.47948  4.89025e-15  -2.93371  -8.455e-15  
54  -10.3253  5.18557e-14  -981.407  5.44514e-14  -4.61725  -2.906e-15  -2.97113  -8.33169e-15  
55  -10.4448  -2.55535e-14  -982.663  5.36716e-14  -5.24197  -1.83714e-14  -3.02049  -8.54994e-15  
56  -9.90936  1.55772e-14  -984.489  3.62036e-14  -4.6242  1.06542e-14  -3.05461  -8.14134e-15  
57  -10.5905  1.23081e-13  -986.477  7.94635e-14  -8.14783  -1.11779e-14  -3.16072  -8.2046e-15  
58  -11.5924  -2.48578e-14  -988.244  1.22168e-13  -8.23485  -1.61417e-15  -3.26428  -8.07011e-15  
59  -11.6178  6.88844e-14  -990.197  1.1972e-13  -8.19842  -2.35321e-15  -3.36296  -7.95577e-15  
60  -11.8353  -8.50869e-14  -992.945  1.2937e-13  -8.58175  3.7956e-13  -3.46529  -3.5742e-16  
61  -11.5897  2.21552e-14  -996.141  1.22705e-13  -9.78245  9.4905e-14  -3.58677  1.47455e-15  
62  -11.1537  -1.0919e-13  -998.799  8.80929e-14  -10.6085  -4.7777e-15  -3.71926  1.35658e-15  
63  -12.7283  2.70761e-14  -1001.75  1.14514e-13  -9.9761  8.18648e-15  -3.83512  1.48306e-15  
64  -11.5602  6.6312e-14  -1004.03  1.01012e-13  -8.71659  2.01625e-11  -3.92388  3.68047e-13  
65  -11.5239  -1.9204e-13  -1006.17  -6.6698e-14  -7.26809  5.68662e-14  -3.9836  3.6249e-13  
66  -9.12368  4.03341e-13  -1007.26  3.24056e-13  -7.16392  -2.90364e-13  -4.03939  3.51036e-13  
67  -10.2532  8.57256e-14  -1008.13  8.95642e-13  -6.36377  -6.28371e-13  -4.07947  3.3415e-13  
68  -10.7571  7.74469e-13  -1008.9  1.42375e-12  -5.54609  -1.97279e-14  -4.10432  3.28152e-13  
69  -10.6144  3.62959e-13  -1009.79  1.81196e-12  -5.46032  -1.40069e-13  -4.12692  3.20348e-13  
70  -9.85213  -3.7837e-13  -1010.62  1.09853e-12  -5.60062  -7.96572e-14  -4.15108  3.13791e-13  
71  -11.5135  8.59767e-13  -1011.38  9.21368e-13  -5.52513  4.33004e-14  -4.17325  3.09428e-13  
72  -10.2083  5.31032e-13  -1012.34  1.30271e-12  -5.46886  -1.3023e-13  -4.19381  3.02449e-13  
73  -10.292  3.53604e-13  -1012.51  1.35283e-12  -5.46484  -2.41607e-13  -4.21367  2.93949e-13  
74.0002  -11.3389  -4.76423e-13  -1013.93  8.42595e-13  -5.46479  -3.02369e-12  -4.23292  2.42908e-13  
75.0002  -9.93562  4.76531e-15  -1014.3  2.59349e-13  -3.74914  -1.36213e-13  -4.22559  2.37164e-13  
76.0002  -9.55487  -7.42943e-13  -1014.07  1.47081e-12  -3.72996  -1.64547e-13  -4.21819  2.31168e-13  
77.0002  -9.62972  5.56084e-13  -1014.03  2.05262e-12  -4.61016  1.26857e-12  -4.22396  2.46424e-13  
78.0002  -10.8823  -2.67077e-12  -1014.2  3.35377e-12  -3.73983  3.08517e-13  -4.21694  2.47324e-13  
79.0002  -10.5744  1.06386e-12  -1014.03  4.22112e-12  -4.6345  5.45272e-13  -4.2229  2.5158e-13  
80.0002  -10.5717  1.86063e-12  -1014.37  3.54376e-12  -5.59007  -1.09686e-13  -4.24216  2.46492e-13  
81.0002  -10.7544  -1.70183e-12  -1015.09  2.93253e-12  -5.56642  -3.21057e-13  -4.26055  2.38609e-13  
82.0002  -10.4394  2.46132e-12  -1015  2.38257e-12  -5.53776  3.96552e-13  -4.27805  2.40773e-13  
83.0002  -11.8081  4.04824e-13  -1015.53  3.57403e-12  -4.64296  1.92256e-13  -4.28298  2.40117e-13  
84.0002  -10.8079  8.31262e-12  -1015.97  9.85334e-12  -5.45352  5.15972e-13  -4.29859  2.43795e-13  
85.0002  -10.6369  2.22027e-12  -1017.1  1.19483e-11  -5.51402  2.1175e-11  -4.31458  5.19207e-13  
86.0002  -9.16603  -2.74391e-12  -1018.11  1.35644e-11  -6.27138  3.47244e-11  -4.33999  9.6343e-13  
87.0002  -9.75896  1.51446e-11  -1018.67  3.43996e-11  -4.64016  4.64685e-13  -4.34384  9.57035e-13  
88.0002  -9.61942  -1.56864e-12  -1018.68  3.98046e-11  -3.72154  -2.35966e-13  -4.33596  9.41934e-13  
89.0002  -10.105  6.02744e-12  -1018.99  3.36817e-11  -3.79321  -2.77697e-12  -4.32918  8.95448e-13  
90.0002  -9.32567  -7.38046e-12  -1019.11  4.06863e-11  -3.74931  -7.04941e-12  -4.32202  7.97363e-13  
91.0002  -9.05118  1.3602e-11  -1018.79  4.30863e-11  -3.65221  -1.69251e-11  -4.31385  5.81236e-13  
92.0002  -10.4183  2.33958e-11  -1018.29  2.93797e-11  -3.34022  1.36255e-10  -4.30212  2.21586e-12  
93.0002  -10.1446  4.40767e-11  -1018.29  6.43479e-11  -3.32907  4.29998e-10  -4.29054  7.3085e-12  
94.0002  -10.9213  2.08406e-11  -1018.5  7.91689e-11  -4.36703  9.26739e-11  -4.29144  8.3128e-12  
95.0002  -9.92382  -8.5228e-11  -1018.58  5.4575e-11  -4.45523  8.09443e-11  -4.29334  9.15735e-12  
96.0002  -10.5789  5.72e-11  -1018.98  9.71981e-11  -5.25018  -2.67315e-11  -4.30434  8.74484e-12  
97.0002  -10.1255  1.40737e-10  -1019.38  1.79424e-10  -3.6978  -2.43752e-11  -4.29745  8.36847e-12  
98.0002  -11.0191  -1.86778e-11  -1019.8  3.35754e-10  -4.49299  6.55647e-11  -4.29964  9.01112e-12  
99.0002  -10.184  -7.73947e-12  -1020.22  3.93863e-10  -4.46314  -1.38717e-11  -4.30146  8.75687e-12  
100  -9.56069  2.50209e-10  -1020.19  3.3461e-10  -4.47418  -2.33283e-10  -4.30336  6.0971e-12  
101  -10.6466  1.28021e-10  -1020.43  8.2997e-10  -6.30088  2.42868e-10  -4.32507  8.6707e-12  
102  -10.2098  2.30478e-10  -1020.91  1.13809e-09  -5.45233  6.4679e-09  -4.33719  7.81248e-11  
103  -10.4846  7.81203e-10  -1021.35  1.68643e-09  -4.66139  2.94681e-10  -4.34064  8.04286e-11  
104  -10.9432  -4.99439e-11  -1021.64  1.09419e-09  -3.78855  1.10933e-10  -4.33483  8.07497e-11  
105  -10.5323  -1.40332e-09  -1021.92  1.62597e-10  -3.79336  2.16386e-10  -4.32919  8.21625e-11  
106  -10.506  5.67849e-09  -1022.25  2.03708e-10  -4.62768  -1.49144e-10  -4.33227  7.97779e-11  
107  -8.73679  -2.20946e-09  -1022.45  8.43247e-10  -3.80449  8.57825e-11  -4.32688  7.98392e-11  
108  -10.1817  -2.87041e-10  -1022.44  3.45505e-10  -3.79178  1.76907e-10  -4.32148  8.08197e-11  
109  -9.75654  -2.37481e-08  -1022.49  -5.13319e-09  -3.72309  2.76191e-10  -4.31549  8.27734e-11  
110  -9.77291  1.86738e-10  -1022.29  -6.88222e-09  -3.78167  -1.99622e-10  -4.31021  7.99774e-11  
111  -10.3513  9.22772e-09  -1021.9  -5.73535e-09  -3.77865  -2.79681e-10  -4.305  7.64513e-11  
112  -10.9209  -1.01336e-08  -1021.64  -2.58207e-09  -2.84669  6.8106e-11  -4.29084  7.63703e-11  
113  -10.1909  -2.15389e-09  -1021.7  -4.114e-09  -4.52683  -9.35092e-09  -4.29311  -1.42767e-11  
114  -9.14058  -1.77894e-08  -1021.6  -7.74055e-09  -2.85984  -1.88282e-10  -4.27946  -1.59339e-11  
115  -9.635  -3.64851e-08  -1021.21  -8.29327e-08  -2.86185  -5.31384e-10  -4.26608  -2.07967e-11  
116  -8.86385  5.56993e-09  -1020.68  -8.57859e-08  -2.85613  4.49749e-10  -4.25291  -1.6399e-11  
117  -9.71662  2.68488e-08  -1020.35  -8.76682e-08  -2.76888  -1.8523e-09  -4.23916  -3.33982e-11  
118  -8.41451  1.68548e-07  -1019.74  -5.76281e-08  -2.72496  -5.8525e-09  -4.22527  -8.67844e-11  
119  -10.909  -8.64656e-09  -1019.57  -5.96544e-08  -3.67492  -1.47445e-08  -4.22027  -2.20036e-10  
120  -9.43773  6.49633e-08  -1019.34  -4.10935e-08  -3.75176  -2.74879e-09  -4.21605  -2.42818e-10  
121  -9.97126  -3.18646e-08  -1019.19  -6.8206e-08  -2.84184  1.76243e-09  -4.20378  -2.24914e-10  
122  -11.4464  -2.05151e-07  -1018.99  -1.6152e-07  -2.69932  -2.0232e-08  -4.19047  -4.01968e-10  
123  -10.3142  -8.36845e-09  -1018.99  -2.27281e-07  -3.73193  -4.52511e-09  -4.18644  -4.38136e-10  
124  -9.86652  5.33285e-08  -1019.06  -2.52152e-07  -3.72978  6.53506e-09  -4.18247  -3.77499e-10  
30  -10.1714  -4.65315e-14  -972.665  1.49848e-13  -4.56772  -3.51076e-15  -3.88992  -8.20595e-15  
31  -9.02158  -6.78823e-14  -973.745  2.44257e-13  -4.7091  -1.48882e-15  -3.92715  -7.90063e-15  
32  -9.99723  -4.7568e-14  -977.112  1.6306e-13  -4.63879  -1.30396e-14  -3.95809  -8.12406e-15  
33  -10.3271  5.27074e-14  -979.293  1.5466e-13  -4.68123  -3.90868e-16  -3.98822  -7.80184e-15  
34  -10.1625  -2.82012e-14  -980.607  2.45563e-13  -3.76251  -1.88296e-15  -3.9792  -7.56509e-15  
35  -10.0753  -3.52706e-14  -982.207  1.53505e-13  -3.75443  -1.94845e-15  -3.97055  -7.34906e-15  
36  -9.76417  -4.83648e-14  -983.247  1.68281e-13  -3.72831  -3.7142e-15  -3.96158  -7.21444e-15  
37  -11.0806  -5.21432e-14  -985.458  1.4942e-13  -3.80056  -1.39843e-15  -3.95583  -7.00673e-15  
38  -10.6596  -4.59515e-14  -986.424  1.54405e-13  -3.77399  -1.05944e-15  -3.94956  -6.80165e-15  
39  -10.7107  -2.7863e-14  -987.129  1.2249e-13  -4.68236  9.21919e-15  -3.97398  -6.26762e-15  
40  -10.4492  -1.62902e-14  -986.889  1.33229e-13  -3.7707  -4.25184e-16  -3.96743  -6.07915e-15  
41  -10.988  3.05153e-14  -987.699  1.40791e-13  -2.87114  9.53596e-17  -3.93317  -5.8862e-15  
42  -9.30939  -4.21041e-14  -988.103  7.2781e-14  -2.86317  1.06447e-15  -3.90074  -5.67557e-15  
43  -10.0358  5.26256e-14  -988.233  2.25172e-14  -3.75094  2.77716e-15  -3.89634  -5.42696e-15  
44  -9.29431  -1.89601e-14  -988.439  -8.82572e-15  -3.76626  9.39531e-16  -3.89262  -5.24506e-15  
45  -11.0181  -9.41552e-15  -988.496  -3.81835e-14  -2.83877  3.30665e-17  -3.86335  -5.09845e-15  
46  -11.1307  3.23778e-14  -988.728  -3.46389e-14  -2.82878  -1.45821e-16  -3.83539  -4.96459e-15  
47  -10.4483  3.55708e-14  -988.921  2.08314e-14  -2.85304  -6.47961e-16  -3.80954  -4.851e-15  
48  -9.69421  2.44274e-14  -989.617  6.34991e-15  -3.75401  -3.91529e-16  -3.80811  -4.73665e-15  
49  -9.9289  6.72029e-14  -989.804  3.06409e-14  -3.76753  4.17117e-15  -3.8071  -4.51396e-15  
50  -10.1334  6.00563e-14  -991.678  4.71679e-14  -5.51408  9.62746e-14  -3.84873  -2.0557e-15  
51  -10.5414  -4.89922e-15  -993.379  7.23796e-14  -5.44108  -2.07401e-14  -3.88664  -2.50057e-15  
52  -11.4375  3.59366e-14  -994.94  1.03232e-13  -5.51422  -4.52047e-15  -3.92449  -2.54754e-15  
53  -10.616  3.44672e-15  -994.923  1.42437e-13  -5.59445  -1.89809e-16  -3.96245  -2.49396e-15  
54  -11.8242  -6.10283e-14  -995.874  1.20065e-13  -6.40449  6.80142e-15  -4.01672  -2.28739e-15  
55  -11.0258  2.62835e-14  -996.82  8.61465e-14  -3.7349  8.35664e-15  -4.01059  -2.056e-15  
56  -9.96958  2.39664e-14  -997.421  8.73503e-14  -3.62037  -7.60718e-14  -4.00229  -3.6308e-15  
57  -9.33736  -2.30834e-13  -997.355  4.44046e-14  -3.65779  -5.10278e-14  -3.99511  -4.61824e-15  
58  -9.90311  -6.76997e-14  -997.511  -7.51814e-14  -4.62163  -7.21609e-15  -4.0079  -4.67126e-15  
59  -10.9722  1.65496e-15  -997.816  -6.04005e-14  -5.57529  -7.15432e-15  -4.03924  -4.72092e-15  
60  -9.73675  8.20647e-14  -998.296  -3.02753e-14  -5.61475  -3.38585e-15  -4.07014  -4.69474e-15  
61  -10.0855  -6.44152e-14  -998.877  -1.24064e-14  -5.61348  4.25083e-15  -4.09982  -4.52271e-15  
62  -9.72734  4.26638e-14  -999.421  -1.68881e-14  -5.58413  -1.38022e-15  -4.12782  -4.46342e-15  
63  -11.7178  3.4052e-14  -1000.03  1.2316e-14  -5.45705  -1.06509e-14  -4.15244  -4.578e-15  
64  -10.223  7.7199e-14  -1000.72  2.33e-14  -4.63194  1.84495e-14  -4.16116  -4.15932e-15  
65  -10.7066  5.06317e-14  -1001.25  7.05485e-14  -4.68939  -1.50569e-15  -4.17059  -4.11194e-15  
66  -10.8167  2.30406e-14  -1001.85  9.52058e-14  -5.55489  8.30441e-15  -4.19487  -3.8941e-15  
67  -10.668  1.91664e-14  -1002.68  8.29098e-14  -6.38166  -1.69638e-14  -4.23258  -4.11944e-15  
68  -10.1815  -3.31075e-15  -1003.81  1.09949e-13  -6.364  -3.13682e-15  -4.2687  -4.10279e-15  
69  -11.3644  7.8072e-15  -1004.6  1.23688e-13  -5.51328  -4.63957e-15  -4.28945  -4.11174e-15  
70  -10.6089  -4.7819e-14  -1006.24  1.01061e-13  -5.50837  2.65332e-15  -4.30943  -4.00083e-15  
71  -11.0086  5.39871e-14  -1007.43  1.10292e-13  -7.35103  -2.07438e-15  -4.35849  -3.96976e-15  
72  -10.0896  -6.70374e-14  -1008.57  1.11405e-13  -8.1435  1.88306e-14  -4.41857  -3.60785e-15  
73  -10.3695  -1.39618e-14  -1009.26  1.10647e-13  -6.51654  -5.49421e-16  -4.45135  -3.56006e-15  
74.0002  -11.408  4.85168e-14  -1010.23  6.63662e-14  -7.30888  -1.82772e-16  -4.49531  -3.5081e-15  
75.0002  -11.7173  2.61298e-14  -1011.39  9.13188e-14  -7.18832  4.62647e-14  -4.53611  -2.75397e-15  
76.0002  -11.3022  -2.98623e-14  -1012.52  1.05899e-13  -7.40561  6.58578e-15  -4.57894  -2.61457e-15  
77.0002  -10.7616  -9.4855e-15  -1014.01  1.20474e-13  -8.18513  3.08104e-15  -4.63197  -2.53081e-15  
78.0002  -10.9542  4.49909e-14  -1015.32  1.16136e-13  -7.27815  1.82799e-14  -4.67032  -2.22921e-15  
79.0002  -11.928  4.73201e-14  -1016.08  1.79348e-13  -7.12918  3.14254e-14  -4.70545  -1.74843e-15  
80.0002  -10.8417  1.00324e-13  -1017.25  2.48896e-13  -5.54697  -2.20806e-15  -4.7173  -1.7549e-15  
81.0002  -9.44108  -2.58853e-14  -1018.14  4.02949e-13  -8.18409  -1.28649e-14  -4.76545  -1.90921e-15  
82.0002  -11.0151  -3.18814e-14  -1019.09  4.26057e-13  -7.34632  -8.37472e-15  -4.80081  -1.99778e-15  
83.0002  -10.9032  -6.66996e-14  -1019.69  4.05854e-13  -5.55907  1.86317e-15  -4.81105  -1.9456e-15  
84.0002  -10.5754  1.11991e-14  -1019.8  4.08736e-13  -3.7925  -6.06127e-17  -4.79747  -1.92047e-15  
85.0002  -10.9194  -8.2116e-14  -1020.08  3.68191e-13  -4.73295  -2.67457e-16  -4.79662  -1.89872e-15  
86.0002  -9.59354  -9.33837e-13  -1020.4  6.83459e-14  -5.61522  1.5647e-15  -4.80725  -1.85374e-15  
87.0002  -10.7193  2.04694e-13  -1020.57  -6.00317e-13  -5.58159  -7.31218e-15  -4.81718  -1.92372e-15  
88.0002  -11.1144  1.83961e-13  -1021.07  -6.12987e-13  -5.57295  8.0048e-15  -4.82675  -1.79804e-15  
89.0002  -9.76553  -1.65357e-13  -1021.92  -5.97585e-13  -6.36548  2.18238e-14  -4.84598  -1.50277e-15  
90.0002  -10.7578  1.59122e-13  -1022.45  -4.97776e-13  -6.34155  -2.529e-14  -4.86445  -1.79644e-15  
91.0002  -10.7266  8.09725e-14  -1023.48  -4.77419e-13  -7.19558  5.00695e-14  -4.89287  -1.16393e-15  
92.0002  -10.6841  4.59228e-14  -1024.27  -4.91198e-13  -6.46876  -6.35193e-14  -4.91186  -1.9152e-15  
93.0002  -10.9231  3.08933e-14  -1024.86  -3.98864e-13  -6.97496  -4.34391e-13  -4.93642  -7.06372e-15  
94.0002  -11.0444  7.63392e-13  -1025.53  -1.39261e-13  -7.18568  -3.54186e-13  -4.96288  -1.11475e-14  
95.0002  -11.5488  1.46779e-13  -1026.4  6.50259e-13  -6.42033  2.89144e-13  -4.97983  -7.65575e-15  
96.0002  -9.66245  -1.07952e-12  -1026.88  6.39115e-13  -6.3797  -9.50887e-13  -4.99592  -1.84975e-14  
97.0002  -9.92537  4.7122e-14  -1027.25  6.32238e-13  -5.50955  4.08753e-13  -5.00176  -1.36424e-14  
98.0002  -11.2099  1.00489e-14  -1027.53  1.12097e-12  -3.74476  7.09944e-13  -4.98763  -5.51218e-15  
99.0002  -10.9396  -1.26132e-12  -1027.59  9.64254e-13  -4.58911  7.12803e-13  -4.98321  2.4691e-15  
100  -10.1475  -2.09961e-12  -1027.78  -3.07383e-13  -5.55136  1.60659e-13  -4.98945  4.20744e-15  
101  -10.2807  5.43718e-12  -1027.94  2.20315e-12  -4.64279  5.85689e-13  -4.98568  1.05279e-14  
102  -10.6709  1.02693e-11  -1028.3  5.44777e-12  -5.38721  8.89724e-13  -4.99  1.99816e-14  
103  -9.42792  9.09935e-12  -1028.59  -7.27006e-12  -6.23866  -1.55119e-12  -5.00328  3.26706e-15  
104  -9.99285  -3.43821e-11  -1028.63  -2.68631e-11  -6.34136  -1.78833e-11  -5.01737  -1.85012e-13  
105  -10.2923  -5.5118e-11  -1028.92  -3.98123e-11  -6.29564  3.93924e-12  -5.03068  -1.42051e-13  
106  -10.5168  -3.43067e-11  -1029.23  -7.13507e-11  -5.49572  2.00867e-12  -5.03548  -1.19879e-13  
107  -9.7756  -1.90917e-10  -1029.56  -1.387e-10  -5.55923  -2.74425e-11  -5.04082  -3.98681e-13  
108  -9.89291  7.30284e-11  -1030.09  -1.80723e-10  -6.30287  -2.03783e-11  -5.05357  -6.00496e-13  
109  -11.7328  -1.4404e-10  -1030.59  -2.65108e-10  -5.63094  -2.37457e-11  -5.05934  -8.31948e-13  
110  -10.5561  -3.93605e-10  -1030.74  -3.23072e-10  -4.69847  -1.94854e-11  -5.05577  -1.01664e-12  
111  -10.3772  -4.6302e-12  -1030.63  -2.92483e-10  -5.60556  3.96508e-11  -5.06116  -6.17935e-13  
112  -9.28891  1.46997e-11  -1030.39  -1.64595e-10  -4.71294  -5.72117e-14  -5.05778  -6.12491e-13  
113  -11.0143  1.02237e-10  -1030.48  -2.13704e-12  -4.6965  1.32088e-11  -5.05431  -4.79594e-13  
114  -9.80347  1.09912e-10  -1030.33  2.32949e-10  -3.75812  -1.39681e-11  -5.04196  -6.08056e-13  
115  -9.76301  5.4629e-09  -1030.23  1.80884e-09  -1.90837  5.48839e-11  -5.0124  -8.45477e-14  
116  -9.2648  -7.6866e-10  -1029.93  3.674e-09  -2.84073  2.77178e-11  -4.9921  1.75288e-13  
117  -10.8762  -7.15503e-10  -1030.06  2.72518e-09  -2.85608  -2.12398e-11  -4.97233  -2.30006e-14  
118  -11.1937  -1.86224e-09  -1030.18  3.16242e-09  -3.69632  -4.28036e-10  -4.96062  -3.94973e-12  
119  -9.40293  -4.13565e-10  -1030.35  2.95257e-09  -4.50621  1.87103e-09  -4.95649  1.30955e-11  
120  -11.5866  -3.03485e-10  -1030.48  3.76427e-09  -3.73996  2.08791e-10  -4.94553  1.48585e-11  
121  -9.98461  -5.47506e-10  -1030.27  3.24032e-09  -2.78757  -3.4445e-10  -4.92626  1.16504e-11  
122  -10.0916  1.10105e-09  -1029.69  2.18333e-09  -2.79211  2.07034e-09  -4.90737  2.98689e-11  
123  -10.3359  -1.67754e-09  -1029.12  3.26875e-09  -2.85506  1.47159e-09  -4.88937  4.25156e-11  
124  -9.12059  5.66566e-09  -1028.45  7.64393e-09  -2.87695  -3.7317e-10  -4.87187  3.89009e-11  
125  -8.73578  2.75165e-08  -1028.1  1.41252e-08  -2.84475  8.29621e-10  -4.8544  4.57175e-11  
126  -9.91159  -7.63172e-09  -1027.45  1.62412e-08  -2.85789  -2.99016e-10  -4.83733  4.2771e-11  
127  -8.99448  -2.97514e-09  -1027.02  1.31657e-08  -2.86892  -2.69172e-10  -4.82065  4.01275e-11  
128  -10.3661  -9.88609e-10  -1026.64  1.1767e-08  -2.87628  -7.85395e-10  -4.80431  3.31903e-11  
129  -10.0108  -1.09976e-08  -1026.5  1.15212e-08  -2.86312  -1.80594e-10  -4.78814  3.14088e-11  
130  -9.93212  -5.56652e-10  -1026.35  1.02698e-08  -2.87188  2.71796e-10  -4.7723  3.33954e-11  
131  -10.382  2.44273e-09  -1026.1  6.74133e-09  -2.8606  1.09914e-09  -4.75663  4.21311e-11  
132  -8.69064  -2.53627e-09  -1025.82  4.04431e-09  -2.86542  3.36049e-10  -4.74125  4.45206e-11  
133  -9.36094  6.09592e-10  -1025.48  3.57358e-09  -2.87493  -6.99887e-11  -4.7262  4.35972e-11  
30  -10.7249  4.91863e-14  -972.1  1.16228e-12  -5.54384  3.28559e-15  -4.13437  -8.55349e-15  
31  -10.5783  1.11453e-14  -975.342  1.12439e-12  -5.54184  1.17913e-15  -4.19835  -8.1111e-15  
32  -10.1065  6.92307e-14  -977.627  1.10582e-12  -5.58653  -1.91298e-15  -4.2587  -7.84161e-15  
33  -9.68753  -1.38524e-14  -980.829  1.02564e-12  -5.60542  -8.73393e-16  -4.31482  -7.55127e-15  
34  -11.1575  1.16104e-14  -983.027  9.62586e-13  -5.59724  1.96854e-15  -4.36611  -7.17048e-15  
35  -9.18446  -2.61223e-14  -985.622  1.00361e-12  -5.58102  -1.51891e-15  -4.41284  -6.95311e-15  
36  -10.3691  -1.49761e-14  -986.971  9.46918e-13  -4.69613  -2.03639e-15  -4.42333  -6.77101e-15  
37  -10.3403  -1.13995e-14  -987.17  9.22181e-13  -4.66751  -1.95251e-15  -4.43205  -6.59892e-15  
38  -9.82733  -6.36297e-14  -988.325  9.43559e-13  -4.65332  -3.94045e-15  -4.43968  -6.50725e-15  
39  -8.73029  -5.74155e-14  -989.563  8.39428e-13  -4.68048  -1.63096e-15  -4.44771  -6.34471e-15  
40  -9.88143  -3.17979e-14  -989.112  7.95157e-13  -4.65143  -8.31483e-16  -4.45428  -6.16686e-15  
41  -10.1843  2.94009e-14  -989.902  8.25696e-13  -4.67492  2.25089e-15  -4.46118  -5.90381e-15  
42  -10.8142  2.76578e-14  -991.264  8.59768e-13  -4.65763  3.22679e-15  -4.46713  -5.62712e-15  
43  -10.5505  -2.68777e-14  -993.941  8.63185e-13  -4.62599  8.93571e-16  -4.4718  -5.43534e-15  
44  -9.85365  6.2944e-14  -995.827  7.82711e-13  -5.30431  1.38065e-13  -4.49559  -1.33532e-15  
45  -10.9448  1.10661e-14  -997.671  7.68605e-13  -7.09105  -4.29734e-14  -4.56769  -2.49194e-15  
46  -10.6339  4.41511e-14  -999.86  8.46774e-13  -6.51682  -3.4796e-15  -4.62036  -2.51863e-15  
47  -11.2767  9.63042e-14  -1001.9  1.04369e-12  -8.13396  -1.40543e-14  -4.71283  -2.8222e-15  
48  -10.4984  -1.73851e-13  -1004.75  1.2677e-12  -8.16994  -2.63288e-14  -4.80147  -3.42493e-15  
49  -10.4947  4.84893e-15  -1005.39  1.26126e-12  -7.30592  1.08402e-14  -4.86408  -3.06831e-15  
50  -10.9873  6.35705e-14  -1007.63  1.28276e-12  -7.33914  -1.22763e-14  -4.92445  -3.29289e-15  
51  -10.8065  2.69056e-14  -1009.64  1.23413e-12  -7.40268  -2.12628e-15  -4.98346  -3.26511e-15  
52  -10.563  -4.56424e-14  -1011.58  1.08927e-12  -7.30603  1.08773e-13  -5.03747  -6.59583e-16  
53  -10.2722  -2.05589e-14  -1012.89  9.20406e-13  -7.32198  -2.02847e-13  -5.08939  -5.25475e-15  
54  -10.4143  8.38556e-13  -1014.51  5.21634e-13  -6.49114  1.15994e-13  -5.12054  -2.56032e-15  
55  -11.0386  -1.40214e-13  -1014.9  1.27078e-12  -7.39328  2.58999e-14  -5.16995  -1.94162e-15  
56  -10.5977  -6.11942e-14  -1015.74  1.36151e-12  -7.24511  2.87722e-13  -5.2141  4.22143e-15  
57  -10.2322  1.66578e-13  -1016.48  1.308e-12  -6.49343  -1.83363e-14  -5.24075  3.75148e-15  
58  -10.1613  2.68295e-13  -1018.23  1.27461e-12  -5.55951  2.59744e-14  -5.24726  4.20501e-15  
59  -11.5344  -3.99267e-13  -1018.65  5.73227e-13  -5.58487  -4.73753e-14  -5.25401  3.1734e-15  
60  -10.2783  -3.67094e-13  -1019.77  3.62856e-13  -5.5249  -2.2396e-13  -5.25932  -1.2802e-15  
61  -11.1202  5.75782e-13  -1020.38  6.61772e-13  -5.58547  -4.74713e-14  -5.26559  -2.16849e-15  
62  -11.4649  2.8168e-12  -1020.81  1.67227e-12  -5.52391  2.31741e-13  -5.27047  2.2449e-15  
63  -10.4004  -1.05002e-12  -1021.06  3.5626e-12  -5.57648  -1.24954e-12  -5.27613  -2.09362e-14  
64  -10.177  1.64089e-12  -1021.34  5.69546e-12  -6.31435  1.13521e-11  -5.29501  1.85847e-13  
65  -9.28834  2.11775e-12  -1021.09  7.14638e-12  -6.44421  -7.38528e-14  -5.31553  1.81209e-13  
66  -11.2895  -4.25171e-12  -1021.48  6.13004e-12  -5.84706  2.50822e-12  -5.32486  2.22034e-13  
67  -9.98671  -4.72302e-13  -1022.09  6.68994e-12  -6.22847  -4.79917e-12  -5.34044  1.35462e-13  
68  -9.43369  6.40222e-12  -1022.36  8.1683e-12  -6.38025  -7.42102e-13  -5.35806  1.20588e-13  
69  -9.37297  -2.05691e-12  -1022.34  1.17629e-11  -6.35236  -3.75297e-12  -5.37463  5.60285e-14  
70  -10.2384  -5.64138e-12  -1022.34  1.12863e-11  -7.19096  -6.69143e-12  -5.40441  -5.45856e-14  
71  -13.0422  -8.96846e-12  -1023.36  9.16508e-12  -6.35805  -5.75563e-12  -5.41979  -1.46538e-13  
72  -10.7374  -2.88679e-11  -1023.55  -3.04958e-11  -5.48806  -7.87495e-12  -5.42087  -2.69211e-13  
73  -10.7439  -5.43081e-12  -1024.08  -5.31694e-11  -6.42216  -6.72171e-12  -5.43652  -3.70031e-13  
74.0002  -10.0182  -2.06948e-12  -1024.52  -5.07111e-11  -8.14971  -1.31777e-11  -5.47826  -5.67072e-13  
75.0002  -10.5702  2.16182e-11  -1024.9  -4.50193e-11  -7.06965  1.18218e-10  -5.50237  1.2327e-12  
76.0002  -9.71806  -1.44355e-11  -1025.41  -5.63098e-11  -5.43495  -8.05147e-12  -5.50137  1.09413e-12  
77.0002  -10.4395  -2.5512e-11  -1025.53  -6.72414e-11  -5.43877  1.37401e-11  -5.50044  1.2801e-12  
78.0002  -10.8642  2.85353e-11  -1026.05  -8.44644e-11  -5.5696  -2.51941e-11  -5.50145  8.96418e-13  
79.0002  -10.867  -6.56543e-11  -1026.09  -8.90087e-11  -5.49792  -7.61405e-12  -5.5014  7.7484e-13  
80.0002  -11.1599  1.69664e-11  -1026.4  -7.15023e-11  -5.46909  -1.11143e-11  -5.50094  6.07387e-13  
81.0002  -11.096  7.02382e-11  -1026.8  -3.20493e-11  -5.32228  5.72947e-11  -5.49846  1.39471e-12  
82.0002  -11.4014  -6.6587e-12  -1026.72  -4.27192e-11  -5.36296  -4.25875e-11  -5.4966  7.92216e-13  
83.0002  -10.5952  4.11299e-11  -1027.06  -3.50907e-11  -5.42033  -7.84352e-12  -5.49557  6.75517e-13  
84.0002  -11.0468  -4.59365e-13  -1026.97  -3.66721e-11  -5.54476  -1.09803e-11  -5.49623  5.20106e-13  
85.0002  -9.23266  8.8013e-11  -1027.16  3.2739e-12  -5.4745  1.94148e-09  -5.49594  2.6059e-11  
86.0002  -12.0882  1.07593e-10  -1027.39  2.57903e-10  -4.63212  1.50834e-11  -5.48472  2.59165e-11  
87.0002  -10.6033  8.57828e-11  -1027.85  3.50319e-10  -5.49881  -1.98021e-11  -5.48491  2.53303e-11  
88.0002  -9.3503  1.16754e-10  -1027.6  3.11974e-10  -5.49966  -1.83785e-10  -5.48509  2.26833e-11  
89.0002  -10.3869  -2.12274e-10  -1028.12  2.07346e-10  -3.68929  1.09166e-11  -5.46264  2.25362e-11  
90.0002  -9.50859  -2.06594e-10  -1027.87  5.8841e-11  -3.68435  2.09538e-11  -5.44069  2.25167e-11  
91.0002  -9.99744  2.60461e-10  -1027.46  1.93186e-10  -3.73732  -1.30491e-12  -5.41992  2.22262e-11  
92.0002  -10.0204  5.18069e-11  -1026.93  3.04225e-10  -4.64543  -3.57449e-11  -5.41059  2.15277e-11  
93.0002  -9.68248  2.16825e-10  -1026.67  2.92966e-10  -4.66187  -2.46397e-11  -5.40167  2.09781e-11  
94.0002  -10.6433  2.43641e-10  -1026.48  2.02869e-10  -4.64413  -2.77809e-11  -5.39276  2.04045e-11  
95.0002  -10.3681  -2.2152e-10  -1026.43  2.06359e-10  -3.75298  -5.74358e-11  -5.37369  1.94994e-11  
96.0002  -10.1177  1.43887e-09  -1026.37  7.37893e-10  -3.81008  -6.85039e-12  -5.35572  1.91965e-11  
97.0002  -10.6027  -1.23024e-09  -1026.25  1.88317e-09  -4.69231  1.27135e-10  -5.34818  2.04231e-11  
98.0002  -10.8532  9.86749e-10  -1026.16  1.58465e-09  -5.52346  -1.09595e-08  -5.35015  -1.02947e-10  
99.0002  -10.6099  7.36944e-09  -1026.28  1.79038e-09  -4.65966  -1.46696e-10  -5.34248  -1.03433e-10  
100  -10.0682  -7.49496e-10  -1026.16  2.06914e-09  -5.48249  1.83817e-09  -5.34402  -8.2097e-11  
101  -9.22137  -2.29598e-09  -1026.32  7.26396e-10  -4.65295  -5.95591e-10  -5.33651  -8.76785e-11  
102  -9.95292  -4.53323e-09  -1026.54  -3.18419e-09  -3.78531  -1.0881e-10  -5.31983  -8.79057e-11  
103  -10.4218  3.04664e-09  -1026.44  -2.90618e-09  -5.58653  -1.7769e-09  -5.32266  -1.05874e-10  
104  -9.283  8.78934e-09  -1026.27  5.46688e-10  -3.78509  3.98443e-10  -5.30648  -1.00565e-10  
105  -8.33241  -4.31448e-09  -1026.15  -1.44422e-10  -5.50636  1.48222e-09  -5.30856  -8.40778e-11  
106  -10.7243  1.91213e-09  -1026.18  -1.47797e-09  -5.53358  1.0451e-09  -5.31088  -7.24367e-11  
107  -11.1018  4.57826e-09  -1026.59  2.9647e-09  -4.66539  -1.12073e-09  -5.30429  -8.31335e-11  
108  -10.3583  -4.70046e-09  -1027  7.42562e-09  -4.68325  -8.33831e-10  -5.29802  -9.07164e-11  
109  -9.45049  1.074e-08  -1027.05  9.77064e-09  -5.55221  1.15066e-09  -5.30056  -7.83025e-11  
110  -9.90292  4.89257e-09  -1026.77  1.29325e-08  -5.52781  2.1608e-09  -5.30281  -5.61332e-11  
111  -10.5239  2.10462e-08  -1026.55  2.34298e-08  -3.78225  -2.00585e-09  -5.28791  -7.5248e-11  
112  -9.62414  1.16171e-08  -1026.61  4.0907e-08  -5.98698  6.49354e-07  -5.29469  6.22989e-09  
113  -10.3484  -4.13954e-09  -1026.6  4.18927e-08  -4.64592  -3.11563e-09  -5.28845  6.14003e-09  
114  -9.03944  9.96364e-09  -1026.5  4.29231e-08  -4.64653  2.1317e-10  -5.28234  6.08358e-09  
115  -10.4416  -1.45552e-09  -1026.43  4.96917e-08  -4.59905  1.19044e-08  -5.27589  6.13849e-09  
116  -9.91334  -3.58419e-08  -1026.33  4.67706e-08  -3.73474  6.71201e-09  -5.26149  6.14385e-09  
117  -10.6743  -8.95768e-09  -1026.18  4.98343e-08  -3.68238  5.86555e-09  -5.24687  6.14128e-09  


==> Figures/n12_b6_theta20_QTOP_TOT_termalized_OLD.dat <==
70  -10.1905  3.34997e-15  -10.3935  -1.84167e-16  -8.20556  1.61261e-15  -0.546199  -4.92979e-17  0  0  0  0
72  -10.1532  1.79093e-15  -10.3912  -5.96846e-17  -7.26331  -3.45395e-15  -0.55201  -5.88494e-17  0  0  0  0
74  -11.159  6.03437e-15  -10.3961  -1.37285e-17  -8.07161  8.45146e-17  -0.559984  -5.67463e-17  0  0  0  0
76  -10.0855  3.33387e-15  -10.4057  2.15776e-16  -5.5816  2.00619e-16  -0.559928  -5.44188e-17  0  0  0  0
78  -12.193  -1.04313e-15  -10.4118  4.48329e-17  -6.50076  -1.18754e-16  -0.56258  -5.31675e-17  0  0  0  0
80  -10.1488  -4.3989e-15  -10.41  4.08633e-17  -6.43197  -3.28643e-17  -0.564883  -5.17423e-17  0  0  0  0
82  -10.3588  1.67683e-14  -10.4176  -7.64693e-18  -7.33142  -2.11426e-16  -0.569557  -5.08923e-17  0  0  0  0
84  -10.145  -2.25686e-15  -10.4008  -9.36683e-18  -7.30733  -8.0205e-16  -0.573913  -5.16846e-17  0  0  0  0
86  -9.62767  -3.03089e-15  -10.4013  -1.21336e-16  -5.34492  9.95006e-15  -0.572876  -2.41401e-17  0  0  0  0
88  -9.89838  1.46299e-14  -10.3961  -1.8577e-16  -4.59006  2.58244e-15  -0.569956  -1.68994e-17  0  0  0  0
90  -10.7052  -6.39634e-15  -10.3792  -1.75183e-16  -5.31409  4.79608e-16  -0.568992  -1.52779e-17  0  0  0  0
92  -10.643  -2.70845e-15  -10.376  -6.27634e-17  -5.37195  -2.67253e-16  -0.568217  -1.55571e-17  0  0  0  0
94  -8.92297  -1.9454e-14  -10.371  8.92101e-17  -4.72573  -9.17622e-17  -0.56594  -1.54052e-17  0  0  0  0
96  -12.0423  1.36564e-14  -10.3769  1.72003e-16  -6.00005  9.38073e-13  -0.566732  2.16652e-15  0  0  0  0
98  -11.2755  -4.93397e-16  -10.3812  1.3781e-16  -7.79283  -1.37626e-15  -0.571562  2.11415e-15  0  0  0  0
100  -10.5779  2.2511e-15  -10.3856  1.6338e-16  -6.49971  -8.7964e-17  -0.573305  2.06697e-15  0  0  0  0
102  -9.55204  4.8194e-15  -10.4007  2.76767e-16  -6.45647  -4.70438e-16  -0.574878  2.02102e-15  0  0  0  0
104  -9.74233  5.34404e-15  -10.4054  2.69256e-16  -5.60278  2.03232e-16  -0.574567  1.97845e-15  0  0  0  0
106  -10.0448  -1.77937e-14  -10.4095  3.34854e-16  -5.6465  -1.09006e-16  -0.57436  1.937e-15  0  0  0  0
108  -10.4421  1.46344e-14  -10.4132  3.59198e-16  -4.71674  -4.64074e-16  -0.572265  1.89653e-15  0  0  0  0
110  -8.61916  -2.39608e-15  -10.4055  4.16629e-16  -6.45448  -4.10782e-16  -0.573728  1.85777e-15  0  0  0  0
112  -10.5333  4.8732e-15  -10.4078  5.50579e-16  -4.54372  7.87522e-17  -0.571388  1.8215e-15  0  0  0  0
114  -10.8747  -1.46234e-14  -10.415  4.25125e-16  -4.67703  3.6166e-16  -0.569394  1.78717e-15  0  0  0  0
116  -11.194  -1.32129e-14  -10.4127  3.86378e-16  -4.58641  -2.9326e-16  -0.567304  1.7529e-15  0  0  0  0
118  -10.4096  -1.19096e-14  -10.4121  4.18646e-16  -4.60419  -3.31814e-16  -0.565325  1.71982e-15  0  0  0  0
120  -9.59435  -1.05335e-14  -10.4059  4.55506e-16  -3.77683  -6.70986e-18  -0.561913  1.68854e-15  0  0  0  0
122  -10.3548  -2.81219e-14  -10.4033  4.39937e-16  -4.61755  -6.25855e-16  -0.560125  1.65727e-15  0  0  0  0
124  -11.6906  1.43402e-14  -10.407  4.33216e-16  -4.6717  8.39126e-17  -0.558494  1.62834e-15  0  0  0  0
126  -9.61374  -1.47698e-14  -10.407  4.39719e-16  -4.71441  2.24089e-15  -0.556993  1.60413e-15  0  0  0  0
128  -10.9241  -9.69518e-15  -10.4022  4.33021e-16  -3.772  1.41752e-16  -0.553946  1.57718e-15  0  0  0  0
130  -10.4174  1.02072e-14  -10.4012  5.05428e-16  -2.79646  3.84451e-17  -0.549374  1.55096e-15  0  0  0  0
132  -9.95919  -1.33045e-14  -10.4026  5.6429e-16  -3.76781  -2.79653e-16  -0.546545  1.52507e-15  0  0  0  0
134  -10.4643  5.99811e-15  -10.4009  6.36032e-16  -2.8445  7.59343e-16  -0.542317  1.5017e-15  0  0  0  0
136  -10.3313  1.20064e-14  -10.3971  6.73836e-16  -3.75394  4.04271e-16  -0.539668  1.47851e-15  0  0  0  0
138  -11.4825  1.49276e-14  -10.3953  6.35822e-16  -6.41268  5.13567e-16  -0.541255  1.45621e-15  0  0  0  0
140  -12.952  2.8498e-14  -10.4035  5.97685e-16  -7.97001  -3.00478e-15  -0.54519  1.42918e-15  0  0  0  0
142  -11.6841  2.5895e-16  -10.4073  5.43994e-16  -7.33771  -3.52891e-16  -0.548047  1.40699e-15  0  0  0  0
144  -9.00243  1.26162e-14  -10.408  5.19112e-16  -4.72834  -1.86712e-17  -0.546925  1.38596e-15  0  0  0  0
146  -9.79314  -1.29938e-14  -10.4064  4.97754e-16  -6.55816  3.52092e-16  -0.548526  1.3661e-15  0  0  0  0
148  -10.1364  4.15977e-15  -10.4008  4.32967e-16  -6.45402  -2.95441e-15  -0.54993  1.34202e-15  0  0  0  0
150  -10.4933  2.20488e-14  -10.4019  3.9387e-16  -5.64244  1.34311e-17  -0.550134  1.32287e-15  0  0  0  0
152  -10.2471  1.19169e-15  -10.4008  3.21756e-16  -6.54427  -4.67923e-16  -0.551603  1.30358e-15  0  0  0  0
154  -9.14851  4.27758e-15  -10.3986  3.1002e-16  -5.56772  4.06338e-17  -0.551675  1.28553e-15  0  0  0  0
156  -9.67126  1.0684e-14  -10.3968  3.49615e-16  -4.67453  4.3378e-16  -0.550521  1.26851e-15  0  0  0  0
158  -10.5613  -8.82809e-15  -10.3913  3.2375e-16  -6.45858  -6.50071e-16  -0.55181  1.25049e-15  0  0  0  0
160  -9.87575  -6.8607e-15  -10.3922  3.28155e-16  -6.48255  -2.1448e-16  -0.553096  1.23353e-15  0  0  0  0
162  -10.8326  2.39948e-15  -10.3907  3.83462e-16  -3.66627  1.00325e-15  -0.550642  1.21862e-15  0  0  0  0
164  -9.76417  -2.21181e-14  -10.3902  3.70603e-16  -1.84444  -1.04762e-16  -0.545886  1.20266e-15  0  0  0  0
166  -9.99777  -1.31045e-14  -10.3837  4.43223e-16  -2.85452  -1.07491e-16  -0.542547  1.1871e-15  0  0  0  0
168  -9.12667  1.63118e-14  -10.3768  3.50637e-16  -2.77064  -1.5993e-16  -0.539187  1.17187e-15  0  0  0  0
170  -10.2948  -8.00024e-15  -10.3784  3.20668e-16  -3.75309  9.64144e-17  -0.537138  1.15735e-15  0  0  0  0
172  -10.944  -4.07476e-16  -10.3808  2.85372e-16  -7.17436  -1.59829e-15  -0.539364  1.14108e-15  0  0  0  0
174  -10.3714  -1.80763e-14  -10.3802  2.36259e-16  -6.3558  -6.82771e-16  -0.540538  1.12634e-15  0  0  0  0
176  -10.3057  8.01319e-15  -10.3829  2.16645e-16  -5.34481  -7.68512e-16  -0.540465  1.11184e-15  0  0  0  0
178  -9.93929  4.80811e-15  -10.3832  1.99417e-16  -5.25947  -7.11173e-15  -0.540292  1.09014e-15  0  0  0  0
180  -10.9379  1.98598e-14  -10.3809  2.37363e-16  -5.4019  -1.94899e-15  -0.540291  1.07502e-15  0  0  0  0
182  -10.6213  -1.36564e-14  -10.3757  2.17509e-16  -5.47511  -7.2511e-16  -0.540375  1.06168e-15  0  0  0  0
184  -10.5501  7.34904e-15  -10.377  2.66608e-16  -4.61494  3.90073e-16  -0.539468  1.04992e-15  0  0  0  0
186  -10.3  1.17291e-14  -10.372  2.20733e-16  -3.78474  3.93994e-16  -0.537638  1.03844e-15  0  0  0  0
188  -10.609  -2.44497e-14  -10.3675  1.5057e-16  -6.43361  6.77844e-16  -0.538826  1.02753e-15  0  0  0  0
190  -9.77062  5.38244e-15  -10.365  1.45647e-16  -5.52586  -2.63264e-17  -0.538979  1.01609e-15  0  0  0  0
192  -10.111  5.32318e-15  -10.3624  1.17582e-16  -5.53103  6.57319e-16  -0.539134  1.00564e-15  0  0  0  0
194  -8.39377  1.18332e-14  -10.3571  1.18972e-16  -5.5635  -7.82131e-17  -0.539322  9.94626e-16  0  0  0  0
196  -9.1507  1.70164e-16  -10.3572  1.2508e-16  -4.69089  -1.11679e-16  -0.538566  9.83811e-16  0  0  0  0
198  -9.94572  -1.01856e-14  -10.3554  8.68697e-17  -4.57323  -4.12835e-15  -0.537702  9.68953e-16  0  0  0  0
200  -11.2988  -1.15593e-14  -10.36  9.26314e-17  -4.69536  -1.60739e-16  -0.536985  9.58585e-16  0  0  0  0
202  -9.69245  1.77003e-15  -10.3593  1.46963e-16  -5.57014  -2.28071e-16  -0.537193  9.48362e-16  0  0  0  0
204  -9.53954  1.41528e-14  -10.3575  1.96209e-16  -5.59415  -3.15984e-16  -0.537422  9.38259e-16  0  0  0  0
206  -10.1173  8.96211e-16  -10.3573  1.24993e-16  -4.65636  6.25438e-17  -0.53669  9.28749e-16  0  0  0  0
208  -9.74101  -5.46156e-15  -10.355  1.43891e-16  -4.67908  -2.33832e-16  -0.535995  9.19131e-16  0  0  0  0
210  -9.66684  -7.59533e-15  -10.3531  1.29594e-16  -4.70453  -1.45198e-16  -0.53534  9.09795e-16  0  0  0  0
212  -9.59901  -2.14535e-14  -10.3499  8.09393e-17  -5.57369  -9.40529e-17  -0.535558  9.00694e-16  0  0  0  0
214  -8.48022  2.19603e-15  -10.3491  9.20085e-17  -5.45356  1.64582e-16  -0.535654  8.92025e-16  0  0  0  0
216  -10.6778  6.58603e-16  -10.3474  7.16333e-17  -3.71499  1.53736e-16  -0.53406  8.83514e-16  0  0  0  0
218  -9.94375  -3.13124e-14  -10.344  5.9779e-17  -4.61378  1.57786e-16  -0.533361  8.7517e-16  0  0  0  0
220  -10.6728  -1.26586e-15  -10.3402  1.11506e-16  -3.72728  2.16293e-16  -0.531831  8.67041e-16  0  0  0  0
222  -10.4399  2.4266e-15  -10.3453  3.40279e-17  -3.7398  7.03107e-18  -0.530342  8.58868e-16  0  0  0  0
224  -10.1231  1.18585e-14  -10.342  7.20033e-17  -4.05068  2.09402e-13  -0.529171  1.04654e-15  0  0  0  0
226  -9.82164  7.30808e-15  -10.3373  9.7996e-17  -5.52367  -4.86266e-17  -0.529386  1.03681e-15  0  0  0  0
228  -10.2118  -3.62226e-14  -10.3391  1.07065e-16  -4.52389  2.33336e-16  -0.52868  1.02751e-15  0  0  0  0
230  -10.5287  6.73275e-14  -10.336  2.89692e-16  -3.51217  1.13711e-13  -0.527066  1.12154e-15  0  0  0  0
232  -8.47396  1.39719e-13  -10.333  6.17117e-16  -1.8168  -6.20453e-15  -0.523955  1.10585e-15  0  0  0  0
234  -10.157  3.13654e-14  -10.331  7.40294e-16  -2.75908  -3.61933e-14  -0.52174  1.06366e-15  0  0  0  0
236  -10.0996  5.6968e-14  -10.3269  7.88683e-16  -2.80702  3.02406e-15  -0.519607  1.05692e-15  0  0  0  0
238  -9.01857  9.3294e-15  -10.3222  8.37266e-16  -3.7474  -1.52504e-15  -0.518336  1.04632e-15  0  0  0  0
240  -10.9325  9.22929e-15  -10.3218  8.18698e-16  -4.64601  1.71011e-15  -0.517869  1.0387e-15  0  0  0  0
242  -8.71966  -1.31671e-14  -10.3201  8.66435e-16  -4.68603  1.45687e-16  -0.517444  1.02988e-15  0  0  0  0
70  -10.847  -1.42191e-14  -9.96883  -4.30315e-16  -6.51143  -1.04802e-16  -0.376823  8.19771e-17  0  0  0  0
72  -10.2328  1.17729e-14  -9.99107  -2.91321e-16  -8.02623  -2.83022e-15  -0.390559  7.02029e-17  0  0  0  0
74  -10.4577  -2.06993e-15  -10.0023  -3.12429e-16  -4.68096  -6.45194e-16  -0.392982  6.59929e-17  0  0  0  0
76  -10.5294  3.41481e-16  -9.99778  -1.12405e-16  -4.68317  3.38127e-16  -0.395265  6.50177e-17  0  0  0  0
78  -11.9073  -2.1607e-14  -10.0143  -1.15584e-16  -4.67003  -2.28101e-15  -0.397374  5.63966e-17  0  0  0  0
80  -9.41542  6.86909e-15  -9.99471  -5.28221e-16  -3.80017  -3.01458e-17  -0.396879  5.46991e-17  0  0  0  0
82  -9.92923  3.58856e-14  -9.99902  -4.94319e-16  -4.64929  -2.75577e-15  -0.398769  4.55248e-17  0  0  0  0
84  -10.1341  2.64972e-14  -9.99379  -3.68215e-16  -4.65495  -2.87204e-15  -0.400572  3.65321e-17  0  0  0  0
86  -9.96588  -1.8489e-15  -9.98898  -3.39795e-16  -3.7643  -2.9181e-15  -0.399937  2.78916e-17  0  0  0  0
88  -11.783  -4.72036e-15  -9.99436  -4.68354e-16  -3.73855  -7.49163e-16  -0.399268  2.52555e-17  0  0  0  0
90  -10.071  -4.431e-14  -9.97964  -9.08393e-16  -2.74764  -1.77105e-15  -0.396156  2.01965e-17  0  0  0  0
92  -10.2742  5.87362e-14  -9.97788  -1.48795e-15  -2.73867  6.06149e-15  -0.393173  3.4488e-17  0  0  0  0
94  -9.72062  -3.46412e-14  -9.96854  -1.84931e-15  -5.12278  4.86923e-15  -0.396009  4.52603e-17  0  0  0  0
96  -10.4742  -4.74115e-14  -9.98706  -1.42134e-15  -4.65646  -3.73297e-15  -0.397628  3.55264e-17  0  0  0  0
98  -10.9339  -5.4285e-14  -10.0012  -1.76562e-15  -5.52678  -8.73192e-16  -0.401152  3.27344e-17  0  0  0  0
100  -10.5905  -6.14916e-15  -10.0136  -1.60036e-15  -5.42644  2.20979e-14  -0.404296  8.11135e-17  0  0  0  0
102  -9.03353  -1.95162e-14  -10.007  -1.15784e-15  -4.67729  4.94025e-15  -0.405675  9.00898e-17  0  0  0  0
104  -10.1436  -9.77841e-14  -10.013  -2.69745e-15  -6.45273  -1.28316e-14  -0.410773  6.08718e-17  0  0  0  0
106  -9.62622  1.47419e-13  -10.0138  -1.88804e-15  -7.28454  1.56395e-14  -0.417391  9.21859e-17  0  0  0  0
70  -11.8918  2.78916e-14  -10.1074  5.44036e-16  -5.43635  1.76635e-15  -0.411867  2.61223e-14  0  0  0  0
72  -10.3028  6.36069e-14  -10.1282  -9.3077e-16  -6.43259  8.46333e-14  -0.419331  2.55527e-14  0  0  0  0
74  -11.3945  1.29116e-13  -10.1295  -7.81024e-16  -5.59109  1.1195e-14  -0.423699  2.47891e-14  0  0  0  0
76  -10.5317  -9.65073e-14  -10.1349  1.26207e-15  -4.63044  2.92547e-14  -0.424891  2.41266e-14  0  0  0  0
78  -11.4577  3.7456e-13  -10.145  1.16388e-15  -4.63181  -3.61723e-16  -0.426017  2.34159e-14  0  0  0  0
80  -9.65526  1.43783e-14  -10.1484  -9.07796e-16  -5.48333  -6.49319e-14  -0.429512  2.25614e-14  0  0  0  0
82  -11.2912  -2.8064e-13  -10.1502  -4.94228e-15  -5.542  2.48764e-16  -0.432976  2.19354e-14  0  0  0  0
84  -11.3119  -2.5864e-14  -10.1462  -5.4465e-15  -6.46168  3.9865e-14  -0.438738  2.14503e-14  0  0  0  0
86  -9.28413  6.64379e-13  -10.1472  -3.92612e-15  -6.38218  5.67586e-13  -0.443987  2.23794e-14  0  0  0  0
88  -10.8071  3.35972e-13  -10.1495  -2.83001e-15  -5.63216  -2.68203e-14  -0.447044  2.17368e-14  0  0  0  0
90  -11.322  -4.02843e-13  -10.1586  5.60858e-15  -5.50936  4.75898e-13  -0.449642  2.23832e-14  0  0  0  0
92  -9.75139  9.53328e-14  -10.1575  1.43922e-14  -6.18265  -4.94962e-12  -0.453754  9.76497e-15  0  0  0  0
94  -11.1944  -1.489e-12  -10.1626  5.44881e-15  -6.32026  -2.5095e-13  -0.457999  8.93497e-15  0  0  0  0
96  -10.9381  -1.68482e-11  -10.1668  -2.51027e-13  -4.6797  3.16105e-12  -0.458231  1.60785e-14  0  0  0  0
70  -10.7591  7.51715e-15  -10.2763  -1.26278e-15  -8.81762  -2.5916e-15  -0.469854  2.93139e-17  0  0  0  0
72  -10.9829  -3.2727e-15  -10.3097  -1.04163e-15  -8.86269  1.80762e-15  -0.483287  3.41993e-17  0  0  0  0
74  -11.0634  6.70591e-16  -10.3463  -1.14191e-15  -7.28512  -2.34971e-15  -0.49095  2.57877e-17  0  0  0  0
76  -11.5866  -3.06503e-15  -10.3643  -1.21923e-15  -7.94764  -8.23552e-15  -0.500157  5.01758e-20  0  0  0  0
78  -11.3338  -2.60161e-14  -10.3736  -1.26146e-15  -8.16535  5.62759e-16  -0.509462  1.70387e-18  0  0  0  0
80  -12.2352  -2.28146e-15  -10.3887  -1.17657e-15  -9.64685  5.96568e-17  -0.522469  1.82564e-18  0  0  0  0
82  -9.98615  1.26755e-14  -10.3988  -1.11444e-15  -9.06746  3.35665e-16  -0.533143  2.70733e-18  0  0  0  0
84  -10.0213  8.03109e-16  -10.4108  -1.03054e-15  -6.38611  -5.15746e-17  -0.535993  2.49477e-18  0  0  0  0
86  -10.8153  -1.80794e-14  -10.4082  -1.0418e-15  -5.57929  -8.65908e-15  -0.536571  -2.03579e-17  0  0  0  0
88  -9.77871  4.70532e-15  -10.4166  -1.05688e-15  -6.47976  -1.73381e-16  -0.539427  -2.02805e-17  0  0  0  0
90  -10.3142  -1.57635e-15  -10.4168  -1.09105e-15  -5.26321  -2.94575e-14  -0.5391  -9.34172e-17  0  0  0  0
92  -9.33111  1.94899e-15  -10.4102  -1.18752e-15  -4.73237  2.38248e-17  -0.537493  -9.10806e-17  0  0  0  0
94  -10.4985  3.10755e-16  -10.4024  -1.18588e-15  -4.6857  2.29239e-16  -0.535852  -8.83662e-17  0  0  0  0
96  -9.50157  1.40611e-15  -10.3957  -1.11128e-15  -3.78989  -8.49956e-17  -0.532204  -8.65089e-17  0  0  0  0
98  -10.5474  -5.62008e-15  -10.3976  -1.10275e-15  -4.55945  -6.69276e-16  -0.530471  -8.60638e-17  0  0  0  0
100  -9.12031  -1.43693e-15  -10.3802  -1.10883e-15  -5.60185  -2.2654e-16  -0.531131  -8.46547e-17  0  0  0  0
102  -11.3804  -2.9274e-15  -10.3792  -1.10558e-15  -5.52651  -3.59803e-17  -0.531599  -8.28926e-17  0  0  0  0
104  -10.5808  -1.1811e-14  -10.3855  -1.10746e-15  -5.51054  -1.74419e-17  -0.532013  -8.11661e-17  0  0  0  0
106  -10.089  -1.80137e-15  -10.3809  -1.04856e-15  -5.44751  -2.3768e-16  -0.532278  -7.99703e-17  0  0  0  0
108  -10.9693  7.21546e-15  -10.3741  -8.90074e-16  -5.53591  2.79842e-14  -0.532713  -2.12277e-17  0  0  0  0
110  -10.6483  -4.2237e-15  -10.3723  -8.22127e-16  -7.29478  -5.97803e-16  -0.536649  -2.19987e-17  0  0  0  0
112  -9.33522  6.21781e-15  -10.3661  -7.84256e-16  -6.25645  -2.07636e-15  -0.538394  -2.56386e-17  0  0  0  0
114  -10.2255  5.01496e-15  -10.3642  -6.0661e-16  -8.11722  -3.85824e-16  -0.54365  -2.58876e-17  0  0  0  0
116  -10.8406  1.88438e-15  -10.363  -6.33819e-16  -6.49106  -5.06084e-16  -0.54564  -2.6354e-17  0  0  0  0
118  -11.7146  -1.59114e-14  -10.3675  -5.85434e-16  -7.33258  -4.6608e-16  -0.549114  -2.67291e-17  0  0  0  0
120  -11.5392  -5.8548e-15  -10.3715  -6.58798e-16  -6.33573  1.80266e-15  -0.55065  -2.29655e-17  0  0  0  0
122  -9.52237  1.70185e-14  -10.3744  -6.39967e-16  -4.65186  -1.91857e-16  -0.549124  -2.2898e-17  0  0  0  0
124  -10.371  -1.96853e-15  -10.3722  -5.97325e-16  -4.63574  -1.76144e-16  -0.547623  -2.28053e-17  0  0  0  0
126  -9.5329  1.66882e-14  -10.3682  -6.1773e-16  -5.46283  2.07212e-15  -0.5476  -1.88395e-17  0  0  0  0
128  -9.15616  3.97082e-14  -10.3581  -4.50771e-16  -5.41821  -1.65497e-15  -0.547502  -2.13252e-17  0  0  0  0
130  -9.76866  -2.80326e-15  -10.3599  -2.07417e-16  -4.65811  -2.6609e-16  -0.54614  -2.14133e-17  0  0  0  0
132  -10.2416  4.394e-15  -10.3582  -1.29929e-16  -4.66939  6.88457e-17  -0.544842  -2.09494e-17  0  0  0  0
134  -10.21  -9.5205e-15  -10.3573  -8.85538e-17  -6.41929  1.87217e-16  -0.546408  -2.03095e-17  0  0  0  0
136  -11.6542  -3.96471e-15  -10.3594  -1.31065e-16  -6.35319  1.11307e-16  -0.547819  -1.98105e-17  0  0  0  0
138  -10.9294  1.84748e-14  -10.3679  -1.81673e-16  -5.50985  5.08787e-16  -0.547869  -1.8706e-17  0  0  0  0
140  -11.3737  -3.56844e-14  -10.3707  -2.8022e-16  -5.4763  -4.61902e-16  -0.547865  -1.91288e-17  0  0  0  0
142  -9.44458  8.94557e-15  -10.3653  -3.72461e-16  -5.5599  -4.05672e-18  -0.547988  -1.88451e-17  0  0  0  0
144  -11.3294  1.47341e-14  -10.3622  -3.56484e-16  -4.68347  6.8222e-17  -0.546799  -1.8462e-17  0  0  0  0
146  -11.4176  -1.21512e-14  -10.3638  -3.81377e-16  -6.44108  3.99382e-16  -0.54823  -1.76032e-17  0  0  0  0
148  -9.83882  7.19254e-15  -10.3619  -3.50293e-16  -5.53537  9.38336e-17  -0.548307  -1.72121e-17  0  0  0  0
150  -9.03653  1.77547e-14  -10.3596  -3.32101e-16  -6.42857  2.40723e-16  -0.549658  -1.66223e-17  0  0  0  0
152  -10.8644  3.21966e-14  -10.3657  -2.68089e-16  -7.2179  -1.97548e-15  -0.552082  -1.91705e-17  0  0  0  0
154  -10.4356  9.46391e-15  -10.3688  -2.1698e-16  -8.1505  -6.14848e-16  -0.555735  -1.97582e-17  0  0  0  0
156  -10.0656  4.07629e-15  -10.3712  -2.41571e-16  -7.38843  -1.68301e-16  -0.558243  -1.97181e-17  0  0  0  0
158  -11.6214  -1.38044e-14  -10.3747  -2.86947e-16  -6.43585  4.45837e-16  -0.559396  -1.88492e-17  0  0  0  0
160  -9.98317  3.53374e-16  -10.3787  -3.30238e-16  -8.10572  1.63785e-15  -0.562745  -1.64141e-17  0  0  0  0
162  -12.1676  1.55328e-14  -10.3879  -2.75653e-16  -8.04337  3.99723e-16  -0.565924  -1.56721e-17  0  0  0  0
164  -11.6991  -2.22191e-15  -10.3895  -3.09287e-16  -6.46141  4.23148e-17  -0.566966  -1.54137e-17  0  0  0  0
166  -10.8919  4.40831e-15  -10.3956  -4.26457e-16  -8.1507  3.45815e-16  -0.570147  -1.47727e-17  0  0  0  0
168  -10.7979  -1.23944e-15  -10.4  -4.65921e-16  -5.57435  -6.22488e-16  -0.569986  -1.53737e-17  0  0  0  0
170  -10.874  -1.02786e-14  -10.3993  -4.80565e-16  -6.34926  1.57314e-15  -0.570798  -1.32151e-17  0  0  0  0
172  -10.7579  -1.16402e-14  -10.3983  -4.83701e-16  -6.45133  3.30216e-16  -0.571715  -1.26442e-17  0  0  0  0
174  -9.94888  -3.88259e-15  -10.3929  -4.39329e-16  -6.36878  -1.33357e-15  -0.57251  -1.41163e-17  0  0  0  0
176  -10.3434  -1.80515e-14  -10.3893  -4.46043e-16  -5.42314  3.41176e-16  -0.572146  -1.35352e-17  0  0  0  0
178  -10.642  -7.69545e-15  -10.3909  -4.44503e-16  -5.60327  1.20209e-16  -0.572005  -1.3231e-17  0  0  0  0
180  -10.041  5.41425e-15  -10.3887  -4.4107e-16  -4.59089  -1.02154e-16  -0.570677  -1.31955e-17  0  0  0  0
182  -9.96243  -9.39672e-15  -10.3882  -4.4764e-16  -5.43061  2.8329e-16  -0.570356  -1.27127e-17  0  0  0  0
184  -10.7731  2.87444e-14  -10.3853  -4.28452e-16  -7.38176  -2.11114e-16  -0.572285  -1.28092e-17  0  0  0  0
186  -10.1319  -8.20905e-16  -10.3828  -4.34097e-16  -7.38711  -3.23085e-16  -0.574176  -1.30308e-17  0  0  0  0
188  -10.3065  -4.11697e-15  -10.3841  -4.00625e-16  -6.5043  1.19029e-16  -0.575033  -1.27506e-17  0  0  0  0
190  -10.0646  -1.31555e-14  -10.385  -3.85581e-16  -6.45707  -1.12686e-16  -0.575818  -1.27342e-17  0  0  0  0
192  -10.9788  -1.50144e-16  -10.3892  -2.8337e-16  -5.51688  -2.96794e-16  -0.575553  -1.29204e-17  0  0  0  0
194  -11.0987  -1.3627e-14  -10.3848  -3.30111e-16  -4.62094  -4.98648e-16  -0.57432  -1.33219e-17  0  0  0  0
196  -9.75842  -1.8453e-14  -10.3822  -3.91613e-16  -5.48406  -4.91178e-17  -0.574041  -1.32315e-17  0  0  0  0
198  -11.2082  1.94017e-14  -10.3832  -3.26455e-16  -6.2313  -3.28244e-15  -0.574563  -1.65827e-17  0  0  0  0
200  -10.5622  -1.98942e-14  -10.3876  -3.09696e-16  -5.36569  1.31818e-15  -0.574163  -1.50206e-17  0  0  0  0
202  -10.5202  -7.15978e-17  -10.3863  -3.53539e-16  -5.43062  5.64868e-16  -0.573839  -1.42757e-17  0  0  0  0
204  -10.714  1.61682e-14  -10.3869  -3.45565e-16  -5.42944  5.09381e-16  -0.573521  -1.36034e-17  0  0  0  0
206  -10.9824  -5.12272e-15  -10.3881  -4.19059e-16  -6.41878  -5.29379e-18  -0.574218  -1.347e-17  0  0  0  0
208  -11.0267  8.79275e-15  -10.3909  -4.23317e-16  -8.07597  1.97286e-15  -0.576576  -1.13412e-17  0  0  0  0
210  -11.1416  -1.32332e-14  -10.3948  -4.6548e-16  -8.14148  -5.61672e-14  -0.578951  -6.73949e-17  0  0  0  0
212  -10.2138  4.35613e-15  -10.3973  -4.39444e-16  -8.66093  -2.19091e-15  -0.581794  -6.88968e-17  0  0  0  0
214  -9.4599  4.06282e-16  -10.4  -4.46778e-16  -7.25454  4.03049e-16  -0.583203  -6.78262e-17  0  0  0  0
216  -10.3557  1.44826e-14  -10.4021  -4.83201e-16  -8.12442  5.79857e-16  -0.585429  -6.66048e-17  0  0  0  0
218  -10.2955  1.3423e-14  -10.4086  -5.19958e-16  -7.16617  1.36183e-15  -0.58669  -6.46549e-17  0  0  0  0
220  -11.6782  -3.34733e-15  -10.4092  -4.9779e-16  -6.51999  6.91894e-17  -0.587312  -6.39732e-17  0  0  0  0
222  -11.2224  -1.2028e-15  -10.4096  -4.81836e-16  -6.43065  -4.72486e-16  -0.587838  -6.38154e-17  0  0  0  0
224  -11.8222  -3.00679e-15  -10.4147  -4.8399e-16  -6.32355  -7.31452e-16  -0.588254  -6.39026e-17  0  0  0  0
226  -10.5234  2.47445e-14  -10.4199  -4.60273e-16  -6.81261  5.84109e-14  -0.589115  -9.22681e-18  0  0  0  0
228  -10.0528  7.81215e-15  -10.423  -4.59932e-16  -4.51716  3.44958e-16  -0.587855  -8.82569e-18  0  0  0  0
230  -10.6857  -1.07944e-14  -10.4223  -4.96112e-16  -3.52013  1.39445e-15  -0.585711  -7.47778e-18  0  0  0  0
232  -10.2137  8.58067e-15  -10.4156  -4.42402e-16  -3.73275  7.53182e-16  -0.583797  -6.73187e-18  0  0  0  0
234  -9.89404  1.08779e-15  -10.413  -4.13425e-16  -4.54522  6.21101e-15  -0.582642  -1.12622e-18  0  0  0  0
236  -8.82403  2.15055e-14  -10.4125  -3.36236e-16  -4.68356  4.41224e-16  -0.581631  -7.2579e-19  0  0  0  0
238  -10.9527  -2.31328e-14  -10.4124  -3.15835e-16  -5.47975  -1.3118e-15  -0.581336  -1.87012e-18  0  0  0  0
240  -11.265  -1.75596e-14  -10.4151  -3.39084e-16  -4.48417  7.47072e-16  -0.58018  -1.20423e-18  0  0  0  0
242  -10.2174  -2.21466e-15  -10.4131  -3.42889e-16  -5.38981  1.06054e-15  -0.579825  -2.79595e-19  0  0  0  0
244  -11.1873  9.5592e-15  -10.4148  -2.88507e-16  -5.53594  1.17211e-15  -0.579601  7.246e-19  0  0  0  0
246  -9.91867  -9.19691e-15  -10.413  -2.66398e-16  -4.65187  -6.30315e-17  -0.578631  6.65043e-19  0  0  0  0
248  -11.1043  -1.53561e-14  -10.4104  -2.80306e-16  -4.64984  -1.33501e-16  -0.577676  5.47268e-19  0  0  0  0
250  -10.3474  -1.44846e-14  -10.4074  -2.82648e-16  -4.66691  5.71115e-17  -0.576751  5.903e-19  0  0  0  0
252  -11.8116  -4.74046e-15  -10.4063  -2.77936e-16  -5.50507  -9.94627e-17  -0.576534  5.03221e-19  0  0  0  0
254  -11.1718  -5.64607e-15  -10.4103  -2.6519e-16  -4.64906  -3.12169e-16  -0.575619  2.4322e-19  0  0  0  0
256  -9.52883  1.21299e-14  -10.4116  -2.14758e-16  -3.65435  5.49251e-16  -0.573911  6.87788e-19  0  0  0  0
258  -9.69715  -6.54198e-15  -10.4122  -1.91025e-16  -4.61903  -3.62022e-16  -0.573007  3.90289e-19  0  0  0  0
260  -10.2347  -1.25005e-14  -10.4121  -1.86587e-16  -4.7463  -1.89027e-17  -0.57222  3.72044e-19  0  0  0  0
262  -10.9777  -1.07997e-14  -10.4094  -1.94187e-16  -4.62462  -5.18516e-16  -0.571349  -4.2429e-20  0  0  0  0
264  -10.8067  6.13333e-16  -10.4123  -1.94862e-16  -5.47622  -4.35544e-16  -0.571162  -3.85043e-19  0  0  0  0
266  -10.6  5.94255e-15  -10.4126  -2.10032e-16  -5.48723  5.03743e-14  -0.570987  3.89729e-17  0  0  0  0
268  -10.3033  -5.97085e-15  -10.4122  -2.13798e-16  -3.68958  -3.27354e-16  -0.569421  3.8417e-17  0  0  0  0
270  -10.4021  -1.05523e-15  -10.4106  -1.88983e-16  -3.77332  -3.75184e-17  -0.567943  3.80926e-17  0  0  0  0
272  -10.5316  -4.02133e-15  -10.4092  -2.18854e-16  -2.80803  6.18116e-16  -0.565751  3.82737e-17  0  0  0  0
274  -9.39013  1.32811e-14  -10.4077  -2.19601e-16  -1.87414  -6.63105e-17  -0.562885  3.79335e-17  0  0  0  0
276  -9.62949  1.17308e-14  -10.4024  -1.70916e-16  -1.89268  3.5152e-17  -0.560076  3.76747e-17  0  0  0  0
278  -10.5713  -1.43504e-14  -10.4016  -1.48426e-16  -2.86063  1.01495e-16  -0.558031  3.74693e-17  0  0  0  0
280  -10.2054  -1.10079e-14  -10.396  -1.36103e-16  -1.80101  6.69359e-16  -0.555232  3.76876e-17  0  0  0  0
282  -9.28299  6.75056e-15  -10.3902  -1.34637e-16  -3.69528  3.98115e-16  -0.553866  3.77032e-17  0  0  0  0
284  -10.0201  1.58252e-14  -10.3877  -1.55058e-16  -3.68529  -5.63428e-17  -0.552513  3.73869e-17  0  0  0  0
286  -9.09534  1.08548e-14  -10.385  -1.39848e-16  -4.50552  -6.12554e-15  -0.551775  3.26772e-17  0  0  0  0
288  -10.4647  1.00671e-14  -10.3867  -1.01935e-16  -4.67254  2.19406e-17  -0.551166  3.24579e-17  0  0  0  0
290  -9.87071  -1.81014e-16  -10.387  -1.21296e-16  -5.57399  3.54171e-16  -0.551211  3.2479e-17  0  0  0  0
292  -11.585  1.10483e-14  -10.3887  -9.11535e-17  -4.55561  -8.59724e-16  -0.550533  3.16389e-17  0  0  0  0
294  -10.6245  -1.3338e-15  -10.3871  -1.39726e-16  -5.53569  -4.72257e-17  -0.550554  3.13828e-17  0  0  0  0
296  -10.9394  -2.16231e-15  -10.387  -9.97556e-17  -4.66245  3.52206e-16  -0.549964  3.14097e-17  0  0  0  0
298  -10.8706  1.25406e-14  -10.3882  -6.59134e-17  -5.44793  -8.27114e-16  -0.549928  3.06172e-17  0  0  0  0
300  -11.8105  7.23015e-15  -10.3893  -4.29881e-17  -8.04882  -6.66208e-16  -0.551687  2.99466e-17  0  0  0  0
302  -10.1929  1.29342e-14  -10.3921  -7.27545e-18  -5.47798  -4.34533e-16  -0.55166  2.94438e-17  0  0  0  0
304  -9.71072  1.02837e-14  -10.3921  1.49352e-18  -5.41829  1.16304e-15  -0.551593  3.00347e-17  0  0  0  0
306  -9.21537  -1.57846e-14  -10.3898  -1.21457e-18  -5.01655  4.40351e-14  -0.551256  5.95852e-17  0  0  0  0
308  -10.6796  9.86225e-15  -10.3872  1.00461e-17  -6.50217  -3.55136e-16  -0.55192  5.8947e-17  0  0  0  0
310  -10.3778  -1.10777e-15  -10.3865  1.25866e-17  -4.86635  4.60274e-14  -0.551485  8.9239e-17  0  0  0  0
312  -9.03494  -9.3812e-15  -10.3854  -2.36268e-17  -3.7421  3.8131e-16  -0.550311  8.89005e-17  0  0  0  0
314  -9.49032  2.78797e-14  -10.3842  3.58294e-17  -1.88255  3.59978e-16  -0.547929  8.85525e-17  0  0  0  0
316  -10.1119  -2.3334e-14  -10.3792  4.42004e-17  -2.78973  8.90088e-16  -0.546171  8.85554e-17  0  0  0  0
318  -10.2758  4.0837e-14  -10.3757  1.0962e-16  -3.76071  4.79442e-16  -0.545066  8.82917e-17  0  0  0  0
70  -8.96279  -3.28242e-15  -10.1532  6.21282e-16  -4.62313  1.42264e-16  -0.412399  -2.24492e-17  0  0  0  0
72  -9.72802  -7.43744e-15  -10.155  7.20537e-16  -2.809  5.21583e-17  -0.408157  -2.15568e-17  0  0  0  0
74  -9.76723  4.31337e-15  -10.1349  9.08266e-16  -1.89485  2.63537e-16  -0.401324  -2.00595e-17  0  0  0  0
76  -11.2315  -8.82905e-15  -10.1322  7.54894e-16  -1.85476  1.76006e-16  -0.394783  -1.89183e-17  0  0  0  0
78  -10.8404  1.20354e-14  -10.1376  7.18681e-16  -2.38686  -1.55896e-15  -0.390192  -2.29471e-17  0  0  0  0
80  -9.92913  7.24775e-15  -10.1244  8.1224e-16  -1.85244  -2.53475e-16  -0.384336  -2.30157e-17  0  0  0  0
82  -8.98236  -2.16207e-14  -10.1158  7.61941e-16  -1.90323  1.33917e-16  -0.378947  -2.20044e-17  0  0  0  0
84  -10.6878  -4.52803e-15  -10.1069  6.63044e-16  -1.90157  -1.15875e-17  -0.373844  -2.1441e-17  0  0  0  0
86  -8.47467  1.18916e-14  -10.0836  4.31411e-16  -1.88414  8.25611e-17  -0.368965  -2.06595e-17  0  0  0  0
88  -10.2355  -1.26669e-14  -10.0702  4.89794e-16  -1.80389  3.79646e-16  -0.364129  -1.91563e-17  0  0  0  0
90  -11.1512  -7.28832e-15  -10.0739  4.25358e-16  -2.85426  -1.71468e-17  -0.362162  -1.87202e-17  0  0  0  0
92  -9.95982  1.39935e-14  -10.0622  3.7966e-16  -2.86607  -1.43741e-16  -0.360319  -1.86142e-17  0  0  0  0
94  -10.5601  -1.11472e-14  -10.0545  1.53889e-16  -2.86424  6.58717e-17  -0.35856  -1.80142e-17  0  0  0  0
96  -9.78708  7.98927e-15  -10.0518  1.77074e-16  -2.83308  -2.76499e-16  -0.356809  -1.82383e-17  0  0  0  0
98  -9.96363  -7.99325e-15  -10.0415  2.74695e-16  -2.86875  9.6622e-17  -0.35522  -1.76042e-17  0  0  0  0
100  -10.341  4.88343e-15  -10.0319  3.76227e-16  -2.86479  6.66864e-17  -0.353692  -1.70648e-17  0  0  0  0
102  -10.003  -1.13011e-14  -10.0266  3.37644e-16  -1.90763  6.63955e-17  -0.350151  -1.65495e-17  0  0  0  0
104  -9.72287  1.88669e-15  -10.0209  4.01993e-16  -1.8272  2.65032e-16  -0.346588  -1.56335e-17  0  0  0  0
106  -9.07935  1.3044e-14  -10.0141  4.69314e-16  -1.86643  -9.32795e-16  -0.343256  -1.72511e-17  0  0  0  0
108  -9.48478  7.55237e-18  -10.0023  5.52776e-16  -2.80309  1.24153e-16  -0.341971  -1.66457e-17  0  0  0  0
110  -10.7801  8.05821e-15  -10.0041  5.93029e-16  -3.36857  -4.602e-15  -0.341869  -2.55167e-17  0  0  0  0
112  -9.93761  1.48207e-14  -10.0133  6.53389e-16  -2.80592  -1.6569e-16  -0.340668  -2.53413e-17  0  0  0  0
114  -9.88616  6.62281e-15  -10.0083  6.39425e-16  -2.85051  -3.83887e-17  -0.339598  -2.49278e-17  0  0  0  0
116  -10.8592  -4.45323e-15  -10.0175  6.48757e-16  -3.74148  3.52639e-16  -0.34025  -2.37921e-17  0  0  0  0
118  -10.2263  5.49943e-15  -10.0186  6.30328e-16  -4.70083  -2.72339e-16  -0.342654  -2.38558e-17  0  0  0  0
120  -10.0443  -7.64737e-15  -10.019  5.91297e-16  -3.68258  -4.95736e-16  -0.34312  -2.43234e-17  0  0  0  0
122  -10.7093  -6.75484e-15  -10.0197  6.4455e-16  -3.5348  -7.4917e-16  -0.343305  -2.52269e-17  0  0  0  0
124  -9.79732  6.6281e-15  -10.0211  6.30298e-16  -1.91967  4.68396e-17  -0.34065  -2.47021e-17  0  0  0  0
126  -9.42971  -2.05452e-14  -10.0131  5.69891e-16  -1.88739  7.23576e-17  -0.338031  -2.41515e-17  0  0  0  0
128  -10.6034  -1.97092e-15  -10.0167  5.85317e-16  -3.70902  2.15198e-16  -0.338588  -2.33774e-17  0  0  0  0
130  -9.97526  2.22585e-15  -10.0251  6.50591e-16  -2.83119  -1.2023e-16  -0.337663  -2.31882e-17  0  0  0  0
132  -10.0157  2.07748e-15  -10.0277  7.85272e-16  -3.76549  -1.39171e-16  -0.338301  -2.30362e-17  0  0  0  0
134  -9.6319  -5.65711e-15  -10.0268  7.58066e-16  -4.62078  1.01126e-16  -0.340297  -2.25015e-17  0  0  0  0
136  -9.16594  -6.63684e-15  -10.0303  7.18531e-16  -4.53809  -2.5711e-15  -0.342099  -2.62255e-17  0  0  0  0
138  -9.81931  -1.89576e-14  -10.0306  7.25543e-16  -4.64293  5.32598e-16  -0.344008  -2.49835e-17  0  0  0  0
140  -10.8276  1.3882e-14  -10.0325  7.81657e-16  -4.50716  -5.50211e-16  -0.34565  -2.54456e-17  0  0  0  0
142  -9.83376  -8.56217e-15  -10.0365  7.55108e-16  -4.66922  2.81962e-17  -0.347487  -2.50174e-17  0  0  0  0
144  -10.1596  1.7491e-14  -10.0411  7.09425e-16  -5.48972  -1.1258e-15  -0.350495  -2.63243e-17  0  0  0  0
146  -10.3421  1.02241e-14  -10.0449  7.25795e-16  -5.52332  7.74142e-17  -0.353463  -2.58233e-17  0  0  0  0
148  -10.0789  -4.86554e-15  -10.0525  5.87702e-16  -5.52126  -2.03262e-16  -0.356342  -2.57436e-17  0  0  0  0
150  -10.5973  -1.81812e-15  -10.0582  5.78603e-16  -4.59096  -3.41466e-17  -0.35781  -2.54246e-17  0  0  0  0
152  -10.5598  -6.86525e-15  -10.0611  6.52354e-16  -6.31527  3.60175e-15  -0.361665  -1.99937e-17  0  0  0  0
154  -10.171  2.69869e-15  -10.0651  6.27671e-16  -5.30097  -2.81399e-14  -0.364004  -5.87992e-17  0  0  0  0
156  -11.6169  -1.91298e-15  -10.0719  5.57008e-16  -6.37561  -3.05916e-15  -0.367752  -6.21844e-17  0  0  0  0
158  -10.5784  9.71748e-15  -10.0795  5.39426e-16  -6.32438  -5.60718e-15  -0.371329  -6.89213e-17  0  0  0  0
160  -11.0865  6.357e-15  -10.0815  5.36524e-16  -4.63588  -8.02477e-16  -0.372559  -6.90723e-17  0  0  0  0
162  -11.9017  -2.16595e-15  -10.0856  4.87554e-16  -5.60397  2.7143e-16  -0.37503  -6.78064e-17  0  0  0  0
164  -10.9234  1.00447e-14  -10.0904  5.18914e-16  -7.36789  -9.23055e-16  -0.379728  -6.81245e-17  0  0  0  0
166  -10.4581  -5.94227e-15  -10.1005  4.90331e-16  -7.37809  -8.96311e-16  -0.384319  -6.84002e-17  0  0  0  0
168  -10.5332  -8.82994e-15  -10.1095  4.46496e-16  -6.40344  -2.53479e-16  -0.38756  -6.78553e-17  0  0  0  0
170  -11.5646  -1.6433e-14  -10.1173  3.28141e-16  -5.62815  2.1631e-19  -0.389751  -6.70068e-17  0  0  0  0
172  -9.66253  -7.94866e-15  -10.1172  2.79055e-16  -8.26917  -9.21e-16  -0.395148  -6.73166e-17  0  0  0  0
174  -10.9864  -2.39757e-15  -10.1336  2.34489e-16  -8.25234  -4.02431e-16  -0.400393  -6.69864e-17  0  0  0  0
176  -9.39335  2.13566e-14  -10.1425  2.93724e-16  -8.20579  1.727e-15  -0.405455  -6.40987e-17  0  0  0  0
178  -10.6737  -2.32177e-14  -10.1513  2.25522e-16  -8.15075  -1.10287e-15  -0.410332  -6.46485e-17  0  0  0  0
180  -11.6954  -1.45202e-14  -10.1611  1.65853e-16  -5.46555  1.47698e-16  -0.411934  -6.37142e-17  0  0  0  0
182  -10.0203  -1.48845e-15  -10.1609  9.30871e-17  -5.95932  3.45375e-14  -0.414074  -2.28134e-17  0  0  0  0
184  -10.6342  -5.27308e-15  -10.163  5.14098e-17  -7.09866  2.00143e-15  -0.417474  -2.02507e-17  0  0  0  0
186  -10.5104  -1.3976e-14  -10.1639  1.71016e-17  -6.35787  6.47327e-16  -0.419955  -1.9285e-17  0  0  0  0
188  -11.3944  -3.6545e-15  -10.1693  5.81984e-18  -7.82985  1.64925e-15  -0.424034  -1.72152e-17  0  0  0  0
190  -9.27115  -1.31116e-14  -10.1711  1.93087e-17  -7.28043  -9.8713e-16  -0.427411  -1.81207e-17  0  0  0  0
192  -11.9773  1.66374e-14  -10.1776  7.01726e-17  -8.09683  -1.14819e-15  -0.431612  -1.91834e-17  0  0  0  0
194  -10.047  4.50413e-15  -10.185  9.71392e-17  -9.5927  -3.75066e-15  -0.437348  -2.30516e-17  0  0  0  0
196  -11.6264  7.10206e-15  -10.1965  1.43399e-16  -8.04558  -7.21387e-16  -0.441296  -2.35795e-17  0  0  0  0
198  -10.9318  9.95981e-15  -10.2018  1.63926e-16  -8.155  1.64758e-16  -0.445277  -2.31533e-17  0  0  0  0
200  -11.5447  5.93177e-15  -10.2132  1.93959e-16  -8.57423  3.06867e-14  -0.449615  9.39215e-18  0  0  0  0
202  -10.6382  -1.95069e-14  -10.2234  1.55541e-16  -7.28973  4.06217e-16  -0.452525  9.71746e-18  0  0  0  0
204  -9.20007  7.27124e-15  -10.222  1.38236e-16  -6.39801  -3.74164e-16  -0.454456  9.23154e-18  0  0  0  0
206  -11.2967  -2.34676e-15  -10.2289  1.36846e-16  -6.06248  -4.42533e-14  -0.456005  -3.60191e-17  0  0  0  0
208  -11.4201  -1.05772e-15  -10.2334  1.00094e-16  -6.47248  2.64897e-16  -0.457937  -3.53877e-17  0  0  0  0
210  -10.7195  1.07822e-14  -10.2366  1.37376e-16  -4.63021  -1.88012e-16  -0.457987  -3.52218e-17  0  0  0  0
212  -9.73653  -1.35459e-14  -10.237  1.39693e-16  -4.9435  -1.48358e-13  -0.458348  -1.81762e-16  0  0  0  0
214  -10.4203  -1.07367e-14  -10.24  5.69486e-17  -4.54052  6.61472e-16  -0.458305  -1.79331e-16  0  0  0  0
216  -9.7789  1.0607e-14  -10.2387  5.44271e-17  -7.06027  2.95699e-15  -0.46071  -1.74719e-16  0  0  0  0
218  -10.9109  -3.6059e-15  -10.2423  3.3264e-17  -7.4022  -2.54888e-16  -0.463398  -1.73284e-16  0  0  0  0
220  -10.4426  -8.90998e-15  -10.2485  -8.87458e-18  -7.37913  -6.41355e-16  -0.466012  -1.72245e-16  0  0  0  0
222  -9.136  4.08191e-15  -10.2483  1.07753e-17  -7.34905  5.5148e-16  -0.468549  -1.701e-16  0  0  0  0
224  -9.48762  2.86819e-15  -10.2483  8.15175e-17  -4.69854  1.43574e-17  -0.468561  -1.68497e-16  0  0  0  0
226  -10.2463  -1.66357e-14  -10.2484  4.84443e-17  -5.53155  -2.4814e-16  -0.469345  -1.67166e-16  0  0  0  0
228  -10.5518  -3.59566e-15  -10.2508  -1.06506e-17  -4.61315  -1.70333e-16  -0.469271  -1.65789e-16  0  0  0  0
230  -9.90591  3.29664e-15  -10.2456  -2.98184e-17  -4.54882  -1.26858e-15  -0.46914  -1.65435e-16  0  0  0  0
232  -9.98133  -1.23354e-14  -10.2415  9.1458e-19  -4.69563  -2.27564e-16  -0.469144  -1.6415e-16  0  0  0  0
234  -11.5565  -8.42608e-16  -10.2428  4.66171e-17  -4.70944  -1.63377e-16  -0.46916  -1.6283e-16  0  0  0  0
236  -10.6288  5.27908e-15  -10.2449  5.60742e-17  -4.59479  -6.4396e-16  -0.469074  -1.61959e-16  0  0  0  0
238  -11.395  2.76196e-15  -10.2459  8.74603e-17  -4.66692  1.90238e-16  -0.469053  -1.60371e-16  0  0  0  0
240  -9.70753  1.19555e-14  -10.2439  4.86667e-17  -5.38655  -3.12541e-15  -0.469659  -1.61694e-16  0  0  0  0
242  -10.3393  -2.15008e-14  -10.2472  -2.19151e-17  -5.54416  5.3766e-16  -0.470389  -1.59837e-16  0  0  0  0
244  -10.2887  2.90376e-16  -10.2492  -6.81906e-18  -6.31467  1.04909e-15  -0.471766  -1.57574e-16  0  0  0  0
246  -10.8424  -1.27633e-14  -10.2532  -6.00623e-17  -7.24226  3.1167e-17  -0.473906  -1.56212e-16  0  0  0  0
248  -10.2631  7.78363e-15  -10.2596  -7.32785e-18  -5.60932  -2.18658e-16  -0.474637  -1.55083e-16  0  0  0  0
250  -10.5849  -1.44555e-14  -10.2639  4.34955e-17  -5.53052  -4.17485e-16  -0.47529  -1.54139e-16  0  0  0  0
252  -10.5104  -8.79046e-15  -10.2649  -1.07712e-17  -4.86861  1.74167e-14  -0.475386  -1.38471e-16  0  0  0  0
254  -12.0891  -5.67109e-16  -10.2723  -2.5395e-17  -6.32422  -1.73616e-15  -0.476673  -1.38759e-16  0  0  0  0
256  -10.5651  -1.74125e-14  -10.2782  1.16681e-17  -6.42688  2.75888e-16  -0.478023  -1.37407e-16  0  0  0  0
258  -10.4379  -8.70455e-15  -10.2805  3.48604e-17  -5.57719  -2.109e-14  -0.478666  -1.53307e-16  0  0  0  0
260  -9.66261  -5.74914e-17  -10.2801  3.91839e-17  -6.51856  -5.77459e-17  -0.480051  -1.52126e-16  0  0  0  0
262  -10.67  -1.32252e-14  -10.2834  2.70892e-17  -5.62619  -7.04178e-17  -0.480706  -1.50975e-16  0  0  0  0
264  -11.7797  -2.58409e-15  -10.2847  3.31942e-17  -6.32575  1.58361e-15  -0.481902  -1.48539e-16  0  0  0  0
266  -9.08444  -3.65981e-14  -10.2849  1.84253e-17  -4.592  6.42435e-16  -0.481725  -1.46877e-16  0  0  0  0
268  -10.95  1.17275e-14  -10.2883  3.21338e-17  -4.53011  2.08747e-15  -0.481502  -1.4412e-16  0  0  0  0
270  -10.1075  -8.11736e-15  -10.2887  2.82807e-17  -5.36004  -6.47291e-17  -0.481922  -1.43061e-16  0  0  0  0
272  -10.4527  7.26269e-15  -10.2895  4.32545e-17  -4.65186  -8.56771e-17  -0.481794  -1.42035e-16  0  0  0  0
274  -11.1145  1.05449e-14  -10.2892  2.75732e-17  -4.64194  -4.29741e-17  -0.48166  -1.40991e-16  0  0  0  0
276  -10.9231  -5.42693e-15  -10.2909  4.31466e-17  -7.21968  -1.91272e-16  -0.483467  -1.40075e-16  0  0  0  0
278  -10.8927  4.75092e-15  -10.2929  5.08476e-17  -4.32596  1.00027e-14  -0.483088  -1.31565e-16  0  0  0  0
280  -9.70253  -9.93655e-15  -10.2955  4.74242e-17  -5.88031  -1.13115e-14  -0.483865  -1.38969e-16  0  0  0  0
282  -10.7408  -4.08639e-15  -10.2997  3.78446e-17  -7.18931  1.1051e-16  -0.485593  -1.37866e-16  0  0  0  0
284  -11.0604  -2.27896e-15  -10.3038  6.77784e-17  -7.32068  2.30169e-17  -0.487393  -1.36843e-16  0  0  0  0
286  -10.2422  2.68908e-16  -10.3051  8.47521e-17  -7.22086  -1.24473e-15  -0.489093  -1.36753e-16  0  0  0  0
288  -10.5738  3.66761e-14  -10.3073  8.39985e-17  -4.65541  -1.03695e-16  -0.488924  -1.35844e-16  0  0  0  0
290  -10.8671  8.1487e-15  -10.3097  8.9761e-17  -4.57186  -1.49748e-16  -0.488697  -1.34981e-16  0  0  0  0
292  -11.8092  4.82803e-15  -10.313  1.3671e-16  -5.4514  1.584e-15  -0.489097  -1.329e-16  0  0  0  0
294  -10.2844  -1.61234e-14  -10.3155  1.41698e-16  -6.32977  -1.08768e-15  -0.490111  -1.3273e-16  0  0  0  0
296  -10.5943  1.39587e-14  -10.3163  1.60263e-16  -6.43698  -1.38443e-16  -0.491185  -1.31899e-16  0  0  0  0
298  -11.2072  -5.15162e-16  -10.3149  1.32768e-16  -5.5221  -1.0077e-15  -0.491608  -1.31683e-16  0  0  0  0
300  -10.3713  1.68037e-15  -10.3125  1.4795e-16  -5.55222  -2.78923e-16  -0.492047  -1.30967e-16  0  0  0  0
302  -9.2456  -1.93574e-14  -10.3091  1.41267e-16  -4.67711  -5.59608e-16  -0.49188  -1.30453e-16  0  0  0  0
304  -10.0369  8.16621e-15  -10.3092  1.4526e-16  -4.65561  3.51078e-16  -0.491701  -1.29327e-16  0  0  0  0
306  -9.20582  -1.36074e-14  -10.3087  1.18111e-16  -3.75539  -2.12865e-16  -0.490917  -1.28597e-16  0  0  0  0
308  -10.1867  7.25909e-15  -10.3065  1.26108e-16  -4.62929  -6.06831e-16  -0.490729  -1.28141e-16  0  0  0  0
310  -10.8321  6.32744e-15  -10.3061  1.48457e-16  -4.5073  2.59199e-15  -0.490462  -1.25559e-16  0  0  0  0
312  -11.1563  3.24772e-15  -10.3076  1.49198e-16  -3.73595  4.93341e-17  -0.489688  -1.24694e-16  0  0  0  0
314  -9.61378  -1.64362e-14  -10.3046  8.62889e-17  -2.50029  1.0532e-15  -0.488111  -1.23181e-16  0  0  0  0
316  -9.69353  7.79068e-16  -10.3044  9.3361e-17  -2.82274  -2.0541e-16  -0.486766  -1.2251e-16  0  0  0  0
318  -9.10312  1.829e-15  -10.2988  1.37486e-16  -1.8379  2.94106e-16  -0.484799  -1.21524e-16  0  0  0  0
320  -8.88237  2.23634e-15  -10.2952  1.45438e-16  -1.88333  -8.5626e-17  -0.482886  -1.20795e-16  0  0  0  0
322  -8.15923  -6.75578e-15  -10.29  1.05669e-16  -1.9174  1.79446e-16  -0.48102  -1.19906e-16  0  0  0  0
324  -11.2911  -8.91115e-15  -10.2867  1.33164e-16  -1.89114  -5.71303e-16  -0.47916  -1.19506e-16  0  0  0  0
326  -8.85535  -1.80425e-15  -10.2825  1.40564e-16  -2.78436  -5.86704e-16  -0.47789  -1.19121e-16  0  0  0  0
328  -10.1512  2.45518e-14  -10.2822  1.30685e-16  -3.70026  2.58712e-16  -0.477212  -1.18209e-16  0  0  0  0
330  -10.2428  1.85344e-14  -10.2836  1.36267e-16  -4.67835  3.60464e-16  -0.477153  -1.17245e-16  0  0  0  0
332  -11.2076  8.22759e-15  -10.2816  1.44806e-16  -5.59618  -3.05863e-16  -0.477665  -1.16707e-16  0  0  0  0
334  -9.44749  6.90145e-15  -10.2823  1.59313e-16  -6.44439  7.53947e-17  -0.478695  -1.1594e-16  0  0  0  0
336  -8.73382  5.78303e-15  -10.2842  2.17533e-16  -5.53632  -2.31865e-16  -0.479154  -1.15371e-16  0  0  0  0
338  -9.21475  -1.37099e-14  -10.284  2.09718e-16  -6.34717  9.73444e-16  -0.480103  -1.14074e-16  0  0  0  0
340  -10.6164  2.24116e-15  -10.2839  2.10629e-16  -7.20339  -1.22124e-16  -0.481559  -1.13456e-16  0  0  0  0
342  -11.0601  -2.11011e-15  -10.2833  2.16096e-16  -7.29343  -7.46467e-16  -0.483052  -1.13222e-16  0  0  0  0
344  -10.3209  1.04661e-14  -10.2854  2.49206e-16  -6.49893  -2.118e-16  -0.484051  -1.12671e-16  0  0  0  0
70  -10.0284  5.89301e-15  -10.2357  -3.30005e-16  -4.53304  3.76951e-16  -0.498847  8.64961e-16  0  0  0  0
72  -10.137  1.51051e-14  -10.2344  -3.41738e-16  -5.36582  4.09448e-16  -0.500064  8.3838e-16  0  0  0  0
74  -10.287  -7.66928e-15  -10.2434  -1.68085e-16  -4.27897  -4.28098e-15  -0.497809  7.98802e-16  0  0  0  0
76  -10.6272  1.23456e-14  -10.2516  2.75395e-17  -4.40311  1.46488e-15  -0.496066  7.79035e-16  0  0  0  0
78  -10.4901  -1.54868e-14  -10.2523  -2.45269e-16  -3.5688  -6.28952e-17  -0.491973  7.55937e-16  0  0  0  0
80  -11.4343  -1.34849e-14  -10.2485  -4.16109e-16  -4.03863  5.00061e-15  -0.489455  7.48626e-16  0  0  0  0
82  -9.91883  1.27641e-14  -10.2312  -3.36702e-16  -3.60672  1.10096e-16  -0.485878  7.28137e-16  0  0  0  0
84  -10.5713  1.55998e-15  -10.218  -1.76677e-16  -3.65631  -8.43502e-17  -0.482628  7.0823e-16  0  0  0  0
86  -11.1552  2.01109e-14  -10.209  -6.86978e-17  -2.76635  2.75989e-17  -0.477207  6.89665e-16  0  0  0  0
88  -10.0709  4.03583e-15  -10.2039  1.79039e-16  -3.8605  -4.2193e-15  -0.47487  6.61162e-16  0  0  0  0
90  -9.5477  -1.69844e-14  -10.1952  1.82813e-16  -3.63816  -9.46498e-16  -0.472094  6.42267e-16  0  0  0  0
92  -10.0812  1.0581e-14  -10.1915  2.11859e-16  -3.71263  8.53914e-17  -0.469634  6.2681e-16  0  0  0  0
94  -10.0283  -3.58802e-15  -10.1846  2.5539e-16  -4.4786  4.33653e-16  -0.469116  6.12919e-16  0  0  0  0
96  -9.46767  9.97065e-15  -10.1846  2.53581e-16  -6.12653  1.36987e-15  -0.472454  6.01851e-16  0  0  0  0
98  -9.81291  2.31029e-15  -10.1958  3.05827e-16  -7.06419  2.68941e-17  -0.477771  5.88233e-16  0  0  0  0
100  -9.7251  9.73811e-15  -10.2028  1.96773e-16  -6.17462  -4.35719e-16  -0.480875  5.74193e-16  0  0  0  0
102  -10.3406  -8.14e-15  -10.2141  1.26687e-16  -6.38986  -1.46807e-14  -0.484313  5.29796e-16  0  0  0  0
104  -9.98583  -1.33282e-14  -10.2301  1.40739e-17  -6.36024  7.20515e-16  -0.487541  5.20057e-16  0  0  0  0
106  -9.87432  -4.26731e-15  -10.2381  1.08623e-16  -6.96503  5.14812e-16  -0.491894  5.10295e-16  0  0  0  0
108  -10.975  1.19081e-14  -10.2459  1.26579e-16  -5.14203  -3.26738e-15  -0.492349  4.93213e-16  0  0  0  0
110  -8.73814  1.24554e-14  -10.2508  1.42999e-16  -5.29788  3.4632e-16  -0.493098  4.84041e-16  0  0  0  0
112  -10.5642  2.99595e-15  -10.251  8.87063e-17  -6.92354  2.16682e-15  -0.497005  4.78799e-16  0  0  0  0
114  -11.3193  1.86074e-15  -10.261  1.56978e-16  -6.19007  -8.64075e-17  -0.499351  4.69425e-16  0  0  0  0
116  -10.7607  -1.02923e-14  -10.2719  1.68639e-16  -6.19129  4.12577e-16  -0.501611  4.61346e-16  0  0  0  0
118  -10.1012  -3.22383e-15  -10.2619  9.47323e-17  -5.36845  5.4871e-15  -0.502264  4.62964e-16  0  0  0  0
120  -10.5525  -1.33115e-14  -10.2703  1.11212e-16  -3.63408  -2.44738e-14  -0.499739  4.10049e-16  0  0  0  0
122  -10.5088  -8.95836e-15  -10.2754  7.22e-17  -5.50264  3.65054e-16  -0.500641  4.03378e-16  0  0  0  0
124  -10.9664  -1.26197e-14  -10.2746  1.2557e-16  -5.38257  -8.08392e-16  -0.501301  3.94883e-16  0  0  0  0
126  -10.5535  -9.96758e-15  -10.2761  6.41787e-17  -3.68805  1.02214e-15  -0.499017  3.89837e-16  0  0  0  0
128  -10.307  5.91007e-16  -10.2802  8.49984e-17  -5.06157  1.55676e-14  -0.499138  4.09616e-16  0  0  0  0
130  -9.06268  1.61729e-14  -10.2701  8.3341e-17  -5.19822  2.60448e-16  -0.499482  4.03223e-16  0  0  0  0
132  -10.1755  -1.71859e-14  -10.2736  6.44724e-17  -5.32931  -4.65065e-14  -0.500031  3.20372e-16  0  0  0  0
134  -9.50105  -5.14398e-15  -10.2769  4.62882e-17  -4.58883  2.92628e-16  -0.499367  3.15677e-16  0  0  0  0
136  -9.3284  -1.10434e-14  -10.2737  4.96318e-20  -5.40893  -5.35716e-16  -0.500026  3.09816e-16  0  0  0  0
138  -9.16072  1.09733e-14  -10.2727  9.90135e-17  -3.63609  -3.99707e-16  -0.497895  3.04351e-16  0  0  0  0
140  -8.74164  -5.31577e-15  -10.2648  1.9284e-16  -4.41217  -1.74257e-16  -0.497023  2.994e-16  0  0  0  0
142  -10.3395  -5.28622e-15  -10.2657  2.32701e-16  -5.23196  7.47444e-16  -0.497419  2.95996e-16  0  0  0  0
144  -10.3053  5.89104e-15  -10.2646  2.05449e-16  -4.5117  1.32452e-15  -0.496729  2.93555e-16  0  0  0  0
146  -10.7994  -1.13015e-14  -10.2624  1.86605e-16  -5.2781  3.69775e-16  -0.497186  2.89782e-16  0  0  0  0
148  -10.4378  -1.26136e-14  -10.2602  1.60571e-16  -5.32694  3.31403e-16  -0.497701  2.86063e-16  0  0  0  0
150  -10.8973  -1.0667e-14  -10.2584  8.61846e-17  -5.40782  -4.2309e-16  -0.498316  2.81372e-16  0  0  0  0
152  -11.1312  -2.2891e-14  -10.2609  4.45623e-17  -6.12532  1.23066e-15  -0.499925  2.79142e-16  0  0  0  0
154  -10.8914  -2.63584e-15  -10.2668  1.39988e-17  -7.72211  -4.08309e-15  -0.503707  2.69594e-16  0  0  0  0
156  -11.3199  6.79121e-15  -10.2789  -1.30431e-17  -7.99261  -4.46976e-16  -0.507755  2.65289e-16  0  0  0  0
158  -11.2239  -8.54478e-15  -10.287  -4.37301e-17  -7.11218  9.34252e-16  -0.510505  2.62966e-16  0  0  0  0
160  -10.3987  -4.15882e-15  -10.2944  -7.92454e-18  -8.63382  -1.69467e-15  -0.51521  2.572e-16  0  0  0  0
162  -11.6242  -6.91242e-15  -10.3031  7.28041e-17  -10.193  1.12609e-15  -0.521843  2.55298e-16  0  0  0  0
164  -10.5636  -1.50539e-14  -10.3121  -7.93623e-18  -9.74386  7.52923e-16  -0.52772  2.5296e-16  0  0  0  0
166  -11.4448  7.50867e-15  -10.316  -4.17692e-17  -9.74958  1.43141e-15  -0.533454  2.51552e-16  0  0  0  0
168  -12.0118  1.18994e-14  -10.325  -1.54972e-17  -8.88965  -1.01071e-15  -0.537954  2.47089e-16  0  0  0  0
170  -11.4235  2.11945e-14  -10.3319  8.30151e-18  -8.58257  5.40325e-17  -0.541958  2.44068e-16  0  0  0  0
172  -10.0755  -2.55512e-14  -10.3384  -2.88584e-17  -8.06497  -2.05401e-14  -0.545223  2.15696e-16  0  0  0  0
174  -11.1042  -1.80351e-15  -10.3478  -6.29487e-17  -8.75556  -9.93609e-16  -0.549252  2.11854e-16  0  0  0  0
176  -9.62453  6.95931e-15  -10.3541  -9.10504e-17  -8.0913  -8.4273e-16  -0.552383  2.08286e-16  0  0  0  0
178  -11.466  -3.22625e-14  -10.3588  -1.43167e-16  -8.04501  2.60447e-16  -0.555384  2.06117e-16  0  0  0  0
180  -10.3889  2.69803e-15  -10.365  -1.44455e-16  -7.98608  1.49908e-15  -0.558246  2.05456e-16  0  0  0  0
182  -9.86686  6.74453e-15  -10.3717  -1.42579e-16  -7.91538  2.02407e-15  -0.560959  2.0542e-16  0  0  0  0
184  -11.1909  2.07458e-14  -10.3797  -1.38634e-16  -7.03189  9.51826e-15  -0.562593  2.13999e-16  0  0  0  0
186  -11.2815  -9.76255e-16  -10.381  -8.81861e-17  -6.32197  -2.03548e-16  -0.563384  2.11336e-16  0  0  0  0
188  -9.74629  1.08628e-14  -10.3791  -1.03702e-16  -6.40762  4.37681e-17  -0.564254  2.09011e-16  0  0  0  0
190  -11.3024  9.71038e-15  -10.3774  -1.06338e-16  -7.42693  1.33302e-14  -0.566236  2.215e-16  0  0  0  0
192  -10.3567  2.6074e-14  -10.3827  -4.76404e-17  -6.33792  -4.1762e-16  -0.566979  2.18607e-16  0  0  0  0
194  -9.99246  7.23127e-15  -10.3807  -7.23364e-17  -6.35084  -5.24979e-16  -0.567719  2.1566e-16  0  0  0  0
196  -10.6725  -1.93253e-14  -10.3797  -1.09216e-16  -6.27352  1.14161e-15  -0.56836  2.14569e-16  0  0  0  0
198  -10.4431  -2.69219e-14  -10.376  -1.23675e-16  -4.93345  8.75523e-17  -0.567562  2.12379e-16  0  0  0  0
200  -10.7949  1.5624e-14  -10.3822  -5.89707e-17  -5.79486  9.2129e-15  -0.567688  2.19842e-16  0  0  0  0
202  -11.1234  1.04084e-14  -10.3834  -4.02554e-18  -5.29023  5.02869e-16  -0.567285  2.18075e-16  0  0  0  0
204  -9.8687  6.27763e-15  -10.3826  7.2668e-17  -5.29491  1.78985e-15  -0.566895  2.17672e-16  0  0  0  0
206  -9.39093  -3.82507e-16  -10.38  1.34365e-16  -5.42809  -1.27144e-16  -0.56665  2.15321e-16  0  0  0  0
208  -11.8786  9.28118e-15  -10.38  1.68262e-16  -5.09127  5.78342e-16  -0.566069  2.13731e-16  0  0  0  0
210  -9.56109  -1.06787e-15  -10.3757  1.57065e-16  -6.21309  7.18159e-16  -0.566621  2.12312e-16  0  0  0  0
212  -9.82282  -1.94355e-14  -10.3743  4.81293e-17  -4.5893  2.83193e-15  -0.565555  2.13013e-16  0  0  0  0
214  -10.6473  4.30844e-15  -10.3794  8.57021e-17  -7.50925  5.32786e-14  -0.567372  2.63159e-16  0  0  0  0
216  -10.3916  -7.68876e-15  -10.3849  3.27294e-17  -5.50394  -2.38946e-15  -0.567207  2.58284e-16  0  0  0  0
218  -11.2914  -2.05238e-14  -10.385  -2.16658e-17  -6.63122  -2.156e-15  -0.568129  2.53727e-16  0  0  0  0
220  -9.83258  8.26053e-15  -10.3837  -1.8912e-17  -7.0349  4.04865e-16  -0.569419  2.51697e-16  0  0  0  0
222  -11.0779  1.43115e-14  -10.3854  3.40321e-17  -4.55646  1.07626e-16  -0.568345  2.49424e-16  0  0  0  0
224  -10.4417  2.23474e-15  -10.3832  3.80176e-18  -5.42007  -3.12187e-16  -0.568099  2.46801e-16  0  0  0  0
226  -9.97958  -6.75763e-16  -10.376  1.48283e-17  -3.73938  -8.74749e-17  -0.566301  2.44435e-16  0  0  0  0
228  -11.3143  -1.21112e-15  -10.3734  -8.51985e-18  -4.45101  -9.221e-16  -0.565189  2.41346e-16  0  0  0  0
230  -10.3207  -3.00962e-14  -10.3728  -6.60115e-17  -5.18258  -1.93037e-15  -0.564763  2.37397e-16  0  0  0  0
232  -11.3371  -5.94973e-15  -10.3724  -5.79096e-17  -5.357  -9.42089e-16  -0.564501  2.3441e-16  0  0  0  0
234  -12.1166  -3.40731e-15  -10.3767  -4.12447e-17  -7.01742  5.69576e-15  -0.565726  2.37402e-16  0  0  0  0
236  -11.6597  1.28993e-14  -10.3765  -1.13076e-18  -6.36093  -3.29677e-16  -0.566349  2.3501e-16  0  0  0  0
238  -11.1451  5.08519e-15  -10.3786  3.34787e-17  -5.45135  1.92641e-18  -0.566163  2.3295e-16  0  0  0  0
240  -10.7704  -1.99775e-14  -10.381  3.47481e-17  -4.54002  -1.0438e-16  -0.565188  2.30833e-16  0  0  0  0
242  -10.18  -1.46852e-14  -10.3799  -1.28287e-17  -5.38863  5.49405e-17  -0.564961  2.28891e-16  0  0  0  0
244  -10.1354  3.37726e-15  -10.3785  -9.12108e-18  -4.63287  6.01881e-17  -0.564092  2.26986e-16  0  0  0  0
246  -9.6637  2.44782e-14  -10.3743  6.37842e-17  -3.70847  -1.05185e-16  -0.562454  2.24973e-16  0  0  0  0
248  -10.5037  -1.37946e-14  -10.371  8.27045e-17  -5.45284  -1.99302e-15  -0.56231  2.21408e-16  0  0  0  0
250  -10.3501  -5.88973e-15  -10.3682  1.31706e-16  -4.57479  3.03544e-15  -0.561436  2.22092e-16  0  0  0  0
252  -10.1671  -2.1698e-14  -10.3662  1.08432e-16  -5.446  4.39048e-16  -0.561297  2.2062e-16  0  0  0  0
254  -8.68907  1.36687e-14  -10.3633  8.43553e-17  -4.61853  3.7644e-16  -0.560482  2.1912e-16  0  0  0  0
256  -9.87195  -1.1547e-15  -10.3593  1.32326e-16  -3.68482  -2.58608e-16  -0.558921  2.17128e-16  0  0  0  0
258  -9.34926  -1.0243e-14  -10.3573  1.38364e-16  -3.54166  -9.49599e-16  -0.55727  2.14611e-16  0  0  0  0
260  -10.2687  -2.14524e-14  -10.3542  8.62731e-17  -3.65077  -9.27117e-17  -0.555732  2.1282e-16  0  0  0  0
262  -9.26812  -1.81055e-14  -10.3509  8.9815e-17  -3.68405  7.67427e-18  -0.554245  2.11137e-16  0  0  0  0
264  -8.09702  -7.96314e-15  -10.3466  8.79805e-17  -3.62126  -4.29512e-16  -0.552733  2.09137e-16  0  0  0  0
266  -10.5825  4.17691e-15  -10.3441  9.39728e-17  -3.50685  -9.77519e-16  -0.551154  2.06739e-16  0  0  0  0
268  -8.86097  -3.14689e-16  -10.3413  5.91627e-17  -3.52091  -6.47886e-17  -0.549611  2.05086e-16  0  0  0  0
270  -9.33853  1.48599e-14  -10.3377  5.10043e-17  -3.89033  1.70467e-14  -0.548376  2.16621e-16  0  0  0  0
272  -9.38741  6.20324e-15  -10.3373  2.07782e-17  -3.60861  -4.65986e-16  -0.546944  2.14612e-16  0  0  0  0
274  -10.256  1.09692e-14  -10.3376  -2.38477e-18  -3.6284  3.80558e-16  -0.54555  2.13275e-16  0  0  0  0
276  -9.99076  -3.37963e-15  -10.3356  -2.5906e-17  -3.51839  8.79939e-16  -0.544093  2.12333e-16  0  0  0  0
278  -9.42331  -1.02765e-14  -10.3347  -3.94992e-17  -2.63781  -4.59564e-16  -0.542001  2.10405e-16  0  0  0  0
280  -8.95031  -2.35109e-15  -10.3333  -6.60131e-17  -1.76487  4.11454e-15  -0.539294  2.11894e-16  0  0  0  0
282  -10.4369  1.49186e-14  -10.3285  -5.2567e-17  -2.67493  3.17041e-16  -0.537295  2.10569e-16  0  0  0  0
284  -10.2648  1.18424e-14  -10.329  -1.27481e-17  -4.35771  1.34952e-15  -0.536554  2.10017e-16  0  0  0  0
286  -10.261  4.02819e-15  -10.3279  1.21295e-17  -2.67998  3.44659e-16  -0.534608  2.08745e-16  0  0  0  0
288  -9.75405  4.45094e-15  -10.3256  9.37396e-18  -3.32459  -8.93153e-16  -0.533154  2.06601e-16  0  0  0  0
290  -10.6661  1.00937e-14  -10.327  -4.56969e-18  -4.21329  -2.39168e-14  -0.532355  1.88042e-16  0  0  0  0
292  -11.3365  1.05042e-14  -10.327  6.07279e-18  -3.64977  -3.54552e-16  -0.531168  1.86457e-16  0  0  0  0
294  -9.08381  9.86092e-15  -10.3251  -8.6986e-18  -3.73373  3.27098e-14  -0.530057  2.08179e-16  0  0  0  0
296  -9.38319  -1.4954e-16  -10.3217  -6.35705e-17  -4.2174  3.67802e-15  -0.529299  2.09295e-16  0  0  0  0
298  -10.2705  -1.1868e-14  -10.3216  -1.07975e-16  -4.06506  -3.07475e-15  -0.528447  2.05706e-16  0  0  0  0
300  -9.30348  6.05127e-15  -10.32  -9.2628e-17  -1.86843  -1.22312e-16  -0.526091  2.04203e-16  0  0  0  0
302  -9.15661  -1.61742e-14  -10.3149  -9.33211e-17  -1.85992  -2.29038e-17  -0.523761  2.02789e-16  0  0  0  0
304  -9.86381  1.04655e-14  -10.3126  -7.29389e-17  -2.5261  7.82726e-15  -0.521917  2.06734e-16  0  0  0  0
306  -11.0734  -7.872e-15  -10.3108  -9.2621e-17  -3.58056  3.96344e-16  -0.52081  2.05605e-16  0  0  0  0
308  -10.3043  2.2968e-14  -10.3084  -9.30071e-17  -3.57525  4.02499e-16  -0.519714  2.04495e-16  0  0  0  0
310  -9.92521  -1.21658e-14  -10.3074  -8.28721e-17  -4.31849  -8.30464e-16  -0.519128  2.02578e-16  0  0  0  0
312  -9.97052  9.71701e-15  -10.3055  -1.13702e-16  -3.63428  -7.64011e-17  -0.518097  2.01186e-16  0  0  0  0
314  -10.3086  -2.38566e-15  -10.3062  -9.08255e-17  -2.7702  -1.25899e-17  -0.516511  1.99854e-16  0  0  0  0
316  -10.2888  -2.01343e-14  -10.3039  -6.95018e-17  -3.5836  -2.75752e-16  -0.515477  1.98368e-16  0  0  0  0
318  -9.03306  -2.6771e-14  -10.301  -6.65001e-17  -3.63311  4.7201e-17  -0.514489  1.9711e-16  0  0  0  0
320  -11.3116  2.25505e-15  -10.3021  -1.30583e-18  -4.54552  -5.92716e-16  -0.514102  1.95456e-16  0  0  0  0
322  -9.01482  -4.75976e-15  -10.3005  -4.296e-17  -5.38766  -1.10904e-15  -0.51426  1.93492e-16  0  0  0  0
324  -10.5944  -1.49503e-14  -10.301  -3.90379e-17  -6.31814  -6.87564e-16  -0.515009  1.91822e-16  0  0  0  0
326  -10.4581  1.61008e-14  -10.2994  -1.79061e-17  -6.88931  3.33369e-15  -0.51611  1.92718e-16  0  0  0  0
328  -10.5381  -5.6955e-16  -10.3019  2.90857e-17  -7.01898  -1.50348e-15  -0.517278  1.9056e-16  0  0  0  0
330  -10.7392  -3.01399e-15  -10.3045  7.94076e-17  -7.19791  1.63547e-16  -0.518544  1.89472e-16  0  0  0  0
332  -10.7208  -3.42319e-15  -10.3057  7.30128e-17  -7.91565  -2.3414e-15  -0.52024  1.8684e-16  0  0  0  0
334  -11.3958  2.71826e-15  -10.3073  7.36556e-17  -6.82017  1.93508e-15  -0.521239  1.86882e-16  0  0  0  0
336  -9.86705  8.28998e-15  -10.3055  4.62158e-17  -6.29643  -2.23668e-15  -0.521904  1.84363e-16  0  0  0  0
70  -10.9949  -2.5665e-15  -9.89469  -7.937e-16  -4.51249  -2.30587e-16  -0.282473  -4.56136e-17  0  0  0  0
72  -10.5101  -5.24921e-15  -9.90953  -9.44284e-16  -2.70308  -2.26303e-16  -0.282081  -4.48722e-17  0  0  0  0
74  -9.79083  -1.03788e-14  -9.91327  -1.00622e-15  -3.65913  -3.40946e-16  -0.284701  -4.45354e-17  0  0  0  0
76  -10.7242  -4.3386e-16  -9.92984  -1.10652e-15  -4.42527  5.91717e-16  -0.289483  -4.13927e-17  0  0  0  0
78  -9.9346  9.02686e-15  -9.92995  -1.12309e-15  -6.14584  1.28479e-13  -0.299045  3.37704e-16  0  0  0  0
80  -9.32062  -2.9843e-15  -9.94165  -1.04713e-15  -5.44214  3.12883e-15  -0.30605  3.36995e-16  0  0  0  0
82  -10.1827  -3.56166e-15  -9.95102  -1.15192e-15  -5.46313  -2.03962e-16  -0.312724  3.27067e-16  0  0  0  0
84  -10.1839  8.36045e-16  -9.95502  -1.05941e-15  -6.20932  4.06001e-16  -0.321054  3.19325e-16  0  0  0  0
86  -9.37681  1.08269e-15  -9.96309  -1.0488e-15  -4.62083  7.66445e-17  -0.324765  3.11123e-16  0  0  0  0
88  -9.5113  -1.95064e-14  -9.96871  -9.48866e-16  -5.435  -3.5486e-16  -0.330374  3.02236e-16  0  0  0  0
90  -10.3832  1.95334e-14  -9.96643  -1.0024e-15  -6.19917  -6.17378e-16  -0.337612  2.93137e-16  0  0  0  0
92  -10.6704  1.19272e-14  -9.98362  -1.10443e-15  -6.24961  -1.09642e-15  -0.344621  2.83313e-16  0  0  0  0
94  -10.1569  5.12212e-16  -9.99487  -1.05648e-15  -6.12687  -1.92302e-15  -0.351003  2.71988e-16  0  0  0  0
96  -9.45193  -5.97796e-16  -10.0024  -1.03222e-15  -5.42127  8.76275e-16  -0.355448  2.67701e-16  0  0  0  0
98  -10.2459  9.33279e-15  -10.011  -9.74677e-16  -7.05702  -1.80986e-16  -0.363408  2.61206e-16  0  0  0  0
100  -9.8504  -4.21551e-16  -10.026  -9.25854e-16  -8.02339  -1.85207e-15  -0.373162  2.51285e-16  0  0  0  0
102  -10.5104  2.51173e-15  -10.0373  -8.19554e-16  -7.9093  4.1244e-15  -0.382244  2.54789e-16  0  0  0  0
104  -10.6385  1.11332e-15  -10.0463  -7.41317e-16  -5.3903  -1.38352e-15  -0.38558  2.46424e-16  0  0  0  0
106  -11.6217  8.57973e-15  -10.0524  -7.66341e-16  -5.1769  -8.4423e-16  -0.388332  2.39531e-16  0  0  0  0
108  -11.3905  -1.05576e-15  -10.0655  -7.78874e-16  -6.04948  3.95396e-15  -0.392753  2.42712e-16  0  0  0  0
110  -10.1097  -1.07184e-14  -10.0685  -6.90274e-16  -5.3254  9.95239e-16  -0.395549  2.39848e-16  0  0  0  0
112  -9.59445  -1.5591e-14  -10.0791  -8.33169e-16  -5.31663  9.98828e-16  -0.398218  2.37104e-16  0  0  0  0
114  -10.9318  1.40035e-14  -10.0902  -7.23485e-16  -4.62399  -5.20621e-15  -0.399452  2.22532e-16  0  0  0  0
116  -9.75279  -6.39649e-16  -10.0944  -7.78476e-16  -5.28395  8.26081e-16  -0.401885  2.19892e-16  0  0  0  0
118  -9.50151  6.41951e-15  -10.0942  -7.14845e-16  -7.62894  1.86033e-15  -0.40857  2.19265e-16  0  0  0  0
120  -10.1762  2.13367e-15  -10.0996  -7.86979e-16  -6.03691  1.39947e-15  -0.412118  2.17823e-16  0  0  0  0
122  -10.6119  3.35036e-15  -10.1045  -7.02296e-16  -5.45802  5.11905e-15  -0.414505  2.23075e-16  0  0  0  0
124  -10.2031  2.34874e-14  -10.1094  -6.78685e-16  -4.58493  -3.39739e-16  -0.415277  2.18565e-16  0  0  0  0
126  -10.0382  -3.98252e-15  -10.1117  -6.66364e-16  -6.30119  2.89929e-16  -0.418981  2.15297e-16  0  0  0  0
128  -9.40436  -8.186e-15  -10.1111  -7.51362e-16  -5.39357  4.15587e-18  -0.421021  2.11654e-16  0  0  0  0
130  -10.6422  6.97489e-15  -10.1122  -6.8838e-16  -4.57687  4.5922e-16  -0.421632  2.08892e-16  0  0  0  0
132  -9.75306  -3.31051e-15  -10.1104  -6.605e-16  -4.62015  1.00224e-16  -0.422294  2.05632e-16  0  0  0  0
134  -9.81208  3.08487e-15  -10.1043  -6.99292e-16  -4.62469  3.57937e-17  -0.422942  2.02373e-16  0  0  0  0
136  -9.94379  -1.6231e-14  -10.1087  -7.08605e-16  -4.63973  -3.13107e-17  -0.423594  1.99111e-16  0  0  0  0
138  -9.67473  1.45814e-14  -10.1086  -6.523e-16  -4.60276  3.87115e-16  -0.424167  1.96605e-16  0  0  0  0
140  -9.62067  8.39449e-15  -10.1077  -6.37273e-16  -3.70778  8.48817e-17  -0.423345  1.93711e-16  0  0  0  0
142  -10.7759  -1.16176e-14  -10.1052  -7.82806e-16  -4.52099  -1.29822e-16  -0.423781  1.90579e-16  0  0  0  0
144  -11.5283  3.22913e-15  -10.112  -7.06561e-16  -4.47668  -2.16561e-16  -0.424138  1.87411e-16  0  0  0  0
146  -10.3096  3.25113e-15  -10.1099  -6.05003e-16  -3.64236  6.7502e-17  -0.423257  1.84755e-16  0  0  0  0
148  -9.71828  4.96276e-15  -10.1103  -6.318e-16  -3.62481  1.08302e-16  -0.422376  1.82234e-16  0  0  0  0
150  -9.79885  2.81323e-15  -10.1016  -6.64272e-16  -4.36811  -5.77926e-16  -0.422582  1.78805e-16  0  0  0  0
152  -10.9734  -1.78948e-15  -10.1017  -6.28937e-16  -4.58648  2.2964e-15  -0.42309  1.79521e-16  0  0  0  0
154  -10.7386  1.88737e-14  -10.102  -5.4614e-16  -4.55907  3.37263e-16  -0.423546  1.77496e-16  0  0  0  0
156  -10.4396  -1.47712e-15  -10.106  -4.72304e-16  -3.76482  -2.19744e-14  -0.422901  1.44963e-16  0  0  0  0
158  -8.99999  1.28799e-14  -10.1091  -4.51417e-16  -4.53543  -3.74647e-16  -0.423315  1.42497e-16  0  0  0  0
160  -9.93591  -1.04693e-14  -10.1138  -4.83877e-16  -4.49698  -1.58396e-17  -0.423667  1.40576e-16  0  0  0  0
162  -11.7272  9.18645e-15  -10.1191  -4.22479e-16  -4.45527  -7.27423e-17  -0.423955  1.38631e-16  0  0  0  0
164  -9.05454  -1.12762e-15  -10.1239  -3.88455e-16  -4.76447  -5.77563e-15  -0.424636  1.2933e-16  0  0  0  0
166  -11.2128  -1.06619e-15  -10.1308  -3.9251e-16  -5.29437  -9.58089e-16  -0.42598  1.26443e-16  0  0  0  0
168  -9.79467  2.22899e-16  -10.13  -3.97108e-16  -5.38604  1.66175e-16  -0.427406  1.25053e-16  0  0  0  0
170  -10.7611  1.82141e-15  -10.1321  -3.31995e-16  -3.62295  2.57174e-17  -0.426592  1.23522e-16  0  0  0  0
172  -9.30729  1.39406e-14  -10.1312  -3.11788e-16  -4.61747  2.6264e-16  -0.427026  1.22321e-16  0  0  0  0
174  -10.7628  2.80297e-14  -10.141  -2.72984e-16  -6.20602  4.07306e-17  -0.429386  1.20879e-16  0  0  0  0
176  -11.3309  -4.31378e-15  -10.1453  -2.81016e-16  -6.23161  1.86592e-16  -0.431721  1.19648e-16  0  0  0  0
178  -9.8152  8.6029e-15  -10.1477  -2.08813e-16  -6.24962  6.82671e-17  -0.434022  1.18305e-16  0  0  0  0
180  -9.38133  2.47391e-15  -10.1479  -1.76152e-16  -6.16884  -3.44553e-17  -0.436173  1.16872e-16  0  0  0  0
182  -10.4157  -7.80475e-15  -10.151  -1.9314e-16  -6.3095  -4.4623e-16  -0.438438  1.14994e-16  0  0  0  0
184  -10.6958  -1.03926e-14  -10.1574  -1.9955e-16  -7.78211  4.59332e-16  -0.442343  1.14201e-16  0  0  0  0
186  -10.8563  -1.24477e-14  -10.1652  -2.04309e-16  -7.16244  -2.27078e-16  -0.445456  1.12645e-16  0  0  0  0
188  -10.2087  -1.08451e-14  -10.1658  -1.7105e-16  -6.19525  -4.79223e-16  -0.447411  1.10841e-16  0  0  0  0
190  -11.2521  1.90067e-14  -10.1701  -1.25583e-16  -6.78875  4.71854e-15  -0.449983  1.14852e-16  0  0  0  0
192  -11.372  7.42052e-15  -10.1742  -8.27131e-17  -7.14997  -1.06395e-15  -0.452896  1.12421e-16  0  0  0  0
194  -10.475  6.53082e-15  -10.1824  -6.174e-17  -5.31648  -2.54245e-15  -0.453752  1.08435e-16  0  0  0  0
196  -9.02661  -1.69804e-14  -10.1858  -9.74643e-17  -5.19923  2.57497e-16  -0.454463  1.07546e-16  0  0  0  0
198  -10.1902  9.83173e-15  -10.1833  -1.91259e-16  -5.15989  3.82538e-15  -0.455118  1.10472e-16  0  0  0  0
200  -11.4398  -3.44739e-14  -10.184  -1.96215e-16  -4.49847  1.76878e-16  -0.455062  1.09495e-16  0  0  0  0
202  -10.7708  1.22664e-14  -10.1846  -1.10976e-16  -4.53231  3.09733e-16  -0.455043  1.08677e-16  0  0  0  0
204  -10.5425  -1.5503e-14  -10.1818  -8.80413e-17  -4.46292  -2.44431e-16  -0.454953  1.07305e-16  0  0  0  0
206  -9.90503  2.04177e-14  -10.1822  3.83376e-19  -5.49984  8.84307e-15  -0.455923  1.15233e-16  0  0  0  0
208  -10.3352  8.31197e-15  -10.1819  6.18632e-17  -7.09522  -4.5346e-16  -0.458484  1.13611e-16  0  0  0  0
210  -11.487  6.7119e-15  -10.1877  2.89617e-17  -7.92222  8.25422e-15  -0.461822  1.20729e-16  0  0  0  0
212  -10.1687  -1.4405e-14  -10.1901  5.72242e-18  -6.1944  -1.26782e-15  -0.463382  1.18279e-16  0  0  0  0
214  -10.0175  2.15685e-14  -10.1898  1.0806e-17  -5.45622  4.05108e-16  -0.464188  1.17516e-16  0  0  0  0
216  -11.2824  -6.39164e-15  -10.1915  2.69896e-17  -5.31301  4.52347e-16  -0.46484  1.16815e-16  0  0  0  0
218  -10.226  1.04453e-14  -10.1932  3.33672e-17  -3.62735  -2.41479e-16  -0.463858  1.15459e-16  0  0  0  0
220  -11.4679  1.13626e-14  -10.1966  2.52184e-17  -4.43329  4.41741e-16  -0.463663  1.1478e-16  0  0  0  0
222  -9.70153  -7.85266e-15  -10.1959  4.87615e-17  -3.63244  -3.72749e-16  -0.462715  1.13346e-16  0  0  0  0
224  -9.5653  -5.13448e-15  -10.1963  5.3768e-18  -5.39439  -1.29992e-16  -0.463432  1.12165e-16  0  0  0  0
226  -10.2737  -6.00085e-15  -10.1975  -4.29108e-18  -4.57119  -3.47528e-16  -0.463374  1.10805e-16  0  0  0  0
228  -9.15487  2.02842e-14  -10.1955  5.09511e-17  -3.64019  2.34021e-16  -0.462462  1.10003e-16  0  0  0  0
230  -9.7946  -2.53177e-15  -10.1934  6.60911e-17  -4.44186  -2.62263e-16  -0.462296  1.08764e-16  0  0  0  0
232  -11.116  -1.69019e-14  -10.1921  5.154e-17  -5.39142  8.14626e-16  -0.462989  1.08518e-16  0  0  0  0
234  -9.81687  -9.11693e-15  -10.1925  -1.68684e-17  -4.86522  -1.93363e-14  -0.463199  9.02848e-17  0  0  0  0
236  -10.6957  -9.02377e-15  -10.1946  -1.21368e-17  -4.52869  -8.46e-17  -0.463107  8.9411e-17  0  0  0  0
238  -10.2051  -2.47332e-14  -10.1951  -7.76539e-17  -6.18482  6.03109e-16  -0.46447  8.91557e-17  0  0  0  0
240  -10.3812  -1.89802e-15  -10.197  -6.31507e-17  -7.74749  -8.66002e-16  -0.467168  8.76274e-17  0  0  0  0
242  -10.716  6.39182e-15  -10.1992  -7.51133e-17  -6.30584  -3.06323e-16  -0.468577  8.66079e-17  0  0  0  0
244  -9.58667  9.41e-15  -10.1997  -3.77575e-17  -5.45073  4.00057e-16  -0.469231  8.62096e-17  0  0  0  0
246  -10.8065  2.42082e-14  -10.2006  1.15824e-17  -5.39167  1.67758e-14  -0.469824  9.96958e-17  0  0  0  0
248  -11.7296  -1.46117e-14  -10.2035  7.08877e-17  -5.50769  9.64532e-17  -0.470504  9.89391e-17  0  0  0  0
250  -10.4084  -4.55888e-16  -10.2061  4.00785e-17  -6.17821  -1.09708e-15  -0.471731  9.72004e-17  0  0  0  0
252  -11.138  -1.58003e-14  -10.2112  -9.92893e-18  -6.23294  -4.63932e-16  -0.472984  9.60137e-17  0  0  0  0
254  -11.4216  -1.98424e-15  -10.2162  -3.406e-17  -5.27704  8.38225e-16  -0.473432  9.59137e-17  0  0  0  0
256  -10.2274  -1.63022e-14  -10.2184  -6.27705e-17  -3.62806  -9.13309e-17  -0.472533  9.50597e-17  0  0  0  0
258  -11.2839  1.39415e-14  -10.2188  -5.83314e-17  -4.33505  2.67321e-15  -0.472218  9.64489e-17  0  0  0  0
260  -8.70989  -3.60734e-15  -10.2175  -5.21277e-17  -2.74853  -2.10548e-16  -0.470639  9.55089e-17  0  0  0  0
262  -9.52818  -1.82493e-17  -10.2166  -7.17675e-17  -4.54385  -6.33972e-16  -0.47051  9.42477e-17  0  0  0  0
264  -10.0071  1.48002e-14  -10.2125  -5.4523e-17  -4.50083  -9.32017e-16  -0.47035  9.27717e-17  0  0  0  0
266  -9.09103  -3.85707e-15  -10.2131  -2.6221e-17  -4.13795  1.61151e-14  -0.469908  1.04637e-16  0  0  0  0
268  -10.5467  -5.05374e-15  -10.2135  4.45804e-18  -2.77284  1.9133e-14  -0.468415  1.18658e-16  0  0  0  0
270  -8.94018  -1.73907e-14  -10.2115  5.63064e-18  -3.65767  -2.57219e-16  -0.467625  1.17547e-16  0  0  0  0
272  -10.0625  -1.55897e-15  -10.2101  5.51547e-17  -4.21862  -1.42807e-15  -0.467276  1.15559e-16  0  0  0  0
274  -10.2448  -2.00934e-14  -10.2073  4.3197e-17  -5.15579  4.98224e-15  -0.467642  1.18458e-16  0  0  0  0
276  -9.1443  1.18784e-14  -10.2044  8.25193e-17  -5.36579  -4.05162e-16  -0.46816  1.17263e-16  0  0  0  0
278  -9.50561  2.85771e-16  -10.2084  1.09019e-16  -5.42713  4.94375e-16  -0.468716  1.16757e-16  0  0  0  0
280  -9.67259  2.24565e-15  -10.2101  1.45676e-16  -6.17686  1.76292e-15  -0.46982  1.17198e-16  0  0  0  0
282  -10.1901  5.52404e-15  -10.2096  1.70894e-16  -5.39751  3.90141e-16  -0.470334  1.16623e-16  0  0  0  0
284  -11.8397  -5.63391e-15  -10.2107  2.29726e-16  -7.46851  -2.61375e-14  -0.472352  9.66934e-17  0  0  0  0
286  -9.53448  2.39845e-15  -10.2101  1.60932e-16  -7.13073  -2.94249e-16  -0.474097  9.57795e-17  0  0  0  0
288  -11.0711  1.8132e-14  -10.2147  1.96287e-16  -7.93734  3.80923e-16  -0.476396  9.53645e-17  0  0  0  0
290  -10.0425  3.86006e-15  -10.2204  1.91824e-16  -7.18646  -6.53378e-17  -0.478127  9.46367e-17  0  0  0  0
292  -9.45662  -7.03734e-15  -10.2246  1.8391e-16  -7.22526  -5.79031e-16  -0.47986  9.35548e-17  0  0  0  0
294  -11.2648  -9.1054e-16  -10.2262  2.02956e-16  -6.39845  8.15159e-17  -0.480987  9.29534e-17  0  0  0  0
296  -11.1434  -6.28055e-15  -10.2274  2.05725e-16  -6.36913  2.01207e-16  -0.482077  9.24441e-17  0  0  0  0
298  -10.6825  4.1795e-15  -10.23  2.13914e-16  -7.9716  -1.36709e-16  -0.484265  9.17072e-17  0  0  0  0
300  -10.063  -1.01996e-14  -10.2307  1.90789e-16  -6.95975  1.97603e-15  -0.485725  9.24375e-17  0  0  0  0
302  -10.5556  1.84541e-15  -10.2336  1.6902e-16  -8.03049  -1.19643e-16  -0.487899  9.17224e-17  0  0  0  0
304  -11.293  -5.70913e-15  -10.2397  1.55902e-16  -7.98977  -1.0353e-15  -0.490015  9.03941e-17  0  0  0  0
306  -10.6506  6.90555e-16  -10.2405  1.41321e-16  -6.3416  -7.49934e-16  -0.490989  8.92767e-17  0  0  0  0
308  -9.98542  -2.02103e-14  -10.2437  8.48596e-17  -8.00932  -3.20465e-15  -0.493069  8.65267e-17  0  0  0  0
310  -10.6251  3.85238e-15  -10.2475  9.14927e-17  -8.0865  -3.11228e-16  -0.495173  8.57424e-17  0  0  0  0
312  -9.86172  1.245e-14  -10.2481  7.45227e-17  -7.96577  3.85897e-15  -0.497169  8.77302e-17  0  0  0  0
314  -10.1651  -1.31076e-14  -10.2494  5.71134e-17  -4.50791  -3.75389e-16  -0.496864  8.6906e-17  0  0  0  0
316  -10.8304  1.71668e-14  -10.2486  4.46439e-17  -4.50312  -2.02976e-16  -0.496559  8.62054e-17  0  0  0  0
318  -10.5383  -2.76212e-15  -10.2495  5.83681e-17  -2.69075  1.47679e-14  -0.495082  9.52351e-17  0  0  0  0
320  -10.628  -1.33696e-14  -10.2487  4.63043e-17  -6.18224  1.07356e-15  -0.495877  9.53133e-17  0  0  0  0
322  -10.4943  4.46015e-15  -10.2531  7.11066e-17  -4.43358  1.22282e-14  -0.49554  1.02541e-16  0  0  0  0
324  -10.3455  -3.14324e-15  -10.2537  7.09415e-17  -5.99648  7.3671e-16  -0.496203  1.02357e-16  0  0  0  0
326  -10.5959  1.63994e-14  -10.2552  6.87034e-17  -7.03437  6.08701e-16  -0.497515  1.02094e-16  0  0  0  0
328  -9.62322  -1.20363e-14  -10.2557  4.74079e-17  -7.76208  -7.28144e-15  -0.499267  9.68728e-17  0  0  0  0
330  -10.34  -1.19428e-14  -10.2597  2.99515e-17  -8.8607  -7.95476e-16  -0.501685  9.57702e-17  0  0  0  0
332  -12.1621  -2.45934e-14  -10.2646  -2.85776e-18  -10.5708  7.80601e-16  -0.505135  9.56602e-17  0  0  0  0
334  -11.6199  1.59656e-14  -10.2699  8.37066e-18  -9.72346  -4.52483e-16  -0.508019  9.47904e-17  0  0  0  0
336  -11.32  -3.74211e-15  -10.2753  1.12654e-17  -9.47139  -6.69294e-15  -0.510713  9.01027e-17  0  0  0  0
70  -10.9069  -1.76889e-14  -9.93753  1.37554e-15  -3.5515  7.45837e-16  -0.322349  -2.89369e-16  0  0  0  0
72  -10.3883  2.9499e-15  -9.94268  1.37205e-15  -3.64152  2.10715e-16  -0.323698  -2.79355e-16  0  0  0  0
74  -8.8576  -6.81583e-16  -9.93744  1.4943e-15  -3.6179  3.19164e-16  -0.324888  -2.69627e-16  0  0  0  0
76  -10.3761  1.55127e-14  -9.95496  1.42212e-15  -3.4923  -1.16956e-16  -0.325626  -2.61811e-16  0  0  0  0
78  -9.98547  2.02405e-15  -9.95304  1.35829e-15  -2.74257  2.23131e-17  -0.324115  -2.54045e-16  0  0  0  0
80  -9.57565  -6.96112e-15  -9.94885  1.31971e-15  -2.72833  2.24682e-16  -0.32265  -2.46145e-16  0  0  0  0
82  -9.94858  5.00809e-15  -9.96569  1.13841e-15  -2.72059  2.75418e-17  -0.321244  -2.39231e-16  0  0  0  0
84  -9.22203  1.91017e-15  -9.95724  1.07653e-15  -2.65443  6.54386e-16  -0.319736  -2.30997e-16  0  0  0  0
86  -11.745  3.83121e-15  -9.9599  1.121e-15  -4.31137  -2.56641e-15  -0.322668  -2.31672e-16  0  0  0  0
88  -9.89781  2.01937e-14  -9.96125  1.08246e-15  -8.59652  3.69082e-15  -0.336437  -2.16268e-16  0  0  0  0
90  -11.7279  4.5445e-15  -9.9798  1.11987e-15  -8.61814  3.5087e-15  -0.349571  -2.02089e-16  0  0  0  0
92  -11.0474  1.16225e-14  -10.0015  8.97993e-16  -8.89951  -3.24782e-16  -0.362751  -1.97952e-16  0  0  0  0
94  -10.6362  -2.32071e-14  -10.02  7.82432e-16  -9.67485  -4.43046e-15  -0.37715  -2.03788e-16  0  0  0  0
96  -11.6365  4.53864e-15  -10.0466  7.75045e-16  -8.17064  -1.70986e-16  -0.38738  -1.99446e-16  0  0  0  0
98  -11.2031  9.30741e-15  -10.0627  1.00615e-15  -8.61281  3.02326e-17  -0.398151  -1.94845e-16  0  0  0  0
100  -11.617  -9.74224e-16  -10.0751  9.80142e-16  -7.81439  1.6899e-15  -0.406668  -1.8676e-16  0  0  0  0
102  -10.7235  -4.90298e-15  -10.0924  9.44453e-16  -9.3831  1.26989e-15  -0.418226  -1.79939e-16  0  0  0  0
104  -10.0295  2.2024e-16  -10.1022  8.59094e-16  -8.07361  9.61949e-16  -0.426505  -1.74064e-16  0  0  0  0
106  -9.63675  -3.35394e-15  -10.1203  9.27799e-16  -9.72175  -2.70121e-16  -0.437873  -1.71e-16  0  0  0  0
108  -10.9401  1.74946e-14  -10.1356  8.97288e-16  -9.76379  -1.8352e-16  -0.448863  -1.67885e-16  0  0  0  0
110  -11.3659  2.30123e-14  -10.1495  9.07743e-16  -9.68869  1.26943e-14  -0.459263  -1.39139e-16  0  0  0  0
112  -10.3337  2.59211e-14  -10.1666  9.30278e-16  -8.19356  6.85611e-15  -0.466324  -1.22967e-16  0  0  0  0
114  -11.8371  4.99464e-15  -10.1843  9.97406e-16  -10.6495  1.7506e-14  -0.477836  -8.6937e-17  0  0  0  0
116  -11.5152  -4.8526e-15  -10.2002  9.66275e-16  -9.46006  -5.94519e-15  -0.486669  -9.6514e-17  0  0  0  0
118  -10.8016  -7.48553e-15  -10.2052  9.17721e-16  -8.03695  6.54388e-17  -0.49254  -9.46056e-17  0  0  0  0
120  -10.4345  -7.91331e-15  -10.2165  9.60713e-16  -8.81598  -1.88088e-16  -0.499614  -9.32274e-17  0  0  0  0
122  -11.1775  6.92938e-15  -10.2297  8.43243e-16  -8.88961  -1.20752e-13  -0.506567  -3.07191e-16  0  0  0  0
124  -11.5119  -1.8289e-14  -10.2398  7.25249e-16  -8.01295  2.46076e-15  -0.511737  -2.97485e-16  0  0  0  0
126  -10.411  -9.17062e-15  -10.2496  7.07159e-16  -8.02131  -3.45299e-16  -0.516744  -2.92951e-16  0  0  0  0
128  -10.7817  -3.26277e-15  -10.2521  7.28356e-16  -6.76101  -2.18111e-15  -0.519445  -2.91683e-16  0  0  0  0
130  -10.4098  8.82269e-15  -10.2502  7.64813e-16  -6.35589  5.43697e-16  -0.521381  -2.85915e-16  0  0  0  0
132  -10.4939  -1.32598e-14  -10.2551  7.66062e-16  -7.26642  5.34794e-16  -0.524746  -2.80351e-16  0  0  0  0
134  -11.0466  -4.56849e-15  -10.259  6.78727e-16  -6.36236  1.46063e-16  -0.526544  -2.75594e-16  0  0  0  0
136  -10.1613  7.12592e-15  -10.2603  7.40467e-16  -6.30924  -4.48281e-17  -0.528201  -2.7129e-16  0  0  0  0
138  -9.72912  6.36589e-15  -10.2584  8.33918e-16  -5.49464  -2.0409e-16  -0.528533  -2.6737e-16  0  0  0  0
140  -9.97361  3.09109e-15  -10.255  8.33781e-16  -6.84061  2.86065e-15  -0.530926  -2.58856e-16  0  0  0  0
142  -11.1583  1.72096e-14  -10.2612  1.01002e-15  -6.15561  -2.09837e-16  -0.532208  -2.55252e-16  0  0  0  0
144  -9.23506  -1.60909e-14  -10.2643  1.00115e-15  -7.00186  1.34427e-15  -0.534715  -2.49436e-16  0  0  0  0
146  -10.3572  1.48598e-14  -10.2674  9.6436e-16  -5.43322  -3.67662e-17  -0.534842  -2.45822e-16  0  0  0  0
148  -10.1558  -5.16225e-15  -10.2669  9.20762e-16  -5.70481  3.76472e-14  -0.535358  -1.87698e-16  0  0  0  0
150  -10.1048  3.15996e-15  -10.2687  7.46045e-16  -6.10441  -7.77835e-16  -0.536431  -1.86128e-16  0  0  0  0
152  -10.41  6.7594e-15  -10.278  6.13211e-16  -7.79964  4.17942e-15  -0.539861  -1.7762e-16  0  0  0  0
154  -11.477  -2.77987e-15  -10.2888  6.15045e-16  -7.80602  -3.01275e-15  -0.543205  -1.79337e-16  0  0  0  0
156  -10.3172  -5.14885e-15  -10.301  5.48264e-16  -7.93899  -1.29711e-13  -0.546639  -3.54566e-16  0  0  0  0
158  -10.8365  -1.54787e-14  -10.3077  5.34627e-16  -7.79578  -1.79651e-15  -0.549787  -3.52203e-16  0  0  0  0
160  -10.7451  -7.13962e-15  -10.3154  5.03938e-16  -6.65895  -1.07758e-14  -0.551335  -3.61874e-16  0  0  0  0
162  -9.62489  -2.17719e-14  -10.3228  3.81616e-16  -6.12286  1.36312e-15  -0.552137  -3.55319e-16  0  0  0  0
164  -10.8168  1.55692e-14  -10.3323  3.19404e-16  -9.76971  1.76363e-16  -0.557654  -3.50476e-16  0  0  0  0
166  -11.2944  2.50121e-14  -10.3404  2.82535e-16  -9.72407  1.46472e-15  -0.562971  -3.44104e-16  0  0  0  0
168  -10.5078  -1.11337e-14  -10.3448  1.85238e-16  -7.67222  1.21049e-15  -0.565557  -3.38216e-16  0  0  0  0
170  -11.8839  3.68943e-15  -10.3461  1.74209e-16  -8.80461  1.51977e-16  -0.569493  -3.33799e-16  0  0  0  0
172  -10.6663  -1.25916e-14  -10.3517  7.24522e-17  -8.46711  -5.07133e-15  -0.572916  -3.35939e-16  0  0  0  0
174  -11.1556  -2.52938e-15  -10.3615  1.25262e-16  -7.00279  -8.62137e-16  -0.574469  -3.32893e-16  0  0  0  0
176  -10.8369  -2.0658e-14  -10.365  1.15747e-16  -7.4394  -1.89055e-13  -0.576511  -5.5666e-16  0  0  0  0
178  -11.4798  9.12875e-15  -10.3664  1.45294e-16  -5.25502  5.84017e-16  -0.575903  -5.49338e-16  0  0  0  0
180  -10.7285  1.87057e-14  -10.3653  1.52464e-16  -6.33875  -3.26013e-16  -0.576585  -5.43259e-16  0  0  0  0
182  -11.05  -1.05973e-14  -10.3679  1.44241e-16  -5.21273  -4.20381e-15  -0.575942  -5.4183e-16  0  0  0  0
184  -10.0736  1.57258e-15  -10.3654  1.02773e-16  -4.57477  7.37762e-16  -0.574581  -5.34754e-16  0  0  0  0
186  -10.2208  -5.71603e-15  -10.3636  7.21153e-17  -3.72286  6.16508e-15  -0.572282  -5.21671e-16  0  0  0  0
188  -8.83785  1.32599e-14  -10.3567  1.25729e-16  -3.66887  3.66381e-16  -0.569974  -5.15398e-16  0  0  0  0
190  -9.79592  5.34099e-15  -10.348  1.04154e-16  -4.50804  8.27044e-17  -0.56865  -5.0958e-16  0  0  0  0
192  -10.5204  2.40797e-14  -10.3447  9.29545e-17  -4.51902  -8.23486e-16  -0.567367  -5.04885e-16  0  0  0  0
194  -10.7002  8.39976e-15  -10.3457  1.19794e-16  -5.11895  2.59775e-13  -0.566764  -2.17033e-16  0  0  0  0
196  -9.97272  1.60773e-14  -10.3476  1.37855e-16  -6.27279  3.79123e-16  -0.567415  -2.14292e-16  0  0  0  0
198  -10.4718  -5.41453e-15  -10.3496  1.79443e-16  -4.28809  -8.2212e-15  -0.56594  -2.20758e-16  0  0  0  0
200  -9.63885  4.61719e-15  -10.3504  1.94878e-16  -5.19701  -4.01439e-16  -0.565453  -2.18857e-16  0  0  0  0
202  -9.67025  2.01791e-14  -10.3498  2.26599e-16  -5.98858  -1.51241e-15  -0.565801  -2.18153e-16  0  0  0  0
204  -9.74907  -7.88824e-16  -10.35  2.33039e-16  -4.92177  -8.66974e-16  -0.565042  -2.16797e-16  0  0  0  0
206  -10.4455  -2.47951e-17  -10.3486  2.59066e-16  -5.22616  1.30476e-15  -0.564609  -2.13254e-16  0  0  0  0
208  -11.0951  2.83141e-14  -10.3489  2.30458e-16  -5.17084  1.46039e-15  -0.564129  -2.09625e-16  0  0  0  0
210  -8.6557  -1.93909e-14  -10.3458  3.55085e-16  -3.42585  8.19255e-16  -0.561914  -2.06709e-16  0  0  0  0
212  -9.71307  3.07031e-14  -10.3408  3.76299e-16  -2.54941  2.61801e-16  -0.558875  -2.04403e-16  0  0  0  0
214  -10.9221  -1.26672e-14  -10.3407  3.41379e-16  -4.3609  1.64992e-15  -0.557671  -2.00782e-16  0  0  0  0
216  -10.7494  -1.81326e-14  -10.3382  2.74761e-16  -4.39041  -9.53044e-17  -0.556519  -1.98925e-16  0  0  0  0
218  -10.4578  6.39726e-15  -10.3366  3.26056e-16  -3.66436  7.07894e-14  -0.554691  -1.28945e-16  0  0  0  0
220  -10.1205  2.02589e-14  -10.3326  3.32101e-16  -2.68466  2.27435e-16  -0.551965  -1.27501e-16  0  0  0  0
222  -10.7136  -1.43571e-15  -10.3279  3.41851e-16  -3.64835  -1.381e-16  -0.5502  -1.26428e-16  0  0  0  0
224  -9.32351  -1.69645e-15  -10.326  3.42493e-16  -2.53337  1.03595e-15  -0.547426  -1.24278e-16  0  0  0  0
226  -9.75685  -4.13683e-15  -10.3225  3.4104e-16  -2.51603  1.92108e-16  -0.544686  -1.2295e-16  0  0  0  0
228  -9.92135  1.39071e-14  -10.3208  3.74767e-16  -4.30897  -7.15976e-16  -0.543643  -1.22479e-16  0  0  0  0
230  -10.4369  2.10359e-15  -10.3211  3.90757e-16  -3.26599  1.44002e-15  -0.541669  -1.20056e-16  0  0  0  0
232  -10.4105  -3.11465e-15  -10.3199  3.65119e-16  -4.40816  7.72254e-16  -0.540761  -1.18279e-16  0  0  0  0
234  -9.2265  -2.17067e-14  -10.3197  3.60579e-16  -4.31322  -2.62473e-15  -0.539784  -1.19566e-16  0  0  0  0
236  -10.84  5.55355e-15  -10.3214  3.42073e-16  -3.71492  -2.98319e-16  -0.538294  -1.18772e-16  0  0  0  0
238  -10.5787  -1.61472e-16  -10.3174  3.50615e-16  -4.54731  5.68741e-17  -0.537561  -1.1768e-16  0  0  0  0
240  -11.5185  -1.31722e-14  -10.3192  3.15674e-16  -4.49743  -8.43592e-16  -0.536798  -1.17391e-16  0  0  0  0
242  -9.3035  1.9978e-14  -10.3139  3.48104e-16  -4.5179  3.71473e-16  -0.536065  -1.16058e-16  0  0  0  0
244  -10.2681  -8.77827e-16  -10.3125  3.78152e-16  -5.32054  -1.26845e-15  -0.536031  -1.16151e-16  0  0  0  0
246  -10.2271  -2.44487e-15  -10.3081  3.60025e-16  -5.18806  -6.22524e-16  -0.535885  -1.15694e-16  0  0  0  0
248  -9.85596  4.55443e-15  -10.3083  3.71947e-16  -6.11808  5.20648e-16  -0.536523  -1.14284e-16  0  0  0  0
250  -9.77439  2.08722e-14  -10.3107  3.56087e-16  -4.48382  7.82163e-17  -0.535788  -1.13267e-16  0  0  0  0
252  -10.4489  -3.01205e-15  -10.3128  3.20396e-16  -5.32994  5.4101e-16  -0.535765  -1.11883e-16  0  0  0  0
254  -10.2456  8.95529e-15  -10.3116  3.11371e-16  -4.57481  -4.55148e-17  -0.535123  -1.11004e-16  0  0  0  0
256  -9.7147  -1.51588e-14  -10.311  3.15642e-16  -5.42512  -2.01256e-16  -0.535183  -1.10265e-16  0  0  0  0
258  -10.1678  -6.48636e-15  -10.307  2.86743e-16  -5.45249  -4.67447e-17  -0.535265  -1.09413e-16  0  0  0  0
260  -10.2169  -2.8287e-14  -10.3059  2.61994e-16  -4.54035  -4.45709e-16  -0.534615  -1.08895e-16  0  0  0  0
262  -8.89065  -2.00953e-14  -10.2999  2.4286e-16  -3.68304  1.27764e-16  -0.533295  -1.07929e-16  0  0  0  0
264  -9.22214  1.05876e-14  -10.2986  2.0656e-16  -4.81368  1.98784e-14  -0.532886  -9.14267e-17  0  0  0  0
266  -10.1256  -2.59136e-14  -10.2943  1.61695e-16  -4.47251  1.39838e-16  -0.532217  -9.06032e-17  0  0  0  0
268  -9.40777  9.19153e-15  -10.2916  1.87488e-16  -5.33485  1.0579e-15  -0.532227  -8.90808e-17  0  0  0  0
270  -10.3603  -2.18646e-15  -10.2886  2.51956e-16  -5.41966  2.63685e-16  -0.532302  -8.81927e-17  0  0  0  0
272  -10.5379  5.14133e-15  -10.2869  2.4929e-16  -5.38077  -4.01709e-16  -0.532346  -8.78261e-17  0  0  0  0
274  -11.0587  -5.28377e-15  -10.2876  2.41206e-16  -6.19677  1.85091e-15  -0.533007  -8.57586e-17  0  0  0  0
276  -12.5109  6.26024e-15  -10.2898  2.15068e-16  -6.35178  -2.48443e-16  -0.533776  -8.53006e-17  0  0  0  0
278  -10.7256  -2.48133e-14  -10.2906  1.62183e-16  -6.32559  -5.34282e-16  -0.534513  -8.50627e-17  0  0  0  0
280  -10.1567  -2.86538e-15  -10.2924  1.3857e-16  -6.21007  -3.81739e-17  -0.535153  -8.44609e-17  0  0  0  0
282  -10.1896  -4.65234e-15  -10.2932  1.16651e-16  -4.58959  1.71264e-16  -0.534593  -8.37139e-17  0  0  0  0
284  -10.4906  1.13802e-15  -10.2906  1.01791e-16  -4.56304  3.73411e-16  -0.534022  -8.28303e-17  0  0  0  0
286  -10.1466  4.47119e-15  -10.2897  6.54083e-17  -4.55896  9.37046e-18  -0.533456  -8.22233e-17  0  0  0  0
288  -10.2093  4.48164e-15  -10.2907  4.35768e-17  -4.31849  -6.53266e-16  -0.532725  -8.21017e-17  0  0  0  0
290  -10.5165  2.50515e-15  -10.2894  7.51068e-17  -5.27324  1.31441e-15  -0.532686  -8.05764e-17  0  0  0  0
292  -11.4164  -1.09477e-14  -10.2915  5.74083e-17  -6.20497  2.27594e-14  -0.533309  -6.38636e-17  0  0  0  0
294  -10.088  -8.04466e-15  -10.2913  5.00539e-17  -4.51239  -1.31617e-15  -0.532731  -6.43407e-17  0  0  0  0
296  -9.37842  2.90883e-14  -10.2908  8.15979e-17  -5.27596  -3.28415e-15  -0.532695  -6.61874e-17  0  0  0  0
298  -11.1714  7.42926e-15  -10.2899  5.86139e-17  -6.11039  1.84922e-15  -0.533239  -6.44436e-17  0  0  0  0
300  -10.8687  -1.13937e-14  -10.2911  3.39921e-17  -6.3655  6.19738e-16  -0.533952  -6.35717e-17  0  0  0  0
302  -10.5969  -8.79491e-15  -10.293  1.52505e-17  -6.36351  5.56033e-16  -0.534653  -6.27555e-17  0  0  0  0
304  -10.7065  2.63691e-15  -10.2921  4.8369e-17  -5.49775  6.41166e-17  -0.534756  -6.2285e-17  0  0  0  0
306  -9.80187  7.63566e-15  -10.2889  2.06321e-18  -5.41908  -2.25541e-15  -0.534804  -6.3388e-17  0  0  0  0
308  -9.01117  -3.55282e-15  -10.2882  2.2327e-17  -4.56465  2.97163e-16  -0.534278  -6.27632e-17  0  0  0  0
310  -10.4823  9.50887e-15  -10.2914  -1.54246e-17  -6.35303  -4.79203e-16  -0.534952  -6.26642e-17  0  0  0  0
312  -10.3159  5.79457e-15  -10.2897  -3.17101e-17  -6.37412  4.85235e-15  -0.53563  -5.90357e-17  0  0  0  0
314  -10.5425  -3.75026e-15  -10.2893  -4.09351e-17  -6.30356  1.1722e-15  -0.536254  -5.78762e-17  0  0  0  0
316  -11.0242  3.5468e-15  -10.2885  -9.28537e-17  -6.23502  1.86551e-16  -0.536824  -5.7376e-17  0  0  0  0
318  -9.73792  9.00533e-15  -10.2871  -1.00322e-16  -5.31144  1.05096e-15  -0.536787  -5.6321e-17  0  0  0  0
320  -10.4712  9.62949e-15  -10.2841  -1.18727e-16  -4.47642  1.1688e-16  -0.536212  -5.58822e-17  0  0  0  0
322  -11.9803  8.24715e-15  -10.2834  -1.21244e-16  -5.48576  1.05844e-16  -0.536291  -5.54561e-17  0  0  0  0
324  -10.2907  1.53466e-14  -10.2837  -9.64933e-17  -5.23241  -4.39903e-16  -0.536208  -5.53831e-17  0  0  0  0
326  -10.8306  -1.13233e-14  -10.287  -1.03334e-16  -6.22273  -5.32573e-14  -0.536753  -8.87397e-17  0  0  0  0
328  -10.6098  -1.49207e-14  -10.2879  -1.14786e-16  -5.42117  -6.89531e-17  -0.536786  -8.8225e-17  0  0  0  0
330  -10.0349  2.0926e-14  -10.2889  -1.47204e-16  -6.16616  -7.10957e-16  -0.537285  -8.81179e-17  0  0  0  0
332  -10.892  -2.35713e-14  -10.2887  -1.44958e-16  -7.85051  -4.2486e-15  -0.538824  -9.02095e-17  0  0  0  0
334  -9.9802  1.91904e-14  -10.2905  -1.24028e-16  -6.23868  6.69016e-16  -0.539349  -8.92397e-17  0  0  0  0
70  -8.57366  5.94192e-16  -10.2621  9.11958e-16  -5.33559  5.11156e-16  -0.509782  2.78539e-16  0  0  0  0
72  -10.8976  5.499e-15  -10.2592  1.03996e-15  -4.36642  -2.02131e-15  -0.507423  2.63034e-16  0  0  0  0
74  -10.138  1.17951e-14  -10.2597  9.65388e-16  -4.64364  1.81488e-14  -0.506077  3.11529e-16  0  0  0  0
76  -10.6167  1.6564e-14  -10.2637  1.04219e-15  -6.22475  2.63998e-16  -0.509604  3.02889e-16  0  0  0  0
78  -10.9101  -1.35833e-14  -10.2625  9.87352e-16  -6.9661  4.15482e-15  -0.515105  3.062e-16  0  0  0  0
80  -9.98834  8.84803e-15  -10.2715  8.78136e-16  -5.30199  7.82806e-16  -0.515536  2.99688e-16  0  0  0  0
82  -11.5071  2.76259e-15  -10.2771  7.26625e-16  -5.32445  -2.30043e-17  -0.516006  2.913e-16  0  0  0  0
84  -11.3826  -6.38642e-15  -10.2829  6.2965e-16  -4.57128  9.0933e-16  -0.514414  2.85884e-16  0  0  0  0
86  -9.91905  2.06184e-15  -10.2856  7.57425e-16  -6.21643  1.15729e-14  -0.517236  3.08816e-16  0  0  0  0
88  -10.5689  3.6608e-15  -10.2746  7.60827e-16  -5.53521  -1.19544e-16  -0.518166  3.00591e-16  0  0  0  0
90  -10.7382  -3.05775e-16  -10.2763  6.44378e-16  -5.47353  1.29756e-16  -0.518896  2.93401e-16  0  0  0  0
92  -11.1394  -3.08325e-14  -10.2848  5.89779e-16  -5.34047  -1.25084e-14  -0.519266  2.55736e-16  0  0  0  0
94  -10.0552  -1.25975e-14  -10.2906  5.21085e-16  -5.18727  -8.69754e-16  -0.519253  2.47576e-16  0  0  0  0
96  -10.2742  1.4922e-14  -10.2992  5.9103e-16  -6.18793  2.18032e-15  -0.521568  2.46889e-16  0  0  0  0
98  -10.5644  7.20327e-15  -10.3108  5.6175e-16  -6.26275  4.87818e-16  -0.523947  2.42387e-16  0  0  0  0
100  -10.6109  -4.64803e-15  -10.3141  6.66663e-16  -7.1165  -1.94143e-15  -0.528119  2.32686e-16  0  0  0  0
102  -11.064  -1.27452e-14  -10.3246  4.83813e-16  -7.27683  2.18485e-16  -0.532457  2.28103e-16  0  0  0  0
104  -10.8414  9.2367e-15  -10.3355  5.65562e-16  -5.48487  3.88994e-16  -0.532798  2.24077e-16  0  0  0  0
106  -12.088  1.11766e-14  -10.3435  6.28302e-16  -7.05229  2.01991e-16  -0.53639  2.1983e-16  0  0  0  0
108  -11.1996  2.75535e-15  -10.3554  6.59954e-16  -6.97177  -1.34863e-15  -0.539672  2.12591e-16  0  0  0  0
110  -11.156  7.65379e-15  -10.3688  6.4711e-16  -9.37982  -6.47944e-15  -0.547638  1.9538e-16  0  0  0  0
112  -11.4514  -1.13212e-14  -10.3772  5.7946e-16  -9.90367  1.95185e-15  -0.556319  1.95377e-16  0  0  0  0
114  -10.5981  1.35833e-15  -10.3872  5.82092e-16  -7.80351  1.12701e-14  -0.560627  2.13293e-16  0  0  0  0
116  -11.4331  2.36634e-15  -10.3933  5.67455e-16  -8.83821  -3.7731e-16  -0.566725  2.08556e-16  0  0  0  0
118  -10.98  7.93809e-15  -10.4002  5.30957e-16  -7.21295  -1.80489e-16  -0.569588  2.0436e-16  0  0  0  0
120  -9.98415  7.07862e-15  -10.3996  5.68898e-16  -7.15496  -2.75667e-16  -0.57224  2.00143e-16  0  0  0  0
122  -11.2692  -2.04347e-14  -10.3963  4.27447e-16  -7.22813  1.59261e-16  -0.574929  1.96853e-16  0  0  0  0
124  -10.2203  1.58449e-14  -10.3964  3.56087e-16  -8.01813  7.31577e-16  -0.57891  1.94683e-16  0  0  0  0
126  -10.1551  1.09699e-14  -10.4018  3.23661e-16  -8.57428  3.30481e-15  -0.583712  1.97025e-16  0  0  0  0
128  -11.4207  8.96649e-16  -10.4124  3.39274e-16  -8.0016  -1.11287e-15  -0.58738  1.91799e-16  0  0  0  0
130  -10.5023  -2.20793e-15  -10.4116  3.68117e-16  -8.05945  -2.48922e-16  -0.591023  1.88188e-16  0  0  0  0
132  -11.4307  1.28494e-14  -10.418  4.59823e-16  -7.96926  3.09461e-17  -0.594398  1.85153e-16  0  0  0  0
134  -9.24176  -1.44013e-14  -10.4208  4.13614e-16  -6.24359  1.09476e-15  -0.594882  1.83933e-16  0  0  0  0
136  -11.1014  2.10325e-14  -10.4291  4.31007e-16  -5.32845  -8.17824e-16  -0.593897  1.79715e-16  0  0  0  0
138  -10.5717  6.72847e-19  -10.4283  4.95371e-16  -5.27032  -2.18029e-15  -0.592852  1.735e-16  0  0  0  0
140  -11.5312  5.42853e-15  -10.4278  5.03249e-16  -4.42777  5.58539e-16  -0.590543  1.7169e-16  0  0  0  0
142  -10.0643  5.67625e-15  -10.4286  5.24206e-16  -3.66388  9.57577e-18  -0.587147  1.69103e-16  0  0  0  0
144  -9.78106  1.04955e-15  -10.4223  5.18938e-16  -3.68379  -1.44718e-16  -0.583882  1.66363e-16  0  0  0  0
146  -10.6496  1.57408e-14  -10.42  5.49862e-16  -3.68847  -1.03815e-16  -0.58072  1.63764e-16  0  0  0  0
148  -9.7787  -1.10411e-14  -10.4143  5.3787e-16  -3.65565  -3.06575e-17  -0.577601  1.61346e-16  0  0  0  0
150  -9.26357  5.77755e-16  -10.4089  6.41379e-16  -3.62868  -1.33922e-16  -0.574534  1.5885e-16  0  0  0  0
152  -8.65324  1.66171e-14  -10.4021  7.45217e-16  -3.62125  3.05565e-16  -0.571542  1.57043e-16  0  0  0  0
154  -11.2439  1.16497e-15  -10.3954  6.77975e-16  -3.58907  4.92101e-16  -0.568589  1.55546e-16  0  0  0  0
156  -10.421  8.21189e-15  -10.3946  7.54215e-16  -4.52585  -7.87179e-17  -0.567  1.53307e-16  0  0  0  0
158  -9.8552  4.14063e-15  -10.3918  7.51482e-16  -4.58906  1.45777e-16  -0.565539  1.51432e-16  0  0  0  0
160  -9.9541  -4.85705e-15  -10.3891  7.58682e-16  -5.47941  -1.22744e-16  -0.565304  1.49249e-16  0  0  0  0
162  -9.30206  2.02033e-14  -10.3872  7.07774e-16  -5.50484  5.02582e-17  -0.565109  1.47352e-16  0  0  0  0
164  -10.8815  3.68241e-15  -10.3881  7.14798e-16  -5.32747  -4.67121e-16  -0.564689  1.44832e-16  0  0  0  0
166  -10.2995  1.13742e-14  -10.3884  7.54069e-16  -4.47669  -1.72715e-16  -0.563189  1.42753e-16  0  0  0  0
168  -11.2385  6.98105e-15  -10.3849  8.05384e-16  -4.98539  -9.05138e-16  -0.562371  1.39801e-16  0  0  0  0
170  -9.71086  -6.67701e-15  -10.3848  8.55945e-16  -5.30052  1.64798e-16  -0.561967  1.38259e-16  0  0  0  0
172  -10.5445  -9.67356e-15  -10.3851  8.70111e-16  -4.35138  9.74488e-16  -0.560401  1.37755e-16  0  0  0  0
174  -12.0623  -2.07135e-15  -10.3873  8.76874e-16  -6.99525  7.40878e-16  -0.562097  1.36979e-16  0  0  0  0
176  -10.4848  -7.05988e-15  -10.3878  7.64794e-16  -5.43476  -1.44032e-15  -0.561873  1.33593e-16  0  0  0  0
178  -10.1588  1.98618e-15  -10.3921  6.91152e-16  -5.31978  3.84736e-16  -0.561517  1.32461e-16  0  0  0  0
180  -10.7461  -1.10066e-14  -10.3937  6.58691e-16  -7.333  7.12206e-15  -0.563538  1.39281e-16  0  0  0  0
182  -11.2724  -1.27037e-14  -10.4027  6.70408e-16  -5.37407  -8.18466e-15  -0.563234  1.28145e-16  0  0  0  0
184  -9.75934  5.57584e-15  -10.3999  7.12188e-16  -6.19773  -2.55548e-16  -0.563884  1.26378e-16  0  0  0  0
186  -10.1653  2.68548e-15  -10.3983  6.04142e-16  -6.30113  -8.41287e-16  -0.564637  1.23986e-16  0  0  0  0
188  -11.5215  -7.61301e-15  -10.3961  5.392e-16  -5.39205  -3.70181e-16  -0.564351  1.22177e-16  0  0  0  0
190  -10.8974  -9.74432e-15  -10.3992  5.70858e-16  -6.7692  -9.46853e-15  -0.565602  1.10299e-16  0  0  0  0
192  -10.9462  -2.77436e-14  -10.4077  5.13179e-16  -6.96281  -1.70389e-15  -0.567038  1.07214e-16  0  0  0  0
194  -11.0139  1.11345e-14  -10.4141  5.44132e-16  -8.01993  1.65767e-15  -0.569592  1.07851e-16  0  0  0  0
196  -11.0921  -1.29138e-14  -10.4199  4.8532e-16  -8.80111  -1.19834e-15  -0.572931  1.05402e-16  0  0  0  0
198  -11.1451  -5.18187e-15  -10.4256  4.70449e-16  -8.93517  1.24385e-15  -0.576341  1.05604e-16  0  0  0  0
200  -10.3232  5.82428e-15  -10.4301  4.27142e-16  -9.33406  3.91647e-15  -0.5801  1.08615e-16  0  0  0  0
202  -10.0521  2.1686e-14  -10.4323  4.20713e-16  -7.89414  2.7413e-15  -0.58228  1.10339e-16  0  0  0  0
204  -11.0191  8.77532e-15  -10.4372  4.12307e-16  -6.28205  2.29697e-16  -0.582753  1.09439e-16  0  0  0  0
206  -9.79271  -7.3388e-15  -10.4349  2.2838e-16  -5.34566  -4.59977e-15  -0.582262  1.03628e-16  0  0  0  0
208  -9.55311  -1.75921e-15  -10.4334  2.2112e-16  -4.41757  -3.36553e-16  -0.580842  1.02242e-16  0  0  0  0
210  -10.4391  1.72013e-14  -10.4311  2.33303e-16  -2.71484  1.04842e-16  -0.577749  1.01324e-16  0  0  0  0
212  -10.1419  6.8274e-15  -10.431  2.62327e-16  -4.43951  4.89609e-16  -0.576424  1.00806e-16  0  0  0  0
214  -10.5173  -6.67962e-15  -10.4278  2.86999e-16  -3.59837  -4.22256e-16  -0.574301  9.94034e-17  0  0  0  0
216  -9.98732  -9.08689e-15  -10.4234  2.73813e-16  -6.22037  -9.78657e-17  -0.574764  9.83433e-17  0  0  0  0
218  -9.8635  2.89116e-14  -10.4203  2.58176e-16  -5.89848  1.72458e-15  -0.574909  9.90559e-17  0  0  0  0
220  -10.5167  -1.09919e-14  -10.419  1.72859e-16  -5.42244  -9.0657e-14  -0.574598  1.17725e-17  0  0  0  0
222  -9.44999  -1.64029e-14  -10.4192  9.60888e-17  -5.37258  -4.16583e-15  -0.574246  7.73143e-18  0  0  0  0
224  -10.5402  1.45404e-14  -10.4177  2.30106e-16  -4.49158  3.63656e-16  -0.573077  7.99904e-18  0  0  0  0
226  -11.3679  6.62845e-15  -10.4153  1.79272e-16  -3.63046  5.12331e-15  -0.571132  1.26688e-17  0  0  0  0
228  -9.60733  -1.49936e-14  -10.414  1.38988e-16  -6.18648  1.90554e-15  -0.571568  1.43007e-17  0  0  0  0
230  -9.50652  1.95243e-15  -10.413  1.57216e-16  -5.22902  9.61516e-16  -0.571126  1.50448e-17  0  0  0  0
232  -10.4681  -3.35968e-14  -10.4167  1.50485e-16  -5.8304  -9.58828e-16  -0.571233  1.40455e-17  0  0  0  0
234  -10.7854  -2.37726e-14  -10.4154  1.54982e-16  -6.07474  -1.01989e-15  -0.571557  1.30095e-17  0  0  0  0
236  -11.2276  -1.02395e-14  -10.4184  1.57314e-16  -6.97853  8.40803e-16  -0.572674  1.36384e-17  0  0  0  0
238  -11.301  -9.40814e-15  -10.4192  1.48825e-16  -7.02043  5.25881e-16  -0.573809  1.39801e-17  0  0  0  0
240  -10.0027  -2.24909e-14  -10.4211  1.5346e-16  -5.47751  -9.56324e-17  -0.573582  1.37754e-17  0  0  0  0
242  -10.0902  -2.16874e-14  -10.4215  1.89654e-16  -5.43011  -3.3713e-16  -0.573319  1.3366e-17  0  0  0  0
244  -9.9497  1.73532e-14  -10.4212  1.46576e-16  -7.05251  4.4266e-16  -0.574447  1.36301e-17  0  0  0  0
246  -9.59939  5.41719e-16  -10.4236  1.8463e-16  -7.1263  4.64806e-16  -0.575618  1.39085e-17  0  0  0  0
248  -9.68348  8.52737e-15  -10.4247  1.53898e-16  -7.96523  1.20391e-15  -0.577474  1.48033e-17  0  0  0  0
250  -10.7112  6.25704e-15  -10.4228  2.0285e-16  -7.90726  9.86958e-16  -0.579251  1.55024e-17  0  0  0  0
252  -11.4939  2.23664e-15  -10.4267  1.59973e-16  -7.2656  -1.15329e-16  -0.580468  1.5279e-17  0  0  0  0
254  -11.0994  1.86018e-14  -10.4309  2.16589e-16  -7.10811  -1.5263e-17  -0.581537  1.51412e-17  0  0  0  0
256  -10.3153  1.92241e-14  -10.4341  2.60881e-16  -5.78573  2.10197e-14  -0.581513  3.21073e-17  0  0  0  0
258  -11.2178  3.83791e-15  -10.4341  2.44384e-16  -7.15804  -3.60434e-16  -0.582596  3.15577e-17  0  0  0  0
260  -9.87336  7.37734e-15  -10.4344  2.38563e-16  -8.53216  -8.27173e-16  -0.584761  3.06435e-17  0  0  0  0
262  -11.9931  7.81572e-15  -10.4373  2.21594e-16  -8.11414  -2.11463e-17  -0.58656  3.03835e-17  0  0  0  0
264  -12.4908  -5.52663e-15  -10.4425  2.51838e-16  -9.47746  5.22373e-16  -0.589404  3.05556e-17  0  0  0  0
266  -13.0933  2.08327e-14  -10.4497  2.84041e-16  -9.15517  5.54595e-15  -0.591951  3.46496e-17  0  0  0  0
268  -11.5274  2.1714e-14  -10.4545  3.07178e-16  -9.72567  -6.60044e-16  -0.594902  3.38694e-17  0  0  0  0
270  -11.2068  -1.05341e-14  -10.4606  2.79768e-16  -10.5657  -1.23684e-14  -0.598453  2.40947e-17  0  0  0  0
272  -11.2443  1.17689e-15  -10.4661  3.0333e-16  -9.57682  -5.15591e-16  -0.601195  2.35172e-17  0  0  0  0
274  -11.7074  -4.42159e-15  -10.4684  2.66445e-16  -7.98811  8.22984e-16  -0.602692  2.39625e-17  0  0  0  0
276  -11.5048  -6.20906e-15  -10.4753  2.29796e-16  -9.79204  -1.08118e-15  -0.605523  2.29694e-17  0  0  0  0
278  -9.68825  -1.40421e-14  -10.4771  2.47108e-16  -9.74898  -1.13894e-15  -0.60828  2.19481e-17  0  0  0  0
280  -11.4977  -3.65319e-14  -10.4819  2.51002e-16  -9.03744  2.2092e-14  -0.610468  3.81499e-17  0  0  0  0
282  -11.3115  -1.15585e-15  -10.484  2.91561e-16  -7.13556  2.15957e-15  -0.611226  3.94573e-17  0  0  0  0
284  -10.3637  -1.37757e-14  -10.4829  3.62352e-16  -6.23752  1.37624e-15  -0.611318  4.01739e-17  0  0  0  0
286  -9.83762  1.06721e-14  -10.4815  4.17912e-16  -5.36036  -1.32628e-15  -0.610772  3.89217e-17  0  0  0  0
288  -10.7879  1.09117e-14  -10.4788  4.57453e-16  -6.27697  -1.2201e-15  -0.610894  3.77639e-17  0  0  0  0
290  -10.2422  2.55757e-14  -10.4792  4.30641e-16  -6.31371  1.65994e-17  -0.61104  3.7506e-17  0  0  0  0
292  -9.97671  1.00414e-14  -10.4801  4.41477e-16  -7.27687  -2.43074e-14  -0.611868  2.00008e-17  0  0  0  0
294  -10.696  -4.98558e-15  -10.4818  4.19491e-16  -6.32017  3.14307e-15  -0.61201  2.20734e-17  0  0  0  0
296  -11.1308  -1.37587e-14  -10.482  3.59041e-16  -4.65416  1.50567e-13  -0.610984  1.2721e-16  0  0  0  0
298  -9.34853  1.6169e-14  -10.4804  3.4004e-16  -5.22194  1.75482e-15  -0.610368  1.27546e-16  0  0  0  0
300  -9.31777  -1.26915e-14  -10.4821  3.27697e-16  -3.48563  -1.93174e-16  -0.608562  1.26533e-16  0  0  0  0
302  -9.90054  -2.76964e-14  -10.4782  2.89836e-16  -4.23704  4.18734e-14  -0.607296  1.54347e-16  0  0  0  0
304  -10.7283  -3.20893e-14  -10.4772  3.124e-16  -5.08464  -1.11275e-14  -0.606624  1.45727e-16  0  0  0  0
306  -9.35611  5.41012e-15  -10.4767  2.96621e-16  -5.23323  1.63513e-15  -0.606061  1.45847e-16  0  0  0  0
308  -10.187  7.50943e-15  -10.4768  3.43006e-16  -6.1463  -7.70318e-16  -0.606118  1.44351e-16  0  0  0  0
310  -10.8763  4.60465e-15  -10.475  3.45884e-16  -5.21964  -8.4682e-16  -0.605557  1.42824e-16  0  0  0  0
312  -10.5554  2.38732e-14  -10.473  3.82517e-16  -5.32824  -1.90901e-17  -0.605076  1.41866e-16  0  0  0  0
314  -12.0684  -5.99268e-15  -10.474  3.44527e-16  -7.92399  -5.42821e-16  -0.606308  1.40575e-16  0  0  0  0
316  -9.60132  6.9348e-15  -10.4738  3.29906e-16  -8.59601  -1.02986e-13  -0.607964  7.23453e-17  0  0  0  0
318  -10.7403  9.47059e-16  -10.478  3.24034e-16  -9.75504  5.9157e-15  -0.61035  7.57169e-17  0  0  0  0
320  -11.2157  8.25406e-15  -10.4813  3.02209e-16  -8.46733  4.08818e-15  -0.611875  7.7866e-17  0  0  0  0
322  -10.2157  1.65167e-15  -10.4843  2.80978e-16  -7.64451  -1.99192e-15  -0.612853  7.60899e-17  0  0  0  0
324  -9.92483  1.16688e-16  -10.4861  2.82695e-16  -7.05303  -5.72482e-16  -0.613442  7.52407e-17  0  0  0  0
326  -9.92577  -1.67802e-14  -10.4836  2.66046e-16  -6.91697  -1.06973e-14  -0.613937  6.7994e-17  0  0  0  0
328  -11.1378  2.05994e-14  -10.4833  3.23777e-16  -7.05014  -3.78446e-15  -0.61451  6.51862e-17  0  0  0  0
330  -9.9066  1.37938e-15  -10.4834  3.15261e-16  -7.83649  5.38945e-15  -0.615567  6.81472e-17  0  0  0  0
332  -10.9732  3.38124e-15  -10.4834  2.70451e-16  -7.00238  -7.40312e-14  -0.616093  2.17418e-17  0  0  0  0
334  -10.8609  1.14242e-14  -10.4835  2.35928e-16  -9.47799  -1.55795e-15  -0.618141  2.06459e-17  0  0  0  0
336  -11.9605  -4.12407e-15  -10.485  2.44658e-16  -9.65754  -1.94417e-16  -0.620273  2.04e-17  0  0  0  0
70  -12.5284  -4.83073e-15  -9.98732  -5.33742e-17  -6.59654  1.03615e-14  -0.348125  -2.50351e-15  0  0  0  0
72  -10.9501  1.5049e-14  -10.0034  -8.04701e-18  -6.97955  3.78655e-15  -0.359409  -2.41053e-15  0  0  0  0
74  -10.4551  8.52515e-15  -10.0111  -7.36069e-17  -6.32325  3.22615e-16  -0.367938  -2.3342e-15  0  0  0  0
76  -10.4036  -1.23388e-14  -10.0358  6.04451e-18  -5.80824  7.75412e-15  -0.374389  -2.23997e-15  0  0  0  0
78  -10.2169  -1.49673e-14  -10.0356  -1.50504e-16  -5.3517  3.39227e-16  -0.379118  -2.17309e-15  0  0  0  0
80  -10.937  -5.74298e-15  -10.0507  -2.33837e-16  -6.29321  -6.00991e-16  -0.386267  -2.11272e-15  0  0  0  0
82  -10.6258  5.02508e-15  -10.0688  -1.95656e-16  -6.22455  -3.64848e-16  -0.392827  -2.05504e-15  0  0  0  0
84  -10.5718  1.04039e-14  -10.082  -9.88685e-17  -5.39273  1.24536e-15  -0.396785  -1.99613e-15  0  0  0  0
86  -10.3058  -1.78647e-14  -10.0971  -1.55069e-16  -6.16765  -8.57896e-16  -0.402574  -1.94586e-15  0  0  0  0
88  -11.294  1.66573e-15  -10.1083  7.80952e-17  -5.68576  -4.89741e-14  -0.406831  -2.02154e-15  0  0  0  0
90  -10.2031  5.88645e-16  -10.1151  1.6934e-16  -5.93026  6.18768e-16  -0.411486  -1.96946e-15  0  0  0  0
92  -11.9041  1.25195e-15  -10.1351  2.03569e-16  -7.71622  7.62167e-16  -0.420269  -1.91956e-15  0  0  0  0
94  -10.126  -5.40005e-15  -10.1471  2.34949e-16  -8.04345  1.82517e-15  -0.429414  -1.86951e-15  0  0  0  0
96  -10.8996  -7.10487e-16  -10.1631  2.62142e-16  -8.0732  -2.83116e-16  -0.438203  -1.8267e-15  0  0  0  0
98  -11.1488  -1.85191e-14  -10.1809  1.9518e-16  -7.90895  -4.27265e-16  -0.446218  -1.78615e-15  0  0  0  0
100  -9.90828  -2.01139e-14  -10.1899  6.26078e-17  -7.29287  6.66686e-13  -0.452509  -2.64934e-16  0  0  0  0
102  -10.7809  5.99194e-15  -10.207  8.07693e-17  -8.86282  1.27715e-15  -0.461939  -2.56398e-16  0  0  0  0
104  -10.815  -1.58904e-14  -10.217  -7.5587e-17  -9.64122  1.2048e-15  -0.472623  -2.4838e-16  0  0  0  0
106  -11.8916  1.0181e-14  -10.2402  -3.11202e-17  -9.23264  -6.28792e-16  -0.482012  -2.44515e-16  0  0  0  0
108  -9.48564  2.59349e-15  -10.2507  -5.16811e-17  -8.68617  4.69239e-17  -0.489902  -2.39429e-16  0  0  0  0
110  -10.0963  -8.5907e-15  -10.2614  -2.26171e-16  -6.95296  -4.92406e-15  -0.49401  -2.44489e-16  0  0  0  0
112  -11.5716  -1.00465e-14  -10.2656  -2.4899e-16  -6.21809  -1.11865e-15  -0.496515  -2.41888e-16  0  0  0  0
114  -11.2187  1.01225e-14  -10.2672  -3.22081e-16  -4.50724  -2.21107e-16  -0.495635  -2.37662e-16  0  0  0  0
116  -10.3894  1.20772e-14  -10.262  -2.92151e-16  -3.66481  -1.30813e-16  -0.493198  -2.33424e-16  0  0  0  0
118  -9.78606  6.3527e-15  -10.2499  -3.48245e-16  -3.63851  -4.08099e-16  -0.490803  -2.29857e-16  0  0  0  0
120  -9.21113  -1.83585e-14  -10.2441  -3.73124e-16  -3.55631  3.49417e-16  -0.488345  -2.25043e-16  0  0  0  0
122  -10.1318  1.63556e-14  -10.2446  -4.58108e-16  -3.71  -1.37575e-16  -0.486249  -2.2127e-16  0  0  0  0
124  -10.445  -1.86816e-15  -10.2383  -4.94731e-16  -4.49712  -1.06655e-15  -0.485608  -2.19259e-16  0  0  0  0
126  -10.4504  -9.57473e-15  -10.2331  -4.75165e-16  -6.05685  1.13082e-15  -0.487679  -2.13529e-16  0  0  0  0
128  -10.0993  -5.47052e-15  -10.2381  -5.05248e-16  -3.40849  4.31694e-15  -0.48519  -2.02593e-16  0  0  0  0
130  -11.1723  1.48487e-14  -10.2384  -4.24691e-16  -3.55174  -8.14506e-16  -0.483023  -2.00574e-16  0  0  0  0
132  -9.41412  1.11809e-14  -10.2293  -4.12873e-16  -3.55789  3.46505e-16  -0.480937  -1.96718e-16  0  0  0  0
134  -10.0712  -1.46792e-14  -10.2319  -4.07015e-16  -4.35862  6.53218e-16  -0.48021  -1.92492e-16  0  0  0  0
136  -10.3524  -1.76452e-14  -10.2198  -4.18863e-16  -4.42874  -1.22175e-16  -0.479618  -1.8963e-16  0  0  0  0
138  -10.416  1.50986e-15  -10.2172  -4.65612e-16  -5.12656  -3.38492e-15  -0.480134  -1.91956e-16  0  0  0  0
140  -9.5681  -9.06456e-15  -10.2051  -3.19042e-16  -4.44728  -1.00384e-15  -0.479589  -1.90547e-16  0  0  0  0
142  -9.26653  -1.49969e-14  -10.1943  -3.059e-16  -4.58126  1.19891e-16  -0.479264  -1.87479e-16  0  0  0  0
144  -10.1289  7.28116e-15  -10.1943  -3.61153e-16  -4.14678  -2.69819e-14  -0.4783  -2.24952e-16  0  0  0  0
146  -9.29398  9.46854e-15  -10.1931  -3.49236e-16  -5.43955  2.58079e-16  -0.479266  -2.21264e-16  0  0  0  0
148  -9.42427  -3.20457e-15  -10.1893  -3.32435e-16  -6.20266  1.74284e-16  -0.481309  -2.17805e-16  0  0  0  0
150  -9.53725  -1.32481e-14  -10.1904  -2.85035e-16  -6.04559  1.17645e-15  -0.48307  -2.13013e-16  0  0  0  0
152  -10.6762  6.3428e-15  -10.1905  -3.08532e-16  -5.41102  -7.15082e-17  -0.483887  -2.10113e-16  0  0  0  0
154  -10.2456  1.18876e-14  -10.2034  -3.03767e-16  -3.76289  -1.31222e-14  -0.482393  -2.2542e-16  0  0  0  0
156  -9.90759  -4.13204e-15  -10.2061  -2.94907e-16  -3.83697  -5.92961e-14  -0.481041  -3.0356e-16  0  0  0  0
158  -9.86845  8.49262e-15  -10.2045  -3.73186e-16  -2.69201  -1.91012e-16  -0.478178  -2.99716e-16  0  0  0  0
160  -9.91441  -7.40605e-15  -10.2003  -3.01802e-16  -3.65081  -6.94768e-17  -0.47667  -2.95812e-16  0  0  0  0
162  -10.9675  -9.25172e-15  -10.2006  -1.96245e-16  -4.4235  2.73383e-15  -0.476218  -2.88323e-16  0  0  0  0
164  -9.26476  -1.11071e-14  -10.1984  -2.30535e-16  -3.63432  1.19121e-16  -0.474754  -2.84424e-16  0  0  0  0
166  -9.20911  1.51381e-14  -10.2008  -2.97778e-16  -5.20479  -3.61091e-14  -0.47534  -3.27071e-16  0  0  0  0
168  -10.1118  5.84744e-15  -10.1939  -3.26089e-16  -5.40063  -4.81017e-16  -0.476159  -3.2354e-16  0  0  0  0
170  -9.12622  6.79788e-15  -10.1932  -2.8952e-16  -4.46434  -3.33281e-16  -0.475788  -3.19912e-16  0  0  0  0
172  -10.4662  -4.11056e-15  -10.1935  -4.08763e-16  -5.32989  5.93314e-16  -0.476494  -3.1523e-16  0  0  0  0
174  -9.67617  -2.54573e-15  -10.1958  -3.84216e-16  -6.13072  -5.91105e-16  -0.478159  -3.12107e-16  0  0  0  0
176  -10.3986  -5.1253e-15  -10.1976  -3.83885e-16  -6.27125  -1.15826e-15  -0.479954  -3.09742e-16  0  0  0  0
178  -10.2501  4.30809e-15  -10.1973  -3.7704e-16  -4.48858  2.72147e-16  -0.479584  -3.0573e-16  0  0  0  0
180  -9.75958  -9.95168e-15  -10.1954  -3.31561e-16  -5.37682  2.54979e-15  -0.480267  -2.99134e-16  0  0  0  0
182  -10.0834  9.80835e-15  -10.193  -3.02e-16  -5.38655  1.17271e-15  -0.480946  -2.94292e-16  0  0  0  0
184  -10.8187  5.30636e-15  -10.1978  -3.12819e-16  -6.0857  -8.04784e-15  -0.482413  -3.0016e-16  0  0  0  0
186  -11.0852  2.13769e-14  -10.2027  -3.25005e-16  -7.86567  2.35443e-15  -0.48587  -2.94073e-16  0  0  0  0
188  -9.78031  8.9497e-16  -10.2034  -2.35364e-16  -7.21697  -3.39307e-16  -0.488519  -2.9115e-16  0  0  0  0
190  -11.7522  3.83252e-15  -10.2058  -1.6272e-16  -6.15993  1.5895e-16  -0.489936  -2.87739e-16  0  0  0  0
192  -10.9609  -1.26852e-14  -10.2049  -1.362e-16  -6.1216  -1.31848e-15  -0.491279  -2.86026e-16  0  0  0  0
194  -11.1084  -3.05654e-14  -10.205  -1.30059e-16  -4.62002  -5.27458e-17  -0.490961  -2.82974e-16  0  0  0  0
196  -9.59612  -1.87085e-14  -10.2064  -2.12942e-16  -5.002  -1.47754e-14  -0.49106  -2.95819e-16  0  0  0  0
198  -10.8484  -1.43133e-14  -10.2062  -1.98659e-16  -4.18986  -1.10534e-14  -0.490293  -3.04431e-16  0  0  0  0
200  -10.1745  1.34879e-14  -10.2018  -1.82097e-16  -3.48118  4.59509e-15  -0.488797  -2.96389e-16  0  0  0  0
202  -10.4484  -5.93504e-15  -10.2009  -1.8229e-16  -2.66708  -2.99774e-16  -0.486483  -2.93614e-16  0  0  0  0
204  -8.73385  9.40836e-15  -10.1989  -1.44412e-16  -2.66572  -1.97179e-16  -0.484216  -2.9079e-16  0  0  0  0
206  -10.4322  2.57538e-14  -10.1971  -9.26639e-17  -2.70908  6.43214e-17  -0.48204  -2.87758e-16  0  0  0  0
208  -9.56439  -1.58754e-14  -10.1912  -1.83537e-16  -0.944085  -1.51028e-16  -0.478124  -2.85003e-16  0  0  0  0
210  -9.55147  8.19468e-15  -10.1851  -2.39964e-16  -0.951786  1.52285e-16  -0.474295  -2.82001e-16  0  0  0  0
212  -10.0148  2.54979e-14  -10.1815  -1.91192e-16  -2.80006  9.16596e-17  -0.472371  -2.79118e-16  0  0  0  0
214  -9.64971  6.93935e-15  -10.1799  -1.88072e-16  -3.48967  -2.8733e-15  -0.471161  -2.79199e-16  0  0  0  0
216  -10.4396  7.47847e-15  -10.1794  -1.58132e-16  -5.12546  -1.58313e-15  -0.471563  -2.78025e-16  0  0  0  0
218  -9.32783  3.26868e-15  -10.1806  -1.48945e-16  -3.58792  -2.03483e-15  -0.470479  -2.77308e-16  0  0  0  0
220  -10.32  9.17577e-15  -10.179  -8.91026e-17  -5.37367  4.06845e-16  -0.471116  -2.7428e-16  0  0  0  0
222  -9.71312  8.7631e-15  -10.1784  -5.01812e-17  -3.06409  2.01241e-15  -0.469562  -2.69794e-16  0  0  0  0
224  -10.095  -1.06014e-14  -10.1799  -6.2956e-17  -4.5639  3.37032e-16  -0.469439  -2.66957e-16  0  0  0  0
226  -9.7206  -6.24896e-15  -10.1745  -3.11521e-17  -4.63087  -1.27529e-17  -0.46938  -2.64497e-16  0  0  0  0
228  -10.6266  -8.48667e-15  -10.1743  -5.79145e-18  -4.58129  1.35236e-16  -0.469277  -2.61947e-16  0  0  0  0
230  -9.75873  2.07555e-14  -10.1756  2.95033e-17  -3.55777  3.97921e-16  -0.468245  -2.59204e-16  0  0  0  0
232  -8.766  -6.38805e-15  -10.1748  4.82012e-17  -4.48279  1.04881e-16  -0.468065  -2.56774e-16  0  0  0  0
234  -9.43303  2.33222e-14  -10.1744  4.20163e-17  -5.18753  -1.55797e-15  -0.468518  -2.55872e-16  0  0  0  0
236  -9.34668  -4.9632e-15  -10.1714  8.74406e-17  -2.72842  -8.84039e-16  -0.466786  -2.5439e-16  0  0  0  0
238  -8.99523  -2.88782e-14  -10.1696  8.92716e-17  -3.63325  2.29787e-16  -0.465878  -2.51957e-16  0  0  0  0
240  -10.4218  1.25863e-14  -10.172  1.19279e-16  -5.04267  -3.44303e-16  -0.466212  -2.50066e-16  0  0  0  0
242  -9.76508  9.21566e-15  -10.1695  1.31245e-16  -4.39022  7.7478e-16  -0.465978  -2.47242e-16  0  0  0  0
244  -10.8666  6.4597e-15  -10.1679  1.48224e-16  -3.58006  1.10605e-15  -0.465055  -2.44184e-16  0  0  0  0
246  -9.92867  1.07166e-14  -10.1652  1.45798e-16  -4.57832  -7.38793e-17  -0.464994  -2.42177e-16  0  0  0  0
248  -10.6719  1.5667e-14  -10.1651  1.6211e-16  -5.1951  -8.83982e-17  -0.465452  -2.40216e-16  0  0  0  0
250  -11.6205  -9.1889e-15  -10.1632  1.38804e-16  -4.55693  -3.13556e-16  -0.46537  -2.38476e-16  0  0  0  0
252  -9.57369  -1.0665e-14  -10.1635  1.59304e-16  -4.38632  3.3671e-15  -0.46515  -2.33722e-16  0  0  0  0
254  -9.1132  -1.2676e-14  -10.1628  1.35551e-16  -2.79126  6.90832e-16  -0.463625  -2.3124e-16  0  0  0  0
256  -9.29126  -3.18872e-15  -10.1601  8.46438e-17  -3.89639  -2.8971e-15  -0.463023  -2.31715e-16  0  0  0  0
258  -9.9112  -8.6779e-15  -10.159  8.15729e-17  -3.96264  1.80329e-14  -0.462485  -2.15304e-16  0  0  0  0
260  -10.7966  -3.88188e-15  -10.1576  6.99063e-17  -4.59072  -7.52552e-16  -0.462458  -2.14184e-16  0  0  0  0
262  -9.28148  -1.21887e-14  -10.161  1.25593e-17  -6.14391  -1.31052e-15  -0.463663  -2.13524e-16  0  0  0  0
264  -11.8331  -2.00926e-15  -10.1677  -1.32278e-17  -8.68486  -5.84337e-16  -0.466851  -2.12303e-16  0  0  0  0
266  -10.6646  1.57093e-15  -10.1716  -5.89931e-17  -6.91024  5.64505e-15  -0.468602  -2.06234e-16  0  0  0  0
268  -9.69806  -1.33452e-14  -10.1736  -9.24639e-17  -7.1199  -1.2404e-15  -0.470489  -2.05597e-16  0  0  0  0
270  -10.9355  1.1896e-15  -10.1773  -1.8053e-16  -5.39683  2.28407e-15  -0.471021  -2.02258e-16  0  0  0  0
272  -10.1141  -1.50105e-14  -10.1817  -1.69691e-16  -5.28879  6.32811e-16  -0.471463  -2.00231e-16  0  0  0  0
274  -9.68013  -1.77814e-14  -10.1805  -1.95526e-16  -6.14261  3.64301e-16  -0.472545  -1.98438e-16  0  0  0  0
276  -10.5799  9.64622e-15  -10.1809  -1.74423e-16  -5.27382  6.63892e-16  -0.472957  -1.96447e-16  0  0  0  0
278  -10.1217  9.16141e-15  -10.1823  -1.3584e-16  -4.51115  -3.9323e-16  -0.472794  -1.95275e-16  0  0  0  0
280  -10.9134  -4.34872e-15  -10.1822  -1.40209e-16  -3.57937  3.62046e-16  -0.471943  -1.9356e-16  0  0  0  0
282  -11.5558  1.61189e-14  -10.1803  -1.31566e-16  -4.18098  -9.93159e-15  -0.471547  -1.99439e-16  0  0  0  0
284  -9.85529  -1.00599e-14  -10.1789  -1.25256e-16  -4.55593  -1.17179e-16  -0.471431  -1.98069e-16  0  0  0  0
286  -10.413  -1.74159e-15  -10.1789  -1.49761e-16  -4.66048  -5.95957e-15  -0.471392  -2.00952e-16  0  0  0  0
288  -11.1772  1.30744e-14  -10.1812  -1.46262e-16  -7.87918  -4.03417e-16  -0.473669  -1.99797e-16  0  0  0  0
290  -11.3693  -7.10222e-15  -10.1869  -1.66569e-16  -6.22226  3.36568e-16  -0.47473  -1.98129e-16  0  0  0  0
292  -10.4131  1.19644e-14  -10.1902  -1.28596e-16  -4.4656  4.05623e-16  -0.47453  -1.96436e-16  0  0  0  0
294  -10.9524  1.70298e-14  -10.1924  -6.71472e-17  -6.97721  1.09899e-15  -0.476102  -1.94279e-16  0  0  0  0
296  -10.975  1.06017e-14  -10.1956  -4.3811e-17  -6.15938  6.53449e-16  -0.47708  -1.92464e-16  0  0  0  0
298  -10.0406  -5.06739e-15  -10.2006  -4.4861e-17  -7.11684  2.3332e-14  -0.478709  -1.74924e-16  0  0  0  0
300  -9.90665  4.60307e-15  -10.2024  -5.94923e-17  -7.98184  -4.33075e-16  -0.480912  -1.74017e-16  0  0  0  0
302  -9.42304  8.6882e-15  -10.2067  -9.00092e-17  -8.04436  -2.9924e-16  -0.483128  -1.7303e-16  0  0  0  0
304  -11.4676  9.14444e-15  -10.2097  -7.84463e-17  -7.9317  -4.51184e-15  -0.485238  -1.74922e-16  0  0  0  0
306  -10.2718  3.02694e-15  -10.2146  -5.03416e-17  -8.09622  -9.48693e-17  -0.487429  -1.73804e-16  0  0  0  0
308  -12.0279  -9.45449e-15  -10.22  -6.11044e-17  -6.30326  -4.72369e-16  -0.488388  -1.72955e-16  0  0  0  0
310  -10.8977  -7.31602e-15  -10.2222  -7.4443e-17  -5.43989  -4.39344e-16  -0.488759  -1.72094e-16  0  0  0  0
312  -8.92453  5.66292e-15  -10.223  -4.50695e-17  -5.30434  -1.32004e-16  -0.489035  -1.71042e-16  0  0  0  0
314  -8.64955  -2.24335e-15  -10.2203  -4.49378e-17  -4.52833  -1.54128e-16  -0.488797  -1.70018e-16  0  0  0  0
316  -9.6308  -1.53965e-14  -10.2208  -6.17261e-17  -3.6286  -6.76414e-17  -0.487974  -1.68951e-16  0  0  0  0
318  -10.6649  8.93525e-16  -10.2192  -9.90469e-17  -4.42489  -2.63733e-16  -0.487678  -1.68025e-16  0  0  0  0
320  -10.7177  5.48791e-15  -10.2184  -1.24729e-16  -6.37267  -7.37273e-16  -0.488643  -1.67417e-16  0  0  0  0
322  -10.6207  1.35895e-14  -10.22  -1.0626e-16  -6.32044  2.69596e-16  -0.489563  -1.66171e-16  0  0  0  0
324  -9.77272  -9.98647e-15  -10.2226  -1.64274e-16  -6.30528  2.18022e-16  -0.490461  -1.64974e-16  0  0  0  0
326  -10.3034  -8.06702e-15  -10.2257  -1.6062e-16  -5.46253  -5.42771e-16  -0.490814  -1.64273e-16  0  0  0  0
328  -10.4062  -2.83177e-15  -10.2249  -1.62743e-16  -5.34836  -4.67994e-16  -0.491091  -1.63534e-16  0  0  0  0
330  -10.5278  -1.10968e-15  -10.2265  -1.2966e-16  -6.30217  1.86643e-16  -0.49196  -1.62396e-16  0  0  0  0
332  -11.4768  -8.34678e-15  -10.2308  -1.50865e-16  -7.14265  2.78623e-15  -0.493341  -1.59656e-16  0  0  0  0
334  -10.5647  7.48525e-15  -10.2325  -1.26396e-16  -8.37391  -4.21119e-15  -0.495465  -1.6127e-16  0  0  0  0
336  -10.5507  8.15606e-15  -10.2378  -1.11374e-16  -7.04961  1.62188e-16  -0.49675  -1.60181e-16  0  0  0  0
70  -10.5856  1.50563e-14  -10.023  7.41819e-17  -5.60581  -3.3321e-15  -0.439077  2.567e-16  0  0  0  0
72  -9.7467  5.31691e-15  -10.0282  7.70764e-17  -3.80251  -2.25741e-14  -0.437179  1.756e-16  0  0  0  0
74  -10.3072  1.81744e-15  -10.0321  6.57015e-17  -4.33257  -1.40211e-16  -0.437057  1.69674e-16  0  0  0  0
76  -10.2458  1.99171e-14  -10.0365  1.07543e-16  -4.38735  9.45447e-16  -0.437107  1.67397e-16  0  0  0  0
78  -11.7456  -2.70169e-14  -10.0434  2.69392e-17  -4.62537  -8.57722e-18  -0.437855  1.62449e-16  0  0  0  0
80  -9.81832  -2.63594e-14  -10.0474  3.02114e-17  -6.6347  5.3819e-17  -0.444301  1.57961e-16  0  0  0  0
82  -10.8042  1.87557e-14  -10.0587  -1.54997e-16  -7.69333  2.02782e-16  -0.45333  1.54137e-16  0  0  0  0
84  -11.7186  -1.74073e-14  -10.0722  -1.80118e-16  -7.73218  -7.1518e-16  -0.461976  1.48038e-16  0  0  0  0
86  -9.90564  5.09211e-16  -10.0872  -1.00556e-16  -5.84739  -8.66931e-14  -0.465206  -8.39978e-17  0  0  0  0
88  -10.6282  1.82631e-15  -10.1024  -1.02534e-16  -8.79964  1.00791e-14  -0.475841  -5.60001e-17  0  0  0  0
90  -10.7656  3.30496e-15  -10.1209  -3.0954e-16  -7.23043  3.60836e-16  -0.482021  -5.3698e-17  0  0  0  0
92  -10.4278  -1.64669e-14  -10.1368  -2.44702e-16  -7.25331  1.33427e-16  -0.487956  -5.20629e-17  0  0  0  0
94  -9.62953  -5.26024e-15  -10.1423  -2.90758e-16  -4.07501  -8.99968e-13  -0.48604  -2.1936e-15  0  0  0  0
96  -9.94204  1.22448e-14  -10.1409  -2.83965e-16  -4.48422  -1.01368e-15  -0.485165  -2.14495e-15  0  0  0  0
98  -9.00902  6.86926e-15  -10.1317  -2.61504e-16  -4.30641  -3.10383e-15  -0.483926  -2.10325e-15  0  0  0  0
100  -9.80474  -1.18776e-14  -10.1317  -2.34286e-16  -3.57787  -2.01398e-16  -0.481123  -2.05696e-15  0  0  0  0
102  -9.04854  3.92526e-15  -10.119  -1.87063e-16  -2.77018  -1.73458e-18  -0.476686  -2.01225e-15  0  0  0  0
104  -10.4584  -4.70983e-15  -10.125  -1.56559e-16  -4.16386  -1.04814e-13  -0.475403  -2.19244e-15  0  0  0  0
106  -8.77994  -3.78425e-16  -10.1183  -2.42152e-16  -5.72663  -1.8093e-14  -0.477429  -2.18446e-15  0  0  0  0
108  -11.213  9.95109e-15  -10.1222  -5.54933e-17  -6.22913  -2.32855e-16  -0.480398  -2.14036e-15  0  0  0  0
110  -10.4021  -2.31058e-14  -10.1392  -3.17236e-17  -5.79655  -3.62233e-14  -0.482383  -2.16999e-15  0  0  0  0
112  -9.85859  1.95291e-14  -10.1459  5.35496e-17  -5.19456  2.69719e-16  -0.48311  -2.12692e-15  0  0  0  0
114  -9.27201  -1.5209e-14  -10.1452  2.898e-17  -3.58777  -1.20769e-15  -0.480719  -2.08834e-15  0  0  0  0
116  -9.55565  -5.15495e-15  -10.1459  -5.5718e-17  -2.74246  -2.20951e-16  -0.476824  -2.04935e-15  0  0  0  0
118  -9.38528  2.60181e-15  -10.1494  -1.07276e-16  -3.60169  -1.34793e-16  -0.474663  -2.01165e-15  0  0  0  0
120  -10.2277  5.72894e-15  -10.1478  -1.31224e-16  -3.57581  -5.2358e-16  -0.472534  -1.97603e-15  0  0  0  0
122  -9.77096  7.58265e-15  -10.1414  -9.5419e-17  -1.8303  3.24736e-16  -0.467365  -1.94016e-15  0  0  0  0
124  -10.1129  1.28249e-14  -10.1277  -8.0367e-17  -2.78283  -1.45381e-16  -0.464048  -1.90638e-15  0  0  0  0
126  -10.417  -9.68795e-15  -10.1244  -1.11244e-16  -3.5999  -7.77993e-16  -0.462253  -1.87485e-15  0  0  0  0
128  -9.00201  -1.53581e-14  -10.1235  -1.13574e-16  -3.68734  -5.00361e-16  -0.460668  -1.84392e-15  0  0  0  0
130  -10.4102  1.08161e-14  -10.1159  -1.72219e-16  -4.48187  -2.17163e-16  -0.46046  -1.81355e-15  0  0  0  0
132  -11.0455  7.04161e-15  -10.1182  -1.66345e-16  -4.53524  1.58994e-16  -0.460347  -1.78356e-15  0  0  0  0
134  -11.3816  8.48499e-15  -10.1178  -1.4819e-16  -5.25642  -2.18903e-16  -0.4614  -1.75515e-15  0  0  0  0
136  -11.0731  -6.43135e-15  -10.1225  -8.39093e-18  -4.93328  1.41646e-15  -0.461907  -1.72504e-15  0  0  0  0
138  -10.2459  2.05119e-14  -10.1191  6.09934e-18  -5.10359  5.12895e-15  -0.462664  -1.69007e-15  0  0  0  0
140  -9.91048  5.16664e-15  -10.1202  -6.33226e-17  -5.3811  -2.30176e-16  -0.463824  -1.66442e-15  0  0  0  0
142  -9.38097  -6.90506e-15  -10.124  -9.32563e-17  -4.60332  -9.75951e-18  -0.463771  -1.63922e-15  0  0  0  0
144  -9.23894  -1.13422e-14  -10.1295  -1.20918e-16  -3.72878  -6.90025e-16  -0.462415  -1.61578e-15  0  0  0  0
146  -10.0249  -1.54698e-14  -10.1285  -1.0114e-16  -5.09044  -2.09446e-15  -0.463101  -1.5951e-15  0  0  0  0
148  -9.39257  -1.10978e-15  -10.1288  -7.23949e-17  -3.65534  -3.84214e-16  -0.461687  -1.57254e-15  0  0  0  0
150  -9.91014  -4.82846e-15  -10.1255  -1.02024e-16  -4.47359  -4.84263e-16  -0.461482  -1.55077e-15  0  0  0  0
152  -9.61583  -5.72211e-15  -10.1248  -5.10346e-17  -4.40323  2.19079e-15  -0.461184  -1.52584e-15  0  0  0  0
154  -10.5685  9.39966e-15  -10.1228  2.55924e-17  -4.58096  -8.09036e-17  -0.461141  -1.50476e-15  0  0  0  0
156  -9.76123  6.76963e-15  -10.1213  1.8822e-17  -6.05027  -1.90286e-15  -0.463112  -1.48675e-15  0  0  0  0
158  -10.7094  -3.22452e-14  -10.126  -3.87063e-17  -5.32795  -1.71769e-16  -0.464054  -1.4669e-15  0  0  0  0
160  -11.1147  1.33431e-15  -10.1268  -1.50426e-16  -5.28588  1.58361e-15  -0.464914  -1.44523e-15  0  0  0  0
162  -10.7763  1.22725e-14  -10.1292  -1.86584e-16  -6.19633  -1.38781e-15  -0.46695  -1.42804e-15  0  0  0  0
164  -9.86274  3.49452e-15  -10.1331  -1.52811e-16  -7.63261  -4.01155e-15  -0.470798  -1.4147e-15  0  0  0  0
166  -9.70862  -1.52455e-16  -10.1395  -1.52953e-16  -8.46373  -6.08032e-16  -0.475613  -1.39734e-15  0  0  0  0
168  -11.2242  5.43108e-15  -10.1498  -1.36667e-16  -6.14539  6.27565e-16  -0.477372  -1.37886e-15  0  0  0  0
170  -8.27193  6.12574e-15  -10.1487  -2.09734e-16  -4.48439  2.22549e-16  -0.47701  -1.36135e-15  0  0  0  0
172  -9.7228  6.25168e-15  -10.1465  -2.19288e-16  -3.65654  -1.56639e-15  -0.475635  -1.34647e-15  0  0  0  0
174  -10.1065  -1.66044e-14  -10.1485  -1.01586e-16  -4.55926  2.97068e-16  -0.475395  -1.32969e-15  0  0  0  0
176  -11.27  -1.67086e-15  -10.1487  -5.20646e-17  -3.66857  -1.18526e-16  -0.474087  -1.31381e-15  0  0  0  0
178  -10.5509  -6.91512e-15  -10.141  1.06879e-17  -1.88134  8.7496e-18  -0.470683  -1.29816e-15  0  0  0  0
180  -10.2577  7.09245e-15  -10.1407  1.22848e-17  -4.41133  2.81272e-16  -0.470335  -1.28256e-15  0  0  0  0
182  -10.8279  6.93221e-15  -10.1407  -5.42667e-17  -3.57113  -6.59524e-17  -0.469019  -1.26772e-15  0  0  0  0
184  -10.9065  2.21156e-15  -10.1387  -1.01288e-16  -3.53272  1.64643e-16  -0.467688  -1.25296e-15  0  0  0  0
186  -9.92891  -2.85591e-14  -10.14  -7.22724e-17  -5.37499  -3.86096e-17  -0.468482  -1.23877e-15  0  0  0  0
188  -10.5615  -1.00938e-14  -10.1425  -7.90372e-17  -6.21858  -9.71225e-16  -0.470205  -1.22594e-15  0  0  0  0
190  -10.5055  -7.63584e-16  -10.148  -9.89331e-17  -6.25559  1.64201e-16  -0.471931  -1.21213e-15  0  0  0  0
192  -10.4815  1.78611e-14  -10.1503  -7.79097e-17  -6.91703  6.02714e-16  -0.474346  -1.19815e-15  0  0  0  0
194  -11.7106  9.20007e-15  -10.158  -6.36221e-17  -7.05224  -8.22396e-17  -0.476856  -1.18522e-15  0  0  0  0
196  -10.7679  -4.18468e-15  -10.1641  -5.30379e-17  -7.21537  1.79156e-16  -0.479487  -1.17228e-15  0  0  0  0
198  -10.8764  2.32989e-14  -10.1703  -2.65738e-17  -7.18738  -9.74681e-18  -0.482032  -1.15982e-15  0  0  0  0
200  -9.80675  -4.0161e-15  -10.1719  7.6533e-17  -6.23439  1.12225e-16  -0.483521  -1.14749e-15  0  0  0  0
202  -11.572  -3.90661e-15  -10.1727  4.19957e-17  -5.47983  2.02995e-17  -0.484192  -1.13552e-15  0  0  0  0
204  -10.9472  -4.6968e-15  -10.1746  2.37477e-17  -5.38139  5.33559e-16  -0.484748  -1.12326e-15  0  0  0  0
206  -9.92917  -1.26504e-15  -10.1768  4.39255e-17  -4.56665  9.56843e-17  -0.484462  -1.1117e-15  0  0  0  0
208  -9.54376  1.7494e-16  -10.1774  4.73119e-18  -5.34279  -5.69542e-16  -0.484965  -1.10105e-15  0  0  0  0
210  -11.1852  1.02311e-14  -10.1815  5.85521e-17  -5.47926  -1.02645e-15  -0.485594  -1.09107e-15  0  0  0  0
212  -10.1941  -7.54355e-15  -10.1849  8.2882e-17  -6.19953  1.98511e-15  -0.486925  -1.0783e-15  0  0  0  0
214  -9.95201  1.9911e-14  -10.189  9.80677e-17  -6.32489  -9.78068e-16  -0.488352  -1.06868e-15  0  0  0  0
216  -9.82914  -1.13313e-14  -10.1904  3.6174e-17  -3.63777  -5.58515e-17  -0.487142  -1.05836e-15  0  0  0  0
218  -10.895  1.45844e-14  -10.1907  -1.68399e-17  -4.5809  -3.25208e-17  -0.486863  -1.04822e-15  0  0  0  0
220  -9.78277  -4.78026e-15  -10.1889  -2.73274e-18  -4.44449  -7.64849e-15  -0.486459  -1.04552e-15  0  0  0  0
222  -10.8038  -1.08893e-14  -10.1885  -5.27689e-17  -5.48261  -5.46326e-16  -0.487042  -1.03617e-15  0  0  0  0
224  -8.64175  -9.17848e-15  -10.1862  -3.77711e-17  -5.40179  -5.60622e-16  -0.487539  -1.02701e-15  0  0  0  0
226  -11.7265  6.66332e-15  -10.1912  -3.89855e-17  -6.22804  -1.00998e-15  -0.488791  -1.01844e-15  0  0  0  0
228  -10.2763  -8.35149e-16  -10.1951  -2.4068e-17  -7.99684  7.34343e-15  -0.491643  -1.00236e-15  0  0  0  0
230  -11.4412  4.13573e-15  -10.1996  -3.67085e-17  -7.23783  5.01087e-16  -0.493754  -9.92789e-16  0  0  0  0
232  -9.79176  -9.43096e-15  -10.1991  -3.59952e-17  -6.53687  -7.59067e-15  -0.495195  -9.90683e-16  0  0  0  0
234  -10.5149  -7.23895e-15  -10.2029  -8.34146e-17  -6.34892  -1.86271e-16  -0.496442  -9.82004e-16  0  0  0  0
236  -11.8202  -7.97743e-15  -10.2099  -5.03252e-17  -8.06011  -3.53247e-16  -0.499181  -9.73627e-16  0  0  0  0
238  -11.3668  7.61256e-15  -10.2171  -1.11554e-16  -6.35447  -5.37783e-16  -0.500377  -9.65558e-16  0  0  0  0
240  -10.5061  -3.9141e-15  -10.2173  -1.00817e-16  -7.00263  -1.06298e-15  -0.502115  -9.58086e-16  0  0  0  0
242  -10.852  5.18097e-16  -10.2184  -2.59071e-17  -7.02646  7.62945e-16  -0.503844  -9.49169e-16  0  0  0  0
244  -10.7433  -3.28971e-15  -10.2218  -3.90721e-17  -5.37262  -1.59189e-16  -0.504129  -9.41192e-16  0  0  0  0
246  -11.5883  -1.5143e-15  -10.2195  -5.21171e-17  -4.56246  4.39698e-16  -0.503723  -9.32844e-16  0  0  0  0
248  -9.28222  -1.59956e-14  -10.2205  3.19789e-18  -4.46018  2.8999e-16  -0.503239  -9.24761e-16  0  0  0  0
250  -9.74778  5.52813e-15  -10.2232  3.33498e-17  -6.06027  2.087e-15  -0.504095  -9.15315e-16  0  0  0  0
252  -10.2261  -8.04725e-15  -10.226  1.22596e-17  -6.23239  8.91495e-17  -0.50508  -9.07677e-16  0  0  0  0
254  -10.3006  1.6151e-14  -10.2261  4.97126e-17  -6.0551  1.82213e-14  -0.505903  -8.85302e-16  0  0  0  0
256  -9.86167  1.71481e-14  -10.2264  7.22325e-17  -5.42201  -3.61294e-16  -0.506198  -8.78398e-16  0  0  0  0
258  -11.7473  -2.05637e-14  -10.2337  9.38966e-17  -5.58554  -1.9234e-15  -0.50662  -8.72865e-16  0  0  0  0
260  -11.4675  -7.71634e-15  -10.2363  7.4633e-17  -5.36154  3.25504e-16  -0.506857  -8.65622e-16  0  0  0  0
262  -10.9655  1.27047e-14  -10.24  1.08594e-16  -6.97542  9.49014e-16  -0.50837  -8.57999e-16  0  0  0  0
264  -10.6559  3.12494e-15  -10.2442  9.35158e-17  -8.13724  -3.14751e-16  -0.510774  -8.5149e-16  0  0  0  0
266  -9.94114  3.26825e-16  -10.242  1.44968e-16  -8.12748  -6.20706e-16  -0.513133  -8.45323e-16  0  0  0  0
268  -11.9129  -1.55384e-14  -10.2458  1.76073e-16  -7.2342  4.47183e-16  -0.514764  -8.38424e-16  0  0  0  0
270  -9.73267  -1.3284e-14  -10.2461  1.87306e-16  -7.14499  3.73913e-16  -0.5163  -8.31687e-16  0  0  0  0
272  -11.1304  1.45472e-14  -10.2501  2.31734e-16  -9.58105  1.90679e-12  -0.519673  6.30228e-16  0  0  0  0
274  -12.1272  -4.06913e-14  -10.2585  1.7478e-16  -10.6055  9.41592e-15  -0.52377  6.32587e-16  0  0  0  0
276  -12.2379  7.18116e-14  -10.2642  -2.51021e-16  -9.97064  6.77793e-14  -0.527329  6.78792e-16  0  0  0  0
278  -10.2633  -7.29577e-14  -10.2706  -5.74325e-16  -10.4282  -7.50329e-14  -0.531176  6.17732e-16  0  0  0  0
280  -10.431  2.6516e-14  -10.2734  -2.96192e-16  -8.06089  -1.67644e-13  -0.533212  4.88976e-16  0  0  0  0

